PrIsing: Privacy-Preserving Peer Effect Estimation via Ising Model

The Ising model, originally developed as a spin-glass model for ferromagnetic elements, has gained popularity as a network-based model for capturing dependencies in agents' outputs. Its increasing adoption in healthcare and the social sciences has raised privacy concerns regarding the confidentiality of agents' responses. In this paper, we present a novel $(\varepsilon,\delta)$-differentially private algorithm specifically designed to protect the privacy of individual agents' outcomes. Our algorithm allows for precise estimation of the natural parameter using a single network through an objective perturbation technique. Furthermore, we establish regret bounds for this algorithm and assess its performance on synthetic datasets and two real-world networks: one involving HIV status in a social network and the other concerning the political leaning of online blogs.

==> Experiments/Data/HIV_Transmission_Network/Results/DataBasedSimulation/README.txt <==
Experiment: Data Based simulation using HIV Transmission network.
	    Errorbar plots of Private and Non-Private MPLE over a range of beta.

Parameters: Beta = seq(0, 2, by = 0.1)
	    A.N <- Adjacency Matrix from Data Network
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = 5, Delta = 1/N

Simulation Details: Number of repititions done: 500

==> Experiments/Data/HIV_Transmission_Network/Results/DataBasedSimulation/Sexual_Network/Non-Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,-0.0735762615903004,-0.0723361866714309,0.0147096928661554,0.0203728995137114,-0.00754908618456706,0.0400534720415964,-0.0395934997657057,0.0109237308834157,0.00778354154109665,-0.127968230460083,-0.144341426829,-0.156157602115317,-0.0951820750410307,0.20992589524232,-0.0359536875865635,0.0109417819872524,0.041765526697847,0.0907448155948649,-0.0334472858539571,-0.0345477830584013,0.000947181872579941,-0.0668866922298081,0.0382726116972238,-0.0744382559390322,-0.0714085077422909,0.00235210108650792,0.0255013109445869,0.178750745798083,0.0699385680281476,-0.00672464325645437,0.0783774673478802,-0.129355000894919,-0.079384762910581,0.0850851739327407,-0.0553366964232247,-0.0140817374168724,-0.0128573530550055,-0.024356708366569,-0.0656794199618129,-0.0266379433657303,0.0623707252610177,0.0243706145457723,-0.10964874121609,0.00965195118082718,0.158228844948551,-0.0195900107343768,-0.0341145441726221,0.121097319645485,-0.0174411095687487,-0.150992845109569,-0.0602664629560718,-0.125336003027011,0.0960820434149479,0.0684063532811966,0.0280654668171363,0.106931295979717,-0.0154154119120834,0.148754127384039,-0.0771280925492446,-0.0174653774043164,-0.162582163443282,0.11411333997355,0.0504983072064381,-0.0326059392882183,-0.0454248902851842,-0.172070617237366,0.142582195481272,0.0278960749958905,0.0864753116263442,-0.0734130610239251,0.0375158553965661,-0.0927892797447464,-0.0360698942550658,-0.157434233696565,0.0873444007799519,-0.0504805936385685,-0.0227125661672555,-0.046273018397887,-0.0636578267767364,0.0451681103875042,0.087063107501041,-0.0759179386053194,0.0105748553024868,0.0809276750448271,0.039222929086922,-0.0685079873064076,0.061046978585086,0.0523745256476844,-0.011727580968364,0.0749503039666093,0.0254237771902472,-0.00333548072359227,0.0216712551250874,-0.0684822583136448,0.00740491105742826,-0.235171355421872,0.116735040027394,-0.082142747057173,0.164046023350221,0.0117263438819133,0.115486977048377,0.0450802617246094,-0.0188870436482179,0.0407786575646009,0.140063146423782,-0.0828719455980874,0.0624861089131297,0.154340067239098,-0.0353475006748656,0.0535069826815971,0.0488972306124651,-0.00549415158222908,-0.0356774941105554,0.0535969905477099,0.109096805063302,0.0476925473584456,0.00230603122557529,0.0672611463545564,-0.0880423452910715,-0.103326327733637,-0.0835701580222577,0.0842334563394291,0.0678797227920734,0.0635138140856556,-0.0921402660116144,-0.0460287219346251,0.0242747292479057,-0.0683515298488211,0.057786855511662,-0.0404851027025324,0.088212665168348,-0.0712040516621879,-0.12777383878325,-0.0354027032972332,-0.0414281598843238,0.163647380108369,-0.0599805025157271,-0.129440370784259,-0.0598874092433831,-0.107956709268524,0.0117301158390689,-0.0157574637487922,0.0517389057930433,-0.146744822728973,0.166555149088165,-0.0463856619600362,0.117961766510971,-0.0674538591826255,-0.0447242085578133,-0.0689668024020604,-0.207569643627928,-0.0095880616696462,-0.140073451924035,-0.0447429456363517,0.0668748950707046,0.173051158042402,-0.102979436883944,0.10074847926931,0.0760087845834631,-0.102397729940825,0.143243732377347,-0.045036261473508,-0.267743525521482,-0.0344003956453842,-0.105063623573177,0.0166671577049385,0.115867253600897,0.042286659854972,0.0323918953082999,-0.0464962194451343,0.0266410187087528,-0.134971992420613,-0.134696940640565,0.080858817567347,-0.0470718448368,-0.00420069814017975,0.125217538684034,-0.029479118679772,-0.031712105693029,0.00416290121708041,0.21055768580872,-0.123357705108817,-0.0326186113472607,0.15854584115762,-0.065983167109063,0.0412316671171769,0.0501917527598191,-0.0569029454966168,-0.0550270609920233,-0.0562961340089264,0.0622117541875406,0.00377297409853045,0.0715582317079651,-0.11174527192662,0.00254760474515835,0.0562438550999365,-0.092350466441475,0.0512678843276658,-0.0535845082861791,-0.221389547232324,-0.0804707288041419,0.0903230909783875,-0.186796706702004,-0.176398800477575,0.0144555105381515,-0.00207648801090115,-0.0321393100880417,0.068716049508213,0.270770759990977,0.149359240711627,0.00715602855125428,0.195648761262908,0.0483946487448407,0.0230882777675777,-0.0895775731689364,-0.130048431637384,0.00921644971299463,-0.103479150582201,0.0971113664387011,0.102900188859267,-0.0866687419007328,0.240143484803176,0.109586527567915,-0.0740146334237484,0.311257449340752,-0.0516005845548659,-0.0140944409557144,0.0971833173311982,0.0410266954242198,0.154601200512986,0.0848478783670147,0.15432996842963,0.0356270292989962,0.0252055516285338,0.135112433425309,0.0168078136367224,0.125850398106457,0.235049389137056,-0.250934082385864,-0.000374102808737623,0.00776179397415211,-0.0803419761076173,0.120667305058862,-0.0203132298015303,-0.0133859317938441,-0.227715964988439,-0.150378213941425,-0.101949357120668,0.0900777015684024,0.0222140098904201,-0.0565231663727751,-0.151959374011018,0.108990783269877,0.0288953803376416,-0.0405678564551586,-0.0099528232360322,-0.041793779276486,-0.0731997171094915,0.0225826189768391,0.0367731134291106,0.0558415318942188,-0.166708949296446,-0.020368360525441,0.062251230419486,0.0820394120126923,0.0466035958386631,0.135666654131184,-0.0463408794367175,0.0997435559132608,-0.0116611778650994,-0.0336382356256664,0.0865171660465858,-0.0989527833940757,-0.108194439142659,0.124013676031312,-0.0167568036319149,-0.164263841596693,-0.075179851741419,0.0803971841653595,-0.0166691060850412,-0.0287758085159773,-0.0424796764808857,-0.0251833333454342,-0.0811395727574249,0.00653255409178448,-0.053216728971153,-0.180378522975679,-0.0627340409920407,-0.254420774876719,-0.154654215001312,-0.0201508490661344,-0.0541820796259984,-0.0918453496342256,0.00824555836833198,-0.110414365453422,-0.0556061212237714,0.111202277614228,0.00104556300282686,-0.0292214073796669,-0.0454565562105918,-0.112506820200645,-0.241075401229174,-0.152035235317763,-0.018878819562452,-0.166138053607247,-0.00266698799517522,-0.127865748632846,-0.127441494431842,-0.000615981772399429,0.0199785481716632,-0.102145740966071,-0.0150109890704167,-0.0187536353007118,0.0302002922692447,0.0738620179793567,-0.205169890895425,0.0774317006668195,0.0528448082332084,0.169878835403807,0.0445207613766237,-0.0667305905287713,0.0856955605501135,-0.082761500601979,0.128312954946036,-0.163596331035417,-0.0562461629842058,0.0706824299727344,0.0390089090090287,-0.178001145832156,0.0814295059945873,-0.00628940074643604,-0.1098340500315,-0.0962414546589015,-0.124219972080531,0.00782371220493653,0.134516519359128,-0.0255229869404917,0.0489990424135192,-0.0711360576112177,0.157283620528833,-0.0854664085597703,-0.0766791110210238,0.0605979521218335,-0.219765908412353,0.0637096961954957,-0.22683894950979,-0.0361900586084263,-0.0977074948908652,-0.0507082595892344,0.0517410048314623,0.0880134839214234,-0.106042581556271,-0.106366247549265,0.131524906572235,-0.0695807712048238,0.19158059673495,0.0288549462715714,0.170217859807777,0.079383409893828,0.0566709939255344,-0.231755000848189,-0.00447850142926744,0.0439582042815896,-0.086225010251209,-0.0979256474304629,0.329736502701591,-0.0337674066784468,-0.0658733226497129,-0.055395613355572,-0.0583550055899467,-0.0462327674409492,-0.147709671625577,0.173213828980517,0.17650801914719,-0.00263402358221021,0.0814861374732026,0.0509862237281453,-0.013734701496922,-0.0908656436860537,-0.0567071452783982,0.102685676880869,-0.00349263531029668,0.0811425783173365,-0.07690767501366,-0.140301839459296,0.0524214215237841,-0.260475465755758,0.0191362476773968,-0.00820757027052709,-0.0043552491999988,-0.0609458817751052,-0.116242922869523,-0.197059502479868,0.0472132825360392,-0.207001637448329,-0.0409806468209363,0.17507402705514,0.123346276963469,0.120286834072083,-0.0337189176789176,-0.1296478014696,0.0280223657483677,-0.044935284613674,0.128290803201474,-0.205179521910448,-0.0181702468748538,0.111374116590741,0.0910297712974037,-0.0549784824216959,-0.18118100333542,0.0660839973101434,0.062878077542186,0.32960668358263,-0.0873351850024661,-0.0555909132995076,0.0502065281940729,-0.0139888430301723,0.117005371714247,0.111051313117213,-0.0677835535689489,-0.00596291035809229,-0.0952277385892112,0.00358536193681792,0.0536464524073855,0.034385296180122,0.0339114176290737,0.144190609737859,-0.051440266092717,-0.176406915257852,-0.0692828132991769,0.0686176204403528,0.119534085903284,0.156722308990647,0.00662155114494592,-0.0839179003892924,0.0711825462849229,0.0637309830399807,-0.204781442404913,0.0864252422761595,0.0248909029608299,0.0187896112865363,0.063562808313086,0.0193580690621533,0.0913350023100011,-0.272291060920307,0.276026512883861,-0.147051512269874,-0.0800354127600354,0.0567681055138212,0.0337420113436226,0.00636615384871798,-0.161308666590572,0.0672294434267636,0.109684045539197,-0.0941890747245234,-0.0394443845588249,-0.0173504780872829,0.00905171466166605,-0.00424828896442739,-0.062181029897377,-0.0797189927083129,0.012503375874018,0.155188981677942,0.0013399428988513,0.0725310037349913,-0.243018574697754,-0.103314885022593,-0.0138834392653447,-0.0294701000583318,0.0170183561766742,-0.00167721378333961,0.0270193533888828,-0.0379752339045287,-0.0136926276384892,-0.0309730973614055,-0.00364414341751724,-0.201753632844283,0.0524880510375746,-0.246319522875021,0.0727540181855414,-0.0729202683745327,-0.0726970836109386,0.0240735641065935,0.292448929046985,0.0521394470661611,-0.17703605417434,0.012882833635813,-0.0629961488241438,-0.0190386327265978,0.0405532062477533,-0.148983611067852,0.0853193811616943,0.00759683094295643,0.135389764231897,-0.0785206309502837,-0.121030108623264,-0.0237946807186362,0.073298782333422,-0.000575148243339667,-0.11302985814183
"2",0.1,0.170992742977596,0.166206932012117,0.112172523392702,0.0584366674332761,0.0897391663620269,0.147213294655793,0.187753270153532,0.391972037260834,0.145596096406221,0.0434985382400451,0.0784833170551854,0.00384109394509902,0.0125650218535761,-0.0122590932804612,0.101441982026326,0.132973031585332,0.160680426156976,0.0211379988922961,0.189729190482293,0.0454744485752541,0.185487559123656,0.0828471354266717,0.0184483250760344,0.0828945331285997,0.0525679377345665,0.18730698000908,0.140130156252935,0.213743699883979,0.210463230755898,0.084634206364003,0.0384724863556943,0.0536121205003496,0.0258940285818542,0.209100222033287,0.128647185125168,0.0379326228969754,0.198485914374078,0.0544951064176797,0.171703155542201,0.0234409707405433,0.164078190858325,0.196924827034764,-0.00769758393222997,0.0271741581384711,0.111007836299413,0.0585232372212898,0.102424904226982,-0.0249920060911608,0.0730353347542725,0.238506583150045,0.0446479984616682,0.00280732402001167,0.279563830655964,0.164928402740117,-0.0818711489273063,0.315393322285884,0.274788489069443,0.0917129503173707,0.111390989877537,0.189919360053133,0.0352522210148355,0.00990471536360225,0.187028530092039,-0.0145415345235504,-0.0469185590062301,-0.115654690202056,0.140608869152199,0.216348842584259,0.211000800325486,0.0412137915987401,0.040325215983602,0.114157078096308,0.00401980817219681,-0.0711410635895671,0.076332698642176,0.142503334017615,0.0838483773927867,0.210863784126122,0.177724372156343,0.136969402628347,-0.0831766526614219,0.0138540625451669,0.0783022155632548,0.182195336287492,0.0281535757985078,0.196223730198931,0.206777292794231,0.0706431068939109,0.0840343249895537,0.0528572536844043,0.143636644882238,0.149247566931167,0.0953042583017677,-0.0283750417678508,0.183704729668927,-0.199484008448655,0.14546395870855,0.253033746548279,0.0335184880721505,0.191425754577903,0.16261715882496,-0.0183536899834985,0.101251564617886,0.0772970891507414,0.0956201495050131,0.109379748241538,0.190962180171367,0.0987636314925208,0.240659609995742,0.160544617276358,-0.0333894184088293,0.130912717528672,0.0959896320945331,0.149791432786728,0.0104086013325988,0.166993148383927,0.131060995704204,0.125234114599234,0.0745326072776371,0.144382458369928,-0.0322951738543819,0.0777715231487627,0.174098754175172,0.0403958426154002,0.0167372498611696,0.0497117253765505,0.0944584031031181,0.115927041049717,0.143283463903742,0.0071236270841712,-0.0173831809071814,0.0397946047708773,0.0550427800422275,0.143261682093822,0.000370426841710118,-0.0492237661704637,0.2814701249482,0.0508468729093109,-0.0117745240788215,0.116093365572397,0.283710492189085,0.132194955250867,0.0467411958981363,0.261969517050755,0.128778601764926,0.157550783359897,-0.121499612508942,0.0714381578258659,-0.0329262130054703,0.0988709830599149,0.0417571637334998,0.093908176575328,0.0155344954371741,-0.0546364362323685,0.444369525590015,0.219224592076763,0.22016350900363,0.173751596020996,0.131978365628782,0.0972457348695366,-0.157062330469521,-0.000459085150556046,-0.0380633159628257,0.244429125765679,0.107636482338014,0.209512583619832,0.094603080721704,0.0938002308705371,0.0791748076108692,0.000908233368938205,0.104465711355194,0.0112346529994976,0.0836934499288786,0.135830860931472,0.0840329979820347,0.198771062891299,-0.0307566252303489,0.175978321025914,0.120674853842243,0.0957273131055582,0.289255784778684,0.158596530693967,0.105722495280444,0.106917140616352,0.0760668092078123,0.0351745540244767,0.010370945303792,0.0963063657114097,0.263953685081475,0.091339441474679,0.117479765335475,0.0862382045451057,0.206152514410326,0.209141977565219,0.0401806197346619,0.0065340375590932,0.0228397733879608,0.12353126259193,0.268514210809466,0.13977571202349,0.142065862328819,-0.0272362414041848,0.0135140250216109,0.0779984754814074,-0.0968040274490468,0.114929601100325,0.0741091365122277,0.134859646961536,0.248197456606712,0.255543136752505,0.278802780739013,-0.0403785629956072,0.0457757771116686,0.122122323734586,0.106919171758428,0.0515735606991758,0.0474951407076675,0.15124763995401,0.150530878486048,0.3029306179404,0.122941880220254,0.0396370144304545,0.214900912839147,0.0829430315128736,0.339123659425927,0.056030595810623,0.167580857871721,-0.0275337068345806,0.151452672867017,0.252692227170243,0.121832265352129,0.252888663409997,0.233099566821563,0.252840821685697,-0.0533722061180898,0.355026286296336,0.123979042523205,0.0912128255158116,0.106310784691292,0.184466726583485,-0.100738267729018,0.220553959299312,0.087858391326476,0.0262392170250834,0.157470922944596,0.137321160874837,-0.0867785459448864,0.0166008554427093,0.112595744076949,0.0715601243384395,0.101457690388812,0.063068904888484,-0.0599525038254142,0.167800469100712,0.0534868118381081,0.0426226601598585,0.0424625067541834,0.103452171090337,0.300010136409747,0.0373983200766118,0.199365465448407,0.151854588453464,0.150429554687638,-0.0472622569459618,0.0793511219393788,0.217728928573602,0.209978235111117,0.225727204337433,0.120830037391877,0.171928676145242,-0.0104227928725496,0.0830412680287912,0.078354675989115,0.0850387633330444,0.0555926835111317,0.247607455328233,0.0914840514323293,0.0666848190456491,0.0565351119672065,0.0366746684893494,0.0771409937556866,0.0657132159671755,-0.019805623378829,-0.0701155184905143,0.0419178024272762,0.0614038942980289,0.00805266940365553,0.0439403674875269,0.128703136980042,0.0415690549007261,0.0257793591556127,-0.0295151662835192,0.102196905557452,0.152214602973191,-0.0766986025778382,0.246327837097564,-0.0854489313478587,0.0840502303533147,0.13064978186051,-0.0175449777262716,0.0105783111172225,0.101833257385783,-0.0603724617214609,-0.126098642409689,0.045624377931704,-0.113379910699312,0.22125571847785,0.00773768647931417,-0.063556175878449,-0.0358236372694757,0.156141941464165,0.214879640433976,0.204264166045222,-0.0745757270848534,0.136002359667097,0.135133129889709,0.157507333227674,-0.0161497306056955,0.136004116232957,0.0295143554124514,0.104337284449282,0.260315523435837,-0.0909606524830477,0.117154129488849,0.123116527946199,0.0808447993407885,0.16334944888586,0.176621682564766,0.00369120973276515,0.110613908616617,0.12113680422511,0.100127404519987,0.111005270161182,0.0200617794230542,0.029151590688185,0.0991445934106195,0.235586172462663,0.0447976044413951,0.00702716460176752,-0.0147936587298521,0.255105194275968,0.17283338962643,-0.0450992570861793,-0.0251638831416864,0.0750988691329724,-0.00360640623914853,-0.0175034286457339,0.177964398076729,0.150051033704424,0.0643263029130623,0.210069636430626,-0.02047433924204,0.168464390185275,0.17000557261109,0.0475880608057713,0.252843254721068,0.238445830686219,0.0220597704440163,0.12375655259494,0.194411854841967,-0.233168341692871,0.0220497862800693,0.089993451119401,0.437861552520648,0.0822034209376201,0.0621880230529316,0.218833059371845,0.0612931723894863,0.125852688697507,0.0758566417272152,0.0379060473888065,0.171612982174524,0.0308419257882402,-0.00865498097078498,0.0852580510110214,0.0271853575704491,0.080512070621335,0.145023084009091,0.298109125718327,0.0288475938608651,0.0158722991846247,0.0726328829246077,-0.0172458232384681,0.0475138011553059,0.0748694419266832,-0.126612223942799,0.14865100247055,0.0922022214848085,0.00430839166224399,0.113024194261348,0.256341358787065,-0.161215647074173,-0.0407723900092597,0.0270577580879163,0.177107267531912,0.253678359496144,-0.0692451031869213,0.235527987951105,0.102074412555164,0.0537149239549369,0.234545106889585,-0.00103853338902323,-0.0215978702172252,0.152481055050498,0.0581510493321402,0.150739789115427,0.0588146892426043,0.173133987180421,-0.00733220555448762,0.216829997234657,0.0112392643250424,0.259246520313437,-0.0029404389650646,0.351151929215027,0.0457022549676631,0.0824026877176709,0.181497515756396,0.192348278739074,0.0385908917539965,0.0135088527998743,0.0414988800215744,0.029251025145753,0.0961003787969044,0.104226040467706,0.139236054005783,0.177829444698279,0.223753864666957,0.0944462104418147,0.190921931186589,0.0373979249442533,0.0804798255805275,0.162649226028061,0.143304762016833,0.114188165533029,0.176001013540857,0.0314578286376827,0.0444762147705982,0.159688332914396,0.140642053707884,0.21796128697478,-0.148300930763816,0.178005033122969,0.101228581155427,-0.130957178128809,0.364360493841965,0.175730304053635,0.102955669971766,-0.0445390076693547,0.0749452735909847,0.262240958057843,-0.0698025269505545,0.152373747787918,0.148891869907033,0.0988885898882175,0.0667627848208193,0.0640074548462206,0.0452581227619415,0.0497677047450714,-0.0463525439446446,0.0736533042505402,0.0585128236759775,0.245335546626784,-0.142376383183599,-0.0694291373312056,0.0711973384222362,0.0474555183159665,0.11645438873722,0.141569370505204,0.135430401309347,-0.0521453416714755,0.12125247613775,0.0546246018657255,0.0764606280499366,0.036112378955407,0.0418842692390366,0.110920563488655,0.0735554533526526,-0.135969533962056,-0.0545521882605371,0.347422140692258,0.255051620617368,0.241424583955596,0.155869331223816,0.176318053397209,-0.0226093257952938,0.029601816870282,-0.0449028173572822,-0.0334471088351726,0.162074380970789,0.166796078817305,0.0799252781531798,-0.0268733149903192,0.210039663965722,0.0275244305054507,0.0513981888568925,0.0387536293286073,-0.0341152596401854,0.079591138663734,0.0714294688629523,0.158266823571328
"3",0.2,0.187680790611862,0.26173335014827,0.00476667576276969,0.186355059079803,0.203663562309525,0.164884068394273,0.161391778572531,0.117820302191606,0.133621782869885,0.125830609303967,0.234694508948886,0.134764890357417,0.248362861905204,0.131774946092724,0.295297158820071,0.143778788623462,0.434105392039676,0.14578750205068,0.0779728452689234,0.136646085048255,0.139775015938343,0.108939157496212,0.210778992082229,0.451989877458711,0.0898351684103138,0.211094770840713,0.297101957027348,0.129840509410912,0.389898071691556,0.261637552155987,0.11518408734347,0.0497801674116048,0.289165631329891,0.152387891676701,0.097282190555599,0.336475361602085,0.228084285569487,0.327492328780763,0.329261271165327,0.188183702655049,0.0882658182202455,0.154278694046428,0.0328167258412076,0.411660911488861,0.240959820976988,0.0572141351340043,0.113928958979957,0.359155491522345,0.335162641760677,0.156165805008037,0.207869859460982,0.0954313217865522,0.39938499102566,0.237438429028964,0.16844801657395,0.27305660472195,0.201295274851146,0.176195322598666,0.128670311114423,0.385221957452534,0.0695793418402766,0.3125424945474,0.0435852394423308,0.0614854298818025,0.382670557745,0.296183265415554,0.113094172961056,0.00479410366105898,0.33465988662367,0.0399222924481371,0.0615477319623077,0.176899240894245,0.139598343459683,0.212630613911588,0.168124375519003,0.0218942897847617,0.180356686252433,0.1931304434011,0.346112071595956,0.11876756294828,0.286527704335156,0.100604896843903,0.366609639133768,0.0703286909730793,0.160592874437984,0.289917737210637,0.347875881560044,0.388513114176439,0.112791972682241,0.284495722132835,0.132439801543012,0.225423518913141,0.111374869065079,0.324284087564962,0.0791503240030067,0.207727164726947,-0.0709787409027118,0.265614230202962,0.39186650985922,0.156288644423719,0.313576349352228,0.239141697852366,0.105507833252053,0.145933907311219,0.126317145178657,0.234200692206496,0.356230387876519,0.356880899841725,0.17131523230405,0.253558464748024,0.149007761756246,0.18461700070664,0.172816060332812,0.307360056582463,0.331762810507355,0.0870490823628548,0.193229131209766,0.211116340841681,0.227981656028789,0.194260604883819,0.311486874100135,0.101507460899846,0.189680441493645,0.130888090545793,0.196564551840472,0.162488742740676,0.122835486680387,0.109823703160546,0.198185101155872,0.0386091396987447,0.17070232780747,0.302380610303827,0.114725930563465,0.0911430552480257,0.16837703721072,0.395808436406781,0.0673189283124842,0.228531058272272,0.243167673061454,0.318729536173106,0.214571690793862,0.279434849528473,0.100478544014493,0.199559462462608,0.162158107937461,0.370507459385898,0.247694988119238,0.0793472653692696,0.0956923857951401,0.062693279361024,0.194453704756638,0.115765155583983,0.275931360586989,0.258632792994499,0.215721791266187,0.17828837985927,0.261018505379286,0.516313590826081,0.368380502714172,0.213368148247853,0.0422361044000936,0.0461749727636477,0.147197942436603,0.309060758190262,0.0794317792110525,0.191466334070319,0.314116497298054,0.159844373544485,0.165371249182071,0.166462385013108,0.179835187769621,0.168259762451245,0.113536209911774,0.292829248319683,-0.0076928772862615,0.278988319445382,0.195912367162994,0.139877731651586,0.2513407930858,0.18238337695784,0.14823795004222,0.218674494104349,0.454741685865343,0.310613431121569,0.22168717621761,0.0515898794920479,0.2069062857085,0.169745517747425,0.0591415488709284,0.321176680082169,0.309599413507485,0.141538715156383,0.266549945759096,0.205784123789299,0.163303588742608,0.242433134860751,0.227442895464698,0.211762937096311,0.216431182701282,0.31250660145386,0.170548781970524,0.12141912757586,0.0842926612220051,0.0253265338032919,0.212559337611667,0.151928581566744,0.28963041317689,0.275328193228971,0.294205780551063,0.320640217090779,0.185107972653126,0.153053859290229,0.276557385451965,0.301571802811338,0.1439021043822,0.183489056726899,0.130811668505597,0.268823152185171,0.350957972471965,0.140035972376685,0.208247789206029,0.134856411851821,0.111054260224318,0.386442526416542,0.147353773062265,0.430707206741431,0.166622223621367,0.0898034499286296,0.23279330643165,0.321651709023074,0.240715119308708,0.332863209167373,0.361774459644248,0.26579237366859,0.217450067773011,0.469266309659546,0.255200193479808,0.333019110830912,-0.0511755585782003,0.128475750258928,0.290333214671992,0.240956043994922,0.214565405035278,0.201230884580936,0.158349319839775,0.045327367629349,0.0876644429313737,-0.00018978211869633,0.202459270794959,0.228810215502201,0.167418857216159,0.220775842009399,0.252337864059488,0.10593117010709,0.275602808391001,0.127318307718994,0.159942641037479,0.293122239579555,0.358190898892028,0.277264981656024,0.223161053170187,0.17642432153373,0.174571307847618,0.0699677706310362,0.26978072160158,0.35798148732714,0.226798778178575,0.235600453745027,0.375391141967257,0.330635814543215,0.181959864388713,0.0158215972911556,0.251462941576703,0.085683088482018,0.3358127915594,0.167699322217848,0.230200033637568,0.207817688281012,0.166558123275858,0.158298177351046,0.16633589461639,0.200787310063716,0.128441820018122,0.258694578022276,0.107099818061139,0.0902834889045243,0.211812958972674,0.236455936417534,0.0858281756557395,0.268687766930508,0.213774166608368,0.212959507022446,0.195642026933236,0.245877393478032,0.00959781578383099,0.325024695827112,0.167204551280209,0.257584436938745,0.206477394078275,0.0042365299355062,0.0914915653271698,-0.033975641402236,0.171661513670644,0.152998615391204,0.128617844009836,0.010780505918469,0.0808884991533369,0.148430900794026,0.168433507345249,0.339148695545273,0.127615323861554,0.333846674537562,0.217211730842597,0.247718273054469,0.327130848870631,0.0690710622776191,0.202749583043082,0.205181131501052,0.184135123607132,0.135804673576151,0.190772189012668,0.141430163731542,0.111860801594115,0.0631057291553307,0.358973457322845,0.165898752608897,0.263072538424205,0.266656063818595,0.146382379110614,0.21593030443423,0.140839368629771,0.206006450991788,0.0514914511253546,0.331675919883324,0.124470512783025,0.0447634106849794,0.154733560334335,0.0811281286520858,0.380286299265456,0.31728510456782,0.17012586250266,0.244148196221368,0.131665390187696,0.191617822634619,0.175826911558855,0.237352732743352,0.208520375229142,0.202044584635974,0.18827447547545,0.218191188774873,0.175568921208656,0.112333891674828,0.36745325381637,0.11982023483591,0.277546894527535,0.308704410574032,0.3550377933558,0.277548397600933,0.144434547713868,-0.165197916116767,0.168102415236225,0.103968990849657,0.300521563365525,0.216486011799893,0.293092021093589,0.393597503207661,0.254038364258087,0.129794931715844,0.0533720967384597,0.156961699485371,0.150225266131323,0.111001484804895,0.265415248511773,0.130045490354036,0.320058503703224,0.242779980254136,0.0998691250804908,0.146573557603448,0.225532733905734,0.410777986187677,0.0725631885818375,0.231030533176595,0.142544399551214,0.159891883614375,-0.0598388622552992,0.2262009207534,0.163300721097529,0.134803476827314,0.296207150017657,0.0775733760635177,0.0982497373952033,0.294212816650015,-0.0276950054569462,0.0449115729044555,0.0974871021402095,0.000134894010628175,0.296003531596642,0.279264723177837,0.280351498491635,0.155057758553376,0.196468050974485,0.198014552113876,0.241082604876126,0.0548802644534099,0.145896272759203,0.190755246998493,0.210469299010311,0.190933159151911,0.133279035165212,0.138808685051027,0.229058192686266,0.478021536713197,0.158265590668571,0.235716552725955,0.0949733316120888,0.120487925612241,0.25618106153178,0.31717595871505,0.183901611889826,0.307033077797558,0.0557674926078732,0.233038087471913,0.212664904981489,0.128578737838498,0.248646904498995,0.274900658108784,0.253300994873237,0.157231086858499,0.17229828005807,0.272899652876491,0.280587968889901,0.22280000527786,0.275268077087467,0.318716532792787,0.345897986068267,0.093878684804547,0.318271649715007,0.267823706074866,-0.0332234235477654,0.24925950263282,0.254657130077131,0.151204863385617,0.273571933679735,0.267586264004221,0.0880041062708801,0.0319916320364578,0.463245802509651,0.208075282922436,0.292320789611642,0.144264831004754,0.145090377083078,0.292434624728497,0.175742875238781,0.173015603497985,0.0684303613907602,0.443441151526849,0.167498348333781,0.167434735420099,0.00204780865144293,0.259929766082815,0.115517391918703,0.210779922402563,-0.0591999260915958,0.184921026238097,0.145996930538992,0.331491117630454,0.212656325847057,0.116395780528095,0.143006895992343,0.160415348258612,0.163872250977933,0.167633538087061,0.219171919880064,0.416275063385843,0.217012559880368,0.0530455284372361,0.171140814936357,-0.0691868620309288,0.153614495714458,0.280132933630893,0.167347412429515,0.547457828622175,0.314340908125539,0.166621525291987,0.229915352768415,0.204236955782573,0.0775253600053753,0.0834634906376024,0.23650382730513,0.245725531334215,0.0662567337551703,0.154322694693705,0.178468158642929,0.308888331980851,0.106773487321843,0.185488079400242,0.0703063499247923,0.073297696122013,0.0513873057597486,0.0828431951472204
"4",0.3,0.18503437771177,0.334224963697917,0.189899964061268,0.189912641946512,0.238932814741794,0.250286705208345,0.423614197474596,0.261278352260006,0.215673968050449,0.19392895672599,0.624695912869327,0.233347364013082,0.370294372384338,0.2224080096205,0.23350770389504,0.253860489953376,0.210516667928022,0.360791840392468,0.195720219571721,0.223409129297752,0.339047446577709,0.370206098429525,0.194829154538391,0.481672044768183,0.461981064420619,0.313163167715127,0.241104029541166,0.347953999208618,0.32617212901489,0.131579144512494,0.183332082744645,0.134103979192497,0.176169277628749,0.328325116861225,0.286003683972082,0.237130563127549,0.4183295249268,0.176137492527146,0.159704242190055,0.385865033039213,0.438333947782699,0.0802125659963372,0.275691340707994,0.271008868397579,0.474243551751614,0.374198710319695,0.36683676042741,0.367984483295739,0.278432029063192,0.193960054197637,0.29843793085767,0.223180350842064,0.358316036146269,0.234621485457815,0.559075623222453,0.24474470983439,0.308022633454602,0.106709586324779,0.175338555663427,0.21098321041794,0.206906712858627,0.452993750784258,0.429749612098991,0.274169441248683,0.47941635395404,0.286878573051615,0.120787739012197,0.306151958315388,0.403177650553356,0.0604784299951,0.301227718710874,0.182308810291378,0.421140369598796,0.176900867400897,0.127230950748597,0.465007916627728,0.369752732861483,0.413831086122444,0.237905968930679,0.335171325391242,0.382519811849458,0.369996354933023,0.199769505457229,0.236529053005309,0.502688115348826,0.274528460384197,0.139366899411864,0.261393998358272,0.380105017105841,0.180910110725068,0.348149115218287,0.264303448162846,0.170000574974521,0.280324584109626,0.269121462231368,0.376341560169359,0.0629573883570764,0.26755902006107,0.445971157697283,0.322378130893476,0.416072850218455,0.341571441089095,0.394809984887907,0.275804184698309,0.357763161561133,0.155494848698709,0.298972109973262,0.22052897398739,0.386776717656183,0.246340909998061,0.311654156829422,0.455209964060453,0.290069195982404,0.318078332706368,0.399117375914664,0.419311361985789,0.33169258300358,0.348839364154384,0.190041725918915,0.227087322508072,0.336118743208617,0.293828815642046,0.15652726277074,0.314874359225773,0.257556432498385,0.245577348452634,0.23682831599011,0.316751368565602,0.283731055686252,0.247288586125397,0.291725918515805,0.439715240145401,0.161262297307457,0.315217169788404,0.0774672641698647,0.235842716156847,0.237689947980479,0.354627180959714,0.401757137536861,0.227919437401151,0.388252992348269,0.291224815206407,0.499150313971707,0.462374357736302,0.412083916923834,0.181233676269427,0.290008653550304,0.240721615665123,0.444929166819279,0.260877953370689,0.237943542037365,0.358339920646535,0.563529988023485,0.543573527408664,0.396140893719334,0.105853124166713,0.291332837893585,0.086506819490101,0.261294600874357,0.132750891575396,0.247223810566388,0.296523001346107,0.197817021002577,0.535293492208094,0.253624685476555,0.277242054852405,0.451997151540001,0.31254615537243,0.22797509045854,0.376917665910184,0.316244699350463,0.292669258778599,0.366158075329439,0.235037027906071,0.262467924198582,0.3270192591593,0.292261770896969,0.0726223919370539,0.279806780494701,0.318703878049629,0.356401188560413,0.396159706368837,0.578842248599701,0.281048579613757,0.44498188236607,0.339922561639801,0.264293208746303,0.20240221276441,0.224183401233441,0.271971950201678,0.23635308752055,0.419648431492843,0.402978334484494,0.306002322760705,0.220926494197179,0.383312417654076,0.295762009530472,0.229857080552828,0.20067445819082,0.295520362734128,0.383222241303936,0.276583701422378,0.376482787468865,0.151019193201755,0.215477313120247,0.338617957890134,0.363311054620844,0.303445349930021,0.352444087059631,0.252470319605182,0.345646868242107,0.267098620559995,0.287474093940863,0.323799466309893,0.189027707917729,0.479773868185608,0.268743661958427,0.176217460205164,0.188571772896272,0.462168152768859,0.297416368893462,0.276478528060544,0.275687560433216,0.287730072514192,0.417050972192817,0.352711781320044,0.279891500503493,0.262748917029678,0.231331633453159,0.258123468217607,0.307361298895746,0.256334851626172,0.337975199085171,0.496659056974068,0.360333031118637,0.397932906102507,0.537286421070714,0.404159139658095,0.393554008838264,0.00383050896361336,0.252415728607924,0.307498137789539,0.302137299835435,0.209865505977008,0.359026549185996,0.258158714030932,0.158988873524491,0.183420523735322,0.223251095089736,0.30383843486934,0.457286924209419,0.411089759039731,0.336568972579061,0.361250697794565,0.35314935744415,0.165355504429242,0.126681228485268,0.278825643870246,0.395030243889939,0.411993215655658,0.335154914164169,0.255038780813951,0.123139819725948,0.322852021938144,0.42155599220812,0.352017773697977,0.324482358021116,0.404928935456886,0.280794861374587,0.349563636928919,0.194759096289723,0.385716639124232,0.40856485459143,0.434807001943815,0.315289925377978,0.216677553950717,0.344753130029077,0.354742140827405,0.308393327008543,0.306114047821479,0.150732647903862,0.239852421650012,0.166285285530425,0.34352916325345,0.209928599681874,0.251428898492024,0.15155836270962,0.310424655588296,0.334409291975335,0.236394158712618,0.258062729678854,0.26631970620197,0.261843247124042,0.341998615532382,0.139145509895402,0.350253012350238,0.24922511498136,0.366387848429727,0.0912097629894779,0.18965632248569,0.0451965289746875,0.225679407843798,0.25874008056512,0.268771117651467,0.220772503767711,0.144874626498503,0.422583100141842,0.199589104642306,0.178705233362927,0.378642007695919,0.297219224759451,0.237430886300776,0.29718855883653,0.222863872501568,0.308498654312042,0.267994908882635,0.328927475110247,0.299073161458083,0.203887935615195,0.365224105790998,0.247804280177559,0.406703372315026,0.375522308804914,0.234774231015052,0.348980571341742,0.339081072189246,0.274670928073553,0.154261895571801,0.288778545365765,0.251527721812059,0.282395275557876,0.154039160608033,0.432502718799423,0.205070224188015,0.554643485058092,0.176717497152019,0.13485041534646,0.361775877116272,0.233742802002861,0.439842027584499,0.198593459124327,0.312247747532547,0.162153003082925,0.288663663903394,0.308297138858316,0.365326207721643,0.315409637173665,0.207095547031845,0.358089124871463,0.446687708340128,0.209455124661846,0.180503454412667,0.158060284767893,0.401301130126423,0.331055469770749,0.476726973407249,0.334833361744461,0.33417859566646,0.291443434872451,0.381391909446869,0.56134326701736,0.258729342066302,-0.0338765669897783,0.364672294684123,0.217463236253288,0.248328546170898,0.24480452744043,0.229720227750399,0.230754683236856,0.40852864381125,0.149552373819957,0.228060793818081,0.248093699953279,0.272973391717644,0.36891772291706,0.21567648806915,0.274394104265438,0.315552427204093,0.397882414691015,0.286471469881571,0.515346377988211,0.250354335442733,0.234853210570263,0.488901229366917,0.174728338741668,0.0989688986804898,0.324431100383997,0.26592699718226,0.325549127681599,0.21985835593571,0.302214577438961,0.258090249895371,0.119426629879121,0.350122407859424,0.128355721363976,0.132888111733649,0.350645153909035,0.276604206631615,0.207600450360241,0.412820126032988,0.32374029516033,0.201820851066393,0.337884682703242,0.304354927768816,0.309373471680242,0.369975259552655,0.236348898453031,0.254978369713129,0.260844938337512,0.317862674457741,0.220132722972182,0.442322511622617,0.309664420098487,0.200013282721226,0.49405241810835,0.195378397474178,0.385640779417793,0.253526035075517,0.344608382200413,0.354211732742667,0.27399638137735,0.397529941509451,0.288302498979061,0.315037041540829,0.237893069088339,0.333181611328091,0.423219862212059,0.332981484273378,0.252928491226193,0.427533189533647,0.372048249008552,0.26566545966715,0.433442925320812,0.446379883131045,0.356464065121778,0.159131697801464,0.230262189430531,0.324098815910515,0.013135346351527,0.268575409534437,0.259027910276353,0.337113782958812,0.39975132851871,0.377105369615712,0.356363254373754,0.127034994776842,0.329015544870062,0.30696914743674,0.525975792457622,0.154591392483867,0.477336311344848,0.248413253656549,0.306943076614554,0.369849798178592,0.0786388830117784,0.215711451151812,0.266648071455445,0.348139837727136,0.269078965280835,0.102970941963422,0.288130932585176,0.31204175049667,0.42507204385874,-0.00850808004732845,0.245993724914187,0.326526202274007,0.269565107652771,0.339943504164911,0.287715338972314,0.31964358589526,0.55911281140571,0.165133557470199,0.228216593902927,0.259830050635964,0.277965638863921,0.265953079808908,0.142633873825047,0.286328390872321,0.431776259886627,0.642151352360118,0.479121241124459,0.101456947240915,0.400086460583049,0.32032042576726,0.333617642933032,0.328689336073688,0.287363534723136,0.135940812522818,0.202570860263954,0.215123401481374,0.290544839589211,0.320943007325973,0.0959961696967636,0.349405815347443,0.179024176041853,0.199099662753619,0.251962529258189,0.231924767976507,0.288681779632502,0.131744255135523
"5",0.4,0.383554109204567,0.458880172123143,0.316636418542036,0.443677111483927,0.526232807718411,0.341827866780659,0.366671817021313,0.36638314975303,0.392661978878445,0.320130349744511,0.273667951869114,0.565463339402603,0.26724313526361,0.434626876946843,0.270680062517952,0.399771328256873,0.39302352717852,0.309794890060913,0.314016234786627,0.583583361504696,0.301049363151258,0.500838805194974,0.290617612159698,0.471298352213367,0.475462519664588,0.359730179730294,0.370093388169648,0.46393145130236,0.294394992763,0.44491582632397,0.270505730096762,0.443948178794869,0.204864996807953,0.387190826116738,0.287959232262534,0.218282159559736,0.41154908456172,0.476430148272838,0.492502674676092,0.473524881676745,0.36674176497585,0.535502916294418,0.204060483065641,0.385247829195299,0.30849388186007,0.581418590048532,0.435317261829297,0.561309099426269,0.518438165414596,0.329846254298927,0.284357930852873,0.34902587998389,0.324861636473847,0.54634825415847,0.324799164636634,0.277537617062634,0.152959558251627,0.324694076219308,0.272593722765906,0.547722237598101,0.319225792487318,0.445345704209335,0.313627796459094,0.312940465206302,0.466240978239138,0.495590266435218,0.503535723659339,0.537342084669385,0.227833520125265,0.386290482867866,0.171940015592195,0.184759351398461,0.3447893422911,0.252881595646521,0.318123612551979,0.497805518214884,0.338344284837358,0.532736518897122,0.363292142717146,0.631863510539545,0.553320577849326,0.610617468195208,0.393874999337846,0.272487060968167,0.166962319215233,0.577502030439536,0.269432311697092,0.555104239445736,0.493739183767,0.551076197916054,0.496808025516681,0.463114061142986,0.243331582942976,0.347383165733809,0.364028690999366,0.447384098453041,0.148666188785533,0.325377495389799,0.513907399875074,0.466409499122081,0.42396567879959,0.528322710281807,0.214285962785307,0.305182871078445,0.452130290251171,0.424904309814675,0.505298305611345,0.552468863810122,0.348541294102817,0.455663188217944,0.292683000979405,0.322390738151159,0.496609497362609,0.448084374747875,0.338983148556768,0.499979255979116,0.465721849839768,0.363427282909653,0.506997903874066,0.397834976655043,0.278489995038116,0.465166312767625,0.256790895670528,0.406494224876911,0.371726123900514,0.29627698634646,0.383432085181865,0.344260684647945,0.376769796562527,0.410700900202002,0.344720104181677,0.331710920182859,0.394909455778093,0.315090503554543,0.184081857213255,0.319290236067753,0.620084668410642,0.426827196036467,0.608679074378763,0.513466346169238,0.503942887611426,0.490347665074469,0.355208652418844,0.492811092183232,0.229638561997374,0.448192687805091,0.259065629315247,0.456718272711247,0.334173952692344,0.412849936858625,0.247117580325064,0.21854944774177,0.500463841414746,0.467936053059546,0.503965512478838,0.409977662223337,0.369577970067141,0.557162524558384,0.266211351941942,0.551279636974143,0.425042507845733,0.709708031487389,0.34679386292655,0.363754970712923,0.528473027163631,0.394958240230977,0.319657500245867,0.437155775190373,0.383207924361732,0.338858552994802,0.4183895522005,0.402057387672129,0.150451100691461,0.525792401704952,0.425331175968813,0.410627807532203,0.385238355263663,0.375692749416342,0.444202965267439,0.40848796428093,0.558197916011686,0.407150819352331,0.737405535692609,0.360461733443896,0.679136305727991,0.443894210220059,0.3884815371165,0.465970071359391,0.358405446254321,0.373278242755569,0.388982153829452,0.359346973008133,0.26555630107441,0.523435857109039,0.474984159998994,0.419670167729963,0.333546457579812,0.381915922647815,0.406330618135786,0.316628358522179,0.453033942709267,0.55538049209676,0.332328231473045,0.41551270687097,0.384908974185878,0.400670816954536,0.48271180395923,0.273520748657942,0.426959481617877,0.411546041645592,0.260263239499823,0.47958082409152,0.376353662819338,0.264013778874221,0.47927870482038,0.364495689373547,0.389985450041951,0.489824983264298,0.40999507542444,0.39356249645246,0.657254312710424,0.39272003804703,0.249752877265778,0.501780553428627,0.308231771843165,0.278249053479453,0.297037819674532,0.503683505309243,0.415827198251914,0.443558780817579,0.393082699096299,0.344807385785704,0.353364960804338,0.440864168451484,0.188804292713794,0.520568925572406,0.540151074738785,0.555729629582265,0.456778068204769,0.329715568846386,0.366113444600252,0.38563399806333,0.382323154591023,0.525412192563772,0.353277042802469,0.172809687281867,0.443158113168257,0.28335084844496,0.29012233636686,0.524702402759618,0.458961844260872,0.530222310402324,0.498012399559836,0.344228683863016,0.335836298518967,0.433363469037204,0.446875720726408,0.392992397100023,0.451221954175262,0.553162436864753,0.463521173321516,0.237528703204533,0.384710340642843,0.403607974465708,0.598995148120879,0.334997311025326,0.298514040752395,0.418624052811415,0.404076065785375,0.466521655610813,0.368567858299495,0.441094863704907,0.292536176554868,0.339524657461181,0.442651007330814,0.345401492216648,0.54816881052703,0.487103150755048,0.37983712025369,0.396416548082875,0.387036397059563,0.411567582363258,0.254146499083527,0.312894286661236,0.45226978207674,0.285080339327751,0.363470683194477,0.410926092554472,0.372289138737922,0.545940675735575,0.479456254440816,0.265456136758942,0.478623278931566,0.281634483493592,0.481538454367518,0.348422646955267,0.40950450458477,0.19835358850246,0.375462505707309,0.330434428065232,0.27772037742468,0.402693705517442,0.183591104265932,0.292422857977207,0.375058225541626,0.25429844969101,0.298685576522487,0.538533493148382,0.346921208436442,0.363683344892287,0.5107564297555,0.393174154212884,0.480749619203628,0.41217062148199,0.43147596219613,0.421954530805322,0.363358762840548,0.335013635632684,0.500069874997662,0.480606437844788,0.386255203916301,0.32071452236943,0.430725372037191,0.468148075757193,0.30893529705466,0.379480160666308,0.198318324995722,0.344092263221636,0.464778369643908,0.605261886146094,0.45496154487426,0.369045842237221,0.231341565407828,0.535486692458526,0.492589131058303,0.248730017635546,0.290421969769371,0.698682082576576,0.577695431588136,0.366988835397551,0.341525128791232,0.314820037434768,0.429032219041693,0.272246886920554,0.394528078824498,0.320619857193251,0.309361215744156,0.4000116881972,0.447432260822595,0.535691442219948,0.497267640197416,0.377503084320505,0.244253168928817,0.244627333556571,0.435770824981723,0.392680703629312,0.380536549491085,0.539532456631903,0.257304315972886,0.527871792662638,0.44129033497209,0.489227884712651,0.432978240192802,0.389044318567517,0.477333947198774,0.357338936865956,0.317935844908664,0.344931277343895,0.338354551393157,0.272422202263524,0.345387338116566,0.448972324768603,0.367863071031687,0.234019370531394,0.379793891290197,0.611852756287602,0.41782952281377,0.479770487446256,0.19732910060056,0.232495408511155,0.366216632883281,0.308709810371769,0.408803681136337,0.57144527258516,0.366209707495596,0.238678138483145,0.153952499673159,0.321780908345832,0.503304984612378,0.262345906636511,0.32684324127414,0.383244099428291,0.233418272026836,0.346402327501896,0.161682973957946,0.338607310219125,0.349820641316057,0.236137314036008,0.375394401220133,0.370359856901146,0.507781080755376,0.430807665004425,0.531343008486019,0.482777695687443,0.365166415823914,0.403129700317124,0.339615146686373,0.249043255232385,0.371098332825698,0.420701146818765,0.304016246578517,0.34303660914188,0.453057613426004,0.639965860786446,0.520307560360725,0.391252699170988,0.389685048988189,0.446788243810888,0.422512597545398,0.554842572976616,0.408543144256877,0.326646258505895,0.377689281862614,0.410990675341308,0.545715384296822,0.47763087120838,0.450914742458186,0.322149092568007,0.406205963510401,0.407521336128017,0.42224799217631,0.54238321712173,0.412821876603336,0.434123208551771,0.522192493281711,0.224564941698572,0.184383136148941,0.367466558847079,0.327919761745395,0.378895952945273,0.392822950579794,0.388908887459371,0.587010831921815,0.494828471314433,0.398512809951565,0.388761819477688,0.473639804063257,0.392427137765326,0.321820457614776,0.443034218543123,0.556629167795326,0.4598016161852,0.191806462234326,0.209942737590376,0.340357149656354,0.30775839115278,0.470337948111427,0.446994571237548,0.365016880134653,0.35115375227701,0.250487096395989,0.411548074755149,0.590272923911369,0.416475601271144,0.187529044817083,0.398432031553611,0.328234652975287,0.33810100145615,0.580247097864874,0.405481270915776,0.315233961548608,0.408795048343748,0.439914373030354,0.404872695639481,0.243838966493419,0.275031606674562,0.293979674383803,0.507843103441434,0.407046580970499,0.145982188583259,0.699480145054199,0.445033643726932,0.600836471001334,0.390917525250917,0.315622378721052,0.405683881777829,0.212117808850679,0.426355157326033,0.282693848866836,0.229606835021471,0.393667433374381,0.351390651386219,0.239443407483065,0.333459182848841,0.394857819097405,0.335200331780443,0.354865928426017,0.56288457165641,0.327228473351466,0.362504443125834
"6",0.5,0.600496751134068,0.506330231729671,0.279278053650549,0.573173108789936,0.462290327433955,0.506801859440716,0.490288326364505,0.262782894777422,0.500081918543423,0.503771275531914,0.42646188551418,0.492840967544801,0.398631510542227,0.670893090252984,0.406556586142467,0.517167810308043,0.576352324954836,0.611718021493887,0.411813339199915,0.3915811396732,0.390705011252101,0.591616908053247,0.322612496975624,0.571643700562597,0.614144254437655,0.474168788208126,0.63509703026892,0.477059683096725,0.477857830230195,0.592268982126433,0.462220752374742,0.465744523173746,0.40757538744673,0.541704822721053,0.620468292273721,0.512742222851343,0.438467525831022,0.279969269198747,0.58101616114322,0.640241600183206,0.442630727193696,0.494310213083867,0.585101173203565,0.365202662718017,0.688916686031979,0.489602801546565,0.591401809892384,0.374511001831903,0.613097509241686,0.364874718081597,0.432811255887352,0.378626088635177,0.561908385437218,0.449873261966682,0.431453974813315,0.34369615261089,0.690502651919357,0.401568134350913,0.353667426445906,0.596698593559977,0.376862863037721,0.415973434924794,0.469572199673045,0.530008168899863,0.394725172303473,0.566549315706044,0.54229918479199,0.336768610031029,0.280339383472208,0.579706725617822,0.61060366333607,0.362641039407719,0.580453658971009,0.343333242639789,0.353527726212928,0.474283340144216,0.44905262179323,0.575732153827969,0.440386236658742,0.592082713648041,0.506516944967054,0.65133052343005,0.417563065601678,0.684620287392025,0.656748857979086,0.617719645582391,0.626976156312452,0.406557747422777,0.746173650318556,0.441096332251419,0.452754381959519,0.859516206022807,0.551643476499404,0.440969767185401,0.426774566743,0.586026466869552,0.45593245401188,0.505811268943688,0.259020789793936,0.604538678462167,0.635872018357939,0.687361061941043,0.627214610375058,0.434972200601243,0.310417410497563,0.602618577732852,0.609673147552462,0.793705639081482,0.536435552056124,0.461293069665958,0.341199012470266,0.52973496540845,0.522758829356209,0.521742223486374,0.456982846264078,0.518012554333742,0.492542178717848,0.637922890180012,0.406505758234079,0.537560306682142,0.405002758513581,0.28944960783977,0.343788057212101,0.420212845611991,0.468956158739297,0.59385849826968,0.554040643833486,0.444629938666681,0.469349298145071,0.40565485236457,0.445142476822924,0.408864288932162,0.331508296453781,0.61505545296976,0.441509053301357,0.366467080454023,0.787316986515165,0.584568910514599,0.576048050117493,0.466497601102596,0.470955340293867,0.781368303959053,0.46715345994328,0.403896780484171,0.647833495442737,0.492541829157214,0.560035935571314,0.500892981343644,0.355881581482569,0.479561678812384,0.43942499073729,0.306824438784256,0.518619072406661,0.531984690051509,0.28348111982379,0.630663580689829,0.611590444804529,0.5672389854982,0.625302396092907,0.53708708929367,0.399625295049869,0.553591297473411,0.387043224340752,0.657247141483963,0.429801622584429,0.487095177206109,0.495247983109218,0.654178631008365,0.483159105101088,0.534576787615966,0.636563013088937,0.52482055903128,0.554635611995167,0.301587598611778,0.530813308351557,0.498862256769492,0.499159323130638,0.60788011948534,0.407849372612655,0.724205382622918,0.447985373846932,0.495823200069714,0.469264212256949,0.774689437048663,0.468978549495465,0.452576258484859,0.408634459868883,0.512432803788125,0.535691796448549,0.546756290138373,0.370246909188812,0.510716665039886,0.320894970512383,0.579398941673179,0.479244873421643,0.464996954866312,0.467118917382017,0.535322831270811,0.482984302929,0.614948661284722,0.576865081323685,0.487506314192488,0.323764799643338,0.57641086413618,0.495989342792496,0.508029610558422,0.680027398688407,0.404926531611176,0.549884138221981,0.496962483331976,0.384792088596716,0.471882719225515,0.49464842612434,0.491174021514979,0.445905507290068,0.501968032402703,0.454031850643378,0.853760295434752,0.556353072239305,0.530147818001013,0.643841191692672,0.515994155393902,0.317644333597214,0.449460345933996,0.31798821598223,0.368355829651108,0.428745866372324,0.577388712610451,0.525207577804151,0.487173085032448,0.586106004499964,0.535930775426866,0.675033099296197,0.520154356849483,0.477418068397688,0.666919926801852,0.543744622395405,0.291910694409328,0.522496715929159,0.273063776228365,0.512968468272665,0.419935618157538,0.44910798120626,0.403649351510395,0.326022471724032,0.689509273703638,0.543747547720625,0.347484262945022,0.392685942700898,0.548338746018814,0.447088203795189,0.58488808858024,0.546996013819021,0.481258446928212,0.484968237249065,0.60382205033549,0.446601485951151,0.479807751397725,0.626965612238736,0.462048841971962,0.519584221341379,0.354829053239078,0.504536639233584,0.387770273251919,0.749095326244107,0.426536944203136,0.475966688275102,0.455356552641956,0.416060787606208,0.465630636835128,0.461034283252164,0.491751621933151,0.345656406696806,0.529855347919705,0.557330956549542,0.632725792014652,0.542237486069884,0.404870531373226,0.513949997053781,0.549750766736774,0.52736004690132,0.394262562100631,0.361812040698219,0.514529561158262,0.461199291602936,0.349871440348983,0.547104312141249,0.497765934787442,0.582670613992407,0.499823422568652,0.462748926635953,0.558303201852205,0.516175621785927,0.543340197926536,0.555871534562237,0.523488467949074,0.597285343564248,0.569108764822494,0.368814531656688,0.416262838625725,0.402786494785412,0.271187218842924,0.462427331365263,0.533209251776105,0.386761253706028,0.404389224608704,0.367566604119754,0.455631733542951,0.421890012096179,0.642638246131334,0.503762381339644,0.521090953772203,0.550448070335839,0.578312136426668,0.53003525031387,0.43830622081813,0.658048182493427,0.443458750911007,0.392161034530904,0.531010818965748,0.523818339510677,0.554678068267845,0.407854846789915,0.541508645427974,0.489738569906379,0.551776410273573,0.602056316660401,0.51686355729606,0.4678045962169,0.57192269467999,0.285536988651514,0.563117453795848,0.570756154620613,0.693195335949325,0.370777235651132,0.357021759913727,0.3229631470529,0.409798951735298,0.761318880255538,0.463918734988987,0.547362308400756,0.473011572026523,0.370872849217337,0.402303527160429,0.50782347308264,0.542040330698035,0.407871417218532,0.363117250226005,0.611986783399499,0.368651400001151,0.583676961878042,0.56429766705605,0.364882440023891,0.571900115344285,0.523074114628514,0.574823270220374,0.485617726589235,0.314647152217385,0.376705807253141,0.547275193369485,0.610473923700232,0.304311876957555,0.374775365955918,0.52723007901841,0.605368185458042,0.407173918163345,0.526099974414167,0.481463318786169,0.393438383817369,0.332287029241853,0.48266135866148,0.428225253782617,0.567445331045634,0.569171442441134,0.695532079960939,0.587334351096272,0.538716289850412,0.3174716786192,0.455913913247714,0.388899267813972,0.57461235446593,0.541106479192732,0.473638531961027,0.278058261511965,0.645117228706981,0.459836817110382,0.307481576026637,0.580793420415995,0.480610638316277,0.541410771218225,0.376699564787607,0.272743146272236,0.29699954986183,0.407452616780763,0.334505258726361,0.521182068775443,0.515717298587596,0.480360351767428,0.446919850114383,0.54189749756941,0.62314728926018,0.488565362051603,0.615790488240738,0.599804332743959,0.405492900990338,0.420949380622525,0.356522861829048,0.510791159465606,0.445952725750385,0.529511227315223,0.363765060365033,0.513543457653284,0.506842800714511,0.80112108817119,0.600787086189856,0.597715590318043,0.424246466573321,0.561216630648503,0.633058484837823,0.624891605858977,0.568070578762454,0.339166591569724,0.477553582840327,0.439850949115542,0.618121042562878,0.498273042922242,0.691891802997789,0.607590199480179,0.56047464832375,0.554572757179393,0.44895254189977,0.424988937960803,0.564331808790915,0.478572073093076,0.418384980315312,0.535987836750294,0.46332554658897,0.418126422596818,0.534350896851036,0.496870319090969,0.260592959913489,0.455776697120452,0.68665575443362,0.424416689048131,0.534459036758928,0.644381326287259,0.264412971454056,0.68565895981615,0.44973136511677,0.427736004397053,0.55880409588664,0.729635342981165,0.604117025783918,0.533436438432071,0.306999939526298,0.466510569526967,0.592582770936109,0.427333529150479,0.453781551479406,0.433207763915467,0.717726370180594,0.418203464128356,0.412696898041518,0.418726408478081,0.590556613423433,0.397234356562134,0.456183541850486,0.66080203099877,0.526145465382633,0.623882543215405,0.481871841984324,0.372556967677933,0.633034296554067,0.391861787383003,0.54530801427697,0.435057465594767,0.33237813843356,0.495225590016947,0.276508525470425,0.752477160772693,0.589839279067664,0.501117291133218,0.478333650266318,0.568611179498761,0.578872739849741,0.330009310147386,0.3984941510235,0.323693240516227,0.326098518596973,0.384236669067802,0.60274493022798,0.488646515346441,0.472975574825454,0.631132057534187,0.485038196814776,0.316142252036178,0.469177727070776,0.513020097815293,0.616227949326172,0.381655637440913
"7",0.6,0.74986986274885,0.62060725314198,0.459185134186125,0.602331628978306,0.710712247503004,0.636427301614199,0.748143419384122,0.500414123545985,0.657233269979869,0.531718221753502,0.585447166780655,0.681732535539449,0.464236010508099,0.666397491888765,0.434467109801419,0.40660949475103,0.493032308115153,0.511353561792151,0.58482681949467,0.603112119073583,0.512622676696966,0.70670802679288,0.389756657519154,0.613336580319826,0.617674724600989,0.690274578642813,0.583006057400312,0.718267302129782,0.632847989768836,0.609471737120043,0.562448053545469,0.798102210004566,0.549814358925396,0.639195095696328,0.684102847896192,0.770702086541471,0.469494033216738,0.683491263955952,0.317221156054051,0.718882977216635,0.642345264556163,0.731298497638388,0.579997244299744,0.528094024633352,0.451111301436362,0.809327974695379,0.568170976616448,0.755492671513168,0.738018474227978,0.668489179954633,0.563179105195845,0.57995827605465,0.530635219876574,0.654566819602012,0.729838084356515,0.623151651076924,0.402012991747818,0.482078534718747,0.446226199545399,0.715115380223522,0.470092512125691,0.552790255043488,0.575249262010876,0.614255891907418,0.55021501693797,0.62664620346644,0.477389477419203,0.492764975609161,0.732687809611525,0.579390994471641,0.489149172505087,0.402782766582362,0.607101494687498,0.396657803170351,0.670259833955316,0.659056684740066,0.590468218411131,0.628239180044161,0.539622429202563,0.934103711354411,0.393363580252758,0.805012499878616,0.499383886201608,0.696437638716823,0.588021662202204,0.790840969890745,0.540762221749676,0.566070730765999,0.767926208940936,0.817973236221817,0.761420372271425,0.606837446854507,0.551880075514961,0.745394706314891,0.329318801354116,0.550189448082386,0.695083292898718,0.629702231837295,0.766037181250007,0.632284299337858,0.675538028850822,0.633902245578173,0.556021626561313,0.32988310564966,0.741975083620394,0.627776190637559,0.524630857734042,0.841739537973931,0.605472074657776,0.75454567052029,0.651577349829017,0.598402268602646,0.498956190450719,0.550993950355183,0.646753704178134,0.675823502648363,0.636661890411717,0.682086517639364,0.604363796644103,0.729015338165901,0.468601511803313,0.472895714097896,0.564377769127671,0.445957608280947,0.513751693203726,0.524010814623956,0.710845937671424,0.60006193091704,0.534482450324618,0.578217892741162,0.544746967838562,0.46194410173661,0.502506735158894,0.497950939286596,0.659284400977379,0.45590132208932,0.82252944432541,0.484640000801343,0.574453535119504,0.657797054619431,0.883725719000977,0.819006561017845,0.637560081515862,0.460211087925609,0.59126295161211,0.570533162355453,0.599526551879081,0.42239639191909,0.542733808148414,0.421302292765987,0.652983371025283,0.348990261067042,0.50976707751166,0.734777091885434,0.721496138600573,0.576064696391388,0.647595970518806,0.657431160610182,0.646878021476786,0.646633839256882,0.765429505378285,0.636929168688262,0.523614822939091,0.617135838778537,0.658741680386026,0.53669899009405,0.59940246042231,0.560578244585199,0.705581052790298,0.537399151018552,0.629653097356957,0.665750368028513,0.663725886279595,0.333746438872004,0.657305929843645,0.492643282317852,0.570460212897794,0.599822858325435,0.459480555893287,0.661064071324809,0.803708572093569,0.505697552621873,0.569941118021339,0.474701743148015,0.517250705951198,0.653358740626344,0.939073535554864,0.6774831566249,0.820962377730303,0.537425826281239,0.537147220496172,0.638066200622666,0.423613520623079,0.583017434861788,0.618588785936818,0.62694651227574,0.724376789158502,0.449014894393257,0.74022999652047,0.717258009215704,0.707912751480836,0.690013013156368,0.630354250556637,0.672854175196973,0.409223345207815,0.750051774909802,0.507085266456133,0.627693244411882,0.583957410104495,0.606393783333647,0.661562425582246,0.509230533773483,0.652915446680409,0.487790243844691,0.562112761927563,0.557120887752887,0.609462509944975,0.53845382891632,0.899900637285272,0.538792817022027,0.38919744597039,0.819877299928374,0.466096345860611,0.606362516960696,0.477024804246582,0.431943193238908,0.492432634579908,0.766054790183403,0.5637710479957,0.611355755657295,0.64693213208258,0.70505234749727,0.628230966507906,0.780786018418894,0.595705966729725,0.592126773517324,0.723353846427447,0.626954940473599,0.289799000628258,0.45764882995698,0.611328812318493,0.609746972401096,0.640471114906754,0.598787565269494,0.627168797200033,0.399890462603888,0.85636570539412,0.62886232112922,0.385609467331153,0.613892902715555,0.361252959191402,0.546901661750027,0.486976647625751,0.667043814654163,0.597120307040166,0.508829938219771,0.629186288479498,0.604313458820449,0.547695122715427,0.676331638494312,0.591078488150898,0.613693316869742,0.618189624571211,0.708461665886293,0.43520187472998,0.468433898842947,0.498245968821381,0.666190915780868,0.570400769915339,0.512120939950437,0.772318120528366,0.683668924952075,0.510720226179584,0.555466475135218,0.503408331296364,0.731625935732284,0.65716662740849,0.540589962406301,0.410770403411665,0.540043075935043,0.5716316292257,0.540968064188256,0.622736500175983,0.444157356261953,0.485918755262632,0.642710134245212,0.664793335052236,0.687600274646322,0.677638946922143,0.670069392456072,0.585233406946068,0.47128670565843,0.633077217220935,0.721940841711706,0.50172970184414,0.555261693702502,0.590451566469246,0.592264782664485,0.386322180843896,0.588010737158315,0.686451008422196,0.630838096236118,0.424968694127607,0.58346352406547,0.596536634587397,0.571555287309631,0.382367706790066,0.495728402360395,0.57266257134412,0.627613008438119,0.621361693865997,0.74535644270726,0.666890896944016,0.496806666727998,0.707286035217588,0.700959903786972,0.572999784224165,0.577516725245414,0.625670897921461,0.596705272509272,0.541209544122115,0.589995248092432,0.65111248228274,0.480701328488874,0.697839442576876,0.656695163579067,0.420683585751428,0.695108203664763,0.756896294604488,0.675815515426215,0.621543667364159,0.693072290305659,0.500169902648672,0.354890496093876,0.823681732607468,0.484017663602135,0.386781528431331,0.585929096857425,0.532488654388639,0.495427316088725,0.526414097309375,0.566445857010537,0.568812917826686,0.535582166776096,0.690636662407809,0.603462178815757,0.473579262130848,0.330263662333262,0.389741983718686,0.43094436418844,0.77440561734785,0.774841461231049,0.703264260581965,0.537596445776012,0.478026270265056,0.727568471588006,0.758981273342186,0.65510056088116,0.390316321706905,0.432241072831457,0.550493699177457,0.473835030743703,0.533211844476587,0.761779654788132,0.578078763004902,0.626631782398627,0.669569016334305,0.616619359665691,0.617168112158499,0.563601170702839,0.591249361745405,0.558968341185273,0.448913753200043,0.445221790794953,0.614333240994134,0.769642463610985,0.673867687009268,0.602523962762466,0.341948315068238,0.58853781800329,0.792129384186559,0.697346801498776,0.614392967236988,0.555528107705573,0.697060365778368,0.629742183767526,0.349897190742698,0.422023417174963,0.544201484497215,0.76926828014812,0.569198887750355,0.420729337472215,0.717490305991287,0.545106192790899,0.46804831386615,0.576783651904091,0.610387458273269,0.533546026985578,0.49988307793047,0.545518853730542,0.610328417525606,0.743608030456721,0.493960849115118,0.582717672822478,0.763229312978666,0.540611694136011,0.751963588075706,0.444479729510417,0.465907132729728,0.469938530308542,0.655523272096316,0.596720580140156,0.731026695516403,0.722433458916645,0.485909953215325,0.84363620145585,0.59281547113957,0.628458005858161,0.654783797509499,0.767560751360695,0.550358614259876,0.492741676344407,0.635521192127676,0.457106557880366,0.785226224510974,0.707172753980483,0.710959694213158,0.606188850716907,0.455967396578813,0.770005349417308,0.541719583540671,0.615798515677582,0.505826508857638,0.524358115055972,0.442072991476525,0.40749618068151,0.49621251416689,0.746349881152227,0.594218912951546,0.888102585803743,0.393329149486999,0.593938841580923,0.508776488823431,0.663521637654017,0.647521703951986,0.715665644485299,0.849315416317876,0.658831401295725,0.579284942376094,0.3575067387698,0.576371926358962,0.832531327741568,0.566367421352887,0.579751945573163,0.490485563668678,0.350011564295161,0.500573400666686,0.628840919919649,0.692755353994859,0.589981014271292,0.57106671442939,0.602623559641093,0.656414203660373,0.467568259016055,0.816988731260865,0.453361856146071,0.550250808404577,0.645398292639717,0.614744936634273,0.484905496750856,0.556241870394242,0.740127306090832,0.681287065537902,0.436103461120804,0.516746352921853,0.602153537690971,0.396119300334692,0.637218676865247,0.559592659552417,0.495259251858109,0.754354823774082,0.648779766695611,0.73952305680918,0.829155756408277,0.411616653440632,0.564118638693156,0.467198950307157,0.733866812993274,0.43970626419935,0.51120718317852,0.755489291780891,0.507835654616763,0.327351472284196,0.731685451326849,0.408819776535302,0.520547018888187,0.58086910542599,0.553436061019252,0.595653984919513,0.710468769585777
"8",0.7,0.598143595519744,0.662921474451676,0.728945671794032,0.994554611366194,0.693955463807194,0.674863996604969,0.698648396296986,0.611324044423028,0.656943148091822,0.649264553956264,0.568208435410942,0.799484347421694,0.506790583219645,0.621982879405663,0.571098912011027,0.698288852928968,0.523310276289194,0.54699978456585,0.651981167455181,0.748857900623185,0.567751757545952,0.637601133812484,0.744728077707693,0.657126414391518,0.610856318778446,0.647843033257094,0.616397976188161,0.739957148313694,0.844593846659286,0.876772714285566,0.760837341789033,0.643661845518171,0.946705076431104,0.666386466318758,0.845760737701659,0.641042728743967,0.853370847614209,0.806963954201414,0.354910339814309,0.585752498680273,0.767851277865339,0.542590164756312,0.80430504352306,0.748775817902334,0.591674921702011,0.840505543086155,0.939488522051291,0.682885005152142,0.927267379284042,0.773215058544331,0.751185001667056,0.536006144398711,0.732164084525881,0.538364700551338,0.543428991233375,0.721501613384481,0.598581361710725,0.476500678088376,0.700176700068473,0.556708121290766,0.75325190147988,0.705049165548359,0.925012315778131,0.551661409122067,0.621349277703005,0.818248743009235,0.648587865900122,0.686221701821887,0.781409546207322,0.7089270094278,0.537442525915785,0.505994081740907,0.569271870393973,0.456005264087865,0.70944913628981,0.745979154695007,0.669280763201038,0.788711971178261,0.778495621340604,0.657822168767682,0.958440993204824,0.566394222581993,0.984601011731055,0.872635783091696,0.776714931182516,0.675163978991003,0.874329781815248,0.742138216198968,0.706836934055822,0.822971982913861,0.89870965318926,0.848553088829224,0.751776105761672,0.616810179718292,0.584701527685916,0.542361473209373,0.796835959917106,0.659842608700206,0.457875057507237,0.725042103635523,0.656468328144966,0.894739355969441,0.523248190028136,0.714762836606308,0.74251768992845,0.73878832987549,0.640882352616476,0.914535747516445,0.55258555577476,0.776424767079193,0.498065706472061,0.669279727141296,0.675257794417697,0.765556850044325,0.816213374540839,0.736337798548235,0.771355890773791,0.796085772676836,0.65641039105646,0.756589778399593,0.726808858305481,0.712104911065996,0.446704561201077,0.667727873355422,0.704763148897446,0.769996170244714,0.638859040475068,0.68683618492101,0.657474266310562,0.643677917455102,0.73050856200138,0.67915680586589,0.576038796972495,0.713733541650751,0.929405140432431,0.541594076242924,0.566584376752654,0.566334679772275,0.73953026699955,0.601802337755022,0.580984206093257,0.910567695105438,0.659565243886587,0.801593379177618,0.840596759011897,0.705833432117211,0.770721423217099,0.498902493190113,0.703632637616215,0.702559803690437,0.548045667061669,0.698575745516621,0.401862867945269,0.725642759178709,0.876502037721811,0.709313601433469,0.541764581079783,0.737197594822654,0.583240046309853,0.824764370611627,0.750428991020316,0.801465214646602,0.852441608744899,0.794573023651545,0.823724779319074,0.711661783411252,0.713558864479471,0.665896253371123,0.735517547733233,0.721209350918684,0.765124629575113,0.695013923414106,0.37801584145981,0.478948253783739,0.642509811290623,0.783101750057602,0.698313396096871,0.66724862868737,0.458418403569494,0.811456736041117,0.792674736633724,1.02366922559892,0.899265282468621,0.59091548679804,0.77772512046659,0.723343812026669,0.666606189008157,0.990931205413143,0.813787648945602,0.818484851428603,0.464131043492664,0.58258873018571,0.732565318346542,0.702530905478619,0.888928915725941,0.647645456966521,0.865787463444837,0.79164592559386,0.643846929690286,0.773474509950562,0.891632327679105,0.764819925914008,0.557129909190652,0.707859976161278,0.865329708681261,0.766743078902524,0.980016671994152,0.781081295292834,0.713265967046552,0.752007495538148,0.787425458714916,0.66233794095,0.695656697437099,0.646733025800379,0.663163441477399,0.652989620808452,0.802653732801383,0.637845454047493,0.444468229751716,0.529367353949442,0.858807963894525,0.459520142447868,0.622417471065318,0.648016412053715,1.03159543012003,0.548745789968545,0.782012632637973,0.813792749973587,0.760040885649317,0.600532066203017,0.661023661611928,0.74162590503764,0.720708663023581,0.757335776568618,0.887427371397438,0.421259344515534,0.602863276362926,0.679229643944136,0.7607666532411,0.727387778019042,0.725648882307454,0.70657366686004,0.732965873549874,0.769993773229531,1.00023681030926,0.432378843498964,0.550655102347638,0.765594801278315,0.436700764407655,0.728027214733115,0.6018549024962,0.66636328088297,0.626936252187083,0.781533314035243,0.687318920967925,0.772720724191624,0.548221461552657,0.773297419513715,0.704969154777617,0.734329493385381,0.882645201409292,0.573280021810102,0.509160361244915,0.825447289139316,0.57824701102316,0.821866312938867,0.644255673509872,0.652359313289063,0.718366548691453,0.599931900590197,0.582584112664816,0.713668365041605,0.506411901793665,0.738361659172671,0.650537260636199,0.5999942677543,0.710546617268126,0.865061549318505,0.580086110379083,0.4879250917457,0.660902017692067,0.606387235747368,0.642089500878272,0.675612431877884,0.470346996703306,0.688464294810839,0.766086229641178,0.756883342399797,0.762277789179325,0.854834858657628,0.852727169477172,0.688706148313322,0.77557809946878,0.56106603949865,0.739734486994672,0.525374359384287,0.763078656606664,0.78420519001111,0.757691928336634,0.819877565419634,0.546152681101969,0.648610164569189,0.751129926372244,0.663592365590934,0.67337506701557,0.755751609322217,0.660429905874248,0.487602150467144,0.571504977006677,0.488891219405889,0.939710638648266,0.753786877043283,0.682468420750602,0.643206665986026,0.678021206958924,0.749934955225796,0.743470190417085,0.772730574710427,0.805600204212612,0.839034339812063,0.592119739892469,0.80100116169573,0.677680050538736,0.766173286180841,0.697867785377551,0.749032170612739,0.777295190089031,0.545711894158551,0.533495030934547,0.669975150869267,0.76748409449669,0.65521155058857,0.665005933606382,0.467263392376661,0.634182737653044,0.551595100075575,0.586335162001597,0.550572104956477,0.912392071498159,0.579451125434819,0.86316176784052,0.807532066257591,0.524070866246971,0.642427346774974,0.558971398349326,0.766541122079088,0.516522287416497,0.561403667469993,0.754261519831972,0.551113055415486,0.822694559455699,0.820497051595633,0.661927385518872,0.455893926539987,0.724978757062293,0.627599774590312,0.840970153949505,0.737529599681106,0.734375873599986,0.605454851092022,0.702723025410226,0.615084194252256,0.870533064396759,0.550775895907156,0.676006376224854,0.584761896572133,0.61901011522005,0.78618937413173,0.745650006499406,0.580090234282683,0.513232268669491,0.722385161891803,0.667061587488191,0.81005267192591,0.540860427768567,0.687614677287771,0.657133163805326,0.649964274838266,0.552893059930293,0.780559836739724,0.806371006685709,0.940956001872234,0.798423235906266,0.628541934708244,0.711824852546008,0.53838276135568,0.972447847092597,0.720577908826687,0.830658545180321,0.442722537530961,0.47213470605328,0.3284652877837,0.624319313278822,0.498073717282455,0.576303095478223,0.610138684956092,0.719604514045882,0.613003677868308,0.665355633358648,0.824550253883291,0.747055552356994,0.879148197556479,0.6701204139574,0.528696531688023,0.884390529757411,0.991272973350376,0.735804601948904,0.776403626870701,0.795115820514028,0.697314505969352,0.713931575930797,0.774818183251387,0.73501724996619,0.76642174915733,0.557615734010279,0.682518436848467,0.776944279544815,1.10297851284398,0.768883008723213,0.957541264388007,0.63127064412868,0.631994299218641,0.701861607741466,0.850347188665632,0.585033225165367,0.700532276358073,0.729795722611303,0.769568682998841,0.798322861685273,0.702282981263535,0.704323229668501,0.707095216919891,0.792076010400554,0.43101858324866,0.509981218164626,0.574318957886266,0.724921347295225,0.743696492090282,0.561085069930034,0.738952283853451,0.600291128540562,0.585794530097551,0.923644584160241,0.858327525631285,0.788598642176519,0.704075880606023,0.648942550121521,0.794693756218267,0.539505200878666,0.736972107132819,0.617115413075578,0.658433439633508,1.10396820710445,0.671592573521678,0.682957859310015,0.716312104948479,0.460624366969993,0.610652954519273,0.676328796913975,0.937004288449974,0.691318963427233,0.716492592225718,0.634392939959658,0.83494856039461,0.681750935650209,0.682533542277497,0.939424613578759,0.556122054825169,0.621391310614545,0.692879013668563,0.7254686742597,0.611695802244652,0.740507771168658,0.665305509302078,0.535386766845832,0.717879856068232,0.77632800145991,0.65339027145705,0.943576196662752,0.519550638037652,0.729194983926199,0.647506127393733,0.845432563402639,0.614569873513063,0.539692302875191,0.683458268802279,0.796415375815231,0.656373108395075,0.576271217422764,0.569737903281378,0.883104317596855,0.444609408556547,0.715198502982467,0.703965213184111,0.812120443034649,0.552238078577357,0.723472796446089,0.676553677970862,0.69756617241029,0.651359866588402
"9",0.8,0.886043464845461,0.71853426535334,0.974180357308179,0.685104838590348,0.681315396116256,1.07158478963061,0.791626771081195,0.652527828933561,0.727294487905611,0.83130648434016,0.888231009827088,0.702833800028675,0.631084289273684,0.916814031199811,0.723995622080296,0.675436322328837,0.685630875486531,0.805544762860899,0.749776239272591,0.659909961547095,0.871928637246302,0.78000962620145,0.629639511941464,0.80215963036432,0.82407976098311,1.01668547317816,0.895172816792126,0.73589721980931,0.871429312811768,0.76069106330527,0.658949603603212,0.917654693414946,0.663795492675556,0.695949956642883,0.981439197791766,0.514159009133797,0.838348595217709,0.775800134950698,0.921085878878827,0.796015739231808,1.01024457523824,0.867694090389359,0.689679371671171,0.85157530861488,0.845431312553045,0.889537442356763,0.909133527842425,1.13727180541132,0.580907934019505,0.894859746060888,0.729678652542675,1.00824610559176,0.760761794039806,0.626516101416358,0.882463241999449,0.857466693023639,0.630228306433028,0.878537434134779,0.7160415285519,0.725524566520139,0.970816405268735,0.650155558390235,0.682647616684188,0.75765570739112,0.859609360676041,0.919332353554105,0.816352623827243,0.890500333214577,0.783741344402166,0.567523687807813,0.779873829184732,0.830115271757799,0.593054956423845,0.86605460336161,0.641464263467765,0.906352868920605,0.878423491414973,0.785877531025373,0.757682556669506,0.749034250978602,1.1668092596952,1.07087559015904,0.725566103317949,1.07445299374638,0.5994361133364,0.908641068442509,0.794599640917971,0.738278555180861,0.930179991309015,0.886220064711978,0.94254243363577,0.833918986792558,0.973306832384226,0.755777779117222,0.787730106667402,0.651248884266341,0.835734435504249,0.53588962801644,0.727339102108286,0.789369911295231,0.910082986586479,0.91503484700832,0.913656545026764,0.643056460265696,0.820152341566899,0.720187923240264,0.881850083085609,1.01613093889333,0.883288201170974,0.595766346534689,0.607076245320186,0.820908728113622,0.838307423369333,0.781940105427838,0.687966302748567,0.797060178603973,0.844521703269536,0.780111349669706,0.773986721133045,0.818278389191621,0.543796936951022,0.797740507924778,0.860255674263191,0.900761075119437,0.794139564928771,0.778325686723654,0.732344737794707,0.90202506125055,0.822993634726792,0.708342812598484,0.667228008047255,0.655246428702533,0.688741320668368,0.643302579972445,0.887387771104892,0.729162931160365,0.84261729238757,0.774478348008027,0.972977803256993,0.84929379201249,0.964364217966643,0.875787099383106,1.05704844356209,0.632500911197215,0.866924550192407,0.836335526763372,0.809443752519814,0.676377224002773,0.82280164587682,0.728191980646429,0.795535848891742,0.720447640144341,0.772269538628258,0.522492111177616,0.858841538742268,0.794445647723228,0.863440162259231,0.990910256828316,0.902329524345631,0.763114361957618,0.896404023778645,0.789313766382807,0.915959575486792,0.591217938536844,0.828433041502492,0.909175801327247,0.737931442756204,0.754236864461996,0.980646408009939,0.867979578931345,0.826436492687425,0.721576635832586,0.828153714025497,0.494551148325374,0.544879081565294,0.503863012328783,0.856713355164613,1.01539253469073,0.833417318333226,1.03761484414149,0.738035282537289,0.833616044288623,0.848023571269075,1.01215519132516,0.811435935776502,0.933000804012951,0.688143883046377,0.767696436123838,1.08259738529171,0.959127121262166,0.936681625722221,0.906618679775252,0.647747893600882,0.909835949361634,0.667599757479444,0.79871006171245,0.850003517621485,0.766302501953979,0.848935666065056,0.921305592081612,0.791304482657107,0.991204788187151,0.966212950173826,0.716987873260377,0.838191965738782,0.816698088427459,0.933009506854587,0.706103210991921,0.818865656416911,0.875039158103054,0.853407645285227,0.81368270129618,0.753759999755752,0.779038293528715,0.866732411396033,0.760345241001036,0.911991457668065,0.934527459225784,0.684204102120324,1.09438307930005,0.824707537378664,0.612686825620857,0.659626910383187,0.775556203269555,0.727294350214556,1.00116971686542,0.709071092050866,0.814126120641441,0.658367917016819,0.803710759837391,0.786105326646129,0.726333821290146,1.02190412536283,0.782986334587233,0.794380911792741,0.99015083130499,0.858201880801051,0.74125572196589,0.772546408135268,0.818704988875473,0.787424719910553,0.79408053224847,0.598787771792333,0.882759293891049,0.888029884957665,0.603456444727325,0.59175543816031,0.512719099961878,1.18134149516,0.777613115770124,0.814740462966365,1.01866799674042,0.809725883656636,0.828146120749324,0.882546876148154,0.794731144137183,0.737462503246756,0.621007383741223,0.741502816396784,0.855116532981689,0.964290771874154,0.742789791764492,0.5507319146314,0.979941808880961,1.08677364231765,0.698098139728624,0.834510479615527,0.780975174308566,0.863136864029593,0.866180125343091,0.650189724728437,0.771769984287547,0.614065051274351,0.601081239055607,0.801327011019738,0.776694642702906,0.815685423321239,0.872727731712464,0.762780916749193,0.862470477652704,0.667733476441438,0.749669793622647,0.782671663420535,0.77791293573965,0.634025987666161,0.739066009647496,0.68336109162573,0.887192639713679,0.774183082103179,0.930858384805866,0.689714279277084,0.755938200598783,0.891774199704756,0.834292231408751,0.86099640014653,0.998388052093083,0.647734174929954,0.8173041329475,0.673356008985177,0.795777239792693,0.716406677787854,0.862978807379707,0.854507946734909,0.520201504354255,0.808755785346452,0.82215147093772,0.746061740478066,0.684567512901376,0.824068843891017,0.688369241646035,0.742348073663375,0.711055267545534,0.847245617313592,0.910597689557833,0.919238701438839,0.836176793931811,0.979841302080406,0.888226368865894,0.757797726169885,0.638054815746701,0.790762542509773,0.811089577211441,0.811917878493175,0.84599013496662,0.765214041912878,0.931954836179415,0.662829802466864,0.805580807943077,0.743283181380985,0.815092378635309,0.717976221800811,0.788960893694216,0.758596742586879,0.690659693294079,0.77847640870476,0.675051004346587,1.0196114794354,0.685519044941676,0.692020353279851,0.656974563965084,0.904163566148168,0.849310624535803,0.555802189992323,0.920133728428242,0.587556474798463,0.88320237655504,0.67539328931781,0.805500998002737,0.763431223972184,1.08084656582641,0.939145426084422,0.82783004659037,0.529719330256327,0.762030579120523,0.743210861667731,0.899325531172492,0.745137301629551,0.720310543664535,1.11493818075599,0.714739734463707,0.52523477564573,0.771143536290659,0.636078583708807,1.03831685474889,0.665299777229775,0.874493476454348,0.751348967181317,0.81883638365097,0.712691246746922,0.708320228267629,0.894189438463185,0.799077241876754,0.910969924105548,0.807026967285571,0.685570478964324,0.873244021830016,0.895431931628108,0.699475077681978,0.75798842855434,0.985715310638999,0.713989206398361,0.791794593702669,0.856925630672998,0.7767974485095,0.832315801954787,0.688092477700268,0.737060653730204,0.822140580434468,0.599967151493403,1.00835590346417,0.659667792346063,0.621466267841888,0.90911728169889,0.591300735072532,0.59193199922122,0.849930482556752,0.709964796226937,0.846357096570418,0.736678863842593,0.828667382015492,0.917292617509465,1.11130013065546,1.0288409773771,0.77225433043534,0.706978122974366,1.01000821328227,1.01940405176971,0.871135322016223,0.707653661617824,0.960341891817191,0.932644063341077,0.875874343961899,0.821168590253413,1.0580074124701,0.758462081390897,0.784983327087168,0.739595790297081,0.984724151729139,0.74323212873274,0.882942947399017,1.04820980714495,0.794080989588743,0.687744299440419,0.664283444577948,0.840068874016485,0.827524641236096,0.75994114346552,0.940881544587006,0.750489433617713,1.02324813571118,0.936810382131029,0.740937054341444,0.625731248721019,0.889100786609325,0.864468805037375,0.727023292338737,0.686550449975801,0.916715432403577,0.527906006713691,0.931566064360592,0.822211838124154,0.901464570017792,0.859853140013547,0.790531549984561,1.01435306587111,0.934789048179352,0.971732506544224,0.711760752846306,0.634705629501448,0.692263526356803,0.600150940668969,0.994578136616623,0.865176866959892,0.738321872328016,0.840304794485011,0.750320142725408,0.785831613698755,0.828154692472243,0.75701721762216,0.702397173619089,1.15668452040767,0.885339226060917,0.691753963182547,0.744014172557397,0.881803588151458,0.712482059816362,0.884736279649966,0.916863175089344,0.697681546961089,0.797216739492333,0.792487017156048,0.739206697961697,0.688654813953742,0.704164913194159,0.941014527995957,0.787201448909602,0.743172190467357,0.55792844314473,0.835026022749019,0.818359615954663,0.774955195447269,1.0277409892927,0.775748386914641,0.995270199483279,0.86212429257701,0.733452003725938,0.835978708048176,0.540238015453175,0.706126612736165,0.841282630741367,0.868740210707719,0.833657774561801,0.524544559590514,0.773020228559571,0.869789463444172,0.73196769942091,0.701183390104544,0.693292233157518,0.862741435240002,0.820655450303287
"10",0.9,0.983831492518263,0.842759495153167,0.857514534182077,0.836319016153127,0.695942623013485,0.723324942964248,0.859625068748837,0.801430220965674,0.795766246289079,0.670143911857364,0.815609821744106,1.03769963399895,0.832337289951945,0.798463946015668,0.848579525876196,0.83212328405857,0.9318143486906,0.83143217495337,0.89035580141625,0.796063733963819,0.80914804967065,0.843504372780544,0.763551673624119,0.89435876579355,0.893190685532695,0.940957695890203,0.967906851748153,1.12533752846154,0.849980815418929,0.903381136687527,0.845765843269756,0.813369153128224,0.864583355904213,1.11175336617065,1.05239169780087,0.945040367169822,1.02351282663147,1.04520378658307,0.90360093952676,1.07864040067651,0.842347130845276,0.663883409553333,0.856091472219147,0.956782385266589,1.06041983958603,0.903583249427208,0.770722617583657,1.15519160405906,1.08741789437547,0.78541920886274,1.30678869841676,0.926324248587926,0.991225170638216,0.981924953828962,0.746488678076047,1.0060472818985,0.933058240560567,0.71762750316065,0.787847033777511,0.814419764810532,1.12296880687595,0.830684491881405,0.992895000120126,0.855357086843508,1.00162372223252,0.900237600939954,0.848566668821304,0.974489950240909,0.920050193265667,0.873343085493617,0.716821551075786,0.945640257757509,0.700588335622755,0.747284984935816,1.02560596945216,1.20379609728058,1.06562758382036,0.789642051949779,1.11106999476179,1.10567201833787,0.935939296102995,0.86368022881577,0.824490644459934,0.704946058071247,1.0485533146898,1.13132037801723,0.896073888636282,0.852914701212448,0.967525419991125,1.01774018848076,0.979717891299763,0.848711689219839,1.10615415074084,0.981678432756846,0.803249164264143,0.913337810524795,0.904854896063131,0.599604336758394,0.899317239621019,1.03148551772169,1.03170524975662,1.10721510417293,0.974931600713437,0.792223413372143,0.771567685875943,1.01137787701629,1.01711717747998,0.705687525163009,1.05450415917887,0.736991593908695,0.969381296990993,0.870686021371035,0.737721211422641,1.02509397446022,0.847248537572111,0.974629858321773,0.935641136967622,0.792241258516891,0.929234537710953,0.712027667463145,0.859267059808478,0.787224676175382,1.09095472718201,0.801099646568735,0.888553459427843,0.932582081524261,0.613089281205839,1.04711296387801,0.838793362559296,0.756945370770107,0.692891557144907,0.805107607821173,0.76064910543678,0.68907858037081,0.884307846299947,0.745749553714327,0.834960217690722,1.05244126115326,1.09633783036461,1.02902431591408,1.02376402505093,1.02850497913997,0.832678391601217,1.02056694768998,0.770716819318327,1.26716153021508,0.919261484015514,0.810009868502126,0.701250213553155,0.807104947045606,0.765261902265846,0.844411419651699,0.700505973783607,0.817686986593264,0.941410302042708,0.916769082841417,1.01646750311104,0.937413428718067,0.875831744903984,0.722137965010521,0.892288826923554,0.881694637277883,0.98694075212585,0.781104783090183,0.977609215658241,1.08634431274116,0.924719242990861,0.9684103769868,0.80205506025293,0.79501223823722,0.916819281332165,0.842986833022695,0.967510814553692,0.962203141785186,0.590352883474622,0.654621041100215,1.00830560337969,1.02912055773714,0.609099999025477,0.820320367325006,0.93015127763744,0.911965660497634,0.794293290343626,0.915382441913855,1.0891460157361,1.26187200806309,0.848294233375333,1.0322224267299,0.995895347948575,1.15841241317975,1.07015688174252,0.720180622611734,1.00376148117271,0.895647325020982,1.00272428965496,0.990472845969685,0.821341011415492,1.0379924125843,0.992166990115592,0.828897222528334,1.09592633003223,0.900848656444749,0.892353840537274,0.845797317729667,0.996836914825732,1.05431033138021,0.892631994527358,0.888129079038598,0.837049707456994,0.805567407470928,0.878258443386709,0.768620556262168,1.04789755721888,1.02828623867516,0.889934801145491,0.840757567284598,0.995815105867408,0.770497019835357,1.11715470097431,0.883399352791034,0.728716671669038,0.936744621796683,0.878468812014617,0.656509884939856,0.96475150290302,0.84143134071218,0.88066426937994,0.957049670484639,0.82960111976885,0.923152250598232,0.807268885436452,0.83040668402205,1.06914178739706,0.824143509121394,0.921071265058018,0.824969985972341,1.05070410429525,0.639111363706447,0.83035488497155,0.868627789569109,0.755827355920197,0.980959417914495,0.928473371803719,0.800101583298057,1.50694436147059,0.800940306966347,1.05069514971186,0.715146719615193,0.666002457038645,0.714469764383236,1.1809088278604,0.869906200268022,0.926761743002505,1.08998182473297,0.892259641513929,0.749542025363755,0.846107049041281,0.769793200034978,0.824432548822823,0.985878858002391,0.705444551179714,0.966045194313414,0.868148659799439,0.695493421537883,0.9676248399174,1.00458708894433,1.08341851885963,0.880705530944357,0.903505272059566,0.662280520549493,0.891355384065113,1.0407932208422,0.942490641496646,0.632760030573613,1.04520269853419,0.970171543295127,0.915921793528014,0.712992834076584,0.873017982726627,0.837389060512218,0.68943080791955,0.88536035632212,0.921808516238238,0.857984472354348,0.711663761995951,0.832436130051926,0.770648908211417,0.937697848714858,0.851868133414522,0.978342208889636,1.0029066118137,0.913102723146823,0.9660821339613,0.854400008800344,1.05807935819769,0.881794157478034,1.02870654119737,0.714516395430746,0.851543990696578,1.16030593283491,0.802115446704472,0.926954444385118,0.574153252422394,0.870633913906172,0.928910716956086,0.822062456051685,1.00492492490375,0.826527383888911,0.871187856004524,1.1429179975813,0.859311284410574,0.811811376403273,0.854999611474545,0.873729543328393,1.00470824974275,0.867013218152361,1.07262610689287,1.05377945543043,0.981487814447275,0.895394767540851,0.741499395701793,0.965138819312327,0.866279246934831,0.989430996993481,0.855502601341113,0.946542716581089,0.765902186595512,0.875501333464872,0.951809629347286,0.904980585103807,0.814008911052713,0.961846118597463,0.956861581759905,0.852530219335407,0.744585945541377,0.856138066717571,0.758561113533178,1.18181790119775,0.761211212242305,0.662575758802351,0.894851883716628,1.08013942432288,1.0478761441266,0.833758915107369,0.741239689149063,0.948168278591458,0.917340039497767,1.1137946618945,0.92573203969043,1.14558868222374,0.710334931178062,0.745029360168549,0.820216186975023,0.85134231639959,1.17720701734622,0.953397588597749,0.846891784203208,0.706937487591416,0.941303796153166,0.855438140935863,0.76767737856508,0.766059010658001,0.963194798562995,0.879781757667782,0.942355632680695,1.08608416724471,0.994735523977232,0.741522589666804,0.926683240529991,0.944902801455372,0.886401801005139,0.798831816336234,0.784936134385305,0.911285326737022,0.971702613010064,0.774275655924741,0.949048930691185,1.00710231612033,0.803713637467207,1.08438801357845,0.9052407931247,1.00232597515488,0.824505233523137,0.981767230209802,0.919965204238322,0.849953893542596,0.835521696264863,0.74751654969532,0.923997209995072,1.13943047770188,0.860260207615908,0.761746074086261,0.91509039865729,0.714682290376405,0.700848577707625,0.945887154060796,0.83810156824681,0.816222024878847,0.860726919924623,1.01081445361141,0.926262639913435,1.11689569931183,0.763307415244968,0.8855221141787,1.23664002876403,1.10269295378846,0.758910572516019,0.964510298694697,1.11659216617527,1.08824931426907,1.05277609729487,0.938784772656828,1.06071730715578,1.05279152090379,0.847084721447307,0.787580091809411,0.815062434238718,1.0004906460672,0.926793518609907,1.02440744828901,0.94600987614946,0.764609060103543,0.917910094125515,1.03618641896483,0.835563119582683,0.849797608577587,1.17170679703615,0.74981240891014,0.852156556488586,0.902241950083727,0.980604433907279,0.981567484135805,0.899632408515396,0.777262606619145,1.06660225573611,0.687585304887061,0.810920171139854,0.944906645259781,0.82020240902369,0.995350828395395,0.937897075998758,0.678919216105958,1.10236552160786,1.01767701364329,0.918753208532994,0.990309353622327,0.898203279945649,0.916180936373513,0.934481156201866,1.09363954006284,0.796106499735976,0.793058287374701,0.89495051862063,0.893913130550872,0.707215243100649,0.989973808208691,0.94375286593274,0.818661500151521,0.975906063135128,0.781386848715564,0.907165265699321,1.11750883184401,0.89916570821218,1.24904432396805,0.926316043158378,0.901034923519897,0.866467207377355,0.958260270351118,0.766460212580013,1.0081790771383,0.941709466489258,0.706947427240721,0.843675361909707,0.988029471569258,0.851006543753354,1.00570252724313,0.854693780640169,0.804570295524631,0.804517743918187,0.639371739538947,0.960432866301198,0.871734627691709,1.06098274511086,1.09180925513414,0.842665038620838,1.02962512158868,0.836222754039893,0.630454995114404,0.8413842871816,0.880554346422263,1.00560500838823,0.644671308302778,0.955748860609395,0.964478752749366,0.827314118368039,0.703626894222909,0.750368486665853,0.943543930929983,0.884700141057615,0.862072601466443
"11",1,1.10250098052018,1.09025578197528,1.01094912948669,0.951107081896323,1.17597754057391,0.96122005545616,1.21366301310552,0.798658043049135,0.969911418867087,0.975995710680937,0.88386857557194,0.974445819265341,0.915998912200982,0.94344839194169,0.714298292882394,1.00375787852133,0.964273128985561,0.851357500873429,0.923558055348716,0.917765194226665,1.01899651759087,0.765533159105726,0.802399340818779,0.943970794680761,0.887075630382506,0.957400526653249,1.09221394835554,1.18430616665733,1.07284268935045,1.00790269773147,1.1380294002745,1.21516124119864,0.894445807034357,1.01005925334385,1.06904524572865,1.04553269990688,0.920249873849959,0.82517304738875,0.816364993745964,1.11842679704293,1.13164557161393,0.983148765790716,1.07799542525388,1.05037262973719,0.990899575267113,0.868432716448859,1.04662403739252,1.04836402565639,1.41415556815667,1.18002698684065,1.06467491290167,0.876648646564807,0.880309361242755,0.980115667884721,0.942516988805426,0.888163796052192,0.993747477110378,0.871557129318872,0.964674560772344,1.18351107361913,1.20738637777447,1.11116608176882,0.881846362172772,1.17934486208355,0.911312290714757,1.0683032649074,1.11137028950683,1.09936052524296,0.90819100466694,0.849945626322264,0.997168205343485,0.928002616155759,0.791645157652972,0.861265074387124,1.15144794081303,1.10572112884591,1.13909919401111,1.05153954925938,0.902166618414569,1.0613702099543,1.05147603603343,1.37208909313112,0.994201711098231,1.14919765199107,1.12040494591244,1.05909966532475,1.01440786453346,0.963306184103112,1.13308129883794,0.99524655477671,1.28182182526345,0.996746894084849,0.945791153072421,0.734367641255101,1.05559400599928,0.949872123490466,1.0350897439176,1.2013645990967,0.982439156631755,1.02743385914347,1.02132405382167,1.1390623154444,0.872097753335443,1.00273413257095,1.03641312710776,1.13300308656232,0.85269600466068,0.843116797161214,0.931734136169529,1.13972547542411,0.930389427470538,1.24453325040874,0.768535174143918,0.994832155825507,1.09965966928515,0.8836106108188,0.888483313460553,0.979693433913163,0.987578397674939,1.05284196247642,1.07777284915644,1.24579007862012,0.991373634042299,0.75268086336855,0.826979448391661,1.06896415668456,1.1117749582312,0.874556183412633,0.803563603950912,0.870553539146137,0.804545620989761,0.967569466817749,0.644336750746518,0.90968634579479,1.05005490748511,0.843709387023536,1.11609083949395,1.07687057371533,0.909854983671159,1.04684535801801,1.08250998538199,1.26780567096382,1.47646275843172,0.877505089590378,0.901542299060483,0.98943086627128,0.842247131322206,1.17326935955373,0.892214722372358,0.877453728847781,0.883872194855919,0.775465899674755,0.79651513950095,1.20840115246115,1.03917262234048,1.00917497441901,1.11858812105571,0.855491405525032,0.943769289749043,0.934922658584632,0.878594014230193,1.11129612348893,1.02767081995753,1.08526638567055,1.05300954540625,0.959384794958279,0.987208000033049,0.957443496817034,0.983373907240059,0.784822133484013,0.859545696807975,0.970622234223452,1.05901765244853,0.82739055548041,0.940672759697819,1.02592177863421,1.23014435080918,1.35663980274733,1.02668340894296,0.952873356240513,1.13816635231917,0.822582492488006,1.07930587551109,1.07624366797531,1.01750680569283,1.06579623853952,0.933497950208396,1.3242789514177,0.988751932667178,1.36496815547789,1.2149280655031,1.20556553375734,0.822244700200579,1.17565438260515,0.970328901190676,1.02094061789804,0.826321197485852,1.04356493809782,1.20699478483359,1.0566755289385,1.03522272083163,0.848713852738749,1.06359041601415,0.977492202603991,1.02655728256701,0.986173252634469,1.088194491599,0.999128371279542,1.00841199372475,0.979506004214487,0.789628165063682,0.929160898044209,1.04633464901144,1.11838951974992,0.881057002652754,0.865569149753753,1.12785323459867,1.18288696848879,1.04036742273186,1.04123082690237,1.20831084901957,0.885566826545342,1.10099120531147,1.0926431390452,0.841769930461532,0.890380516235916,1.07148470741154,1.03295972459004,0.975022916919094,0.912963554465557,1.13596686058017,0.851958503332557,1.11729927366138,0.770995770838278,1.00646277042121,0.945309566874728,0.74466297877342,1.06677810606133,0.786849642232425,1.23684692851263,1.00079097604252,1.00679559775549,1.05659207975687,0.973367958138592,1.11299594237465,1.15377985269402,1.36690302905634,0.758238914495585,1.17113758348709,1.01834007559236,1.05878561226476,1.13572840649675,0.913812450755253,1.22433101842943,1.17376962473927,0.924902478748921,1.15493204477647,1.05348823383893,1.14477735549742,0.903763499495559,1.03648014845754,1.06379874000948,0.755481693644969,0.837323620525148,1.07758538823003,0.94062410392458,1.13405713322241,0.864960696761433,0.923576097825633,1.12582749970421,0.740393854178736,0.902272435440026,1.04153537148423,0.869391063104935,1.14967360707885,1.24053238382838,0.836008796968655,0.993149048360356,1.03526281713782,1.26262600084207,0.883888626772307,0.863186651461677,1.03368819052467,0.763563081046524,0.910984555670947,0.907254290326285,1.09242723003424,0.868838059090569,1.16715893831334,1.10828376540225,0.973659945986213,1.02933108044835,0.98267162276652,0.968232811044502,0.828965011862754,1.00874674076134,1.11564353926016,0.776988181885408,0.862518060036116,0.915247653841475,1.32488981627238,1.1768221265879,1.13945456354238,0.707673775632687,0.910678967214863,0.897021987030201,1.0423795187414,0.924872179132312,1.05804315731507,0.925892457396973,1.11206866168024,0.961856854210603,1.243799929938,0.945768840923189,1.09207285993329,1.06887883802889,1.24923790053217,1.06492540959742,1.25342429863477,0.957255551474495,1.02392985670685,1.15475056638741,1.13644889586696,1.01252308430376,0.90491373286657,0.891749070688663,1.08567899801264,0.979497282780682,0.959949620415883,0.958470414400759,1.04618471953616,0.986047591899196,1.04107718346722,0.935493122770694,0.891569990015669,1.18026326767342,0.920914043965669,0.803558273933921,0.955831557151764,0.874679058845231,0.782499585059541,0.977351335035044,1.07279318999409,0.877026773208066,0.94845253858198,1.03119650601942,0.944903616343511,0.863583608800596,1.11811791970286,1.20008896539399,0.960987424160331,0.849048318528475,0.857561793068256,1.05290390680905,0.971217488628119,0.896482023866765,1.122780860869,1.26620863570696,0.924516292669933,1.10124753902461,0.99433332798114,0.780807200368946,0.849212382273202,1.18337530413052,1.09099829430059,0.888246950796861,0.984562344317268,1.03823639051734,0.845628604301065,1.12995290780169,1.20542275884302,0.990668989854149,0.819128785649357,0.78960491801369,1.04490730762766,1.03761123685792,1.19164240750399,0.920844147098036,0.901872287886333,1.13139306169711,0.861752812036132,0.999102596864616,0.916717949082661,1.03622120935936,0.982102181933053,1.16220020838957,1.03780409577747,1.095081620407,1.28787720424099,0.991582302617905,1.06376428336995,0.872353868194314,0.884702069167003,0.769153463993418,1.02362398130116,0.800930256871144,1.03062237131506,0.978674767917006,1.01349084496753,1.10334137293879,1.0425971583077,1.35350645286023,1.20783959125744,0.959346434866392,1.15893483912166,0.971240674559358,1.06712049990685,1.02258258966122,1.28679552355158,0.786868787147561,1.34150242226828,1.16096057390274,1.01982656440789,0.882600788516435,1.01432752822672,0.879787528194626,1.06158825186623,0.898140648436475,1.05042965979527,1.06357033607144,1.10670458819258,1.11351266271857,1.11441159058083,1.0425407839017,0.888320575862833,0.949145406312868,0.890824017843167,1.01438773612421,0.942257444086172,0.951514654342503,1.19357455079368,0.764496151487619,0.996537705233831,0.944179238091135,1.06070605096594,1.07184183101411,0.789093504931128,0.858431040462578,0.844638220682792,1.04825989496439,0.988686578683093,1.12066772224537,0.982337331878843,1.3991911750406,1.13709992142662,1.08837921200376,0.932837280495241,1.03517313815978,0.961515997076521,1.08240193264241,1.02791977263262,1.08672683077707,1.02223178368028,1.02656894480076,1.04785354685395,0.848015124863337,0.921069265868574,1.05296033225582,0.900594191713225,0.92552146765214,0.943480745703303,1.28954228291898,1.21360540111418,0.950505440551437,0.989922046245724,1.00830317661884,0.961391269190513,0.985086825985474,1.06677925109643,1.03320142208606,1.10142517453374,0.935355143778493,0.741615004582964,0.86712669826622,1.07599542730395,0.953609518029718,0.982896793436403,0.790950188968292,1.03254286423358,1.15224682623867,1.32570126459444,0.851320639829173,0.94354399059618,0.931783805606364,0.72990955299688,1.0346497896635,1.04055839904538,0.840818539643842,0.967367740954435,0.901011714347565,0.993759507614646,0.836113642536538,0.910311587432931,1.01050350125702,0.929141618729854,0.74058372804701,1.05774839476935,0.986943971005369,0.978550680859841,1.02559789968952
"12",1.1,1.1505753903105,1.34033482885706,1.0230559342564,1.33936917364675,1.01609032727336,1.09450956175246,0.931761871026817,1.14225811251676,1.10929035073044,1.0615983185253,1.06554985277381,1.10127794444689,1.26183842329247,1.18557716672409,0.816144873112697,1.07275294520737,1.09979251645311,1.08447409249805,0.970561451356632,0.916634357406858,1.03649947539003,1.10697203835656,1.20416714620909,1.00183178396478,0.789906518844614,1.14431662767058,0.887172028123649,1.3421663114175,1.03535500128829,0.952761845062201,1.19939955663491,1.15869145433225,1.3560379602069,1.42424272730531,1.09909116861533,1.18934857562113,1.07322545267576,1.18745896685811,0.866254304629905,0.878178782565536,1.20865361295888,1.10654998784373,1.19863646377366,1.14309905638158,1.08281289459684,1.08525784996062,1.20694961075953,0.941903397580358,0.916880467332717,1.18101936982513,0.9073521393617,1.17946489736452,0.962111497054652,1.19835107290594,1.42108290762488,0.923822505678378,1.1969910227303,1.11430381098105,1.02618682061768,0.889755506908152,1.28142220504459,1.19986068895519,1.07761895875486,1.30548312547158,1.27004109294456,0.959315480154479,1.12121873814113,1.16415731060734,1.19803680738279,1.0786479216216,0.947518113862783,1.02640493642112,1.0936039692816,1.12072061079217,1.35331460109385,0.809590156451484,1.20332364826311,1.16124928750444,1.19577803043689,1.03013025753567,1.5627800208499,1.06086000042146,1.38845036680902,1.28407359412158,1.02006152710621,1.13931853167059,1.08892666647594,1.28487351416755,1.21553088883116,1.22265672937661,1.21100495278779,1.05437051661533,1.02633529751331,1.05868579328877,1.1869641796,1.16630340077131,1.062554083551,0.865738180907971,1.3639525844878,1.22972313004153,1.12770120496812,1.15544566827704,0.854642362173513,1.29561185144879,1.16338231063406,1.16891961716461,0.981792129988734,0.883921929916692,1.44040309303712,1.01438674249648,1.07730492183123,1.04756105962098,1.08517692045407,0.948955332996647,1.27076510723892,1.0962781452312,1.13850194851982,1.08270448711941,0.896917805350621,1.03501671172226,1.04144172687958,0.901051456249292,1.35657452127728,1.07589815549715,0.975897453443262,1.30441330172331,1.3313699078666,0.954485585897679,0.996057615623283,0.938378826145636,0.831439118242916,1.10584300106291,1.07823457816691,1.06157191140948,0.865135517440568,0.934288812147245,1.24642742387624,0.874159413525387,1.15959708302211,1.16613420036775,1.09782263400545,1.54038485371794,1.29950938523726,1.057487006479,1.10198783167237,1.13524076971117,0.907393355869596,0.971620491270087,0.91427260123132,1.05655349127256,1.29809549435617,1.31047836210587,0.818667171789654,0.881195886930944,1.09162986167412,1.33963140425861,0.806672074897153,1.07070711199663,1.0172510829677,1.13897361776465,0.993837320381753,0.946653758086994,1.10835245345237,1.3307268910652,1.03873669142938,1.0846266314654,1.31692310679214,1.19542241497663,0.963656978325557,1.34847265075085,1.20990520539123,1.01640643040149,1.09070929793103,0.897589995440482,1.10355092586425,1.05761649951835,0.976979279716728,1.32756340190118,1.36732234464387,1.14019208413215,1.28534992305411,1.11716958064512,1.20427768209395,1.11298761032433,1.33157077016632,1.53093946694387,1.26043930166318,1.10975692636572,1.22009898606364,1.10758280652296,1.45545973906749,1.34310195712626,1.29027064661357,1.029380353074,1.05539007012408,1.2032338028322,0.97993066979413,1.07365333143274,1.11706919466354,0.971026261990473,1.14049243172824,1.29153509089553,1.08735441277379,1.07115477832694,1.1110481067152,1.09845454773868,1.02209484605883,0.970769352805107,1.04058612235425,1.02428089211212,1.1930136372888,1.23083758343971,1.16968124594252,1.01923031526942,1.1123609800738,1.12646196051965,1.07139335924062,1.22633417907023,0.996524159468581,1.37374172583348,0.990079870767776,0.976727269380268,1.28218656446171,1.19610771741637,1.09639955399195,0.912519735594766,1.18590047066427,1.21344125068146,1.07603029175014,1.16843268977569,1.18543790875151,1.49101643798898,0.884614614911468,1.01823950444392,0.858588017453011,1.23588257172118,1.3438168970236,1.17312476183025,1.19579045106997,1.07721882107141,0.91792142825971,0.754452658024438,1.13853168989191,1.05694923257601,1.2711653850666,1.559455217886,1.25720820741607,0.887110742752991,1.35831990593515,1.08994073635027,1.21265791407358,1.29516412766857,0.984933469457666,1.02256053657411,1.03835088424527,1.12802786712836,1.05990103613909,1.11181562176267,1.12238448004974,1.0562179058622,1.27450518403807,1.27290034773061,1.24594915419485,1.18509281812033,0.99160800470702,1.02126497580558,1.29997551644442,0.978009997402782,1.03748789343669,0.79142954792163,0.930067347922916,1.17642515594164,1.35524582511813,0.96800026446809,1.36652586560646,1.47069888577282,1.01887404185384,1.23409748420318,0.988892204211671,1.16846118584864,1.02958037419174,1.06108706226592,0.967378767531723,1.14822882213524,1.05069712635693,0.840386620246068,1.14918205039358,0.991657796934906,0.923433379332207,1.22824617827037,1.13636160844044,1.13000892872196,1.01387826068168,1.0166133236962,1.16165940137247,0.858710734475961,1.05425033971192,1.08716487033674,0.918670164675772,1.18094097423711,1.65129860044018,1.19555506313833,1.11275656415123,0.919077104802822,0.908790755158421,1.37670161937161,1.18745709105487,1.2107218841541,1.09265148789094,1.04410508378149,1.09415535561203,1.01613624127684,1.35223764536305,1.19359784071377,1.3202244958808,1.15198377275421,1.23126734000854,1.10601114974566,1.06041711113367,1.27008209837027,1.14821264483788,1.42337734570478,1.19570522525773,1.24318532576638,1.07300621238973,0.969961322336799,1.02914012069717,1.1812368581312,1.05023062705467,1.15246543103643,1.0796548177492,1.12032254380634,1.01137254233198,1.06156743921339,1.29255495152746,1.11457148709784,1.05906805330791,0.954704270195113,1.07901140633507,0.975680723443114,0.95808417889153,1.12310681748126,1.15749539730134,1.03798157254097,0.953486151249292,1.41485741965023,1.00032023316131,0.996973459454296,0.899491320932546,1.14269842390026,1.14176292488046,1.23576402683602,1.03405667367554,1.17335716230843,1.00862552140777,1.3957729033225,0.932983977183309,1.07377872205052,1.12034580102293,1.05865818663645,0.983983790103625,0.857636748802059,1.22386124929328,1.14318357417049,1.00885998334545,1.10822823496987,1.10733070651986,1.05161010378325,1.15567425882153,1.1971700741028,1.1698532267898,0.974545372179459,0.999892648417581,1.16330533330927,1.02673486159404,0.890962638251717,1.0289984634195,0.835429079682901,1.27051012980719,0.938546849644537,1.11286313215958,1.15174392416477,1.1457586652971,1.19768787608737,1.07874715813763,0.985007353885214,1.05573500216372,1.44232078744041,0.990342843898909,1.242530426399,0.964872780035393,1.25505166705823,1.19141464999515,1.05747966261205,0.963310252918134,1.0084034770215,1.10385186933692,1.34823750932213,1.22619343448207,1.14164329053824,1.31157723610715,1.13958881887123,1.15067711742185,0.968866920484303,1.31740438836425,1.29871224775499,0.888254232784841,1.22002427548262,0.899561602913464,1.21414870946228,1.39227624663921,1.02845870340499,1.18262429338466,1.10590807482982,1.39970290296988,1.26357046360362,1.33025756879224,1.0931286788228,1.12916530383176,1.05438140156382,1.21152150754903,1.05228104836787,1.28130410316144,1.0164722776812,1.0594236944394,1.24083450769777,1.01175967248488,1.04309909476861,1.09632539889131,1.40419020969009,0.98806318673131,1.13517530843068,0.898436896818452,1.07311897118205,1.15245384098103,1.03954872169945,0.945275591530849,0.893112302986126,1.06318328481872,1.16838913706268,1.14391151550598,1.08414255894144,1.20329988319938,1.37945379060144,1.16770030413602,1.16101049325247,1.06614770496047,1.29192300144212,0.971837290117245,1.19370666070984,1.00359663094482,1.11322670711535,1.21214650749531,1.29456509367774,0.943827602856737,1.18976670455719,1.13179413550145,1.1233379012103,0.966513417480871,0.971902222269364,1.07557039741226,1.01866890881996,0.914033015104822,1.06159365905176,1.11968179745669,1.01455750494588,1.25671843658698,1.14014170319218,1.17418555982435,1.11136562511064,1.17975404664571,0.964891152606665,0.924345131511774,1.21179361042616,1.10675737206543,0.891065378536543,0.806494390916022,0.960340889984942,1.06100553465569,0.896986476920548,1.45087187250137,1.19788275268815,1.15210997615998,1.11124965803462,0.86444244906644,1.17186001488214,1.17894496504226,1.0951737307753,0.989167268331805,1.15062727932476,1.06277921533147,1.01827220996277,1.02157719976142,1.04380064602869,1.24828949408744,0.88642438247027,0.896863122118491,1.1283951795303,0.955055529153632,1.20654339421699
"13",1.2,1.21440646303262,1.25020315023812,1.50020342580012,1.02408440362084,1.33698398475355,1.20133540140306,1.22742380884762,1.16773261251948,1.17080269384189,1.23567867809231,1.16458921341048,1.10837798740734,1.26315888397816,1.13555448111452,0.9374479425237,1.05210851000293,1.24799715629539,1.18446966580059,1.1506461197033,1.13620770150871,1.11519894894336,1.2153934399271,1.11233615882083,1.01255342721689,1.33879983291334,1.20702113554829,1.48580808096689,0.921598160423164,1.09083645627592,1.20019711218992,1.02263904151766,1.14365517356859,1.27368982396245,1.51309367802841,1.16871509464724,1.35366638578905,1.51600956932844,1.20717958540997,1.21124339209913,1.24939595628315,1.10795328689708,1.15041439876357,1.41232965998693,1.32606983597151,1.19840049249607,0.879270241777052,1.24741849236867,1.03591729229556,1.57287990046791,1.04832859327033,1.02781860221022,1.17387496904176,1.27273961511782,1.00750823486599,1.02262278748667,1.41906119782482,1.18065452874665,0.967874246757468,1.28178555022282,1.33096437715301,1.06190318003819,1.06330551483134,1.36472360016036,1.21171585723093,1.23441422829255,1.04288047638756,1.55278252599638,1.47347880783996,1.21664863735583,1.0940526736233,1.05742060694362,1.17388347826506,1.18329995351569,0.96992455297525,1.0746215257935,1.31791423255396,1.26173508450371,1.27293346029619,1.38658651004091,1.13204130573951,1.72599661228887,1.30077915559374,1.24269816161746,1.18368577825066,1.66592791373812,1.20372989921441,1.38483211231436,1.27573798149688,1.14195640990694,1.18332759374114,1.40363236548041,1.22127928725424,1.14640440341451,1.12177944915937,1.14180305060124,1.31706227322786,1.01729388916807,1.36148219648112,1.49149326706872,1.3604988957133,1.17916933281503,1.38175371579554,1.03663358544691,1.22870101871691,1.19094831083968,1.06073843607787,1.21876316298196,1.16585995351435,1.39750968681869,1.09190269305199,1.08516780216529,1.09168033945047,1.13491698606698,0.988630093479594,1.75861061919799,1.312172354909,0.947940072169123,1.37200799291335,1.11244551550724,1.12990285284308,1.14570935356159,0.988937485583053,1.60264375086302,1.22174542782147,1.12159942317255,1.07858488176639,1.56335235179192,1.45854618733725,1.076726516951,1.13718328662978,1.36398520320296,1.05085084894467,1.00761801166592,1.00136092575888,1.29578006028834,1.00738170266538,1.1501543615584,1.30207897853924,1.24699461698927,1.19413169187878,1.38858243979466,1.08765530268045,1.7457421951915,1.23011367298531,1.30901064961913,1.23837132489274,1.26502512098639,1.3093191870733,1.25079891959779,1.0098244728662,1.01378164083939,0.826045786003849,0.91143928054229,0.925941800773586,1.30621361626414,1.07969230088839,1.35370007200417,1.39250179832416,1.03470740861375,1.10671443828296,1.4478330224834,1.03884306470487,1.07512719099251,1.26174750330842,1.17042140938015,1.35670627890856,1.45219428877457,1.32776685037834,1.17775826854519,1.24929644309963,1.34015256907715,1.0683692454772,1.2072821999036,1.11337581048968,1.01754153645979,1.36480656327552,1.06646970123311,1.31993364766594,1.33426936325801,1.23569362633934,1.29559472541412,1.2582705564113,1.30055703800672,1.15634750341391,1.44744157019439,1.30879133769625,1.30949188172996,1.34572386791141,1.39166007162042,1.52728639633216,1.25720292760828,1.5156756960315,1.07332937084478,1.10789642961069,1.39027935554226,1.37600155292137,1.19998072561415,1.1301429438022,1.20129625676253,1.22369315615995,1.00029469124277,1.28887626102821,1.18147680731213,1.30599546159728,1.08489202940854,1.09850562860692,1.2781272987688,1.24235555820801,1.33032632788733,1.28731846874573,1.11502488262667,1.21906997574044,1.29014454916169,1.20519104643085,1.25555009655201,1.30732235667653,1.23458814211976,1.34175930281383,1.06738962296197,1.51284382607915,0.942879604958703,1.27341731521061,1.02228475138936,1.08063061047255,1.26988092453282,1.21652238608166,0.987568516921998,1.39092445849856,1.15917003140075,1.12972701166183,1.16766671837366,1.0760731877308,1.13925888762046,1.48922593304422,1.3729969651244,1.29231095461146,1.32849212074516,1.15937163891994,1.03814121554721,1.23136277459027,1.27965220781647,1.00326846020467,1.25952875989472,1.12470509127456,1.16809242591994,1.12894302942038,1.52065014594515,1.24895101088639,1.41307998490599,1.57779239407176,1.07565177506497,1.45023041394277,1.1583151606811,1.25417009184968,1.27058342781407,1.21496169675686,1.20144902671087,1.0570553882045,1.02657964464866,1.28754648492033,1.1384800678812,1.3150344734154,1.06209575693793,1.12768024190972,1.31540548143972,1.27852617158695,1.22061763907569,1.20894905895528,1.40895796613547,1.3971770548889,1.32925917886807,0.916792191766896,1.04853125827178,1.24897036378524,1.61880590841488,0.914046660398903,1.1860482921329,1.39742291884505,1.34440560179116,1.17876480159967,1.30607431003935,1.21993187891889,1.11028198795529,0.952573950987604,1.10684707123115,1.05392183774738,1.36608041324934,1.60920162535077,1.2482052732548,1.22541198538857,0.975605728590551,1.09589975978781,1.09832346875597,1.33731394650698,1.04933780876303,1.04104723484447,1.22564187180595,1.14384954295801,1.01095921824046,1.05390909582416,1.80112966259256,1.06582720025811,1.4714060477782,1.22815271439027,1.48772899389512,1.04217947816065,1.09434674505223,1.07065130916902,1.27766494088716,1.19870414665896,1.46521923600715,1.1744914322986,1.25357086187118,1.53269872091107,1.24127082459364,1.50566678424501,1.25387009265341,1.28647950109738,1.37816116661192,1.29144899579854,1.09955363435341,1.26734907140047,1.30171664748344,1.19621643862603,1.29380349572876,1.21848325430108,1.05211580281321,1.14569120556353,1.11414871362253,0.978460010881686,1.34872174089873,1.38688601067621,1.08089504709165,1.07552959754921,1.30076875235235,1.08300803182535,1.27189293815308,1.31604313402198,1.05900213829698,1.27115019907846,1.15286562655644,1.26813243225934,1.23249619627332,1.17935519332514,1.31596196404486,1.15732562859677,1.09344626322642,1.03615748962184,1.12548409891111,1.41046572018528,1.10082520402545,0.927957272153758,1.20676408833177,1.27805950771828,1.13184392075704,1.28009127345833,1.12579295228098,0.990415086382397,1.07133186580921,1.10971862271971,1.42474824596871,1.27708183698771,1.35985556296232,1.50497714396228,1.12112133605345,1.00903608408579,1.32723451603901,1.19365267337816,1.29839693925029,1.52126125651894,1.08110014488975,1.26620654593858,1.19329917389444,1.18012150489971,1.06386384895576,1.03384336415262,0.98835424094214,1.08495840809919,1.3741005535485,1.42867705292747,1.10413481501858,1.08475547748412,1.27923959031132,1.11533230124928,1.27184188593292,1.4527341104407,1.14857243392056,1.07679731647557,1.20001970361434,1.46552644102362,1.52809428556332,1.15216514615278,1.21214694943453,1.18030759532644,1.01889822374572,1.17757021771395,1.13234658914473,1.42187582022394,1.40703363676681,1.25224284099641,1.27423134994094,1.24950225109403,1.54724332457808,1.28614834960438,1.2903384812271,1.33347578531125,1.09370926672804,1.13088590638518,1.07597812597258,1.3916270311735,1.30848493486677,1.19434491487001,1.47261979095261,1.09802850124461,1.44988775318486,1.43264291846596,1.4083711937917,1.29859465648497,1.24624894933019,1.25840383219262,1.36347684898818,1.03248818537074,1.25991098832134,1.07943578929582,1.01686306422886,1.18002248583081,1.25374872405919,1.26523852782744,1.08285414667678,1.08219521795739,1.44567842548236,1.20204279747962,1.26668585547707,1.07271530471732,1.13929443218729,0.960285272442566,1.17273527689418,1.05478035883148,1.35362797468211,1.27766220337822,1.20878091589797,1.19258204244143,1.34900191143037,1.38355022802812,1.23041533156413,1.19814856935441,1.32645643189646,1.06813308049791,1.26941800617338,1.15821673072019,1.43408543621587,1.28089126825305,1.0931472086384,1.09769034457546,1.1901664316646,1.44043752826586,1.2084503461053,1.2154698323466,1.13629781938951,1.08231102635245,1.11761513250267,1.56179995045219,1.04564752017711,1.18936654910306,1.28032715852242,1.09631259178229,1.07127391128975,1.30199636083127,1.07519013619898,1.08137280085567,1.17223863131586,0.897827581611338,1.23048553106741,1.2499028476966,1.45828821958206,0.966040811589022,1.08854732520977,1.05283659281966,1.06423660606275,1.02209892916833,1.29501904392947,1.38654910565471,1.24627261220404,1.23280714894557,1.23630415263635,1.34413652944649,0.989728213704294,1.2867522526102,1.28437500263231,1.13314766661906,1.1064638682069,1.15467413275287,0.929989792887723,1.17192798047966,0.979455914383582,1.32483506003268,1.14670444720349,0.994610236353738,1.15114426148114,1.45565927959984
"14",1.3,1.30163373177801,1.22465127517639,1.18874531114587,1.16735347152086,1.45424100151016,1.29410886212512,1.45794532575463,1.36606869228878,1.15117205504922,1.27649851071135,1.16706252880927,1.25774115694728,1.2762731060724,1.37742335274472,1.15828733418141,1.19864156503408,1.18555266745145,1.3416766589772,1.44982170418361,1.32059963141895,1.15649315942789,1.22492414929038,1.19389314429151,1.18217584369398,1.01638350289516,1.37584945388047,1.50458537842929,1.19219911588587,1.44306488014612,1.11432503038936,1.52055162170683,1.57986798500463,1.47375134811,1.18851686684275,1.6079616600051,1.20628941982671,1.29048291479061,1.49904637624702,1.30859432110229,0.931212046670505,1.24768256170328,1.37125525322442,1.11554911128486,1.18016017629404,1.37037446740095,1.50151729876437,1.30709316278715,1.1537935712145,1.53090471009748,1.19892242341352,1.41888895937263,1.12507466140578,1.74917532923039,1.30858517466803,1.11984127551961,1.13976879320006,1.09813364787116,1.40394484848389,1.37152581569852,1.26952737242415,1.49860779498427,1.32542629186892,1.28067450552204,1.19470305905269,1.7888781606212,1.34736159837132,1.38078410618538,1.61189597428286,1.14826140351763,1.3997062630086,1.23527614854148,1.25699779644473,1.2275006397983,1.37315212244623,1.38458637007327,1.10429504871371,1.20783185319458,1.25328663532757,1.32391278159796,1.71690755681434,1.30431724477067,1.77425656514978,1.49159688694285,1.32806832171964,1.41309842052106,1.12363755330818,1.4035761592976,1.11279878377864,1.23220766009436,1.21868490412342,1.29155658214522,1.36244420839793,1.59240354508491,1.24139128809578,1.34123339154965,1.10879387705172,1.35510080904893,1.42899524514466,1.56868080906245,1.50842957657195,1.50899565280018,1.38449016086653,1.58909135069867,1.39022959406201,1.07163326672379,1.08224004860104,1.63013501877324,1.09833764890225,1.28450334217829,1.10440909182786,1.18948022944622,1.27250748229073,1.1351932982574,1.26058043942492,1.57058181745821,1.38768492533163,1.39796874760005,1.11157669865294,1.24863560390469,1.03450675303856,1.02435623379256,1.19826663744821,1.30193115597068,0.940801627353264,1.74149961328674,1.60554121241634,1.2628072066622,1.51871728327526,1.16312907375793,1.36896641224103,1.25454907896857,1.23388472567396,1.08335559754328,1.16515106916117,1.56449237808822,1.38422502062179,1.47903150101796,1.17919154672728,1.56919732636681,1.30647778053038,1.33667837461277,1.21759623138917,1.77260139262179,1.21850462140992,1.09418006894493,1.26960983031363,1.48871295588146,1.43224190443017,1.09413519506284,1.33811152572929,1.32144968361114,0.956950847303451,1.04508483156146,1.63516095324637,1.06983606526491,1.68125055140197,1.37512013074844,1.14705265899614,1.20943537827127,1.13130365428271,1.24683987821369,1.17700710139851,1.33890629102528,1.40012750920696,1.41631675618564,1.28099119119759,1.32871152123911,1.54239088781869,1.45622638336995,1.33872532712148,1.5142332997388,1.13362915147383,1.21438113095739,1.0158133962704,1.23990458206968,1.13791476545486,1.44995526821586,1.31856943772853,1.34834862725902,1.4301229309568,1.37501148369788,1.44918742041224,1.33819508583544,1.29534784349829,1.2974702126769,1.18236093237121,1.63062077314801,1.43055203836801,1.38395145948808,1.59960242488146,1.59017346014061,1.34619046506731,1.42919536219471,1.24857645533813,1.52519296478499,1.11113309788981,1.18543382742393,1.20557207887645,1.32955747348287,1.30368562950452,1.4465889522774,1.31145639397756,1.20454343460156,1.29613635403183,1.03215216745305,1.18606308517879,1.37137226120014,1.56008319838832,1.2479254977355,1.25745385052612,1.42608195811474,1.56746545796447,1.34269658418097,1.33297030375526,1.45740251042489,1.20653606244588,1.32243333766914,1.5508680378876,1.12039851216888,1.43997740986677,1.59236163292969,1.2110852532932,1.20275213105548,1.35032405122346,1.05219135248046,1.38776626678953,1.22740669086662,1.14532075271121,1.04065409962322,1.49982557156488,1.37090700122282,1.30474299824364,1.22476363887654,1.77280359734651,1.38785560092467,1.50641464470989,1.41994295411814,1.02102753477065,1.31920418721368,1.26556924895285,1.40190764677429,1.12052235847852,1.35687948438578,1.27382290426263,1.1206079442664,1.23483961930947,1.67905726394487,1.2789552508822,1.23167004669315,1.47403772782146,1.72374385229405,1.605931174664,1.21696170966635,1.36246310141531,1.12859106582476,1.29119696118372,1.29405193025176,1.51542744123633,1.40627119235371,1.22163156425035,1.08933659233766,1.36733795296391,1.12735223133533,1.21808347033215,1.3775745450441,1.53870552496794,1.4430728099456,1.43966426182937,1.26981814277823,0.93859453912754,1.53941232216469,1.05126504189726,1.47802423948534,1.59829825709297,1.24748650231209,1.0878921880588,1.42573676569451,1.38444777020247,1.4668023911517,1.33134291002622,1.17814848425279,1.44985729863261,1.34240740881713,1.4144864571613,1.29755836114573,1.08287088750379,1.18501494564823,1.44622434502091,1.29462623044566,1.50213339548865,1.5474022496642,1.21144916863406,1.20289843342114,1.21548864538721,1.38696828279529,1.26443657579906,1.36679014493452,1.09286021662137,1.23957955346068,1.12136138661877,1.27159551585231,1.83140452288466,1.38849943041904,1.62240374172417,1.38159723588991,1.45835256438796,1.33752671572378,1.20127881645117,1.59883172690568,1.47696800577342,1.47785607162975,1.37160012310615,1.49414215609667,1.23945897935959,1.3716072660963,1.53798515933077,1.29870027633743,1.16888335602099,1.36436976124195,1.54392428803683,1.51471639242501,1.47717095987415,1.38417748376515,1.23591202110623,1.35726969821096,1.12712023478054,1.26046521656923,1.13640196679169,1.37323338098487,1.41098332414762,1.14171078638699,1.37961389221404,1.53607926802876,1.33468809497715,1.25328756351468,1.23996966783597,1.25319780996428,1.23625138258982,1.15473099320279,1.48255904161371,1.43263544960914,1.33086160166841,1.12491800739941,1.17133106350626,1.27346123368677,1.15466073569816,1.24680576424902,1.16642018708816,1.51153405708227,1.16352992963883,1.37779976036635,1.31303873559804,1.2798316668945,1.2347873468649,1.38624580161166,1.2370401283678,1.28462395913926,1.2507762550333,1.27535950214451,1.15028749872114,1.75707765921115,1.42924315930523,1.15716382937033,1.08242471127454,1.60926332007259,1.31364837109725,1.39292676300425,1.13754405511795,1.16008178266263,1.56922022329249,1.17992927160138,1.3741647193483,1.28085604303995,1.15035032093338,1.0218740672094,1.17729441374552,1.38365061120362,1.06664374274354,1.4743305648994,1.42367447429065,1.10297260824282,1.238264646774,1.56116679314544,1.38501974077226,1.27096468912667,1.19952663963089,1.24612038148685,1.14177673344485,1.38129360998556,1.49984125132758,1.42730708348812,1.25149110274088,1.25884100598562,1.15301480389001,1.1691027712144,1.44157783303316,1.28363280374309,1.33266867249622,1.45184471795675,1.36286299456246,1.31598919253383,1.20008275999753,1.51047062426195,1.18553868929772,1.60977009072495,1.48732067850303,1.32005145178688,1.58619499017706,1.39313393098872,1.27343114518848,1.45777822804228,1.49633591618193,1.31814152573509,1.30349805535261,1.526865430868,1.2349522958551,1.50093143870147,1.36141520002174,1.43587257220384,1.42762943522679,1.49971468120542,1.38575235532468,1.24401245194017,1.30475285820337,1.17896103610523,1.41068874389937,1.24198164059172,1.37476630039877,1.2175177282619,1.169285606924,1.07552396931967,1.36551985549205,1.20991610683052,1.36277902029938,1.09189702907897,1.478536317627,1.13703881070406,1.23464090581827,1.11454257270264,1.45040239960497,1.35080909804703,1.13801967423407,1.51799773351047,1.316073337792,1.34344021089325,1.46484724786339,1.23127810016655,1.31141391954885,1.04081737469956,1.47364370834316,1.27597388587567,1.50026745573974,1.41612333171973,1.19240819915544,1.18313022144761,1.52506598760885,1.16371387895149,1.42484687222363,1.34118796605012,1.49548069030229,1.37858716316485,1.16069569854856,1.28674330764752,1.26762026165639,1.22774646645514,1.21903850738092,1.26172537342428,1.39590972847361,1.14531823366762,1.12258552634995,1.29260274132543,1.30982177437691,1.49310653879453,1.31904229834641,1.53997864288595,1.27174412995426,1.05302183935385,1.20973893931309,1.22830930444409,1.3482976720918,1.4722583686948,1.43035437148897,1.42805915483308,1.12256794138244,1.26100732136729,0.990411264778479,1.26437464078483,1.57889334672153,1.3125754528275,1.27745103095679,1.30338151592918,1.24503323016116,1.21125849279545,1.21624438691703,1.54617086159034,1.08292001311873,1.14743817974733,1.20213478994364,1.27753655219371,1.07979916872461
"15",1.4,1.73760411487583,1.58381478870016,1.71078514659599,1.26841398218866,1.56139458651252,1.77050227880087,1.54962452057524,1.50907052469985,1.38288713348342,1.51298647370129,1.38854732442345,1.42823835065502,1.53247761479977,1.52743516163838,1.43560865746432,1.32823092844312,1.24596084377295,1.22269570728087,1.53855374857452,1.44689725615872,1.33774482617477,1.32602252522605,1.35195141053172,1.32131312738296,1.60243801742535,1.0641787782177,1.48338521886791,1.18654034704287,1.23362807454636,1.44952050819998,1.38020107004045,1.69094517636152,1.88552884700103,1.58461970794433,1.59839360519413,1.48868877757158,1.50965302750251,1.38157870129755,1.66988097513156,1.42794443420377,1.41006822602463,1.21074912684824,1.17876451832186,1.12376968969235,1.64751177302335,1.25811728203762,1.54297138236635,1.17912143777744,1.305428879866,1.25854692686873,1.26387533165404,1.6579036800985,1.12947069156804,1.22302276763401,1.69172348024237,1.21272816445019,1.69879253651952,1.22874887613124,1.42769142974413,1.59251331467536,1.37488844895899,1.96281156688956,1.32602522670653,1.43414121896445,1.42535620117061,1.2295076334004,1.27206913201526,1.46318271656935,1.5309187407894,1.27647624026527,1.33437955425137,1.20584455949283,1.3323275767131,1.39721159005396,1.37708710861727,1.63855615104176,1.2921091688959,1.38525740641101,1.37292313888656,1.71465619172255,1.46407464450981,1.77463506638764,1.38536334392853,1.54840009710332,1.2105823847247,1.64023086224469,1.40570955883352,1.32601420790807,1.59367349617869,1.38804022818063,1.34541338472575,1.69714616496367,1.4837732322471,1.59364377310507,1.38033826945691,1.74822023176465,1.57855940331313,1.49287880389271,1.58980926319544,1.23360174343078,1.57122034759564,1.46676659016907,1.88835934908767,1.41670164514572,1.54546210112959,1.1092867820521,1.15561285065524,1.27139817744145,1.73499188672616,1.49206394381274,1.38310196103148,1.81918449493382,1.36246960652167,1.15966431637907,1.59606111362055,1.34508942251627,1.11857719262472,1.26881832604332,0.95332741773912,1.22722417105996,1.46321010695853,1.35189525977143,1.74902165458228,1.82650478720694,1.50820609639496,1.7806177908945,1.1301867125832,1.54389493401804,1.28341564415453,1.31052067552194,1.55278934959179,1.51482351181764,1.39430344826649,1.3351956961347,1.29930213430959,1.62814256765422,1.53886845937268,1.93198841158251,1.31345296443498,1.53663901830442,1.6843254873413,1.27978625871104,1.7983044103582,1.17796675995325,1.53042210601322,1.68014089772304,1.44500053238965,1.1446224000581,1.32413849218239,1.35561656884808,1.30282921483813,1.17337125112347,1.30525123017212,1.86014053981877,1.29842162031589,1.33207154092031,1.35233591657245,1.34640422423207,1.3193109406488,1.52477791057081,1.34063072597632,1.33574468626725,1.58148947650085,1.42316529592499,1.16700947355385,1.21153388461719,1.56185681067655,1.58996376797599,1.31943769026968,1.53948487475194,1.29457308809474,1.72854552991671,1.18040518388343,1.34703036450439,1.20742046457544,1.53594225040915,1.42659190569776,1.68021215970863,1.63869811494045,1.62229779081772,1.34946578341424,1.33723054441091,1.34330095599186,1.52971271939258,1.66074981826721,1.3375677943242,1.56258909890679,1.50977448708202,1.50540925679256,1.73333135789993,1.42899830645914,1.71245524726862,1.45543530034844,1.32124642196092,1.21841664712268,1.74227613968635,1.28151343735775,1.32731658647949,1.53245575161647,1.41263260475116,1.2780827495241,1.41577526598617,1.34832162155513,1.52059839787476,1.34587248400478,1.21587583820173,1.29824118595681,1.25640356931348,1.68776739907367,1.68189225686238,1.47825005189912,1.52956635308748,1.49465428731602,1.52653642574677,1.53470800269323,1.31154070701102,1.31942107175087,1.19845579968875,1.48339325735234,1.3332699614852,1.53841047277437,1.5387169661041,1.16779650448163,1.60372527189418,1.57355960827037,1.52010865806778,1.47045542204313,1.25530224593484,1.63302295021359,1.15351279424657,1.08178978188043,1.42354777465063,1.79043276375968,1.28671627352758,1.44057414347153,1.6095083949232,1.6622300080655,1.3551842064831,1.41451460884096,1.29196640896951,1.51699974923053,1.50048756814921,1.45509709232718,1.54967933842455,1.30187930169655,1.13696358076195,1.29775493934476,1.43166974552414,1.35347058393197,1.4128052083553,1.80958292567824,1.3469599128105,1.3825362788325,1.19324148004163,1.68598310986301,1.3538230129033,1.5004412804186,1.80920262689502,1.30827427043139,1.28849656169329,1.1932796908302,1.11771639784944,1.41882237650433,1.66737095298517,1.51222929537266,1.51048554352445,1.57347618451779,1.35658315074433,1.46582586544501,1.26154146460416,1.23122166782731,1.50007685341605,1.2003571375687,1.20507553043819,1.24946230243134,1.49437108029216,1.40299827975786,1.5194883381032,1.38495092191212,1.59128350309463,1.56842594800551,1.29184450649094,1.51935574280513,1.4566328542733,1.53565403431131,1.5769900889179,1.27616903463051,1.32922251598133,1.22927665103096,1.58158731948266,1.27318094975348,1.51897168491955,1.37008718232857,1.22747619714609,1.48252422254176,1.2320437881471,1.44259051341841,1.41395721307883,1.36069160212304,1.49538882602328,1.23974953937888,2.05436902777972,1.35618659205347,1.1454808827425,1.46370276184823,1.73869278396383,1.30393090016377,1.5645222611676,1.49879898686565,1.34477527131863,1.75218984279443,1.48094988539741,1.48868966688282,1.51603036688319,1.65725479801182,1.38886652309452,1.80633870735649,1.4601992556308,1.2967741444051,1.53846556885239,1.54304811334104,1.51715298590302,1.4524750173614,1.48153334004074,1.33332025118017,1.2927683868627,1.11848585717106,1.36679485374566,1.55791086928056,1.34115179105935,1.3855175079375,1.51672094801841,1.52754588756304,1.20200715996457,1.37335398010734,1.27073990096576,1.59203860451339,1.32550505381308,1.47691147476234,1.39529596897087,1.26016698383484,1.78963692770166,1.71529896660545,1.16182726079745,1.1444006885653,1.4033645157753,1.33349022232152,1.3585223283984,1.80216452948047,1.22992409924824,1.24298189319108,1.34585401142093,1.48075402778552,1.37248669479144,1.47086863084057,1.28773947987319,1.5080235451805,1.39967241068855,1.74955141259342,1.56084751156333,1.44502071971777,1.03272919546804,1.49283489918796,1.56401527996747,1.12596568843594,1.47100227066954,1.16628414912004,1.20167989092024,1.40675025361663,1.7335850331891,1.18761445774888,1.45269293363721,1.48135926832557,1.5441521281742,1.19606675814068,1.22202592305451,1.36766703822974,1.16512815656472,1.53888232875641,1.40357480704188,1.26355997923198,1.41539925469499,1.27654736467862,1.59330852187214,1.37506019159149,1.30057575996558,1.40439249791129,1.32465283585277,1.4810969889232,1.44372422026608,1.24648633512635,1.26402364454645,1.28377767545718,1.3139000795057,1.57997867354706,1.39531410133539,1.20379606560557,1.47686889081034,1.41754495372001,1.8263527189884,1.55056137374981,1.61001249217076,1.26097029142024,1.57178835255936,1.89013886970616,1.27127454198623,1.27893839908231,1.59447959465754,1.46727355748451,1.36074715085887,1.48661096656027,1.61886083180649,1.33612371769191,1.50150477020847,1.62892412405902,1.70099197019267,1.34509524721602,1.34207713869827,1.55755882324488,1.99660354129817,1.45386463016962,1.38661033147523,1.26875547934425,1.41976806359125,1.69495970793308,1.37368140538292,1.41152983450721,1.28007378947422,1.36361514265588,1.41477600455562,1.38245933642276,1.68887642363823,1.5616210053706,1.0034417055357,1.12667550975651,1.28271927512364,1.41505772343702,1.32200087018547,1.37577532078877,1.3606353090481,1.48166455927506,1.36132570425468,1.57226128010908,1.70727857518392,1.56352285387588,1.30130560864048,1.34246767931031,1.30160663847909,1.25240050972173,1.33980444923031,1.64229619951332,1.3049024306663,1.45608543784158,1.76041671532418,1.37941394075117,1.2462811118724,1.45659028255972,1.53630689455961,1.19449956405203,1.39597278860991,1.24365582340141,1.52028292212345,1.44753804359588,1.42535013327393,1.47712221471266,1.24931440984577,1.24755771068507,1.34900798280224,1.59398682212111,1.50982787809087,1.45328830499974,1.26873599325623,1.48923870353895,1.38123537915061,1.59826900859696,1.53907191857953,1.13412899044947,1.43588277811716,1.4952416796466,1.37382159379405,1.31904507961956,1.45261552700552,1.40930452266812,1.30237614220297,1.5752898275628,1.1504422803442,1.39002331927531,1.75421192685878,1.27140293543341,1.19887953253627,1.22054841390085,1.2139215540556,1.54124196176199,1.14435385997891,1.52934755368818,1.16895393412116,1.16076194290352,1.6013477971479,1.26521344730424,1.22368189491279
"16",1.5,1.41130576679623,1.49040519391065,1.34807594025431,1.49616968995445,1.81183108939447,1.26256023654459,1.65147190545882,1.55572582225304,1.54240378220745,1.72124648155258,1.52252601555013,1.65247520983254,1.53948227707518,1.61478530436629,1.47059068819806,1.57710760982622,1.42754492130344,1.41122793524194,1.44061605386556,1.39584622981421,1.58549608467578,1.53300517987444,1.42010305908729,1.4652740625044,1.70027288828929,1.21643966821155,1.31377680765689,1.51550655844341,1.45599738924976,1.5957904348351,1.1666247094877,1.42552440432568,1.6372523947401,1.71879017099585,1.87192109957273,1.61725401148977,1.27599491762175,1.53098219862521,1.09947915904185,1.56173825227261,1.13291268628631,1.55103160679404,1.27065733729629,1.24418750890034,1.54176916039499,1.59779740770924,1.24681718694508,1.75381128325739,1.20744782737429,1.85007556205852,1.4441791404873,1.7348404826274,1.85098458215987,1.26072541062834,1.47364561538728,1.61585409179634,1.68696336884736,1.3821510643477,1.37021989160771,1.54947116493616,1.58162998480535,1.36469148313067,1.72334866627342,1.5398746320871,1.65484803011823,1.5480309522838,1.56832049258616,1.16372055855877,1.41905066206752,1.2783801026782,1.61227293416737,1.4419124691231,1.39051549140411,1.50620216673471,1.51731088067711,1.67416820131569,1.58092011851997,1.91089243525223,1.53391662165189,1.89774769874772,1.92342803106019,1.52517221100006,1.6242603527239,1.61315962533045,1.43145221895784,1.64761455062667,1.35923632948381,1.38563245967076,1.53250195103974,1.73059468812652,1.69316197728485,1.81047633228755,1.53566725112682,1.52451217165208,1.50625247468207,1.96135242104195,1.62029274100522,1.43183657567894,1.59215306589909,1.72483451375322,1.6013896484615,1.58537723603482,1.49657239019727,1.74444557814852,1.3264521334576,1.61534104540204,1.66075184188508,1.22569859754735,1.27249609959916,1.49019037766441,1.51788990003065,1.24252562858272,1.47138192125685,1.86712849351362,1.76180314384095,1.37370340486793,1.50725006746949,1.19462296904896,1.12537754318801,1.41516718488583,1.68555929845588,1.25933587878457,1.23142287076389,1.7061990085752,1.57342909987097,1.67603302767404,1.26358891632404,1.78758094797422,1.30956671456464,1.52278676499366,1.40608210680493,1.61418381478654,1.41619694631499,1.6088353072812,1.58571885502084,1.6874887377704,1.45907022911525,1.85579643455039,1.51528938517329,1.71766106764109,1.58600730145334,1.4144799587527,1.93224444729311,1.65247836303744,1.57730727036398,1.49771984304098,1.78818036920038,1.32637054582815,1.38708632050782,1.55676273939435,1.57746146123733,1.34397099288638,1.92886977667459,1.30394184073824,1.25365500325145,1.48308148690764,1.90487375452594,1.38865962802855,1.50192784498839,1.51231949752144,1.4365828488029,1.48098170131233,1.38057500019113,1.28538467236253,1.54755751349362,1.44621940364148,1.74287518298482,1.92558360846835,1.27365566802425,1.73132256108135,1.6604283277326,1.44118131363391,1.20928288717356,1.36607195962556,1.39811970176361,1.74184256955346,1.46114967211978,1.8004312521693,1.69937311532378,1.24833252054522,1.50809603475087,1.28637982381876,1.45361222334753,1.57196391407231,1.49047943428036,1.80046152738085,1.50404851099902,2.15160588875878,1.62729652316837,1.79051056146135,1.65543054040222,1.58932844769464,1.41172541317495,1.52336547346338,1.47125436158562,1.5211760341032,1.38049666748175,1.5180213107825,1.77803318953832,1.37069966528562,1.48574900300489,1.89815616262647,1.45906205050205,1.30687928445799,1.4966803725922,1.31982930920522,1.39917916212206,1.62203681322661,1.39044798904062,1.70831706448539,1.61595818745031,1.53357997023277,1.56576222488501,1.66266357667427,1.49114143986749,1.63975846588423,1.26455224673216,1.4794447609958,1.22152220155803,1.50108468255539,1.62658493408184,1.58432350788636,1.27901822847122,1.47601966176076,1.4529088189318,1.65597159738628,1.90163960148441,1.51122635742803,1.18656064243849,1.36135217863689,1.7003738852507,1.22424099481178,1.48235768147469,1.45745284976183,1.62214159630285,2.03841420127932,1.406983868035,1.63542152337722,1.38278868047952,1.6851264812269,1.33070103448935,1.49335247182424,1.4448500267316,1.66879338668856,1.64815617950972,1.52682871047721,1.43216861844272,1.39207757760999,1.62698606493691,1.79878056606781,1.57404616685617,1.29311321930827,1.49047430027924,1.36281033557953,1.98765724670245,1.3071529703437,1.5343909256007,1.45253286373281,1.15855420093087,1.58109267418404,1.34929818724668,1.75992707066986,1.28982938381753,1.30716998316762,1.57031573476431,1.4725020583609,1.61102254903619,1.72708300425136,1.46868396020369,1.45418839161712,1.40732163374865,1.57784426592175,1.65300580005768,1.40288383490122,1.2121419375938,1.65937125297838,1.42711434886872,1.60429519450885,1.48843137763568,1.4839805770991,1.67414424019044,1.38571409485985,1.71396486772198,1.49882153578767,1.69832293947615,1.58844471757675,1.3657681637592,1.49174234934869,1.55983866802035,1.84560585467259,1.25367131576876,1.60037673636939,1.46242660620546,1.36860441157439,1.3956736869642,1.39556567726876,1.4418482882243,1.33358421319649,1.50240643005904,1.42376250701491,1.89688419350064,1.36148715798383,1.66415426965984,1.45993484260461,1.81148428589308,1.9617377524311,1.44189099661309,1.4746803519213,1.66966644002329,1.63015371095209,1.41355099969529,1.52342564909904,1.68595858136462,1.32716811435389,1.5386205735087,1.3984768525096,1.64559915909462,1.81653713658925,1.36209193078975,1.64129696301316,1.7149903438667,1.35244332386646,1.55740311225694,1.52363713779562,1.11334346724001,1.44205815090308,1.33466785160891,1.53884846215373,1.53360646816613,1.64276137496711,1.41177469951536,1.90751017538556,1.53337572976072,1.16603745265061,1.43133847197977,1.601877234608,1.6608290241062,1.37272148788645,1.69672957835507,1.49255073564704,1.76643994459601,1.52285299429486,1.49440650561606,1.41285351749518,1.41633171528901,1.26719733153695,1.82344909310434,1.52708855805649,1.54555664327193,1.32290187161755,1.55669254881505,1.32060008061872,1.59057184161341,1.68788839927522,1.65123172731129,1.46203646103285,1.33279734846902,1.40144976666247,1.97713221699079,1.60100830208722,1.53502625891563,1.31538930735029,1.49184898404591,1.71105071969037,1.21995347912145,1.08751584587756,1.45272667247969,1.22897456254424,1.36284564271039,1.77526423025522,1.62272328019005,1.8519397854334,1.33648052670049,1.50471563314584,1.36126132406675,1.33620449173285,1.21454297435369,1.69938541335333,1.42404473033985,1.25479729352043,1.63645144019853,1.37984809508987,1.24799037532091,1.51195269914238,1.81223404260064,1.45079510989734,1.4244877905054,1.49137372642316,1.24267884345293,1.65957111744228,1.93610038988353,1.57117052693657,1.60606759590908,1.56474717941532,1.22348722090026,1.69676985834769,1.64855993192275,1.44860241706667,1.54093527306753,1.55129123647908,1.50930808221584,1.56517399653032,1.35327991205075,1.28974705496823,1.85804674782928,1.95113455650164,1.42750146036323,1.35343709057925,1.61439692144668,1.79578750890081,1.7251911570085,1.49729741820568,1.58296743261378,1.48656960449943,2.08961268062913,1.35425086651082,1.85039402429816,1.55980844794799,2.00959927845436,1.64028577491286,2.21244692784583,1.48335826444435,1.47229632013835,1.56299297557744,1.44906361016103,1.42455855002246,1.72730593772734,1.28779465859501,1.69019721192088,1.27904288005599,1.56825253334503,1.67928739497797,1.15484029444611,1.13766853863534,1.66164568239673,1.36395690343826,1.4382394203348,1.58515871466892,1.33620807458482,1.68778458076526,1.48459429367536,1.49511252661339,1.67106234062795,1.76743655252874,1.46580620907291,1.4425833213522,1.43525437213252,1.39814537595477,1.69506796563634,1.67749024653683,1.36536905871695,1.69501668767714,1.61696799631482,1.48388997214717,1.65042929050239,1.40346847048582,1.51062201533853,1.59622473697637,1.39257210351724,1.47897731975805,1.34656206941095,1.67612477596597,1.51658095608143,1.44538546355585,1.52953273021747,1.62651063190399,1.51967662450734,1.36647757116674,1.53072654527213,1.62682735500155,1.34008922605062,1.24736800891127,1.57525757000381,1.28696259538769,1.44084791426534,1.6271452447946,1.24747495719314,1.41432917249202,1.53858749711424,1.47639699651559,1.64620307816103,1.39423822955598,1.66178285999672,1.548890630563,1.76289943251443,1.28989294767519,1.44250202344755,2.0181019280698,1.58936506623046,1.58670576230002,1.42639412480842,1.35898323926355,1.18753360671242,1.26903577975251,1.64317120166636,1.5553765190411,1.41793373937011,1.54677141485505,1.23363779242256,1.40158694446043
"17",1.6,1.38324866963277,1.35512252847256,1.43218599889814,1.57555257845517,1.68377621880799,1.58285042055568,1.79569924553385,1.90638104484424,1.58493896198165,1.77608991527864,2.06674001335848,1.53087853494236,1.61805042996561,1.31166825947463,1.47842546292999,1.64811086801655,1.70943883130085,1.81254030363211,1.60077912559631,1.5483808610789,1.58916527783105,1.42598096063264,1.52529313970112,1.86084723408207,1.56305965119558,1.6574821909875,1.4374052674239,1.7196650350624,2.08929867173239,1.62180007206078,1.66671765318413,1.66926044311168,1.38774431586342,1.6566963929744,1.5147267325577,2.21495660086142,1.63470549067906,1.26178543870883,1.40904701699401,1.75380886012142,1.78343528079972,1.4035328487812,1.44909277287266,1.95268943976852,1.67379059684307,1.33168104934355,1.75723509103113,1.92777607488905,1.29615649105384,1.76974205951352,1.52329980029282,1.34921538870438,1.836607170346,1.31666376946229,1.63667130998035,1.45243002779426,1.44228232748561,1.62598935561525,1.88974633527045,1.49785847794558,1.37548819473393,1.67421303001024,1.69940374243949,1.80749213316569,1.78635942370684,1.63752883321173,2.30260902018211,1.51858237953708,1.49727002105228,1.64551887910487,1.34458683983352,1.6214824813478,1.64203635626951,1.46816086935178,2.07444111695483,2.10730401125733,1.43266854294504,1.5325837230593,1.86807751058234,1.48754953016937,1.85191839224867,1.67095503534295,1.66883834413117,1.85980599402938,1.83516428777736,1.50682653076506,1.29218006751577,1.49864113659788,1.51604837063818,1.97560043731556,1.67394298959195,1.90938060361035,1.53236880141881,1.55374073898708,1.67122176533938,1.66069140642449,1.80000210497175,1.60049730267689,1.55599281984169,1.67485118534887,1.79951061770586,1.76027172186821,1.89354609322123,1.69041132425234,1.7268028104701,1.66594970911168,1.63530477770813,1.70941369888687,1.29044825574007,1.59409918820623,1.49021279616186,1.23885314971857,1.98608549032799,1.51583771932969,2.085904687144,1.37595646277622,1.22897821693974,1.63513681154159,1.19973943631703,1.30962375366347,1.35771853283825,1.85249282742155,1.26159318923464,1.52874212834713,1.91771420727108,1.38119073459959,1.722835833399,1.73611188248531,1.40554416901859,1.47694653621331,1.5373296018746,1.49353982965065,1.67072305782001,1.55069630308482,1.65995342017544,1.55545527640551,1.72029226471226,1.94582565500019,1.62605147918647,1.53046706727401,1.5490367352149,1.65396420512467,1.81424205146479,1.7484669802699,1.85185921732075,1.6078591983929,1.45208877330759,1.63941816631508,1.68180256504652,1.67904443351926,1.38632610545038,2.0343915518303,1.78009666712404,1.48124403416489,1.40698099034142,1.84059433844616,1.90601622175641,1.48889378619088,1.34299410272426,1.92520142077162,1.41761816660158,1.53574609652484,1.37161124749176,1.67254849941428,1.5302014915375,1.77486906443158,1.85096693843938,1.72043397750631,1.44380531626421,1.61979635377856,1.41431295522676,1.5449768026561,2.02975678702976,1.31184978994783,1.54704496480706,1.82211203663772,1.44918367278384,1.41918351703564,1.82350837457096,1.72064526123296,1.83964067658801,1.5052742107537,1.49236663124354,1.44627778493794,1.89905662366804,1.77375249809761,1.65686262896689,2.30466076041231,1.78074662360423,1.78142137342071,1.41166741768467,1.75103225575703,1.60096762374963,1.5199403632737,1.63299029018796,1.30258264500464,1.94942564782019,1.62753943365255,1.53245490825859,1.50911189089087,1.48399951895272,1.50185791582022,1.33081723723647,2.19755007719776,1.49285123597323,1.68143843272168,1.60818509289219,1.70964470951455,1.56888850460404,1.54030743387276,1.47388040546915,1.843862373419,1.7987868182972,1.62301720683179,1.42221776719869,1.38132049401222,1.75176672165582,1.68835101484345,1.85898008614443,1.61080913978402,1.5720678443479,1.5795854690605,1.76090236183333,1.3926802994489,1.58920698021683,1.53066635479993,1.67786907587399,1.74707988211416,1.51138470236494,1.58325264689301,1.34466037546364,1.40933162386281,1.44042963091767,1.78052335876165,2.13458731988211,1.77916617638146,1.47290491231441,1.52853532784165,1.53797376458776,1.69392635205522,1.80716086830824,1.67632998181727,1.49021548319386,1.50493862905769,1.6257585729595,1.49445703643745,1.5342622043085,1.94155772917247,1.69304169068935,1.74858627857263,1.52695259650826,1.44839655649215,1.68785867036824,2.10104966616865,2.05080059572313,1.49623857883559,1.60555335081817,1.61766651590993,1.5957603747869,1.67984791577367,1.28623662719516,1.39905947771509,1.94997378469756,1.30316749588326,1.70927945512434,1.36986468045643,1.66878462861193,1.580991301699,1.57073625049498,1.64678937942234,1.70124877978303,1.37186471183639,1.81354493236955,1.49547505986081,1.47201166267687,1.71432781785838,1.75792305658055,1.58013082620659,1.61241858037522,1.731738252154,1.43224906462322,1.47083330938169,1.93360464251355,1.52911978255205,1.44135550452475,1.56484290850743,1.29280100280518,1.86754664662933,1.88122200924955,1.65176141246745,2.03552623732163,1.50565326148431,1.32264752290525,1.39261759137441,1.61102256309116,1.31569461315494,1.5951834961063,1.54763990925969,2.04491518215898,1.54553924501132,1.93827916048613,1.74037110026068,1.77423760711007,1.62352645982202,1.88816931741779,1.55146448557084,1.42348126161525,1.71494699627262,2.32618515181688,1.77705096590272,1.729653415529,1.75999103023385,1.86638666315096,1.84298119158173,1.56777134570323,1.59654834101272,1.41002353701272,1.61311089042121,1.66802399967933,1.73099303261628,1.69865682512652,1.90644083342436,1.70290191939977,1.33598203713349,1.58196384138196,1.68679028345765,1.42061266805037,1.46657941481999,1.77995924032875,1.56150759123845,1.97364887342912,1.70351998989581,1.58970791586568,1.39760000908097,1.41267204092781,1.62163950240284,1.81026052181641,1.29739908355804,1.5938512315223,1.73351158604152,1.50816048947991,1.67202139733639,1.42670938715938,1.82013584412551,1.5855259105612,1.45802858042875,1.93782907499552,1.39259152111937,1.71187575866873,1.45229404257501,1.79284587313373,1.57784867784239,1.85828003032848,1.44638837474921,1.57051404082537,1.85507900511313,1.38486428342375,1.52524090284338,1.33565525629401,1.91617524630029,1.70636681873003,1.68386996860697,1.29320537556162,1.64604928286576,1.62333920301738,1.24716837716937,1.32230597031875,1.55343989542471,1.960217926737,1.61040338045893,1.52073010748284,1.76845080429039,1.70991388873108,1.81278810631917,1.46778812431842,1.51197085684835,1.39562545292183,1.49544661359804,1.52844992078263,1.58656126616623,1.53050798704172,1.54113846117527,1.46180423692749,1.8241682849351,1.45063038747039,1.72394762495914,1.62479339569181,1.82992838910001,1.51258558466159,1.4882068855873,1.44689631783561,1.24258371005646,1.64929676276056,2.41974909898387,1.75003702388308,1.69261585644994,1.54845149355656,1.69896655074803,1.8854942300975,1.73772434991674,1.63954545713542,1.78057981871439,1.6162090459927,1.54308904863465,1.36348246121728,1.4791933012381,2.0160339444443,1.70584426413041,1.87722764213715,1.65938939655161,1.63922019702644,1.48530372214026,1.7694785998207,1.71426325619318,2.12148074031008,2.54126385424564,2.1346563913565,2.2494155778642,1.84924368054403,1.61250363303925,1.69697363371577,1.52419891995487,1.43886930005758,1.92065244120457,1.47056207753278,1.84909982219968,1.67517090576021,1.54020481737595,1.39217745918059,1.20295872411446,1.70068651402371,1.6093239431274,1.91997352486406,1.86628471458586,1.4435848812033,1.39516234588109,1.41679182401867,1.77081398446819,1.79564984807867,1.74517962575157,1.95959551250038,1.49806892078998,1.56392246013968,1.75803397461255,1.77260105059389,1.45329258375755,1.75416443374292,2.06779247453965,1.54025549714636,1.51092845265685,1.95186045270623,1.42892029623833,1.63919304921792,1.53875319648289,1.60592302803376,1.47838649331137,1.72954873600582,1.42694949992617,1.64122035044503,1.7572855471422,1.59494389613588,1.4446790865209,1.78242431895661,1.59177932007927,1.67695182159231,1.59941107724447,1.22636684218791,1.64886599828016,1.52553705925578,1.71466397247812,1.23204340817184,1.68272447113073,1.68729461728807,1.66064643998474,1.45548358094707,1.44885280611473,1.52817856757516,1.56603530411749,1.33220953898511,1.59127567277831,1.57951495112825,1.53572303389081,1.51760957117672,1.85389104401768,1.60340492979301,1.80881722880359,1.32287498090375,1.91362928474902,1.78395606923527,1.46288302624487,1.74113006053231,1.6610699678462,1.50436804479777,1.60943871228404,1.359266581858,1.69512233416781,1.61523839143311,1.96170668318479,1.57284835652552,1.16339127084787
"18",1.7,2.37601461685051,1.51914706854921,1.61108582558835,1.90049787630069,1.84375683370398,1.69716576806628,1.63073834809194,1.95446435415337,1.83770761076142,2.20374793879357,1.76327855303819,1.57454646253307,1.47994582435921,1.68934979157933,2.09767406883039,1.48413505655259,1.4700574981653,1.7996040222606,1.63195827178926,1.61668110334117,1.31758755007379,1.81143828618502,1.84363745866109,1.48331055401891,1.76813503461769,1.65281099861467,1.51032662066516,1.68037486022977,1.71360438923462,1.59410413845374,1.82419369777758,1.87164099233275,1.72619916230541,1.57531969688503,1.65310493531581,1.82266076200069,1.64381598714162,2.33970707913073,1.60924107306528,1.49273951807459,1.59711089290368,2.0039156253851,1.38069108566935,1.80430286723662,2.08566062611964,1.98224107537535,1.53633646836513,1.46116345059319,1.74399415922925,2.31352487614748,1.65519257562888,1.55453014063046,1.58943377909597,1.4936350895339,1.81876039964698,1.67391165614711,1.69887120027209,1.98051687579207,1.51505193528632,1.48401472786804,1.80674042195119,1.40808118118365,1.69381935034491,2.4551821036241,1.83116569591938,1.78278078177997,2.10885025714831,1.56727548313376,1.55507945829581,1.63297933299747,2.10918780531486,1.78106613015839,1.68580834668128,1.44220814356018,1.81829195379559,2.06451590136714,1.59399181688994,1.40197714450741,1.80798172809273,1.83118615988886,1.93775961625744,1.76568590335828,1.73118566193312,1.57017541510307,1.8324475263504,1.82767796718716,1.60052817519469,1.80808484731797,1.99522401655305,1.63084536748297,1.49423875759668,1.90963745801825,1.93901644241467,2.06058556358949,1.80967827065807,1.55705317964591,1.9805647134372,1.45633562829124,1.93645344523019,1.7701551169163,1.87517673692281,1.89137568272199,1.77716501463,1.64530908254689,1.81176106701196,1.43832763159701,1.92681773543535,1.74176965239439,1.8471911141351,1.68173094172266,1.70376004306785,1.37903697613434,1.82947173004331,1.59380347168012,2.10767068439028,1.28498291228153,2.26215319761439,1.82288411566001,1.41939324089629,1.32557779365813,1.4043776291099,1.53971993535283,1.78655877116436,1.84685490754765,1.89807266034395,1.72252450370479,1.54312479157163,1.47171780578063,1.54508376217451,1.48068374353484,1.95287721803375,1.54027011303111,1.49842703848966,1.87674255831477,1.88993023838456,1.67471812404484,1.70086634300249,1.65812166024324,2.04590596924785,2.07484041142455,1.58756317516778,1.88985787525901,1.84292878101342,1.77698920959441,1.88295947043647,1.82721175639393,2.02646054975957,1.72694105927162,1.89157464558292,1.97872349752911,1.81871567089272,1.40729311136462,1.31381717382642,2.19182436606839,2.0108189127678,1.45106213329848,1.9950280172977,1.71175686580432,1.76893126409386,1.58870362326955,1.65273677944633,1.53225302933662,1.72945412867803,1.53962374068551,1.40826583342634,1.93970365838759,1.79548337288686,1.49807413008683,1.79467137497651,2.10877990337385,1.58992496277637,2.01869261456885,1.36041123956047,1.55033715861145,1.31589361113752,1.75967999181207,1.77489838057582,1.42183910212125,1.85351130362945,1.58127890984842,1.89527670372654,1.7242807976356,1.67553418224209,1.62231125092737,1.83824497601231,1.79574587353929,1.78932122073108,1.46278708944319,1.5286409744809,2.57153247552082,1.83932666206489,1.70867210382587,1.4523138699614,1.73420486871716,1.56076038189964,1.81154448415779,1.54174900076466,1.54902470232319,1.66510623843271,1.65527094012258,1.68712973827756,1.55917866440602,1.72713436084139,1.67013758896499,1.3696305947119,1.64527828836623,1.84129654250343,2.28804564093207,1.51109071736939,1.72554909040476,1.68135892931545,1.88009435142347,1.5443938227589,1.95667016934181,1.81293685664757,1.67000692752987,1.64867655341043,1.85059533447001,1.98820798428941,1.55691737820321,1.66736538115882,2.32351973090483,1.62169874314262,1.56928122501261,1.75781582741534,1.5657849280867,1.51786211141496,1.63544430866738,1.51843499324492,1.49848737908282,1.93886334951711,1.63349085529623,1.97604974921255,1.58727146664941,1.85278808762605,1.82636301759231,1.55823759607894,1.75269746628993,1.65838826011986,1.95843087512294,1.82259210738959,1.6058288060184,1.8042345587923,1.52500570930572,1.42665462820036,1.63817910741524,1.76145529154985,1.76256373775543,2.0326220262308,1.62803903238393,1.87147427287684,1.68887110791594,1.84982937130738,1.9093408915729,2.01277274066118,1.65525321641265,1.63193674837173,1.58255089822246,1.87244184522962,1.70951292089276,1.53568995144964,1.58613276914199,1.91592350782755,1.49581344244023,2.17700012030262,2.06508525695787,1.69803466604678,1.85519397132655,1.93406157070823,1.45910052464445,1.81775518686095,1.89406717593032,1.71759181449884,1.47912954952909,1.51758495369939,1.85111102848735,1.88215709958094,1.79705658363025,1.80145041588604,1.62318007624391,1.52506348606532,1.96808667017789,1.51088623157973,1.69579368595729,1.50486614120595,1.72327376640227,1.77822276306004,1.64778649531592,1.84374927857668,1.90746913746994,1.88039489432387,1.51389347245441,1.37458647556912,1.29962960687931,1.64633703374106,1.82821804946651,1.74883669865564,1.37244644790898,1.63108292973997,1.92746102435347,1.99315452418419,1.96162575650084,1.97639798028088,1.75341932464925,1.79894800844384,2.35082813701416,1.68459750278264,1.87809120838251,1.8714152053485,2.07810560181795,1.73512420603294,1.93253707585519,2.03811863692165,1.82503020275012,1.50199390430247,2.35846181132005,1.66921483818555,1.54187835583854,2.23069021474083,1.81170925059969,1.67103898893849,1.83058232943915,1.80588348865376,1.67172377548179,1.43619263178007,1.52976945473643,1.60396817613852,1.6947638050426,1.58622764857172,1.85505312754397,1.70875619373549,2.02052799876652,2.04162035767724,1.7415870045088,1.39342538687408,1.67764090812289,1.46431923751068,2.04785431922643,1.72039036382341,1.7387375774411,1.47814891930108,1.74376765095801,1.96042336740145,1.65042228807181,1.6696240365344,1.57540946924261,1.87921554501703,1.4320305820668,1.73370481540008,1.78013339859568,1.80469549810623,1.69732658731214,1.37039870440876,2.01694187814588,1.49419242006586,1.60694940900587,1.80708842875265,1.75774557499131,1.99448364938104,1.69751466213125,1.7313636745897,1.65106759271142,1.71030599765823,1.32692987673347,1.26721968589677,1.4396077923593,1.74026588727735,1.8065440886159,1.63252443435118,1.61570427922192,1.81864232451173,1.74188761135161,1.82479715819201,1.54648071515977,1.75016128774588,1.77869128279479,1.74923286295416,1.7307826392495,1.85584968297943,1.56254817641601,1.45046709365565,1.7496250537954,1.79493968121369,1.91211996748803,1.67700292845421,1.51100211322243,1.75501822341833,1.37752415045628,1.72465807800424,2.38803518367562,1.7301056292605,1.85743636908304,1.45122201782908,1.19193857556939,1.75280132556944,1.67170138569371,1.45179184291379,1.73137897032861,1.81190238826593,2.00577891919628,1.83465037715171,1.50584242815346,1.49192997497127,1.77300660569393,2.46066637941997,1.48889479668427,1.75942594206938,1.82620018020481,1.58934467234237,2.06389639430536,1.74554522998755,2.06241575393515,1.94029135950392,1.75876080383254,1.70500578354217,1.71328784401186,2.1859764082925,2.10970449468611,1.65904619748491,1.82696007062607,2.29768005077396,1.52483556568256,1.67365071282858,1.69115860266176,1.97036739267754,1.65908628508062,2.05752544884268,1.73465635053,1.98778861680613,1.54871988084798,2.23410138114474,1.47670417641732,1.50777977388745,1.62522858702269,1.58090313201815,1.63148891299923,1.66857695976142,1.92253911111242,1.46699666258293,1.63523502769164,1.55218756210608,1.91252717305481,2.14192050881093,1.48517110573448,1.56646915598357,2.16977518713296,1.5691041896589,2.06326860529741,2.18747993631233,1.5368866090858,1.45270306072941,1.57250409223109,1.9747491182368,1.60199080814951,1.68157247558432,1.60162517922122,1.77420064940946,1.68699594277969,1.59687257615596,1.57071796086421,1.38129584135881,1.79282346185219,1.63403703859803,1.78274722164271,1.95271749080211,1.87870480312976,2.11323341805203,1.87106561166917,1.81787654709328,1.77618414644762,1.51461915181992,1.54491008147465,1.74179418033376,1.67259740207227,1.64964882727023,1.53414343799044,1.7818121848767,1.64314486614211,1.56412682485077,1.85253850264648,1.55433344224858,1.64011290809635,2.06283306705111,1.89342293027207,1.50605682148072,1.8522870935009,2.06181524435072,1.57694241978915,1.79263718668888,1.69866664619784,1.77013865060075,1.85376900242735,1.56331813161698,1.43280401610483,1.93739129035568,1.76098535371442,1.6492328443599,1.56853326948886,1.11440988527455,1.59989854867931
"19",1.8,1.73583603258228,1.64375624784601,1.82011843736926,1.76205773891023,1.86334952198589,1.87463206454884,1.7897200962586,1.93514308065312,1.78783346458028,1.94254456244373,2.07328475687062,1.86411843316484,2.32829039118793,1.72444512217105,1.81617724581408,2.00337558118832,1.44448919814321,1.62741174594296,1.91516240087821,1.80717104432569,1.92657835452753,2.0174742249818,1.73029372142432,1.98754493589257,1.96511559504635,1.59522538593391,1.53043002870579,1.79731762205411,1.61783912855851,1.74074765529418,1.73243319038209,1.82509187125373,1.59066114841824,1.81547477724822,2.0270937994801,1.78000591026429,2.59537745128282,2.10766821926301,1.59395069454935,1.85080307480547,2.16509344848991,1.71191898776713,1.41087316074561,1.82420770959657,1.96501987922756,1.88798316287542,1.55315902240737,1.69895698151538,1.75235149198538,1.87416091584425,2.18178873916363,2.13280076914468,1.63427634382628,1.40966395876492,1.73365383824262,2.21053074516367,1.67270856943543,1.40668588646847,1.53498043305569,2.06416857925201,1.70248008631266,1.98203773900403,1.98107624317249,1.90706182797137,2.02486203787515,1.61704218365964,1.88154084602031,1.71032843942302,2.21781280064196,1.92711925337679,1.69580686605096,1.84017740041958,1.77035574119012,2.09869713954665,2.02737287434768,1.7488065258416,1.58556761232382,1.92752829367631,1.72086124839914,1.81417993223184,1.7524190275274,2.08068933998986,1.54808000559829,1.83660657600319,2.00968643308747,1.83589031093178,1.9533559820734,1.73757932041147,1.57078286307175,1.95717988793378,2.2659530914699,1.97583835197541,1.83827004636223,2.09379919916792,1.73897592686728,1.72418250193016,1.96257447295175,1.68525619325877,2.0059558737924,1.85236472184551,2.08150921812515,1.92107098822702,1.53325535819159,1.93962284466027,2.0946502636715,1.41992084418757,1.8437730801931,1.94469468463187,1.92709014173197,1.85534302348265,1.66698892546889,2.11762504534458,1.4438216513753,1.67814309523813,2.33203107678781,1.4970167603146,1.78039087420463,1.57124337806073,2.42955114263352,1.72972192871303,1.44610225194599,1.51261980806222,1.3982212643648,1.72751885420011,1.86733407016183,1.7216214646926,2.02610899681891,1.65958448055089,1.62967276168799,1.95287721803375,2.04743754169535,1.87639316629791,1.53633141225022,1.66215088491997,1.85143488484566,2.13687414027931,1.91966035907555,2.0958198780571,1.79742046591581,1.95263293874348,1.72966474839567,2.00961234903302,1.95431210982878,2.14247605305154,1.6018336103168,1.96055656996915,1.81716639537273,2.15827946823255,1.8480767668679,1.83831660646775,1.72987370238532,1.77531236768224,1.4705805808989,2.42832565908307,1.54302893140739,1.49109435399765,2.18213349192688,1.6714233410228,1.73359123641349,2.0706427339944,1.80063984297758,1.72053461020154,1.64895787113239,1.6373930230085,2.21667052726712,1.37989813389126,2.10369856781094,1.91921357777645,2.59956229708902,1.92032673841839,1.46206762976382,1.53107109418366,1.5542965861028,1.97595448118493,1.71276634705725,1.88434245961909,1.9499071888436,1.42190775018416,1.7535866151746,2.43998095002063,1.89590525836522,1.90744926198845,1.8767138548855,1.94696651192705,1.76751249409535,1.9403140491185,1.73894195108101,2.79210298305028,1.93356196475199,1.61211840393987,2.06207897915759,1.84547057163621,1.6465333834829,1.50878466604505,1.7339427678,1.94605241537738,1.74481420975264,1.75880949543976,1.93775097690866,1.57504644752938,1.81192098789277,1.63171911415086,1.79064776655487,1.61622359018358,2.15547826788765,1.78009613987824,1.68520680129232,1.69028804201079,1.70069989008998,1.81286416882325,2.0028769580709,1.6752789911819,2.01958890553366,1.74665541723659,1.58684597760607,2.11948091224703,2.21885552081456,1.95304891541894,1.71029716074157,1.80209690993027,1.71908156973189,2.63262977532796,1.76556429049442,1.61782181491985,1.84765126843325,1.62022882146019,1.66612529424676,1.6053628352245,1.61650784690137,2.00235574119755,1.45735961964138,1.6800222177192,1.70619257044178,2.001434502834,1.9163163456833,1.783740326222,1.57667178236199,1.88819622663137,1.72583869171194,2.00559896331009,1.56784114302713,1.74683040724151,1.81245285035893,1.96145724493194,1.76616243596515,1.61993154318893,1.5869968558652,1.78139268680697,1.73435845039977,1.95577071167339,1.8523900384501,1.70758789900463,1.733425967047,2.09580822670487,1.84496669363991,1.54054574825555,1.77474040215226,1.60728656351163,1.61361484723337,1.93799189027484,1.94075319485303,1.71379290676855,1.69951096668868,2.02952714092541,2.00037870340043,1.6302866713004,2.01104975113958,1.84580781865652,1.90950519693159,1.98841434457434,1.82642435849816,1.80901385699778,1.63666988868556,1.51936937235676,2.11202040391432,2.00075848918641,1.73557170572287,1.78014501174011,1.81888886914665,1.72768509383294,1.52249650140755,1.59338181988986,2.11512426421053,1.62641128703868,1.80906730167902,1.85542619690651,1.72722061405445,1.93762276466968,1.78257467486103,1.8115467568258,1.74797054052606,1.81764538583288,1.47712683636893,1.80157830555294,1.7704109275181,1.76627174181648,1.63137549360656,1.45160597237739,1.95092882808229,1.75723654790153,1.9658367476999,2.35288254644963,2.11153305464947,1.98346287720268,1.79213946911161,2.03775657700587,1.63322913069198,2.14204208774347,1.81339232663352,2.35545197518124,1.72623933854848,2.6654275105103,1.98690050577888,1.88431104595856,1.6086232805798,2.19808893617645,1.85620717585855,1.81634489746286,1.86787859041623,2.00237788792624,1.56382101818825,1.80845626770932,1.70974852647281,2.14878616976428,1.76555190834996,1.54497736285879,1.68421714311668,2.15609709069488,1.81963535024181,2.03462451065505,2.08875736546198,2.22762524916647,1.79931971186591,1.6247791416222,1.82288462734318,1.45353725318308,1.59866338280805,2.12233276350774,1.8512723249409,1.83598651248232,1.9963682871836,1.85183883128486,1.69357753300768,1.66557648783574,1.79246801677211,1.8411027470029,1.50074565323699,1.8119294691146,1.80711902917607,1.61193199659846,1.74464433708789,1.73913457166893,1.63305109984652,1.68302706618427,1.98545788973493,1.93243100254159,1.4663550042657,1.67913316692973,1.83714525252019,2.30145711774719,1.82392155858241,2.25347899452095,1.97786810941282,1.3865090937585,1.51510682553167,1.30791317360853,1.77311573412205,2.01648569946218,1.84691185813881,1.79275647559566,2.02640605508879,1.74253312628847,1.8959533407824,1.95827336970897,1.63392513007442,1.73979913753648,1.63566458418299,1.91846110986896,1.91759069055956,1.86867928317849,1.57281553553471,1.7872311229215,2.10974794257065,1.82520712020881,1.80670831439705,1.90092605042627,1.65551973854053,1.91611405133096,1.60351899729762,1.7683470715761,2.01186616025243,1.52011356713322,1.4833823351216,1.32918977629657,1.71406946120854,1.77430354030388,1.99010091321078,1.96242193840828,2.05960366064547,2.07241967495466,2.0530268697442,1.41467688467752,1.68108042793122,1.66113398802731,2.06675204514916,2.46649821650224,1.55448466208564,1.68447326422636,2.06715544957592,1.69474958397893,1.50528479613164,1.81575549662506,2.10069634092715,2.35066723988801,1.6699085417319,1.97384999185112,2.28456173299712,1.9162496230619,1.93785873415375,2.78179975191513,1.85250871312814,1.88603697176552,1.57396863234567,1.62195342943868,2.1264366081768,1.97046983626639,1.98535451016054,1.94726199309835,1.83688815896902,1.83482060177375,1.52285347600361,1.7606565055142,1.94793144071726,1.79731406105758,1.59109195180343,1.83091919951187,1.64533991707243,1.83455237571599,1.98008954810324,1.98471271724886,1.60177463920653,1.7147915043512,2.1450352792968,1.43183861931195,1.71464003715179,1.95714676529478,1.72750162935588,2.15324958150895,1.99346986978517,1.76857590903685,1.82894947280437,1.9331897986625,2.08802113231687,1.77429321792648,1.67041174236113,1.68137488860252,1.71150113277389,1.98953043476251,1.62151016778777,2.03542473363131,1.94385954252642,2.0604431042557,1.72739006593361,1.84781962477757,2.23243353029781,1.64673566305686,1.63533137745854,1.66020365990575,1.55866320093112,1.73091997284059,2.09474259740535,2.10908832418968,1.91642322891989,1.64574654576499,1.89714061448829,1.89152941618091,1.81206343926976,1.6561577409119,1.5700207447814,1.56549416720312,1.9271657592977,1.89317766880251,2.0671529376869,1.8900169308968,1.9173232810645,1.96488659349705,1.62581099999917,1.81072897861878,2.02986911726289,1.79310597039583,1.8411516988333,1.97405846334959,1.85333947255924,1.49601578164747,2.03213074911232,1.80525749318431,1.66736773359073,2.39783985766126,1.18544866185022,1.45420260067396
"20",1.9,1.87430780912518,1.7518499986998,2.02987787493896,1.82122829332013,1.72178027480329,1.68575038910519,2.19303478686702,2.27001862390716,2.06520904827075,1.85997321936325,2.09214784635937,2.19260203624677,1.83454984989589,2.06376335145107,2.11419477100646,1.6910877963056,1.78434871072267,1.6321247564847,1.95540565257037,1.94871184704619,2.03891749060919,2.02951905348531,2.42882170245999,2.08309146946919,2.0487134388378,1.64095773289707,1.5731126432322,1.70954185988205,1.75255748661048,1.67996947516472,1.74365747670839,2.59537745128282,2.18930706011398,1.80676865269129,1.76759629692224,1.96978027384077,1.9678433084629,1.93939372498808,1.68983853044031,2.02703062727003,1.82687693903564,1.85080307480547,2.61349986877933,1.77727141230704,1.80135554743192,1.46665883501991,1.64297107373492,1.92806566274712,1.92323130974234,2.05003816272631,2.14220578600851,1.7848427337978,2.04978367896309,1.66619231329942,1.57552550729928,2.01283323730783,1.84973443620093,2.18458459370905,1.91670556574965,1.48913117480124,2.43032986575443,1.65634885898372,1.85373895327944,2.0905121025897,1.92014180780655,1.8888041906458,2.35619965628571,1.71483445613426,2.08069873940063,1.80160629179202,1.82585574602157,1.64800238939817,1.59637820336186,2.0006151572149,2.15717380863402,2.34120302651936,1.82159327208292,2.32954348563337,1.7997027250789,2.58327142935601,1.82571760386745,1.59916022366456,2.02951055021428,1.90848446514084,1.82039349726918,2.00062601707238,1.86056686605508,1.75211139997777,1.91182836219997,1.87480234927439,2.13111528426669,2.17908201847605,1.80771390212385,1.89518200877448,1.87051722840469,2.01511145426309,1.7771656466263,1.84383959735654,2.12283810200389,1.96049406144687,2.36159009600071,2.20965045325286,2.23671394482951,1.90147795522383,1.79960633737583,1.9633540916263,1.71665936447425,2.2325519789428,1.53313764546371,1.90273725581926,2.03791482710542,2.21835407144482,2.19361221845945,2.61786409655894,1.68749427430029,2.04138116389702,1.86732759507871,1.63580219953295,2.00152658751774,1.95738921448987,1.71311611202683,1.70222725288573,1.58401289458322,1.92767622128475,2.14281550196017,1.75371546677023,1.82629373622487,1.95110146894684,1.67234689648083,1.43781884900065,1.99621032514989,1.74289912113718,2.07787246286527,2.17770883748251,2.36598467360896,1.99433121925458,2.41369699186275,1.98439674116694,1.77339429301537,1.99003720912187,2.15028024719722,1.73658018592419,2.22777197578854,2.34130447486872,2.35394522957023,1.7129974085906,1.87928549664175,2.10973950122883,1.92649540692812,2.05497564741979,1.57018344144558,1.79454641899464,2.21604081943822,1.68254993288326,2.46406694623912,1.81329398964118,1.64432116996302,1.96301889571318,1.77027520801413,1.87880925246468,2.06056850162041,2.07059798606751,1.78284156091035,1.6675433983856,2.1211288474321,1.55458668819848,1.49086113783972,1.79500844734879,2.29524308070096,2.38466560677333,2.27531490050634,1.67165005500129,1.62645996554886,1.72896049450059,1.83943965162288,1.93385793889372,2.08024769633975,1.88718969503021,2.18753176711064,1.76124199309819,2.15343742231529,1.8734095047313,1.80414637184638,1.84656375091867,1.94188998828044,2.0458076082554,2.03403394680438,1.79906002132232,2.57390548599589,1.89390149102883,1.92145371074037,1.81835921881367,1.7835515172101,1.84872432754431,1.85640183550044,2.16977334482856,1.71422556711467,2.27160727547695,1.81351247432597,1.88658808082824,1.93663429891234,1.64700457724298,1.89732006831911,1.82043733230662,2.43215210697962,1.64000990560941,1.68180852177291,2.0962074690743,1.72161134471726,2.09941762419349,1.66793889721148,1.88785818790568,2.14126327133534,1.62821127798223,1.81822262592196,2.03995623103178,1.94235902851644,1.94566555921915,1.78139786316258,1.80927741282751,2.17176789317293,1.82226414409058,1.83802432595066,1.82798437768633,1.60822526873123,2.39976865128756,1.75027841599229,1.90310167179739,1.73472388023808,1.72372777178804,1.88054262099294,1.8372625529917,1.84670476677047,1.86939832948273,1.92056912522463,1.77849264915165,2.00443350004738,1.66875618062513,1.70589876946309,1.89471141378226,1.74609548775965,1.98517676242866,2.23816477928021,1.72234270524101,1.78324068355504,2.08764949434703,1.71351025147302,1.89573645519808,2.20831491779488,1.9987926587223,1.99386641892675,1.95617803559355,1.95639604171148,2.39364114322659,1.97284595764451,1.98305699611411,1.88096198478518,1.85823486254372,1.71242856370117,1.78053173490666,1.62879370442349,1.78192570527087,1.69645465029052,1.72051464784456,2.23032901503633,1.90967635136845,1.69842379319995,1.98310758252615,2.00551448365405,1.77722000637659,1.87843010755845,2.28515931625801,1.59810677101523,2.05656954866054,1.97740716765687,1.7136266940025,1.86645403880312,1.90819896486697,1.71026590566903,1.81879753752497,2.40039516520287,1.96750398196164,2.0704832805854,2.35518468725719,1.95768218779264,1.82404623488533,1.92380580331273,1.76945313267621,1.64296083587896,1.79570868975863,1.73006063784826,1.94645572606104,1.89990445934425,1.89334632279134,1.35457442329928,1.83282146345313,1.66030481115466,1.81310994983303,1.9491573531204,1.85636831907961,2.05284987233378,2.33175699396084,2.26210093848767,1.92492341899072,2.00653424398315,2.23166902905906,1.90051912876854,1.88324142431851,1.72218708421278,1.97761068391061,2.09975194149922,2.06755678969208,1.65370433769477,2.172455335127,2.58558427899149,1.69595063908254,1.97894425594903,1.92204206921128,2.0041381234752,1.65697248390589,2.189549462925,2.2531452332699,1.78783192792167,1.88999781687378,2.17518727538901,1.6504584821257,2.18757170873638,1.76179731705378,2.10059691722532,1.94492509102976,2.33916634744071,2.75446374164235,1.83418379920396,1.48469027682924,1.76128528003192,1.71515925087203,2.12485387456269,1.63353395779101,2.04842121406404,2.10222753598112,2.04895363944186,1.87789491099319,1.96912126243522,1.90000440271316,1.76098382420006,1.49089702999753,1.78030066616178,2.03298639114696,2.29370573390119,2.11218610291183,1.66689861328885,1.86260768260866,1.7324770254251,1.83698998519546,2.0118378781279,1.62456169125949,2.09883210743763,2.08741566568616,1.96781057083108,1.80045160255363,1.49861142539822,2.03361216597924,1.47960339217214,2.25332171177812,2.03105435568605,1.93227442257195,1.41721334483813,2.12341864675049,1.67299180221448,1.95021471526875,1.95644724351733,2.05024137240652,1.74985484034014,1.69668204749289,2.19959334937726,1.8696676172015,1.75204130627635,1.93822087206584,1.90709775382318,2.06116802602826,1.97471046689728,1.772617638148,1.83635506257707,1.57329509588252,2.30963339341213,1.7973604366991,1.71041914401093,1.73425263355685,1.58478134891416,2.44384967361257,1.81789984877199,1.49923279934347,1.98384474922831,2.10322844498077,1.79989685869714,1.88849844252329,2.08347393080986,2.37717836678518,2.10641022426537,2.04281719525895,1.48335700593332,1.68882110692585,1.71952972060868,2.6383096739037,2.02915525712219,1.94682068716507,1.82496178091569,1.96863947376992,1.76882584266262,1.58356839246728,1.58517194984854,2.27542424542224,2.06540558777174,2.08042571703761,1.76652987067945,1.8903210581257,2.29405419985364,2.79717890695987,1.87765618106142,2.38461386467929,1.78395115848355,1.83778238039804,2.44341474000067,1.80117173884438,1.75292884462368,1.98249455709682,1.98540012670001,2.45033054454806,2.14743641978908,2.05866588635563,1.9852634563508,1.70199723546303,1.59026036438972,1.73635085897842,1.69526471218644,1.90209825044152,1.84707228973632,1.57008804549806,1.91435715853689,1.96121060440695,1.82501378700056,1.86371693159454,2.15912434062586,2.20626193459155,1.97883158445747,2.14672074062368,1.77991106586342,1.7775138052755,1.96627208261829,1.92962835239643,2.27642240944775,1.91463724032615,1.86332185125218,2.03018604087452,2.09167045204499,1.88401247492739,1.77639685574156,1.70164356397028,1.8183073309624,1.78830531340744,2.01790027187036,2.19523929178434,2.35162282647545,2.3893996869285,1.93491022057987,2.02432509795833,1.63332619046475,1.81777186451477,2.34456550744019,2.17212609863703,2.22467480110116,2.15968931137925,1.98789438466675,1.60703129435917,1.9518727520547,2.19868309213751,1.98047065865006,1.62352079331846,1.75446978528472,1.83141237067954,2.29078621221346,1.99396953883867,1.93369018287065,1.95902640786133,1.9412210044913,2.29720800786609,2.11394245539412,1.8159155822859,1.6742553244864,2.19843596615608,1.9046405202271,1.70088797454537,2.06020956576158,1.79826007942721,1.55696804565222,2.06159416888423,1.98426382717567,1.89380148723056,1.44183781833646,2.33213152213669
"21",2,2.05773033994301,1.7057486777066,1.97667440422323,2.32919021598432,2.03312348813304,1.82713019404395,2.10312261955267,2.23608242802321,2.24708542685625,2.33962536064392,1.79368294533528,1.94108719867967,1.94279975098491,1.72037486162589,1.80923668259947,2.14425339543105,2.3509552190526,1.74742347723385,2.11934599467559,1.90632308912006,2.31494428994538,2.11792283985785,2.44470259251917,2.12876261196301,1.80870588912977,2.25324888328851,1.82799300695088,1.86146417598326,1.85040262987492,1.84131163397489,1.60060250054679,1.99428796132417,3.05136893931842,1.97890052493649,1.96738125930035,2.05434815672618,2.115908390866,2.19028129661182,1.8510905431315,1.90024702569832,1.95924735569032,1.75001643943137,2.67025043930858,1.93700896992439,1.92747287898812,2.11916288183865,1.98466422339161,1.94321670715698,1.90822555988286,1.67214205015178,1.9477819467589,2.11076238658439,1.61448095556583,1.98292807295918,1.95659358923259,2.24104581209783,1.72536564989449,1.87586276464058,2.81694554436547,2.0596389761434,1.75726369017188,2.23799566567749,1.8351758046319,2.40642267114719,2.2162321584688,2.03773530050324,2.50161852189721,2.19272322997817,1.78390569911063,1.93147625265385,1.91922654229158,2.27993467916446,2.02856787602645,2.25972521042271,1.57288775371949,2.0691406061376,2.13151894666482,1.9328387605942,2.04444431815014,2.19455593293297,1.96592833684324,1.90662717920558,2.44884171805438,2.02333646690369,1.89863296494107,1.96898649850289,1.79198799357675,1.93609700241879,1.70754611815612,2.13114389832554,2.10219609926998,1.93193731038559,1.82472968319983,1.9689730780269,2.22037436966782,1.89615969952856,2.34966050838003,2.21555910946689,2.28797495460031,2.03412509151781,2.69103431109256,1.86681303943749,2.35021216923558,2.31511884190325,2.53848445724054,1.65341981151496,2.14585944558589,1.89194195923002,2.09538100627114,1.99015299397123,2.58215370720614,2.28009517369121,1.59675659684607,2.53117017116973,2.58388793161625,1.48764698029089,2.08273349960472,1.85507218140862,2.34731757858429,1.94626855335522,1.68851655397859,1.96043885910272,2.03863312360356,2.09656555935388,1.92355873049963,2.1619295981715,2.5811587223798,2.65823772202989,1.959143386586,1.58473029621597,1.72838998150749,2.01004475688431,1.87148107839401,2.15033271014635,1.85141474207744,2.00101658655913,1.92777993312088,1.90055889445066,1.83593143395889,2.08850195711363,2.64006704121011,2.1894674018462,2.27876182273627,2.44483754705422,1.83304630305686,2.38350100611563,2.34122060635901,1.85794080057514,2.22618796892303,1.79642268661826,2.0505157778933,2.17879881123609,2.26609400408548,1.62523824171132,2.50596247702692,1.69946634119332,2.15380732884122,2.04280372138725,2.07777207558917,1.86551130491646,2.34743527629952,1.92498797907125,1.73024500049456,1.59605724242912,1.90011310890963,1.61325493740095,2.15732621849128,2.06691329999129,2.19450616177639,2.41053576787572,2.44425981321236,2.34349251235197,1.55146632189388,1.79249608815985,1.94260246186849,1.9043735365887,1.98402763369867,2.38911663353665,2.02585460812558,2.00601355333806,2.35235461909001,1.97278768195891,1.95578126083481,2.38938568600209,2.03279317326708,2.1199363735024,1.65420291155317,1.84871063569593,2.51711738158687,1.74370501653413,2.41966171321053,1.97605021012682,1.99442414342597,2.07301526789244,1.91684728096858,1.89680953276909,2.32776578945734,1.92110772871907,1.84793452626609,2.12353911978957,2.08278313195505,1.88621167551276,1.91727361418321,2.13361060083247,2.60007604445948,1.93414912664936,1.95075667285345,1.63212456605922,2.20356878179435,1.79619307546005,1.84904486139865,2.1155832548137,2.102222102243,1.63826651272456,1.93456877368491,1.98618023128975,2.09669047991914,1.87443308683916,1.73366287889171,2.34366614877374,1.83516025802214,2.84004131595837,1.88309858121335,2.08183235601806,2.04676172980742,1.83557677168158,1.84588622703597,1.76939534298177,2.05225294385888,2.00624572383035,1.98044338448178,1.85200309032489,2.08231580459188,1.93021106039354,2.00717069107985,1.9382457945959,2.26878704448972,2.07721742811773,2.28781495920975,1.60122346561562,1.98388083629988,2.29832501028446,1.93471085299077,1.87914229895421,1.95521807729032,1.72564902437764,2.35382964959149,2.17623524810822,1.90282723030757,2.35454170054738,3.1041492176128,1.92568432033671,1.94486080346481,2.3576455246418,2.63684649707289,1.90603581244846,1.60881604620273,2.06366485787959,1.90501617741447,1.94726697849225,1.70631942416228,2.18390972756808,2.00689254715737,1.88651912344745,2.4235506260078,1.86709314494638,1.93924575235577,2.3710893419546,1.89227072625432,2.15463925218118,1.78532703348928,2.27518150355354,2.09856197207625,1.89610146917033,1.89767385347352,1.8553417456304,2.03542951888002,2.31077399112122,2.10385897656359,2.44335372581992,2.14860781069636,1.76969338679789,2.46944938792279,2.18949393865774,2.83618006573785,1.96047865813171,2.21103389949931,2.06377777324434,2.12780265115929,1.98759927997651,2.1236205554035,1.68788053487448,1.85276779658456,2.19873679499465,2.00154234043958,1.68812224385198,2.03360056080314,1.60543865747302,2.22537678766935,2.20216925360591,1.85083323663984,2.3297532859514,1.82443650487496,2.4573017055489,2.39299728270069,2.12180360951956,2.31915652721336,1.83682671819285,2.04788562359065,2.45092165262836,1.91729179218769,1.79794026881353,2.21097301295863,1.87827793165649,1.96211986815264,2.02718889305359,2.41146496955199,2.06866874490281,2.16288479994098,2.06349363049116,2.20527709323267,1.65623583186024,2.22963602133774,1.81657344516038,2.22242180085775,2.07662270299149,2.06444941509096,1.74830608898333,1.98966281325244,2.47351232741531,1.69321332351735,2.04028737402993,1.68522665663963,1.85356688444443,1.96608147104375,1.59410033518511,2.31226300934789,2.43281754547215,2.36730290380916,2.49379573192628,2.03741469744802,1.92837869208829,2.20698707094802,2.11740315676537,1.94639939203894,2.29576629351118,1.66265812207509,1.9020975605349,2.19140028441076,2.30853017578189,1.91116728354207,1.68216314210851,1.7015059629016,1.74595431794097,2.14054039186944,2.69353995070732,2.01520433333568,1.967296217486,2.30187852596786,2.18563474501166,1.88442468954754,1.95690179200803,1.51740569175018,2.19765237305656,1.83253924332239,1.62163263646356,1.99967093336587,1.51322073072379,2.04251508267638,1.95240569733372,2.19782766796805,2.0001964741361,1.83113388353575,2.54645418726421,2.00160317300839,1.75085101651205,1.84119584285073,1.9334908339146,1.98592128855204,2.04000393271323,2.22367968694926,2.15675519880134,1.82493242676578,1.99027445968783,1.89324224942375,1.86686206061594,1.93877518728186,1.75867806136292,1.63587811760681,1.68815070663089,2.05370868132002,2.573876113158,1.90260051179432,2.25776793309662,1.91584497506465,1.53717462514657,2.81348933137465,2.15010588351644,1.8454125703602,1.89982489453474,2.03073287467809,1.74934113386286,2.45260495427988,1.71968636484848,2.08755268906419,1.99105980940987,1.79055922889876,2.02416066703781,1.79158361808258,1.70272373105065,2.31260675812705,2.36605829158097,2.17502104842803,1.53705922275098,1.91634953247697,2.23801126629307,2.54197293808042,2.03398543285891,2.03241031341491,1.88567601290687,1.9792227914672,2.53957137676482,2.66907576093187,2.05017857477354,2.46283424815314,2.19251557143727,2.27717113375451,1.68667682718073,1.69806480052861,2.43848206836348,2.18859062826969,2.52093733092599,2.06030018464172,1.86045940885254,2.01433481063053,1.84629634019141,2.19241354501114,2.27919829204245,2.09375091957687,2.10607290282638,1.66883808954367,1.70388183003677,1.99197799986006,2.16366457867955,1.7984520614917,2.11068759236601,2.13704371288825,1.88217015601619,2.38422999163016,2.09020193966124,1.96451405625665,2.2714376908221,2.45048249851022,2.24842521617451,1.85766518989183,2.10389445709349,1.92669413347624,2.26356911550458,2.03128286638426,2.06849567995062,2.21190557697391,1.8280438254404,1.97050043862445,2.11090626511254,2.30528538695821,1.89359125871935,1.94613730082727,2.5609355661226,2.16872797866994,2.29711230394117,2.30720803477569,1.8719480817762,2.11149256243282,2.1406096359224,2.02534025707285,2.59449049573008,1.65535203397157,2.76291522667978,2.11973081650769,2.02399499989614,1.75840805623604,2.36554581106173,1.8593888056759,1.95350573866435,1.92015623875754,1.91007697749157,1.87674569204774,1.80780667947486,2.58728891783055,2.28521279241081,2.41184201909714,1.88957471193097,1.68457822981423,1.74019111807202,2.2118259436758,2.38038019586743,2.17733580406799,1.6293543529227,2.44253844425069,2.02844906394089


==> Experiments/Data/HIV_Transmission_Network/Results/DataBasedSimulation/Sexual_Network/Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,0.0664462458243897,-0.101120461998418,-0.0265101448710458,0.0321444488251971,-0.0100261176668053,0.266903428782863,0.0582011201271693,-0.0638219814573347,-0.1382216444343,-0.310524924223181,-0.0636259642742637,-0.0697426306116926,0.234293809373494,0.514062977187035,0.162882035904743,0.00823615177865213,0.0609304838374124,0.0411338120643603,0.00445952867842994,-0.10157761255342,-0.214938613532891,-0.162802275118104,0.174079237546768,-0.10144381143998,-0.150350269934825,0.149157019238094,-0.265498570522051,0.209568923321117,0.135331622086551,-0.117091787051657,-0.0437570133805272,0.142886994602849,-0.479247393077392,-0.131430022841268,0.180564589166043,-0.229094553214918,-0.0913696390977144,-0.0684777627799336,-0.169471848380003,-0.00260318010677132,0.241393782903848,-0.079593417224866,-0.213168303798877,0.0427706494287099,0.139514573853857,0.201587331367784,-0.208952315179699,0.105805947058344,-0.00416134073622257,-0.0681275509237242,-0.0837007485281146,-0.0650330472526971,0.243017862408097,0.0828855142002706,-0.0158291131561505,0.148558319482233,-0.0395204476786511,0.0461337517582086,0.177683884935658,0.0236422793980479,-0.370586006412443,0.333853628529204,-0.00442857717516184,-0.123441973438254,-0.30260661876671,-0.237257045582218,0.262588240759671,0.0978116805612024,0.0576682781909542,-0.362362154636354,-0.149269970718704,0.163773921616885,0.0948740191339672,0.0890640780448357,0.350090580748569,-0.419888980420555,-0.104137987412591,0.171336186062194,-0.183905363511368,-0.0517740986142977,-0.0432087855491813,-0.0774111495314665,0.120308705044355,0.158792378102956,-0.280512836208872,-0.0808483997543771,-0.11862730451267,0.273546809514704,-0.309561236105363,0.153949729414433,-0.333925135490272,0.0649150058385935,0.195917132649704,0.177333698962903,-0.0614484474425847,-0.390656290313487,0.20480032021163,-0.201715676357253,-0.145747056495789,-0.000513228765803441,0.284947908423574,0.0731842887528803,-0.183796433301966,-0.0132864308565792,0.12923226332206,-0.0443616634607687,0.129257827317517,-0.0961869470474687,-0.218725022512735,0.236112417383821,-0.169297588403124,-0.108413033248174,0.179817958931923,0.315530540034249,0.139953981715542,-0.225095369454698,-0.0970321842113319,0.108585415449374,-0.139592518870261,-0.0857559994371594,-0.199149353139911,0.216314683320634,-0.0158132466442447,0.0449266131079033,0.00547792918115242,-0.234543422170936,0.0607915875701758,-0.0540962762484361,-0.0754535135980268,-0.0400104012538225,0.138765985109086,-0.357912296485519,-0.238790074607615,-0.0813604458739667,-0.00936717270692703,0.00127747911647548,-0.105371298025271,-0.0705624786089423,-0.0379366244731477,-0.0562740847822369,0.058977300701325,0.0116406464627304,0.235989009301382,0.015504025107261,0.0409331576559222,0.000727038205241956,0.225421069835987,-0.128395629929908,-0.0657562200261064,-0.272882361259806,-0.234992720162513,-0.372016524543891,-0.0977142366648508,-0.0687305952770952,0.235383200974254,0.0443596628799645,0.0850070665286116,0.161199261824905,0.262693476151582,0.211018866283663,0.152008669851085,-0.133359061348822,-0.267818939051228,-0.127613148479024,-0.345571349383186,0.00527697919032334,-0.210673256391647,-0.0506981864446726,0.0814916501177867,-0.0211216696481222,0.143484548570291,-0.29248398712913,-0.244274544652894,0.0673087940230328,0.150841832576367,-0.0886582188834299,0.155884537171136,-0.0758166131483805,-0.276666501566332,-0.21426438842362,0.117268586383834,-0.159545825236929,0.074069881923165,-0.190544818500511,-0.0215016371582241,0.026428767895933,0.282243996369286,-0.256324981980109,0.0399239376399881,-0.088821570221812,0.255075952528664,-0.0282663461461344,-0.115859082206385,-0.0868800623790156,-0.20928131469968,0.0463963882560075,-0.176192002831482,0.2858628414435,0.147169189503774,-0.0565628734627741,-0.500282317966742,-0.0283627353847863,-0.513168959332577,0.185117787639471,-0.0322505480510913,0.0644758366664017,-0.118017680714911,0.0999328251543888,0.291542981789415,0.10262792902254,0.0375333723882857,-0.0641076687287127,-0.098687612256366,-0.185463818059234,0.0634387166183571,-0.0230914725669651,-0.0224178038131346,-0.310413578582633,0.0381893416077315,-0.244548652000769,0.0524147421087699,0.392237662931806,-0.135958902137482,-0.0800224323173024,0.141989164236125,0.173536470852229,0.0756577089663761,0.308086680386918,0.154911255577442,0.165470848249334,-0.0617960607194803,0.0727610572102625,0.0653263266766806,-0.0621831639549469,0.05833664011318,-0.173267147924807,0.189213374820583,0.265955967246755,-0.212422169204289,-0.00707919752837645,0.0467507717572807,0.113369397865698,0.18502477934296,0.00668985520354734,-0.174849460296766,-0.309620452521749,0.125827969434114,-0.00175025289171184,0.092676503302226,-0.122737258363125,-0.168381345099049,-0.085593778424724,0.0703798367045799,0.0678129977171142,-0.506907463055585,0.0349152894434676,-0.577085826943544,0.0823931551190213,0.198931046811985,0.212206821188016,-0.0249569800951593,-0.35839514542827,0.00663948074347273,0.00658914093705089,-0.0787617601776741,-0.438711988354587,0.21542248507263,0.0205964827862973,0.5426689863039,0.231405219029861,-0.269952733657166,0.0916717051967985,0.0282351111760104,-0.021874950116173,0.0199826095987827,0.0388706844974412,-0.284120510266203,-0.108760441804049,0.0486067923843058,-0.0192556079478311,0.0289833691974626,-0.108536409952259,0.114288881025986,-0.0677626351795236,-0.00715928669161758,-0.261367668553564,-0.532137693170206,-0.31160724645468,-0.245228747200435,-0.15830004657488,-0.173616042899121,-0.172190997455464,0.130241500914323,0.0416879366109783,0.0852888851752446,-0.218403647058577,0.30270141014549,0.0528282894892906,0.112782266255488,0.131419570452849,0.0932436070995056,0.0407437060418266,-0.163131412856691,-0.045839436154348,-0.257481374718077,-0.0612887443923368,-0.313885549480521,-0.531606075471129,0.413490575604039,0.159683002400253,-0.00103410637760651,-0.240422038664193,0.00393518060190188,-0.0307608321981344,-0.0228123014836717,-0.33740296844788,0.0930427095322656,0.547830309522511,0.127586886481349,0.14560316084038,-0.165282726332318,0.176300677058763,0.166865466273076,-0.0130336882108856,-0.166472358807774,0.0703663137290201,0.185161796296835,0.199407114619069,-0.129974655134547,0.00507198125033886,-0.179661132658722,-0.154381533167279,-0.208452080960847,0.0622389862828582,0.167497302224091,-0.0645394529681391,-0.00947185627667657,0.19793992145871,0.0535702986422601,0.35744691996504,-0.290657894863465,-0.395257416709287,0.055355858974152,-0.110871357874153,0.0884209982691134,-0.03854616403255,-0.0696037774565297,0.0698943450464554,0.0574764858936689,0.0623808574311917,0.063307421624366,-0.24929949861231,-0.00919833122268689,0.180709142043796,0.0744760089722285,0.239670759873855,-0.00767839620755919,0.306592846729313,0.0381147127372437,0.178772882159037,-0.444312888715031,-0.192702805684877,0.0954400360609687,-0.025203174839091,0.0479122914884669,0.320369197041739,-0.0192436806419639,0.0906489391631694,-0.084920630790279,-0.0616879575835652,-0.0847790490906528,-0.00439819924476685,0.16951775750683,0.19843679737915,-0.242421616793822,0.12276340308523,0.298495998786197,0.120840373873317,-0.240830674056701,-0.215894456483475,0.262790285007247,0.132139563444415,0.0730077396260974,0.0139454060192706,0.0357889891410863,0.109185568505926,-0.190389641917903,-0.0931904756647992,-0.343059882352804,0.257000396641836,0.0392751470619346,0.0997471050098008,-0.35157093560695,0.205057482870335,-0.127637511553837,0.290784253058038,0.193970134803607,-0.135866296091221,0.290360938515225,-0.177088319186495,-0.116422125482973,0.0967659825271774,0.0534437390285223,-0.0764542891930825,-0.360397932007686,0.25731259801866,0.146312852048918,-0.0597863172349736,-0.0179241460795576,-0.308465255565917,0.349750576917653,-0.03958432687452,0.33334982945876,-0.341745499122402,-0.124606972906094,0.279246827370343,-0.0185828444560824,0.132918880614275,-0.0284382378786887,0.307174658652259,-0.209046436544186,-0.348517752011557,0.0986988055884282,-0.075334910697498,-0.0068825842689612,0.0235949359778979,0.115021061187535,-0.00996095546328503,-0.0588778742745537,0.189100015414308,0.257170461587014,-0.00543203380967983,-0.243775672964228,-0.0840949010568191,-0.0136690479769237,0.0570030558133659,-0.0190934132684926,-0.222930888418819,0.344390920330127,0.209866763740565,0.144882068074409,0.0939139435448451,0.00738595727700526,0.373852330252999,-0.0317188127717933,0.437875686757918,-0.11823777106992,-0.225232094110565,0.139951021271694,0.014334338008007,-0.038076861083998,-0.365471577840093,-0.0106959982621462,-0.196509559385381,-0.109514295282526,-0.0201924354956079,0.221324580154992,0.00368974421035267,-0.011180858865921,-0.0944407072264248,-0.115959608347089,-0.0414670669025427,0.00426662297360181,0.182245966539431,-0.0330038090593022,-0.161558439967277,-0.0486541993641874,0.108244873538944,0.0732118494389466,0.108349168475986,0.310515120073519,-0.00768558363053552,-0.088004554676188,0.136803831653575,-0.064920620534351,0.0199137890942175,-0.116932830647903,-0.156006465950008,-0.555277832396995,0.122008265845067,0.107812706951855,0.195806888821624,0.0855657114479583,0.351352697969864,-0.0268874626170378,-0.237365188800905,0.184070467557361,0.0221584936792818,-0.302508543378527,-0.0703600339190675,-0.0666986476832511,0.0792402213833778,0.181748810529884,0.0155505232214947,-0.0331911174564271,-0.150303150418787,0.00765091311817663,0.339923335907463,0.0112561806350945,-0.0391163076446783
"2",0.1,0.303531019699664,0.124295722534919,0.0646541089999459,0.0687925664001622,0.0830874510333452,0.379101056940617,0.284141736946851,0.29421250592143,-0.00511691450348514,-0.140679337510578,0.154163921969572,0.0832588037046715,0.346743138385306,0.273940090931787,0.29905138447079,0.125357927981978,0.175172391160051,-0.0256262978137973,0.220892850973435,-0.0282035383233694,-0.0157136028202399,-0.0176184408059229,0.151541678476043,0.0503308225910934,-0.0282766161095173,0.338982381631976,-0.157086081517853,0.24319025269257,0.271932320442642,-0.031804145417933,-0.092840513117539,0.32586532085822,-0.334296263716193,-0.0106471439393311,0.357974406193809,-0.172355036554016,0.110155573105321,0.00727585193377942,0.0569251354399416,0.0463416614975059,0.34310043586375,0.0776147872692275,-0.112030143284358,0.0586787179550163,0.095133246985663,0.267845906689696,-0.0760031049808312,-0.0348477551272533,0.082798884053406,0.306891051557254,0.0158211838289451,0.0553352376524861,0.425825779998567,0.175082692238114,-0.12365054905207,0.352712456727226,0.235905986490382,-0.00943893525270565,0.374574706216367,0.224027009560393,-0.165248437834818,0.223908949195539,0.125743807366277,-0.102942241340725,-0.30668731191408,-0.181755572033341,0.253796754457346,0.278511759574864,0.173411196149723,-0.261545689909948,-0.156865141735945,0.367221907310661,0.12991248195319,0.174264457508825,0.326063950741428,-0.232157698234179,-0.00151241950546896,0.429200066490082,0.0469592439285884,0.0374993936331796,-0.213149951769149,0.00864769273494327,0.186963035859985,0.258795587377519,-0.295214701354898,0.172900195623748,0.0344530105081253,0.294315209718734,-0.219135848408141,0.132655322956071,-0.215577417507815,0.209229108570975,0.282995615601525,0.215079917636915,0.106259954275388,-0.350378903722583,0.235909525717108,0.129790077067525,-0.279349188886411,0.170629213936275,0.322754603223798,0.014108326212148,-0.0646005587481434,0.0231916065185452,0.0872556509694689,0.141979008005739,0.258195009524119,-0.141825066304894,0.0461087884599143,0.345881852879577,-0.259716621407679,0.0272558053532875,0.30858199329666,0.406913889312991,0.0450799866952878,-0.106789952924012,0.0234848773598519,0.164807868676359,0.0167632005146879,0.151495402742963,-0.151321859634989,0.21098970452329,0.084232886391698,0.0230201556438002,0.111732184150651,-0.137808625280437,0.130440977702085,0.122617251447936,0.00297409938807307,0.00570101870896368,0.0348485351335994,-0.23062267559658,-0.0684018786751091,0.0883163532620755,0.030587093561716,-0.208795003651451,0.220908934695932,0.101893850351672,0.0076070618018302,0.159938149153405,0.324555415090398,0.154144338770815,0.233250471437195,0.428483608683219,0.0111018823842242,0.194880101030471,-0.0131135179774533,0.000912972571684525,-0.0541977184418552,-0.109948934079845,0.00706760610279352,-0.250473096531877,0.0509484891910202,-0.0778012988833672,0.633646883243526,0.092124599135747,0.4200947519072,0.232470963581907,0.315756573924239,0.419291253429748,-0.136015728875696,-0.0938041811893586,-0.0472781939539544,0.135273006263237,-0.119505587023813,0.189027152428515,-0.228877277144565,-0.00626233583121324,0.125888814972575,0.0241776687476735,0.219700342752682,-0.155988632996454,-0.0318332745324147,0.119810491702503,0.27582461880591,0.106061765542766,0.00463988750008818,0.120561358784644,-0.127200551202739,-0.121395464253805,0.192139040053947,0.113133078917919,0.209267308776144,-0.229419648310351,0.115328273095749,0.0204346576287355,0.240639697054516,-0.0999772966110036,0.356477928226696,0.0533793544543789,0.317511163988694,0.0507010143632393,0.0228588952775379,0.220842323475274,-0.178555223950591,-0.00100662299648273,-0.0644365686551924,0.365841182582416,0.470750907149993,0.29627976789156,-0.257665036012323,-0.140427156637876,-0.280590315888613,0.450136718904944,-0.141695838783354,0.178151048595359,-0.0173428937273016,0.163622677066783,0.269480125638504,0.203436858244595,0.299989738754968,-0.290716008868715,-0.11004683378275,-0.0898791601548028,0.253972196746559,0.153345895148659,0.0118985196081901,-0.0434835871561112,0.0916357053982363,-0.0702044747278134,0.254186232381339,0.186811329122064,-0.0403492715369517,0.0702463089705641,0.167434800887925,0.274857992649112,0.252589331730266,0.178902145842275,0.262753114677887,0.259710605782651,-0.0308770651159927,0.165610254971547,0.2569149464829,0.154119143777161,-0.121410698056184,0.141713568751607,0.187119157357678,0.126021795999764,0.128330464320428,0.17051030765212,-0.0548004627805179,0.42335529687994,0.150286420777286,0.0511672617698426,-0.0121875382392309,0.0493016976097994,0.189643701479742,0.113124534265135,0.114416428751356,-0.0754378785350822,-0.0234467819639452,0.117625271128849,-0.0925515921794178,0.201351915415271,-0.399708755702332,0.0864560758257417,-0.452793148415243,0.268912085068501,0.491333896589846,0.198119614960514,0.110654780412272,-0.0351381831425211,0.17010421535952,-0.0992836979427709,-0.0833398170883478,-0.251286707616082,0.287699321595178,0.288637826626127,0.559916419773085,0.424018038676794,-0.244889760120936,0.0881710833564866,0.206703884296426,0.168779720879633,-0.0414221178783673,0.294746696583467,-0.0366162204674562,0.0290179698908108,0.0261422128760518,0.0317604306227117,0.132082595173183,-0.00562187812295528,0.117551522583735,-0.0573267701111095,0.0264573150660994,-0.153992513801704,-0.33617273535792,-0.222616208716302,0.121643865051151,0.0307308482516185,-0.121821703673093,-0.141761728516769,0.326895729259609,0.180439504420715,0.121453205355359,0.0604946162406986,0.0938909252175983,0.130356136240435,0.276573618004944,0.159481180327788,0.212012293378407,0.379542867248021,-0.0746567813413492,-0.149811376783153,-0.0512313172004884,-0.169206369887495,0.0253366176896781,-0.358809771904124,0.35986720139997,0.100424692063855,0.255900250530565,-0.0173152474341431,0.218817791384053,-0.131654298223362,0.0294253792874211,0.00056708164512202,0.17006508394987,0.4609304079707,0.0937094197961279,0.132663116879888,0.00148810803522042,0.347723735791861,0.168614290858689,-0.0232080987715768,0.108554975631032,0.207818756610237,0.274811011438862,0.335363480411242,0.0432612069369621,0.0427527425551009,-0.0577568688828563,0.0460203739712138,-0.0166466736225206,0.214264532772954,0.182375527653986,-0.110872027830303,0.241018289583615,0.193646303481559,0.124801399367638,0.189034292215325,0.0387839270491567,-0.145286796223161,-0.0463062042965036,0.0747748852454146,0.0985616743812404,0.172348731668141,-0.0513500081933173,0.343856791368357,0.254415509158172,0.0748160680905305,0.179298153034239,-0.163463632694822,0.266169613381174,0.218032713759583,0.183588017734881,0.300184675560531,0.19217814619989,0.16019216225221,0.0806641483472706,0.318320798640581,-0.448132362960284,-0.166447430277584,0.139332081444332,0.484195065139241,0.226826465750944,0.0644699995227567,0.223535356343996,0.203166839131823,0.0897927068368172,0.0671230204461161,-0.00337739805329219,0.309660694031186,0.0329340361862108,0.0199450966744628,-0.150954288457334,0.0682734423780786,0.331942913253744,0.278758686437835,0.132125659931116,-0.134011047484652,0.184442860107008,0.205160110624976,-0.0209960940097061,0.132720094187481,0.257532589175703,-0.05845895096419,0.197891670885026,-0.0203398326699072,-0.31159566754945,0.37735352907027,0.356310195120911,0.0458840881178883,-0.20321029902481,0.176473826747639,0.239994232631021,0.646300663046107,-0.0405935341750914,-0.0331477680280679,0.27358937537976,-0.0910020295520791,0.232727057032164,0.0649017055002171,0.0776871519709886,-0.05958716569567,-0.0999866201629247,0.426969531268883,0.0969205395712343,0.0185976565841091,0.0295056563172117,0.0848541340191999,0.292773453008553,0.144128402921167,0.0140902438410851,0.078423882115231,-0.0254468777216362,0.308742064004507,0.168651536268569,0.204878775186967,-0.106404480166663,0.394083800116777,-0.174389889881017,-0.205144343607195,0.193612548072688,-0.025992307506001,0.0970935941489731,0.160295468064688,0.19101642467214,0.130444423435448,0.295159492282718,0.294297794427706,0.268854815421705,0.0293899266417699,-0.23543225413791,0.0160865830011383,0.239736073281934,0.0191168098774845,-0.0352365711096714,0.127133797413871,0.419493188588967,0.40731757869758,-0.0148706517801653,0.203098532216577,0.0859046800201574,0.175974602461703,0.619375787198707,0.32611756343732,0.120018560690988,-0.191467721365564,0.157570684334482,0.232642235453018,-0.11320105665306,-0.0491243149173594,0.0669396328333125,-0.203841172148224,0.0436503070587291,0.0792304187494344,0.27801026607305,0.0430380227394149,-0.0516145647625023,0.0366677941221511,0.013323407176068,0.17756260070011,-0.283612751215209,0.104076239149584,-0.0340225297373959,0.114461596492737,0.159672952584535,0.265063196041571,0.232743055678162,0.0459275071172568,0.447404229370126,0.0191217030990388,0.0207665192944499,0.182599237481587,0.00418588783094291,0.129073366364724,0.149346903196185,-0.356747127894411,-0.324801603866189,0.387449174519605,0.447084790398378,0.53156912136562,0.213004516375531,0.235890222334514,-0.102170653760102,-0.0415599525492143,0.135994424596007,0.0463979645576587,-0.0935475692634833,0.0479829653979898,0.154189047179334,-0.0284581055723399,0.393383492994276,-0.079997506670768,0.0891793065886976,0.00340595044403493,-0.00120889890716013,0.353744695787135,0.0804808040525891,0.217014201894366
"3",0.2,0.329624431278419,0.214088551848738,-0.0373527829593598,0.19178068264032,0.192425049440699,0.391465060779446,0.254846558803677,0.0399214127885904,-0.019434530198222,-0.0610629725762939,0.308406504606286,0.21290332215064,0.606034824304146,0.414606770545653,0.500308788781733,0.135673771156989,0.438037530115559,0.093807853329399,0.112970038441454,0.0602390111114623,-0.0661302724971343,0.0103193346520537,0.336712905001994,0.394769456119111,0.00818688672821975,0.357998315094779,-0.0037188368959479,0.162853205470324,0.449852202477881,0.132359715733025,-0.00999126701753898,0.330487192834575,-0.0690283716727705,-0.0809123102371415,0.341127070963712,0.118780583890231,0.137920496407062,0.2652460371384,0.203863496047172,0.203551199207815,0.269758684182229,0.043907640333382,-0.0720998247178476,0.431856174947392,0.219296461198829,0.286724656739257,-0.0669073750812777,0.332241645367349,0.333869013397188,0.226600127277023,0.173750010767799,0.144726115981614,0.546360368217217,0.244875743619321,0.117271552362359,0.313539055588597,0.169340934558718,0.0713523530451704,0.387724865851289,0.414590465365655,-0.128344077379171,0.532564063935609,-0.0136198112153541,-0.0323465576225178,0.112957917992254,0.215735923046761,0.240222696540275,0.07572905454058,0.289494512655002,-0.254484321036827,-0.127676673973332,0.444818462536633,0.261325348430309,0.478666375878358,0.430123064830468,-0.349630410954473,0.0873969288671712,0.414050967939324,0.199437948558574,0.0165977247851543,0.139307668045545,0.0921720761417309,0.479017985576297,0.145074588761203,-0.154782305725572,0.26018034873983,0.161478087921779,0.644127440633029,-0.177612577630256,0.363162107138313,-0.228107800815949,0.28348211898845,0.290610561696612,0.595629279738665,0.00427153096431387,0.0478723094478669,0.0212626233070568,0.140985020707167,0.0350843825878597,0.136236647576451,0.490616828875936,0.259397019479517,-0.0605753585840027,0.0874311498773421,0.116606713682493,0.262179568801493,0.42028408664668,0.0880389258228492,-0.0128896068261435,0.435463721878712,-0.0873362424197275,0.0703638176131803,0.38166962595953,0.587457757341557,0.356085606321817,-0.18025876298417,0.0844636277954902,0.24779188349208,0.163974452738252,0.199399555665998,0.179754575211848,0.23520233984556,0.10073315564072,0.109293384378562,0.288066252819274,-0.0263344760727714,0.155454333843578,0.116977497940431,0.0471570025556871,0.0359718010477079,0.217448659244516,0.0146495018205678,-0.0109682192525221,0.0388712844854012,0.19286566171783,0.214312943015489,0.0168505760597806,0.27360663569468,0.253841337927169,0.355937094058293,0.257604794362399,0.295896793835465,0.282014826602005,0.361988967467224,0.0429979211383594,0.402966966273326,0.352489804109587,0.00834862706870204,0.0695961525895816,-0.14617334601073,0.15188024277798,-0.226991909183598,0.303660458962621,0.222773366116362,0.39623382627818,0.053393980660153,0.464618584954481,0.57030078754624,0.580651844090814,0.548497125752784,0.05477298304605,-0.045768568074261,0.130001580544063,0.196483435959884,-0.161638501966028,0.172163544245887,-0.0286885912788655,0.0594688151871849,0.210659031606361,0.183524130817318,0.289557900195834,0.00180524190554262,-0.00612798887412333,0.270137985994536,0.189127480121136,0.177236281626749,0.222898677109557,0.0877836513492928,-0.00613422233039019,-0.0406223104042821,0.0563089793986027,0.16793649139143,0.556212472334075,-0.0278149387331224,0.256116700326589,0.0359529845793744,0.451687183700404,-0.0225711084007024,0.145435804452935,0.266280107778716,0.522697376579057,0.102655872243162,0.0818973410111048,0.217114382902477,-0.0603552501583057,0.224128766153535,0.128611370917485,0.469951563124227,0.415841003517736,0.47325718050411,-0.241786521671599,0.00290647608447231,-0.207248132714755,0.400952364690284,0.155201555142927,0.215595546098639,0.184666959664768,0.299956442850159,0.31402236660688,0.266200840488144,0.207777241387974,-0.115826020150359,0.118076499621542,0.0601134850389178,0.296043982979134,0.279276301560169,0.0894184542665219,0.0717893087995121,0.272994940139258,-0.191066926318502,0.339284145236193,0.281876607261581,-0.133939003600846,0.358447089050102,-0.00598806241952078,0.697981878375438,0.251597486600427,0.292110152697612,0.346645214569003,0.32567892967194,0.0874053217645338,0.239954074103205,0.380900599652087,0.168617359808022,0.13396646173895,0.241014476810028,0.314810907824237,0.361562715675403,-0.0218323736705136,0.116646630396628,0.321102901855515,0.441906291672051,0.276768112699434,0.219832774291983,-0.00128115753213383,-0.0424041106107864,0.365989352296112,0.0958135507176792,0.200500543025647,0.0800367699145198,0.0465159210972569,0.275322436152134,0.205156048867287,0.142327644661823,-0.180331590970618,0.167254051498877,-0.313469390216741,0.451758819840205,0.552155477655962,0.44083554412433,0.13425710569784,-0.0269347388148869,0.193518140374696,0.0133305763353871,0.0949033965179064,-0.126245944526286,0.305651000170359,0.294778436082156,0.943912824563437,0.602752283492443,-0.0560300191688886,0.0237942269130463,0.380904506867784,0.170149071504556,0.214420960114475,0.216012035652427,0.0924341318862878,0.162366959437389,0.129740800768116,0.148951703989379,0.220412445480723,0.12478240526027,0.271430233249001,0.2577815980855,0.0891724113473357,-0.109059869545647,-0.158445136263558,-0.0388407655767392,0.0806899666082931,0.248337627583896,0.0564414872908891,0.0891568262973279,0.42555188527031,0.270537536095339,0.217057208530505,0.132211155342101,0.350169876092598,0.29850943294347,0.346703829038291,0.170480233292721,0.301163537724495,0.255623543960934,0.147621158320256,0.118166200402562,0.0299147119526443,-0.0500806961543093,-0.102065983556519,-0.221619507313785,0.61869592810575,0.488686851235199,0.223938387878512,0.0811020715899659,0.232014633157252,0.178677505537628,0.212355738395572,-0.0693275336541354,0.213229448487732,0.749486551580048,0.139896599383341,0.236504550394411,0.0842507545631419,0.232587465640523,0.367162296978167,-0.0837080868517463,0.333399336888216,0.290597264871988,0.379063938133448,0.432240670111485,0.181114416770683,0.133738272819256,-0.0381342172032206,0.152216188877134,-0.0615709270597593,0.546810127912581,0.278019900821459,-0.161431602758973,0.163702057081879,0.230689458407147,0.493282578636832,0.536499193321146,-0.0398426091625729,-0.0811667034832486,0.123554908857252,0.28302822116433,0.195380083177827,0.420164526178938,0.163202579933549,0.368153249246615,0.292296030317596,0.222742429461838,0.146308810848359,-0.0342036690299354,0.465283914351406,0.16697644347206,0.427585005009509,0.356738564076444,0.302349253226508,0.421971935964611,0.102159177881879,-0.0324380686495118,-0.0428985405839754,-0.0946708608092324,0.346154186019067,0.267196001538833,0.430077321852866,0.380907073876727,0.25743611000521,0.283188131919642,0.0194345081108126,0.14446081267096,0.106188260303548,0.246406077773828,0.257706079866704,0.15375586475998,0.0786487811084451,0.279325845686858,0.340237402565821,0.282738149574094,0.0537065821603092,0.227047582405341,0.239530219427294,0.36189499457074,0.131919007490832,0.24348917764856,0.121466344578161,0.27942809641088,0.213258383241115,0.0199095143606706,-0.0416072938333275,0.338570623719133,0.192465433929674,0.49998434922967,-0.184392833792579,0.211779487171553,0.158697224677117,0.362788893416733,0.311342452726886,0.0123357600970783,0.445520206922964,0.00499665314496209,0.196262961932101,0.263461013168573,0.330189367870554,-0.153043743034128,-0.0132327054929694,0.468990436460269,0.243595637450706,0.0351144228643948,0.163000225439099,0.00444911795150159,0.530433254222031,0.336138343239084,0.168672436444947,-0.0161561332137391,0.0177158828088184,0.352901038185725,0.240733027601926,0.325255226164698,0.0301363572993632,0.72483436286464,-0.160926578588404,-0.0194646523939587,0.305164521468673,0.00443400279204706,0.196366354757449,0.252960065100103,0.219403504429379,0.189761204014365,0.279613315757371,0.55847898032785,0.485260883789739,0.0852258743286168,-0.113953392790226,0.207089401183731,0.409938309209964,0.0789849786798946,0.227284808592658,0.230429115980485,0.229755198185886,0.447788727157191,0.3731717676245,0.177232234457373,0.250177931630321,0.577292487605862,0.318521007561609,0.194683822008379,0.467228472189883,0.0556170661074484,0.372439485269432,0.120505624908392,0.0928768263590053,0.0859857249502263,0.0864168773505237,-0.132438695321841,0.0463138567595325,0.443208718222108,0.414687436917449,0.155889754209391,-0.00463823728400477,0.214814926235389,0.0684838185749887,0.146932528872891,-0.202898643904168,0.371822138445829,0.0346782780821727,0.394757540907358,0.254022708815178,0.243658199246967,0.239748926535,0.252624139249998,0.466827987266122,0.124860972914721,0.154944593108159,0.570164762980002,0.17134791645705,0.0723258085484779,0.245159008092701,-0.289351449211839,-0.124982362167676,0.321949088186179,0.347846064041598,0.893338069340991,0.372337259141815,0.229432648509635,0.138727089746709,0.127725267810736,0.252181124917367,0.164632639191884,-0.0276122635339843,0.123903021166669,0.138045136583319,0.145522684430639,0.354038429534007,0.177224054336477,0.142833384093211,0.141876601266996,0.0996338076796623,0.341480626758293,0.0608281302054573,0.14905615956529
"4",0.3,0.314421341613911,0.284177791911227,0.14066200113595,0.194792807576801,0.226427327761048,0.496258785773042,0.521396849022683,0.17569539553546,0.0636995682619002,0.00524243097825115,0.698969065370841,0.309302544449824,0.739599887958668,0.54486310215458,0.441243295691733,0.240859431394925,0.223287411467624,0.29375417055554,0.225942837205216,0.142720105354655,0.120374628950948,0.255270760425156,0.328229347491366,0.422554484795086,0.342804402945543,0.472174113965744,-0.0459597482169672,0.372036852811393,0.386357255832443,0.0120472446303734,0.0518013666236854,0.413706440230579,-0.178446819177962,0.0971784896662207,0.530379223593974,0.0171808410171012,0.316200749503124,0.122548579729881,0.0460679041161951,0.393859538657788,0.635819290438392,-0.0271315580921808,0.154350788719636,0.294677428650322,0.438408802826981,0.616696030755407,0.160991301336462,0.340902915151541,0.279560101150532,0.263061463039668,0.25690000562605,0.26887215229942,0.505187725962578,0.242267511061737,0.476339633896044,0.284149998796961,0.270178771870098,0.00868594943864895,0.435143920374993,0.245252172269624,-0.00871346802956452,0.701839743357441,0.350216480828681,0.170025574087104,0.192720762634658,0.198901702629324,0.243098933470899,0.369039183059172,0.357852385450083,-0.238600482375585,0.0936470850247542,0.443433705277088,0.556237058576084,0.430837496698944,0.372803789735274,0.0592377779071758,0.257211573543976,0.66128813869832,0.0994159675610539,0.225321246433394,0.223426124755005,0.348181386363306,0.309055924998667,0.306443267403027,0.135220117284374,0.246084807108504,-0.0278466615088708,0.500101212761953,0.0772877874226847,0.260431036193273,-0.0146717582068044,0.323153781195113,0.35255669846898,0.557646867455208,0.180236013744192,0.203597250908254,0.152589329854157,0.136982447284265,0.0748773461823801,0.295871657758048,0.598470517337009,0.358450189546043,0.19877036867179,0.208954499961866,0.336483364991164,0.185481264277399,0.363361026039914,-0.0300295754656137,0.176943445531534,0.425054611699533,0.0685402423407901,0.322553891709251,0.513347551149869,0.596467025452295,0.420344404049707,0.124708715565434,0.209567230121355,0.38161813562029,0.126781945748183,0.230862524519427,0.201431927891006,0.42851129421565,0.0681183674794231,0.283979992648922,0.35305359537802,0.0524020896291865,0.265934095104978,0.315036301970319,0.133749286699814,0.235386877811485,0.336386433341576,0.137570071926533,0.0395468646079349,0.250488210446151,0.105685280463476,0.0630168166497008,0.180349755498218,0.398487224861767,0.405976362337636,0.267152459295611,0.427586410674981,0.307516503677925,0.719429401129753,0.642298520467929,0.265116771384897,0.220278324624875,0.395036881202083,0.164433169205498,0.399197478197777,0.0454983543709358,0.192516529480381,0.0149841786054213,0.58216187679521,0.484062883049828,0.58605773793688,-0.0199600206663179,0.505411786285934,0.148756120401983,0.454192946753911,0.46071269860315,0.251539017325912,0.187735275119539,0.178751584368073,0.400609449998889,0.00130278110669745,0.254321470269654,0.0917548913479202,0.199107701145336,0.27115574388001,0.386182583493239,0.428564585461526,0.110935624968945,0.228359104784762,0.214326660673711,0.465970151266205,0.22657600198877,0.316456578244471,0.0242561267792918,0.0193641098123737,0.0851743683745363,0.249137505007609,0.334069185981374,0.687216328115708,-0.0506687110535172,0.473342341131835,0.309987634948812,0.504197025107672,0.00853780253085963,0.312000004109706,0.221784763742048,0.442814241718768,0.36411348357493,0.204119045275018,0.313348535432926,-0.0121301384406775,0.358618657907478,0.18889847814302,0.494631357312691,0.397048925904473,0.459546847634636,-0.03767313986998,0.147075395708806,0.0548117106628154,0.552433426781606,0.160579489254525,0.39964063450948,0.25105387419989,0.326337179013587,0.370506176386644,0.202251631400554,0.363556004175549,-0.0103749089193585,0.126929844583027,0.0972772002091621,0.347941212104087,0.581137062367744,0.222253603111606,-0.0363053800498539,0.119900552714984,0.0677414664482809,0.430978514333,0.423429890218822,0.0416240354763382,0.265739423209135,0.240489873847947,0.602706588631295,0.362839617896906,0.473043592477176,0.342548546644622,0.264835824338926,0.141676875236921,0.166040971902467,0.357320989911646,0.374366999307865,0.270293451496928,0.173499680742742,0.5938493766486,0.42916123788956,0.406627042282539,-0.00313984505608026,0.284451538366881,0.510592921639403,0.358663064661152,0.228941441556807,0.18124863576917,0.159952663288798,0.441304686245144,0.275540951686312,0.220529179769421,0.14455700411772,0.303369274464144,0.461419514172614,0.285094209885672,0.391593861339813,-0.106237371224622,0.204278702259786,-0.349953857896583,0.430724395905357,0.588631086176089,0.583239623880198,0.236379828065218,0.058010595188378,0.143959100670241,0.248846106117414,0.23755886137603,-0.125189240134166,0.403485646519287,0.464330269793039,0.770699060409086,0.630108368358802,-0.0477680290096417,0.377960559623315,0.544937384002671,0.513786031995824,0.194112366002595,0.265249688904881,0.198938194592793,0.299517738532485,0.266873269412026,0.289831910353719,0.203388160551279,0.155698951221222,0.305931476669645,0.338864853088273,0.18639405523801,0.0398737621382057,-0.204799059676785,0.047139388860994,0.318267540754186,0.216593206802489,0.0959578658941338,0.138091782068635,0.487185561502094,0.36407190707177,0.347223518351015,0.162977946893723,0.433792875394093,0.406004067191087,0.232222576598047,0.355117754450935,0.250645474367503,0.52449275014063,0.227998234615801,0.227315041352374,0.114615283123519,0.0761844670344479,0.199065088448636,-0.166892548795277,0.613141296711025,0.530580651158128,0.395025688910842,0.00493079626420102,0.308685143304755,0.152413280407418,0.194315381061073,0.128035817083929,0.334539206282299,0.885400216209614,0.158562878583796,0.465716930167701,0.136010482869828,0.495338275776224,0.672557681387189,0.0754111217096196,0.323769815311762,0.471966473720223,0.385751033817365,0.314512090230889,0.32067450304735,0.166062791713565,0.0899965205476859,0.0987086921040663,0.284092378682496,0.394730385336593,0.730840487428577,-0.030753948963904,0.144694333921086,0.508400288115212,0.350384814064724,0.673387034479311,-0.0110528625345258,-0.0204222336996307,0.152202617313227,0.378166863018725,0.323919840473489,0.558921639166047,0.264179009724994,0.373424268494789,0.466164184545344,0.441055521940534,0.179897152032262,0.035446705667915,0.254033111665595,0.444689364417401,0.481007143649116,0.521533780040183,0.28248669355396,0.468641419074562,0.239163103758779,0.514765658932981,0.293023922203915,0.0522599644941811,0.0195710093672385,0.41195008686307,0.356774805153004,0.243102337943509,0.248616985138841,0.380629043946408,0.188385603783618,0.384590652634698,0.104114585480877,0.366278484674589,0.241063361645986,0.29165111227376,0.119562966516804,0.25150444266228,0.536818847937506,0.455424580554903,0.210541286376178,0.106590248570431,0.710787703455925,0.386537561637062,0.220796591130587,0.570542685143573,0.360494483511,0.15739448462377,0.372252271459833,0.144531079180733,-0.0119700524384217,0.459194616985195,0.398006349213798,0.462100281531778,-0.0405802615039004,0.51694405200573,0.194362833691307,0.529349834562898,0.363250938992021,-0.00747531032494002,0.371123746743477,0.237623800948478,0.317829645864774,0.266000356163156,0.434726461738876,0.0925951262135003,0.136616155472334,0.681163542265361,0.26773159041139,0.0966273859295902,0.286203796637155,0.166533221668363,0.526327987852517,0.30804242789221,0.314123379106657,-0.0474058342430432,0.388910308097844,0.433474958041853,0.362419275567706,0.264159095889382,0.182218131490599,0.799290120805261,0.0434650417633635,0.13550069954297,0.388339345458292,0.180688984896069,0.189004394285423,0.309649576025955,0.375895844859084,0.361951709148529,0.362536304042598,0.737113466270253,0.569361670924667,0.130246562024884,0.0121708722193608,0.328935004651362,0.419836648769463,0.141574256195849,0.139991717924774,0.283368786368047,0.279022563429896,0.45790600757535,0.386430598381966,0.357424540009544,0.368535483210466,0.727099925803087,0.611873121707344,0.286306747030419,0.338202112683293,0.153089852049095,0.610522955189309,0.130728980965063,0.404865730838142,0.0377747691856523,0.215120962269477,0.0415169080867613,0.0562376907073941,0.224892166451212,0.516030329049849,0.326783114709467,0.249409866557336,0.0670160073730332,0.231841608599622,0.242605474105605,0.244076070321243,0.176357801280777,0.12713432360765,0.389802724329858,0.309421510292174,0.468201480319043,0.385607983593608,0.408756586647004,0.981701422679925,0.12104791541792,0.16672637210656,0.411701550092539,0.229386205271054,0.278266675734214,0.216527968652983,0.0610942813791996,0.12562431887474,0.674973851192977,0.689951952714355,0.384617612598118,0.454378817655248,0.376440477087889,0.2314767747555,0.24719028663151,0.475991275303766,0.216096500412018,-0.0786248169800174,0.0956284110438093,0.360200233311817,0.304610683494335,0.263436702795459,0.2185895846551,0.213033165618477,0.156737412759554,0.274585015040023,0.522432958613223,0.28884507838495,0.193572309588907
"5",0.4,0.526029021642117,0.401261788744314,0.259480475398857,0.437609031709003,0.497155012319022,0.582611015580912,0.462278149981177,0.271344479718043,0.220984824032198,0.12002807609626,0.34513234586814,0.64378550127224,0.631212300082719,0.780344097205048,0.472971216241628,0.37956029791947,0.398766456806657,0.248537594873547,0.342245815528057,0.47244427895207,0.0842959180483187,0.361106645980001,0.425263316353072,0.417530655179572,0.361456399358993,0.511759422632654,0.0492797933177053,0.485029093496824,0.357312163357852,0.306370442102553,0.130561386959219,0.754859760512425,-0.157294355589534,0.147486160325189,0.541792139813065,0.00285585815235549,0.30712420221917,0.402283179077935,0.351060416815287,0.477754852826251,0.566552766023741,0.389455081949879,0.0921788840762432,0.406353248278998,0.284386784029712,0.869212187980052,0.226347671999341,0.520547550919708,0.507513461371695,0.398366576022232,0.245274240975853,0.389839031835898,0.470570089114995,0.539819295776568,0.267088643807037,0.315996246802853,0.122578329513144,0.207039340279357,0.538898268593778,0.57201549112527,0.103293089724989,0.681134862476308,0.243453371626519,0.201490964278028,0.184213946525567,0.390115797374029,0.636793668490353,0.594811993768243,0.19082716742499,0.0768284893511413,-0.0203122218442239,0.442448031587143,0.479804244619587,0.501076662941479,0.599658715583376,0.0950412304367465,0.232976094627461,0.815943503638667,0.212055069480833,0.482769897099332,0.370940961105377,0.571892775492784,0.507276770186933,0.345511431369703,-0.13877838145208,0.528105344783846,0.0857117111437443,0.85267653960819,0.176171262560863,0.628040741189777,0.107117711028032,0.521387185477389,0.42814903660014,0.628059160221153,0.268718830442425,0.263512650485184,0.234176278265357,0.18749991553978,0.139700764791974,0.43112362564383,0.610934238090314,0.538792323202984,0.0429179495149613,0.236974912612866,0.424721468149567,0.446879496010039,0.568522111322316,0.249535327508025,0.144442385203952,0.649809366940947,0.0506214985463125,0.199919966732723,0.747222888711384,0.766246123895599,0.363311488851503,0.182869363274235,0.331501929653113,0.395760021357875,0.421985700878603,0.394205744460396,0.145186961364905,0.60812976531346,0.159969456549914,0.36967702972639,0.459872601506952,0.0761890260757343,0.408627507739425,0.341328040703369,0.208346340697903,0.390858366135497,0.387919771589976,0.0480484453759734,0.243848688023616,0.252869474811949,0.208886799301619,0.143733868964235,0.522265240838565,0.470130153009776,0.602977043441431,0.545225924785421,0.540584549278795,0.498853103475991,0.55378556868511,0.672870742916059,0.097914721911404,0.478223436723272,0.35711551641974,0.359964743695175,0.295974040022891,0.171462213221902,0.202337935198211,-0.135734485411072,0.522030378985649,0.418682094943391,0.697963298479681,0.256261078848534,0.573881199504435,0.61054225931014,0.466394571892755,1.03184802314092,0.421839089346887,0.548219530386887,0.321061462499523,0.249432138722677,0.233278157710615,0.364424021967485,-0.00741788510414587,0.311538389709775,0.423157090389121,0.349355598998866,0.537815166350429,0.21212744515788,0.0324657923892862,0.486148724283502,0.638373029392706,0.297078263247738,0.406411411920983,0.309896198475615,0.161594183617949,0.160477351001126,0.426201824040187,0.348110388063496,0.855811092543939,0.0154722932699,0.699755894691549,0.408326332338086,0.64988187908714,0.233080713084198,0.442350543550018,0.316750038026833,0.603083054491915,0.308078696893971,0.07230872772818,0.521099825875299,0.226297816614085,0.392402960955347,0.230099205216599,0.67920999694685,0.627689979548422,0.481910443650023,0.0372633762204459,0.391072310927957,0.031213872893632,0.87806336493754,0.319244743638807,0.462249873256748,0.357407521742537,0.29867789796932,0.442295927988592,0.347424518739213,0.280719516830849,0.191610522506021,0.204105993870064,0.0315362968454166,0.64772742906615,0.462169555929948,0.335446868115361,0.239992897472934,0.328371461879642,0.0428391858256003,0.818904206729553,0.550294541943663,0.000651501175392601,0.465520405575028,0.140404530129425,0.516149914699689,0.380018572284684,0.747706697227984,0.529244581730564,0.442174481076459,0.220365395639527,0.244860900012795,0.372239685174643,0.323376357617535,0.110684180115989,0.288790837436252,0.598582229467778,0.575922135517392,0.467207965037037,0.308424836660271,0.394783132613509,0.604379337561287,0.439249808012515,0.532024833652474,0.170079555743896,0.0818355565371881,0.777829888730061,0.373973340254516,0.284345997336343,0.33636570199323,0.310025563403133,0.578553377466624,0.430984952769469,0.373213493693591,-0.111490587684654,0.464547362211949,-0.0475661752924135,0.550202764366544,0.651184381011119,0.742580785276551,0.352019976074146,0.0482517715925486,0.3964035001115,0.326838351845792,0.387575503126091,-0.142700392480224,0.378816575129612,0.474099243066302,0.950030648868164,0.772951113602064,0.102962888209186,0.430521493456375,0.416948922344532,0.42083624415164,0.308150718456823,0.389224407539219,0.380679939524049,0.42295257247957,0.332235344369102,0.373866561379856,0.435473388147188,0.320592459037029,0.389296765738366,0.309665316120533,0.417321227354084,0.0575951487319621,-0.0143475604727525,0.128524380552403,0.354531316391386,0.507624309196989,0.295879924250494,0.130605450319859,0.740801976947628,0.303431154053742,0.749762585268194,0.164658761463476,0.607395777605302,0.241260038724937,0.524153703556231,0.52295409989857,0.49204364261489,0.743610247339776,0.15811375899185,0.251374202300442,0.25323470352935,0.180247627296592,0.10429190293754,0.112833916105923,0.863729877495208,0.510785112327814,0.618616952109062,0.145757280603922,0.484776532337994,0.327441505742047,0.303650142659924,0.262005838236432,0.367371252870136,0.949243131740389,0.433281161956295,0.582464831388131,0.26492530424297,0.409804460047793,0.738120399799624,0.29448458740444,0.284532872474948,0.511690099088334,0.307270887385609,0.519814962396137,0.492405525587704,0.494185562346424,0.256517089283802,0.296497502025989,0.112823876713891,0.77449459263682,0.671786282242738,0.0385744408405827,0.293813304930082,0.884004657651617,0.705386040068093,0.600061080009058,0.115867083621155,-0.0170170388369954,0.406349732611564,0.365270884605657,0.406887094088987,0.505162974158204,0.259741623655104,0.57753298734537,0.560022027161911,0.525024713811003,0.447596390628151,0.205970782244397,0.33885245305966,0.290388752881644,0.592322061776659,0.438769565573722,0.325625875015654,0.691202034014506,0.209288809009518,0.666353262971012,0.208521503812955,0.249409069104548,0.474383557243489,0.435937379794637,0.620706217409038,0.346604141259405,0.318561567528345,0.502751472928652,0.289806022641844,0.255100806147926,0.287773738738395,0.593918188515426,0.355316604067485,0.253412456410219,0.118951563079086,0.637263321535004,0.70909758633996,0.624551846476826,0.0303734045878201,0.0676024388306612,0.552756982709637,0.439977124986808,0.38453836583384,0.654271080971691,0.557947316355281,0.294822753010835,0.205062918756258,0.197345472126224,0.146111356447423,0.508727978837307,0.419737893543027,0.602513153493456,0.0583560208241557,0.514511654770018,0.225169435466158,0.759850517506088,0.363018664687724,-0.0404809013268232,0.54996463567909,0.199878547267978,0.491818168112302,0.492696512304373,0.627578748257986,0.232992312099285,0.190397430780958,0.722325993822326,0.367941533930481,0.0897781700763574,0.393492960879661,0.257305242213048,0.629754051973412,0.212474371355877,0.451138361532702,0.318054496834153,0.413121836839177,0.634111783084932,0.366077506860402,0.44938087407397,0.248705546222288,1.08685953073453,0.173311890426474,0.0723851049671913,0.478948638136835,0.256356153564425,0.47017665354094,0.443303473809787,0.404596916051237,0.349364803251492,0.518131317738594,0.699118613851642,0.644773636648021,0.374986179851118,0.00187762914261377,0.310275348066648,0.582597980432052,0.20365684965296,0.094418345102145,0.323925977666752,0.627515277888553,0.58857084637116,0.519937999622296,0.407784220781294,0.541739062708152,0.887359415794517,0.653681159504298,0.547179668326141,0.477086777156486,0.219099391592851,0.402018303469397,0.40209340836203,0.475824113501234,0.230764968387759,0.107772351243716,-0.105573316762048,0.304183044373016,0.313350034013366,0.745672950102293,0.419237520268273,0.341334147343305,0.298864038064129,0.198548844945254,0.331720826173539,0.387802120977965,0.61446634351365,0.0720637824391814,0.458088317140657,0.3672122069024,0.470496272227903,0.684691311711539,0.495225816424004,0.647884817828413,0.350854791733717,0.36088825741678,0.562194783354659,0.195797525071171,0.286621667782772,0.365529745286758,0.260486225218044,0.109344963382893,0.194265814028184,0.935485631186215,0.764684325469332,0.655170474327892,0.44758589719874,0.214559229670742,0.315102932605051,0.37995706979946,0.499134134849787,-0.000663584541385502,0.104423108935203,0.463111740355607,0.332810721011114,0.412492278105107,0.205125476903504,0.422409563247827,0.282835687181844,0.37337715340053,0.923321174342171,0.325694421412608,0.419472447567155
"6",0.5,0.757570228651609,0.441987875842611,0.224859126186606,0.559736135012531,0.437021487343757,0.779799507136084,0.587532364752019,0.178064761511114,0.317719551066305,0.280938995515396,0.49951828019927,0.568263345434788,0.805765796464519,1.12280570977771,0.629177480634,0.489407058175807,0.573131676107237,0.525378827465671,0.436554644095781,0.296597152345806,0.159352842104036,0.450889026141935,0.457539854204918,0.504533048777203,0.475907889480927,0.636255723220584,0.274273086286253,0.498261835033817,0.538904755459529,0.436905963532518,0.312753537710616,0.808260639494727,0.0165941548661962,0.28018293721735,0.927561293618677,0.264315758597003,0.32696948520644,0.21842054674943,0.430225431106533,0.635998287490998,0.643949183004881,0.350561821117507,0.435434897723036,0.385953852221247,0.63448026201302,0.770576579061941,0.366663921792497,0.347169184316166,0.596487651874508,0.431234882120218,0.384009628177274,0.419881128528935,0.728345850194611,0.448371459150764,0.365416630730762,0.380280073381413,0.617426093150732,0.281068142551209,0.643495835201112,0.619607453444827,0.159800218243896,0.661269367095225,0.387768470628075,0.401826291008855,0.123958892240962,0.453715685103753,0.679238726191587,0.39934358055267,0.240774398890134,0.240352271807993,0.371299026167771,0.656751558117088,0.719826094762452,0.600204234350603,0.623688878059152,0.0706395149095427,0.33356562654507,0.867002332123339,0.281026463329832,0.448408384226172,0.330231511184247,0.60972849615163,0.53042133516405,0.760914273043294,0.246599466904614,0.565508574615903,0.396249100734306,0.653781403080335,0.344602673014828,0.519669245762529,0.068170551565062,0.91251959986639,0.764455056113459,0.739836378669302,0.326529128226694,0.384893258606325,0.544216125627265,0.344887651374758,-0.0725840234771136,0.558848472712468,0.842588305772184,0.690618970379593,0.3957691153748,0.359303502325109,0.291944915197982,0.618152822210672,0.671197270696169,0.421710279869655,0.303869278120385,0.6652658232239,0.0904237634103383,0.38603171632123,0.792975184791845,0.842521562976728,0.475796553354741,0.201984029350507,0.355777264481404,0.660531114819056,0.329452437771704,0.52643253191248,0.261599762456402,0.433186941446306,0.247542119688686,0.384282297247228,0.557379574002594,0.343493233449695,0.574787338607421,0.436930059403263,0.296796944845653,0.385464412891526,0.486842566922927,0.117465808320724,0.194470576172944,0.519224091467855,0.458413794329759,0.18971883817464,0.669944567693213,0.625106971436728,0.571965421049157,0.498206391811162,0.507052277272157,0.774155138506485,0.674334084650507,0.580857338091762,0.468939933525304,0.521071684771929,0.673657718856997,0.402544421039449,0.315068536864954,0.241564553507734,0.384228523588291,-0.0253036707195908,0.539592408238279,0.476177519080029,0.470198643687231,0.451835497583544,0.857873918425305,0.6201816262758,0.886266939741713,0.965828971693713,0.397542726651767,0.419256821563325,0.357866921251157,0.503895898225604,0.16665526379609,0.450376938861583,0.134010927730342,0.490995681790962,0.521485457889603,0.537070259367941,0.769151304413675,0.319486984101955,0.396115090529489,0.277654590900007,0.760604881041638,0.380859772916082,0.515946114489063,0.516783489919797,0.126948378261054,0.414968025808306,0.334763161330335,0.42694211242551,0.578839815404658,0.33395031196266,0.494726979069877,0.416879682891647,0.673879093572537,0.27943336434328,0.629361275930268,0.475755017439556,0.582956351862527,0.445881732326484,0.125971739480429,0.574069249898442,0.221294517855724,0.433971190899386,0.348595290021956,0.846799612807191,0.722352952033784,0.80182825282815,0.123169389036117,0.335420200537622,0.00731626891285715,1.10965377951607,0.416705274445961,0.568636175299525,0.528745613994543,0.42425185061151,0.560479125881636,0.428914301897438,0.401242147718164,0.172839450715495,0.309668387210442,0.225959703329926,0.623124081808177,0.597531518137293,0.391525390785263,0.522696977571643,0.459786388654946,0.15648770244028,0.809904852146446,0.6788269898693,0.0632899619314259,0.416968382313659,0.149984833308204,0.616315450325292,0.511498377040732,0.847780217847103,0.64442019567052,0.483367715320889,0.38933234335106,0.423809210452724,0.681215786856878,0.396953599677696,0.376232944560824,0.406844160553505,0.599871482368863,0.320765939107413,0.529904205026087,0.254446732269914,0.538135876062684,0.636751828671838,0.504329099964129,0.415634413235374,0.151762319874953,0.539796033466114,0.9112130470162,0.438558148231411,0.381711300678866,0.36204119419367,0.294350051861213,0.632776001646457,0.47664604376505,0.507462670663773,0.0407913946266138,0.629119844591742,-0.0690083326647205,0.648554461288033,0.853319538645641,0.639612355029579,0.403418151764674,0.154677710608265,0.511098349386042,0.313105733363659,0.506133619147747,-0.0842498105300886,0.551948756602136,0.51480703696153,0.952881828712165,0.772809771565651,0.188237543569178,0.478495621352171,0.477741228625527,0.613661858041347,0.414315297811261,0.670473826631333,0.372820274572482,0.34658245668881,0.456285653273048,0.519599144434912,0.577860734834205,0.298717840268371,0.502312050918709,0.501065095381346,0.425439343166194,0.114861636151124,0.162568833735207,0.187670563454091,0.551155653633478,0.465475718414391,0.281381522257118,0.398876034724218,0.796510995509213,0.556421590875314,0.830601457882319,0.319103092586792,0.831525434001502,0.60381282004924,0.519268593333547,0.60584200811412,0.627970814265546,0.577778001184323,0.420148881169762,0.472265134531462,0.269325583669501,0.326777966115336,0.161732547403916,0.0597277115082994,0.998117302418195,0.816933614575691,0.60678475788251,0.237468665337052,0.551199025580555,0.476458325129746,0.390367799176116,0.276993756100273,0.647113730149079,1.14126512300245,0.33755665388087,0.632869932182168,0.377814380490334,0.647579445892299,0.71790560466692,0.356872003957498,0.456580912695449,0.685633668717491,0.728568646192822,0.7068495798521,0.494502198506405,0.453611200942146,0.110186098425432,0.474584757320531,0.406402630303086,0.956663397898873,0.526720993477584,0.131506760100813,0.324872926011835,0.571314971187959,0.901118984229633,0.70291035828961,0.293743008264972,0.121678306871297,0.350722390351053,0.495169623083043,0.51574715707261,0.751718187948122,0.35184961647089,0.536826053091533,0.731433220418274,0.366838976813708,0.527553829522271,0.370259240897548,0.465444585317244,0.61274788347237,0.682955816237956,0.61879610019996,0.423196270661294,0.447836076476515,0.318841612510273,0.684002351892488,0.334206851652288,0.0993564300878791,0.416925367556086,0.569177440752388,0.767043502772119,0.393856002039279,0.516667868694602,0.652032049311935,0.341011977464631,0.311600483991223,0.412126591484797,0.576568730190477,0.542914015303865,0.576660757059377,0.379936326924442,0.612620918676663,0.854341729082501,0.447700461703811,0.260792567209996,0.208996667783854,0.784577249926187,0.685017841227779,0.445964618186854,0.357766159674254,0.874182153861867,0.511196913110981,0.355928986292103,0.425842894679338,0.139915626341124,0.8699970065639,0.472227679994757,0.46761999946128,0.126841176631284,0.597718085811806,0.39375210770886,1.03197862776107,0.521809853968537,0.168119579879243,0.624811699619639,0.349585229406217,0.5992784650762,0.551298008216201,0.718287423501458,0.337517505909128,0.227662223062672,0.743451667355943,0.384047127280636,0.319417986602037,0.465810353770074,0.351230001896831,0.704962144599254,0.365865270657405,0.502098273906611,0.435321032898812,0.481977778356385,0.876790604555653,0.398874593574779,0.558116066029323,0.434723785828774,1.2346724214851,0.298215255120465,0.0820064054076268,0.577106817927877,0.283166473490062,0.540076473606954,0.463860594276717,0.618914838921574,0.62597530281534,0.684807237021553,0.887479191382975,0.652257134779769,0.270273216995453,0.125955643417768,0.349992302952225,0.479565889179522,0.49626102256051,0.348254634750423,0.369232852022734,0.874314563963162,0.714095675968565,0.386484482779158,0.472148724570462,0.632592936319864,0.791607683303082,0.802994380856036,0.839476506385808,0.27593285372886,0.466531514126534,0.533471034200338,0.389261399410069,0.475069201659019,0.4372099283933,0.479521290580457,0.179579403258548,0.273006948194791,0.465130897621816,0.9160778690414,0.401680542824749,0.424392939601579,0.375838055849255,0.6184232572003,0.341693943430612,0.241362958792674,0.619103739697436,0.434104407650524,0.455715052959186,0.492004935749677,0.810611382192538,0.632443184093959,0.71869712543638,0.882187383450315,0.315576626727926,0.531312732024971,0.540606473886624,0.476152381627442,0.440413543143012,0.402399880542449,0.252089351973571,-0.0231766307690245,0.78183751294846,0.820908594043274,0.84247191190497,0.532453298779008,0.623702703250749,0.453556661454749,0.241215944130784,0.588303917314441,0.396033538540884,0.0339825435636613,0.246256772972285,0.67346117709924,0.462587978999585,0.663710845013353,0.465216986340579,0.511025750615557,0.266798620927447,0.483716046749483,0.856587565743678,0.598971210358583,0.439403995892826
"7",0.6,0.92205124147433,0.54731719192403,0.391384147613191,0.587505448681128,0.664593387988394,0.948029951145679,0.854241690247551,0.394020442328586,0.447372047262704,0.305633423045851,0.654056809828869,0.761661659408449,0.897574909754816,1.11682544686905,0.658415709858297,0.385267303162889,0.494205834327602,0.433232380013729,0.603116656365234,0.490411924596548,0.256509742567407,0.544019302784492,0.527131059451659,0.545015087021335,0.480688428390594,0.87871691817516,0.222100296169635,0.728825906644108,0.69260583949653,0.446084484175694,0.386602666466209,1.24137817005903,0.141260299938769,0.356098586626803,1.01087458496978,0.475611765364604,0.352065564636282,0.584613245274005,0.190459562903258,0.710090585940223,0.88170339405435,0.547416446349768,0.428140294832913,0.54314314113558,0.417570780206267,1.18391843321001,0.333024922737994,0.697218192056779,0.712086664524646,0.739316599176002,0.502828734293953,0.616771320854632,0.687012902740138,0.64132900167373,0.624775440657401,0.653222392579075,0.357257123241755,0.356296222796832,0.752908809276858,0.732970384759439,0.238897148146366,0.822925058270078,0.482132289298148,0.475204642954751,0.251242348157566,0.504169443232982,0.607238849583466,0.552812874526194,0.654924216662034,0.242861012342929,0.266322596836307,0.686926348936449,0.752290398987503,0.676842630097249,1.0575835812075,0.213102797770892,0.455722602451517,0.920856432236137,0.371520415202327,0.717790594457132,0.235835909770607,0.749105595057435,0.616446437394061,0.770612132973267,0.200003449496277,0.71998295130158,0.337161951182536,0.869166382359838,0.363555570676941,0.900242985811232,0.311336216907905,0.662948419554844,0.773894023393374,1.14174460092322,0.237874903359763,0.349403446059058,0.79347192036918,0.460381011349044,0.350121061076939,0.582542707562424,0.891467653333586,0.639871462676152,0.334553979836879,0.260228826139918,0.692903245993631,0.642177385179059,0.585496590244853,0.452013509500432,0.365914169688805,1.0093260967007,0.349256210252818,0.451157921027496,0.75936646183197,0.878678169694841,0.659497172851387,0.33500642852294,0.480763269759054,0.703781013820442,0.506411425553952,0.704544913560466,0.32085152068801,0.617382516658267,0.441955460302792,0.405798293515326,0.608068126845713,0.289995143515577,0.725636830558642,0.583904864836436,0.348712215973032,0.548096473074111,0.583834212804452,0.153494006179041,0.347008425626269,0.419040307725976,0.667015729798701,0.269565062166713,0.69961185166909,0.526859809567459,0.570520565675768,0.685687732550172,0.906828220529974,0.808929377155557,0.878947089712403,0.643332644955403,0.424698052225317,0.597437864695411,0.712198563596457,0.329631580717646,0.489657929111428,0.18090948326869,0.572813050506768,0.00374289963109084,0.529534001622776,0.658879283090277,0.949102590344365,0.408225834456253,0.900531325023821,0.709606361158647,0.899092732400552,1.12813055290837,0.740989074356709,0.480945060790346,0.484459614789726,0.470227068991557,0.331115049580231,0.499774841020767,0.2225756940818,0.418509754940844,0.738646251312622,0.539758129945552,0.757223677552915,0.432757353539227,0.4834405513103,0.308732204730597,0.916221404240366,0.376901842144821,0.584386756946243,0.513402986731099,0.176429017117376,0.360175412021755,0.633511603129676,0.437905028434415,0.683213288610464,0.131298210379644,0.542960872442235,0.60086736092982,1.3765712225809,0.397936362939779,0.919588697697269,0.470106125530663,0.775403621628123,0.562682550953513,0.219841074010478,0.577294818938838,0.3427300801849,0.583401569579467,0.573257476741575,0.749633228532905,1.0380570035102,0.917761757903923,0.22298997742478,0.50462110265127,0.253697563942841,1.29903411764872,0.338436826577116,0.808735683212001,0.381641580023058,0.639834333013061,0.592923088609872,0.525443856110578,0.667153990796904,0.216071569828294,0.437585676882296,0.219848826687658,0.74890766287068,0.655407750974457,0.534891288875455,0.300813120821487,0.74857942192059,0.159850427111148,0.528688175152542,1.02735100838372,0.194933018809457,0.561925812458038,0.291491414623881,0.685937146311721,0.577420760833541,1.08340025207544,0.681416026319116,0.600927048591362,0.436890708015044,0.567305389762875,0.636867353260763,0.613804994088467,0.48403160060984,0.340651262358923,0.779897701535717,0.645280317356492,0.306448528214926,0.428947369892783,0.633326993548205,0.869411119164988,0.695262566083566,0.602005204661984,0.407030133049623,0.293585211515703,1.39493408310153,0.728272086601532,0.374837682770581,0.405852050951547,0.22110131362263,0.595415951398395,0.425379410010646,0.685642924477283,0.101386197905205,0.536609055094364,0.106151695044207,0.788567376525085,0.76587538994835,0.883198111975035,0.46090832528619,0.355430312087173,0.619008570578987,0.5984995152654,0.248464774373444,-0.0313631968973907,0.573615295503066,0.72278297202092,1.22779758755901,0.811157764695803,0.421842508295578,0.657265799121832,0.650778848233656,0.640409453069684,0.363546121967118,0.767373017888,0.46829012885331,0.472087183996079,0.360904136687882,0.507946929078284,0.617909851268121,0.43405910649804,0.78072012297615,0.434100406226148,0.447332788280095,0.375880015017184,0.236784065469284,0.34415255976493,0.638352366106055,0.621640544610606,0.382883465647299,0.312058469405516,0.944214190786366,0.727642998702594,0.760196856271472,0.339331684276752,0.797520981051947,0.625548556924268,0.534819476354083,0.800266037013571,0.964157702103936,1.05692390170979,0.386648944465693,0.519199165008231,0.447346911971656,0.473114186878383,0.175154482898995,0.0752809892613637,1.20832091586807,0.795814856975434,0.727519491239457,0.404344628599065,0.661122832184582,0.405084203742234,0.54033432343396,0.496219795711005,0.567245970979023,1.41302533456659,0.547374726210456,0.703260495592954,0.403288149590355,0.683992511339504,1.00506582014858,0.299674050350392,0.644624191556997,0.801838338583322,0.53807538922464,0.906743653914085,0.772030597474687,0.54764206818177,0.386301810278775,0.588876888863335,0.34173940161466,0.560127235917519,1.04245046335626,0.24074800959969,0.385987473158162,0.763323055558788,0.658951281284131,0.735008546815673,0.285749519909296,0.188572893987825,0.537157385950518,0.633294404714695,0.689599483342662,0.82259494461321,0.409448619017488,0.496157820109886,0.50114465333343,0.426273916437024,0.695418431672143,0.537703815062791,0.814847955684848,0.577663052414517,0.640930235884962,0.766773401923908,0.660216713550974,0.819114319414641,0.331117981622711,0.559153365694451,0.295789495854,0.244281106951107,0.572578252051347,0.801013946751484,0.736288165020457,0.600280871514135,0.651032876844015,0.803107800058925,0.546507109849592,0.528013868117022,0.515915451258843,0.720814493033455,0.43232345520933,0.457502837932064,0.315057551254903,0.789608616043126,1.03467569681467,0.756260515472682,0.171481196274319,0.365358403388177,1.04206161536203,0.85691555165269,0.576118704326357,0.639390569556771,0.937468165407855,0.679435841268883,0.39536490413031,0.281044960835082,0.187969512157135,1.19591018305406,0.670590726119997,0.634659165761836,0.480849871311802,0.732829470744193,0.530629839117754,1.10848682521604,0.612040906958243,0.223478713382769,0.702305974045177,0.357811457261228,0.587890700384125,0.802795821253587,0.585598144288431,0.313073871497298,0.507415526341938,0.904310279595635,0.767505833292572,0.26603668885536,0.484683357066783,0.299749443952307,1.12202374220407,0.436189357781118,0.712151268921386,0.403976716828802,0.379655633989949,1.22262043670843,0.555084746016528,0.621405005784078,0.446841611223541,1.47536175297386,0.293174694549743,0.211311262081511,0.745120609903743,0.305704901073192,0.679103652376309,0.65597651171055,0.635443466073607,0.624332217247841,0.571329220841649,1.20958467133982,0.7641232350187,0.440247743563616,0.0815853236698831,0.390965573937292,0.503480908167526,0.375591720135361,0.387357771270984,0.667875722571536,0.969736043327531,1.19276837132296,0.526995636924435,0.604742842645767,0.47140913834242,1.10816218842115,0.959219063455328,0.923849465021787,0.829214060621085,0.448379366698134,0.662226508941176,0.322531931964354,0.491023198012183,0.515382372039814,0.443351416663759,0.213601576659457,0.444855065184856,0.354027159643984,0.7931318032287,0.589155460839612,0.645105640101673,0.517173985833697,0.492343546743803,0.50638732778438,0.448147134137606,0.668792001118015,0.612310220864063,0.510503843837044,0.5850246334337,0.793148618774825,0.724663375596386,0.572865358243088,0.989555603444023,0.649818564738486,0.575029634895738,0.585732134306077,0.450756925947524,0.599441954012441,0.470193877016674,0.360706023754726,0.239792442054012,0.532559706392676,1.00549691585851,1.04234447347396,0.791397627704433,0.879968837382081,0.306344739093518,0.457968271380803,0.679205229686817,0.814685049429329,0.125315002405993,0.36405579072924,0.830325581230929,0.481159807907322,0.514539561892385,0.548027342745728,0.437090500056936,0.45541057088473,0.59097291668077,0.916395973219314,0.57977988522472,0.766347646655686
"8",0.7,0.75039545853975,0.584033863856123,0.633030195308836,0.94389676139736,0.65079228656285,0.985100493367741,0.803262469126908,0.488488971275573,0.444555068197754,0.400235738573109,0.641230434413643,0.881709337021286,0.950870210492535,1.04289472669161,0.824207213404113,0.656044017891454,0.52297236821405,0.464606110438009,0.668132802040349,0.610919162769674,0.309612625007987,0.476329672248486,0.909330930345193,0.585717788758317,0.476571935223178,0.826001305424825,0.256135877159477,0.749506328902034,0.900819237383164,0.658950365885989,0.550828207573601,1.03641123824088,0.415104796161697,0.379182327141459,1.23049520215996,0.370630818369072,0.685725509059329,0.69180482535367,0.227696703089502,0.58468673695527,1.02564708185734,0.395269226363429,0.609348520221395,0.754411463580252,0.54754947386882,1.20906662499565,0.61197274304162,0.631277510596529,0.883387472695826,0.846048357655348,0.665351357145008,0.574012732261132,0.912999272441898,0.532411462041532,0.464096209763217,0.749141622526897,0.539527195997434,0.348820100164371,1.09598422917688,0.579711149994797,0.468450479177866,1.01941121529551,0.772455014330369,0.422593455146269,0.310018089860985,0.667172518959139,0.787881273416723,0.745667942199663,0.696125387642767,0.333714859066414,0.308648104261316,0.815689841818131,0.711023821772793,0.742067517679648,1.10269196037324,0.278240469274141,0.525729678479288,1.11864706344884,0.56591407115936,0.506081279867641,0.68446422548507,0.53266012600915,1.13530636111412,0.949038292845176,0.338777826689975,0.617807649296346,0.577801376510635,1.10002717193903,0.336611000758763,0.903976409636537,0.392012030269345,0.903507368434123,1.00167681079033,0.956645179103702,0.46736800581725,0.338915909355383,0.896745912359436,0.477255685911721,0.105277248404207,0.66690419302353,0.868201481677561,0.884585361556692,0.317641142356415,0.600851815029506,0.693336659516324,0.74769018564209,0.702887534953167,0.501950788285973,0.323344102189281,1.03644531347226,0.225782217152008,0.505191151261344,0.977743241507443,1.20453745285305,0.819729470783389,0.379693615145615,0.59297586757721,0.812940750101638,0.550485899964563,0.729365928746718,0.529517425106677,0.877613170667363,0.333752431952707,0.611472752933032,0.803858218575949,0.47695015081907,0.656442674983469,0.664867604720294,0.4593161397369,0.608266882788261,0.766709539449388,0.327200836333693,0.40613015051833,0.607118526980583,0.919868929524822,0.333749927407014,0.482631073103032,0.606340775458094,0.724917612694618,0.631492389630771,0.614643088183517,0.893531749212255,0.902635433489603,1.0360084822288,0.620708994905361,0.727540722854628,0.892245920197256,0.398111438637959,0.63427095313897,0.421970129460139,0.479184065033551,0.273636263677907,0.425715162237463,0.650826955749068,1.14703892856167,0.516611826297866,0.773696517262597,0.786743998642993,0.827402916781206,1.49391798458199,0.727371481312331,0.617854557140212,0.781256927406106,0.610915773010022,0.474049018209239,0.655409348326219,0.321000094026356,0.506502750094234,0.76719485201348,0.713112466518103,0.906301987925352,0.457698358163694,0.248341603444122,0.445043402480538,0.895417275278954,0.616873781239474,0.706384476582994,0.571219986195404,0.176458720404108,0.475926850189553,0.626016507275925,0.874895772856062,1.02678597388104,0.221276791465835,0.793823841238956,0.662514578667745,0.979676969643433,0.633828905618945,0.914158658174876,0.717404215437342,0.688559317925763,0.5159492899168,0.469244807885645,0.689016199833257,0.531723343981332,0.602400886277193,0.685747073490938,1.2030717366653,0.906988106074245,0.97875315207755,0.33219975829162,0.55105291338684,0.201911475240766,1.38698650681499,0.73607853548234,0.826161563704866,0.766317784359512,0.785316459673407,0.716027010864405,0.651389237452177,0.785847738099056,0.335874886931051,0.468019235124027,0.361595926881083,0.857141060623329,0.753655628150096,0.704340623026473,0.376614515377527,0.362067200139591,0.136878511106074,1.04971959555547,0.614800306769359,0.313083246559478,0.600779798785264,0.709218616703891,0.815745324065029,0.875797485864622,1.1303774917662,0.896057264903959,0.590871002283597,0.446407019997914,0.601225324560825,0.724389896926043,0.597144916044794,0.72551881863101,0.190681536709306,0.659962754099431,0.695087931090952,0.755227764035885,0.675293075001584,0.743345093700754,0.973721714561846,0.789149774794646,0.763464200717348,0.671462605028306,0.321332282647726,0.919161530198935,0.87016715817339,0.423409302069225,0.506882065379865,0.423758081625269,0.711823048142401,0.550312047503576,0.796587191600571,0.193365588726545,0.792277793792028,0.0145575559061257,0.979342784153768,0.944951984593515,0.95909739818528,0.706122134660367,0.331099912736672,0.515085955432009,0.694876467735654,0.371904769471551,0.224409481002582,0.721338515174999,0.708310167964016,1.54924019119564,0.944096650279777,0.295119030131019,0.685372131479174,0.644656773506249,0.825465237300473,0.491835738613123,0.640991668260654,0.502264972457011,0.756934003956815,0.514334690363444,0.460968071181985,0.70741129394493,0.490353916009295,0.805188392887444,0.651656252576456,0.432133668315836,0.398413831344806,0.316139087456088,0.399135330635163,0.71533372887551,0.78437756754804,0.593753468916305,0.496440767172046,1.12370259617731,0.574094616066991,1.04529012783821,0.322213726858362,1.02093692689265,0.813087550141479,0.952526763712548,1.07048275793211,0.79344286195213,1.07670579278352,0.684005015556003,0.589324042256466,0.510173396546649,0.631728667841797,0.399731023422298,0.09301106965507,1.20228415032801,0.649572240023833,1.07529928829082,0.425737540838236,0.67588873663767,0.534086550457289,0.513379342145177,0.534930425666474,0.726341922207948,1.99305177535299,0.707103924781559,0.95504055821663,0.442058753464021,0.901482914577526,1.03421528965367,0.530759004768554,0.64616056491067,0.903402216610297,0.914836498690682,0.736897058538621,0.5574583065929,0.545427864443978,0.512706738757293,0.556278452472661,0.480236013351104,0.688227629997769,0.822475773825322,0.292131773494587,0.575037494364276,0.714607123870808,1.06637524364196,0.83145306028046,0.534283581280895,0.374916358490005,0.493635902041285,0.74328142716557,0.564676450550025,1.01728893152134,0.450086892101175,0.757327556526183,0.883715403187637,0.540303287167832,0.738681641660904,0.567394902687751,0.765746733238532,0.498529185436931,0.911175836558693,0.670022289529016,0.729694453086683,0.905636158775793,0.6394136937912,0.743990382802787,0.41095892772447,0.362966368053692,0.901182753045853,0.594066188447319,0.844659647313798,0.560738941525509,0.603560160590671,0.987241201525862,0.655864567881434,0.545080335319884,0.441627545632462,0.897157973455044,0.635200232662621,0.803876062798586,0.266580759566605,0.710398445957962,1.01174538514631,0.80635537959159,0.347738091272078,0.517617778666971,1.05394513611623,1.13092008630336,0.74182342245467,0.712149272848693,0.957345434146911,0.586909078487356,1.00534323671813,0.536913151522289,0.388341471191506,0.724612500300362,0.573757595765033,0.540171871468586,0.405899534199461,0.689327045913192,0.637648449336351,1.17640338332453,0.71512731431413,0.284249152162831,0.881020421485648,0.567817428420224,0.713811486166196,0.938112329435052,0.770880979953356,0.289482604735762,0.605896546498394,1.63123189811296,0.751996519797361,0.523733363931662,0.80077260638183,0.505178733983219,1.19786092128038,0.576355843662752,0.7171833102971,0.417604016095139,0.442378359550706,0.998707172057802,0.72292308150612,1.0515801749158,0.537327367104178,1.93616086749448,0.356525123129766,0.325908155786841,0.813053446176608,0.614566162257565,0.511000298869465,0.648921061549975,0.651705215196369,0.780262729987626,0.928368926709291,1.10545266389278,0.958049332706768,0.507542997067601,0.281585131530567,0.307015056558553,0.573749466864553,0.53127871636089,0.572175584885428,0.664473655365358,0.894008190310214,1.00074894947321,0.739952851580595,0.597262761557585,0.839129412083069,1.46555219367636,1.15835842145121,0.904683116561901,0.643259456381921,0.559418019155743,0.622199250768432,0.666840283403647,0.528303048634604,0.389698782069724,0.873413807219589,0.283606250534914,0.619382566249822,0.700443090908701,0.74629959767987,0.572524898684802,0.629048571334469,0.814513490713857,0.596540979772914,0.60441524636931,0.431285457181254,1.11484701296195,0.510851765532583,0.741599286664108,0.960089215408348,0.687338773068009,0.725118096403512,0.79185088413636,1.23182689146011,0.535267463240035,0.625459461619343,0.846453428041333,0.471590223607485,0.708084837691625,0.848900116369641,0.378439815184992,0.509578213873701,0.555798429221123,0.976942737106318,1.04597883742841,0.893882994547412,0.671342559536282,0.41818816645828,0.562267676789722,1.05031891405037,0.73566546841781,0.246934139105114,0.412070118384705,0.959811026337975,0.420765667836367,0.944802541017697,0.52886835796081,0.825357747872448,0.483455019041657,0.726666504772748,1.09497254113112,0.674580173613884,0.706893718343491
"9",0.8,1.07023879014427,0.63640371679561,0.833485030358603,0.664542431648162,0.638862684953066,1.58901412998805,0.903052673563565,0.523394963828573,0.506272224840043,0.54062725755749,0.961136287325722,0.780623299061844,1.15214245854077,1.530280737877,1.00502250586572,0.634938904150771,0.67585544927209,0.69079614748319,0.761588014081518,0.539366338204246,0.540083727438113,0.588972202388408,0.784527355394254,0.709611970603466,0.653189611449475,1.26184824191834,0.465187282990203,0.745694770920993,0.929100062437501,0.5728118258597,0.472303820534355,1.40852193028058,0.236470300425043,0.384847030370419,1.44920588602341,0.261333726702034,0.669047757598642,0.663919815010278,0.700003183787223,0.781884456045788,1.33947477317527,0.65121905642399,0.522532901995676,0.850848133313686,0.771335157415692,1.3147210893407,0.602543114686053,1.01701055629526,0.567139923899278,0.962667620808644,0.652562486436181,1.03042297149481,0.948319532183818,0.615724294488223,0.754301579529772,0.877660342080813,0.565546790372925,0.677792001525638,1.09584498980572,0.743629734860379,0.604959660194692,0.92782830487099,0.574483205581798,0.597978603581665,0.479082508345218,0.749495418114349,0.974211058328868,0.950305732422936,0.698181558923331,0.233214977952023,0.497550046840861,1.27525065586838,0.731039129792238,1.29883018598753,0.996027894992019,0.392546982458293,0.688842073004382,1.13497792552,0.542085769892733,0.578932914580314,0.827968178694491,0.975930889740164,0.857539053762597,1.15431446699066,0.212897654609868,0.822328592512201,0.528021818760165,1.08188142865944,0.468748173568648,0.969758825375287,0.41474049770638,0.888038914870183,1.2783085774227,1.15343759859217,0.636158158625592,0.427568894676666,0.936765736157573,0.373667147117358,0.306473877773699,0.724238462050259,1.17928727894528,0.903328925324085,0.608236586790301,0.544452207447896,0.76284079576005,0.730212839225969,0.94219837910018,0.563604601077353,0.560871330990582,0.81358939815977,0.314275364284964,0.620687119737679,1.17740384226525,1.21035330348924,0.69835258290443,0.420695469616772,0.653660647970994,0.797845933808183,0.648977030071782,0.786143443296928,0.384554470434146,0.979493481388117,0.68684357415552,0.815439109740075,0.893035364639401,0.478769198061817,0.745941521889023,0.859913299512997,0.584063365427958,0.667019238879636,0.704037708852918,0.319643608498098,0.49964374806661,0.548497671030891,0.881004027031232,0.491717008798119,0.711764537167347,0.809963924520125,0.93730864157793,0.869250525172437,0.982711105824971,0.861237141645783,1.40900063011653,0.836905942445927,0.643575570476826,0.851713900841605,0.930698648207524,0.551622231823702,0.735891620722226,0.422684193844825,0.700342630130138,0.290233956778496,0.781383252466358,0.467522333977939,1.12250385594725,0.582999480755662,1.1970900456591,1.0385952528753,1.22651576648767,1.33399938653507,0.858894641664837,0.622395449874005,0.835005749820137,0.447223165047995,0.459333918960532,0.827084934854077,0.329446516413708,0.584640748757949,1.00372780605832,0.849018632897795,0.966787528156823,0.473533807088525,0.622537168438574,0.45936973001309,0.776437847865816,0.382240001880507,0.85564113116782,0.857571471312773,0.468082416684311,0.625737397369783,0.580458156649029,0.720286003953951,0.972705335924347,0.483601357403735,0.825491416309502,0.844795019613295,1.01050897237298,0.487070931526589,1.18538267499162,0.832719881517095,1.28747150792114,0.796880065341915,0.403014845277933,0.879347836445826,0.374839456994008,0.735805369573174,0.670331064744634,1.19626934199253,1.14610374898456,1.16020927148073,0.280291357430145,0.729154858879038,0.483362939992296,1.37647949518008,0.715240262735542,0.876237116017516,0.729760707535267,0.714395108412297,0.815063354994707,0.754898892615483,0.847323066614745,0.448809649690759,0.514555011074494,0.453334625944745,1.09418427575312,0.867136568914784,0.792827692860142,0.587815890681787,0.569587777653788,0.479916525813077,0.997774297588488,0.780073568200291,0.352053743197687,0.716525158669026,0.498140075836289,1.45385390206658,0.799473568619926,1.14630202146614,0.779046779610662,0.778262509145563,0.54934593662035,0.582671813862296,1.00331228466845,0.620599922119173,0.651035814533308,0.637335664639635,0.914755875233292,0.75405390245644,0.766031660205104,0.757756602149153,0.802023232101116,1.0838299446598,0.654853216267455,0.868250030188554,0.597670482633533,0.473086186781005,0.973406616430261,0.605407044636351,1.08666940371778,0.532796274057221,0.60132484805147,1.05629884141764,0.710502047257327,0.840287514344593,0.290078209472688,0.812664349527017,0.153835133765368,0.80333329714317,0.987023940279851,1.10235640246433,0.767373110312163,0.470910741780277,0.554899919181082,0.819885754946426,0.7399461380271,0.147916876562397,0.915685341937575,0.836317625579,1.88055280997135,1.33139130204979,0.346760763349173,0.737409672159003,0.761169813035065,0.683910376563292,0.61596293596187,0.813366759734998,0.592326741804616,0.752170207038683,0.67512679358254,0.802501051905889,0.71281191090554,0.611704229588716,0.964095502139084,0.744659808568234,0.581799143501499,0.443563054211178,0.265411222624615,0.49023455571441,0.725034622847522,0.851236633908313,0.457377221373007,0.555406586406077,1.26994269030398,0.833019711040093,1.23326540389268,0.68253922555886,0.875661493858523,0.844174161152173,0.850298712529232,1.04071909756553,1.00392215595175,1.42153048519112,0.773967600385755,0.460645079910205,0.617613893495328,0.687166424055485,0.459350552588354,0.245726392340333,1.82867443082583,0.860789765595578,0.855580100528305,0.399121594636613,0.828844898861941,0.750661676133076,0.702635344495532,0.600012592727762,0.941903677556236,2.48560665653276,0.661849192409111,0.744401939499074,0.611213409023917,0.913368606740438,1.25450172993018,0.593633329901626,0.705949516797506,1.10318933757625,0.79136323422277,1.03276939352848,0.759405468793676,0.666524501882105,0.472592567707321,0.668174626038058,0.567121320518995,0.951586925720489,0.984951163209099,0.396004958275673,0.968531853812885,0.870558324717697,0.823466008806834,0.919400760919263,0.568125064049074,0.384553429236008,0.523862401395402,1.03217718092034,0.591819054657278,1.1597256826953,0.589646364260324,1.04021103057517,0.89167976285063,1.01810074717494,0.835063361751736,0.583154690237107,0.631621682263158,0.797421929740177,0.93311520887688,0.934685655160552,0.653893215216151,0.885891519694365,0.942227358666446,0.862537140375779,0.271784944779404,0.48056689378875,0.672579356774655,1.06804787062119,0.837432628805104,0.824928445996078,0.727132097538624,1.02550791879001,0.630941343280604,0.660205503505697,0.769505245325647,0.98388730424978,0.854336625016446,0.801044341646396,0.386841818006227,0.888119317676018,1.36339314614251,0.862227412235191,0.505748950876591,0.660836811462809,0.946604629275758,0.964004386215732,0.793092387086845,0.863509515038023,1.09252426513902,0.735672519901306,0.775721479094044,0.619509386959261,0.207459015623939,1.5694062390549,0.760687938723236,0.879342506968964,0.621377839634018,0.786280802263528,0.654474507374236,1.69176815871316,0.705949129931015,0.451700289433665,0.954470599011824,0.578679769362207,0.865704359920611,1.16579719817173,1.1495769830429,0.475921929079022,0.483035974345133,1.7092914877909,1.0183855853206,0.594133275082723,0.717467646248355,0.692876698583802,1.58259203871004,0.660762616263241,0.795577332431332,0.602875643985857,0.610900483426205,1.1380746399126,0.68920599456582,0.947537838819787,0.514889923182568,1.72955338642638,0.651375559354012,0.44809866291324,0.791155166204304,0.482552121129378,0.731834294831522,0.759486444045643,0.679450378767748,0.94140236892868,0.880573011530346,1.60852597305035,1.25357947252328,0.538961633227958,0.161983008999671,0.68758746133494,0.929619866530551,0.668675470084738,0.550531029662986,0.813016607139783,0.878571054649362,1.24489831093619,0.98920103884672,0.894097508286429,0.785047504841913,1.3401357607328,1.48143673116402,1.18278669089224,0.940698817005124,0.497074285675954,0.721282903921763,0.627749606660832,0.508464249762587,0.62688287888845,0.693818769926942,0.321995713030883,0.758285461796311,0.732074780520361,1.15393191652199,0.767668737298879,0.702997913713666,0.618264477059684,0.968734893591281,0.744770805775042,0.478406660805701,1.00404025687647,0.669102883534814,0.767494898574659,0.908184387526788,1.09764508959801,0.812287408770993,0.894986696070963,1.35429006593465,0.647720854096212,0.582218421215754,0.886686412751595,0.818960721207796,0.772636994635384,0.816890465241101,0.299994238910452,0.433118092090079,0.845929186232605,1.03418629089849,1.63644159723466,0.828102546103616,1.04493036826331,0.689652144290528,0.597773815760809,1.09767412588289,0.615004396672254,0.351983689035084,0.631025623883509,0.944926552534391,0.779436643171728,0.736709880997791,0.580171411018231,0.879874059924268,0.643996422605755,0.70567294688509,1.11202261125399,0.825332223788812,0.874491553171819
"10",0.9,1.18842420747794,0.741386124062765,0.748439943154107,0.801981451331875,0.652396235167741,1.05954775635386,0.972706328286159,0.648512638189412,0.564344097718908,0.414949058144283,0.889174983255233,1.12217666697533,1.49367904933907,1.33876856949437,1.14922254293934,0.777088780246289,0.90179458397938,0.70909788747796,0.893786176838968,0.644343631826748,0.494311977065026,0.638460557616508,0.931040089952754,0.787201775473852,0.704661305772827,1.16643515143692,0.494634654168632,1.10494396724128,0.907550232812608,0.680481538305948,0.622102259486155,1.27881860991777,0.35680690621649,0.682169954876999,1.56166819842962,0.581499996793838,0.808116256612871,0.880972576850505,0.681857455906683,1.03676824749492,1.11824264029708,0.494059510907989,0.646542231820787,0.948466281040475,0.953123789191339,1.31717593743968,0.504838662907714,1.03401668613549,1.02100825291871,0.855350168029688,1.10808617719598,0.953329086842076,1.20604301387323,0.940326057204462,0.64037821650753,1.01893119420754,0.8261666808398,0.550447432436347,1.21637875277027,0.827343501826926,0.703513937783183,1.18161094902201,0.824747505305423,0.671460307382636,0.577453681620869,0.730336415342488,1.01020815802753,1.03257616153917,0.81548789190595,0.44407897304638,0.443239433668686,1.45932598228965,0.851294196839666,1.11125860777643,1.57060179764503,0.557713267376495,0.828809619622788,1.12689846166387,0.796106532464279,0.849615881129624,0.669188535204278,0.798993602584768,0.961017525543282,0.780582459018679,0.510981553142636,1.00396902370797,0.5938960922469,1.24051455585874,0.489009749696003,1.10435751100726,0.440217800513679,0.903223862940693,1.45945803282645,1.48408333429681,0.65066291947818,0.636799289527553,1.00757987093821,0.429817288992324,0.408171526769451,0.927177169690541,1.34063277710012,1.0760818308282,0.662588241314056,0.671995268436591,0.718050486808,1.00188821358974,1.07604258338273,0.376799700165319,0.666734520967357,0.989797657127966,0.570344932339273,0.655690684469656,1.04389239217479,1.61309980537476,0.848962291945416,0.533660892406401,0.718830901287176,0.809440761858725,0.77884901078312,0.688657506092372,0.63831629550722,0.963564170908235,0.855735226031888,0.73182762073905,0.994961680717782,0.585590204074417,0.631171877074336,0.988093287038783,0.595917833971485,0.71130818171312,0.728279315778665,0.417428429512301,0.555761701682905,0.586177662470223,0.878066651622072,0.505756442090468,0.708751462806812,1.07610536902676,1.04592584875021,1.03856714358364,1.03868203284765,0.999798271348791,1.11208797012828,1.29368151208789,0.565317884937269,1.24670649815912,1.05295526143557,0.66467065947002,0.631258108751386,0.492310786979509,0.671937508052034,0.377561181026865,0.713597532238943,0.735193653365048,1.22613557941263,0.65759890611337,1.38032574357247,0.986251357039202,1.18794046283946,1.26337806708452,0.85501574166435,0.683042138673131,0.897942584012269,0.606476728965957,0.571930996322921,0.973852166549987,0.442884841078556,0.742440674354196,0.831778535494395,0.78151927556293,1.06684539371624,0.574300547870479,0.724884591179311,0.875609323054615,0.825849283787366,0.510949415283512,0.995732188061148,0.869878326652097,0.298148242770955,0.493185234058915,0.72953826511654,0.787225292299705,0.914021715416696,0.44142588090877,1.08444803373662,1.10717677306213,1.23065629103506,0.653214941369248,1.10003990610717,0.99059805151335,1.45182465317689,0.635932407937462,0.664378077151109,0.866130104093437,0.621738695953579,0.903820555863604,0.647054395617181,1.61754480707961,1.35800175173823,1.05109796331547,0.448761466550523,0.673298960418113,0.447628210808544,1.65249807797763,0.842359491767172,1.11020182841691,0.701954568466053,0.885489843527797,0.832013462543459,0.697422645346243,0.870207583297963,0.413146884988038,0.716061244745208,0.626151880079967,1.1223933548003,0.951844459860293,0.863420860141773,0.466123718586576,0.909757986403908,0.396452706749316,0.892202232256699,1.16533729811293,0.508124391915211,0.609043098696478,0.668338016798807,1.2105549839078,0.971726387940927,1.34123585854887,0.967487418750737,0.887410404706143,0.566615015334164,0.666100944372772,1.04593390197246,0.647163967318577,0.749103505329656,0.525604157325145,1.10324848670088,0.656989756462512,0.820067630179808,0.801529003840038,0.771945464586479,1.3470171677385,0.980221679389145,0.791366023163965,0.944196672998705,0.632502889328135,1.68887021363165,0.815527153849654,0.639223803428587,0.488250459113026,0.859178033925033,0.912719572554845,0.806580899333885,1.083665916769,0.30885011200739,0.769158193285759,0.237679737650564,0.970572841319262,1.08946872417866,1.25722344477254,0.561833469644211,0.612136935370422,0.852354994942907,0.587969530618592,0.659956638137672,0.31836614316297,1.16772201333024,0.933591687925667,2.07502625811632,1.00480680076952,0.512104768979674,0.975524093880428,1.13021147872967,0.715736484717734,0.793997333486942,0.999791140467561,0.675335317553681,0.62636246740601,0.772572745000662,0.777995737372221,0.734152155112494,0.724272743789892,1.12416391044979,0.817360479921265,0.652212029456453,0.502646110411204,0.32287228269988,0.517368962851546,0.792801804499596,0.892527585630459,0.692133156920701,0.678269284270242,1.39229423446217,0.851858093562712,1.50508711546154,0.590562885923611,1.36722238755291,0.745310083053303,1.05438205110719,1.49920108283643,1.11865660857486,1.52524571565767,0.523418542390206,0.767672702914908,0.718838879748889,0.685221233989215,0.646041416410565,0.331643638240546,1.95878011476585,1.41376353529705,0.979167016342829,0.476283556562377,0.835169924349039,0.728907427157534,0.769940531570023,0.619697205185274,1.02380191238658,3.36453790191172,0.848232977395303,1.01166238136962,0.569921002226012,1.07710305430396,1.32797202240852,0.702987860357011,0.785606215738573,1.1231016316598,0.896060212245676,1.11685583579263,0.955798139213001,0.737336490142871,0.549587189164608,0.816871520148688,0.713363442177009,1.15525935612779,0.945149261294603,0.535516111849143,0.735257206614928,1.46519602469701,0.899150609041714,0.920995674778688,0.554466886110447,0.538553266778296,0.959933546685815,0.943081583553944,0.737312566579932,1.2413833866221,0.799413570810515,1.43265348792945,1.06545154154535,1.07409431984591,0.641421742340778,0.506990864347934,0.932826160676076,0.885141251523041,1.4625343223591,0.986648659123159,0.742040650733683,0.876088759563281,0.813248360544528,1.00646039092009,0.45050287317895,0.471851559248007,0.989907635365296,0.915759872972202,1.14957188660886,1.00776749296745,0.945660573722639,0.938460729977041,0.814255925095111,0.867920413908095,0.766816188105535,0.98138288217046,0.743176700657348,0.898021163919077,0.567727915267544,0.793721921547825,1.44537685339959,1.217106723336,0.543798511292581,0.725209315370208,1.1766521255376,1.194034896312,0.765769229254448,1.07153997798448,1.2172484340023,0.896209965896061,0.871954089768381,0.55802091818086,0.4473862523989,1.82064566489829,0.974714368640306,1.04970276244537,0.625120370296259,0.931528041055121,0.760963264063456,1.87135112779855,0.825535446960934,0.429473820890772,1.11242225125334,0.711886482050075,0.875449117673096,1.17127687624293,0.865155259329117,0.562389594907798,0.823938121685304,1.88484759431256,0.773749874203713,0.658548523225473,1.0958529006867,0.778596594746319,1.78929670532905,0.711763513077879,1.00795112486627,0.613762253842881,0.688551862164297,1.14528530868509,0.75420595702559,0.962120477240113,0.64833898446054,2.13438299988183,0.587905865395851,0.427472631096713,1.03926833139701,0.75162223242101,0.723658779640688,0.780047535192611,1.01636853168376,0.761635456103883,0.986002426881353,1.39617324358433,1.32583291548848,0.717008079492707,0.342681344460944,0.604160058649537,1.12860243270436,0.632248884291775,0.652092647376237,0.835495545376742,1.29167794814059,1.33787875474862,1.11131780264247,0.685567705097812,0.989156781095957,1.74700058462845,1.32760575881984,1.24077204698776,0.874394528958474,0.641524427374278,1.03032359924698,0.969704442129391,0.679381070763045,0.486053562336484,0.713787571169042,0.44557392847081,0.639752146433824,0.949005426363938,1.39245717314,0.76052931427367,0.8944227512491,0.686825605435878,0.778837734043184,0.923933484628462,0.628018208727667,1.67315042293701,0.700364335439903,0.957195242554642,0.89037728997367,1.13337183430282,0.884766294408035,1.11525609915267,1.65261794661239,0.621663716762823,0.714027643487232,1.22571084214268,0.744043351537879,0.970756356614829,0.931415388758284,0.489569124885483,0.41048323887401,0.673061157798878,1.26651546786135,1.39364762151954,1.10436182338113,1.13846346339182,0.673010763943935,0.838705390363123,1.10411685677679,0.707687576110649,0.42790111274659,0.663616514127602,1.07694363748479,0.605622570707827,1.24474674743633,0.728443146695012,0.839456248866279,0.619305564213853,0.752078292404544,1.51526026562681,0.845655274549971,0.9165632345833
"11",1,1.31962361152238,0.939735997621261,0.868805971536178,0.906871911370746,1.06281678755978,1.40696712042895,1.34994891630203,0.648020799543963,0.686462967407973,0.647110736718639,0.95510393780904,1.05661278226517,1.67249006363069,1.57752728710009,0.990906334819282,0.926321873683354,0.931161936805013,0.723846484972254,0.924838189051079,0.739623019457442,0.63989987583471,0.591263417842001,0.980343480074022,0.82963372798067,0.698584628108572,1.18688478202428,0.557631089291208,1.15753123499747,1.12611745165303,0.759478837355293,0.836534614442673,1.97193742075404,0.380312963088587,0.599680290029649,1.59611286185014,0.636766848992363,0.732753960047284,0.705559270621496,0.616673292915881,1.07116189093278,1.51029787232062,0.751444617820746,0.803946564456442,1.03299326263041,0.901201103497141,1.26170758941891,0.69625837522881,0.944437038310727,1.28503804401321,1.2483448205212,0.929898565214733,0.905690649254678,1.07749055914337,0.93673404596613,0.802957941193868,0.907518811016859,0.878366606853922,0.669305855629022,1.49103041287589,1.16757294475329,0.753385094213116,1.57315534991448,0.73450869795901,0.911686046704806,0.513602498932282,0.858498335056776,1.31401849042211,1.15505831751042,0.805329457919818,0.43311599871717,0.641419174592218,1.42984181372386,0.950018539811776,1.28261833412025,1.80193978180192,0.505539093276009,0.889726384954535,1.51983301281669,0.657021661820814,0.822065284480637,0.750434856353267,1.21067394067725,1.14627362108291,1.22618733653715,0.544027148190113,0.947896855945182,0.672563280755565,1.40425019317075,0.592293118419585,1.08152190382053,0.59908522036157,1.04885180126115,1.23968608245743,1.12361805817615,0.843525237277246,0.657914126134418,1.14089101440565,0.879027945002001,0.482954516777914,0.925368047763137,1.33862160009219,1.10395423854501,0.592835356679371,0.844751061737257,0.949346895994474,1.11140953749036,0.914295988785552,0.471270336670215,0.59689552564273,1.5095814243306,0.537585915689917,0.909110091275639,1.09124897725835,1.56049791264418,1.07947787483911,0.479195514756795,0.678127162980472,0.985869604494425,0.824176478896757,0.994887236132072,0.789932890279097,1.4994613159754,0.787694578636898,0.688019969502167,0.929284991306038,0.694764888700012,1.09836355266747,0.835606181638848,0.572067176650465,0.812012214666288,0.837607621950953,0.520040726638936,0.465942445952743,0.769264100674083,1.02934591636988,0.579325357082795,0.93452231915058,1.09977015014787,0.881390993002005,1.05520553080541,1.0932675144164,1.20662322923394,2.03427975934425,1.12019394817097,0.672199620281112,0.996017595809738,0.97066451110175,0.942356293428075,0.7986587427166,0.54229407926132,0.771746203703242,0.336508899051154,0.8048578187738,1.04194197834603,1.35211661242235,0.7259835425926,1.52438569552234,0.907023445033888,1.27152951416975,1.66411802930201,0.845417134984088,0.855881546301483,0.927418191393804,0.840093948208148,0.616835099422276,0.872123839715924,0.469326868592176,0.740093812826484,1.0054308055694,0.772051735252181,1.00875180014785,0.656226675028348,0.791594332212996,0.759814571732674,1.27243687285102,0.804162267042889,1.19134067504531,1.10182453173302,0.584062714802483,0.571545217066216,0.891057110962466,0.716481396828101,1.22591892605464,0.512794979447767,1.01881166616137,0.954210394263286,1.35700233948553,0.827222051041741,1.09077978822503,1.13664343673537,1.66896050686325,1.02908532606342,0.53454544737364,1.11152238563518,0.585276895959287,0.930592212221848,0.653338500566775,1.61107138792955,1.64819630561395,1.33743275901558,0.424159622965226,0.631574766299354,0.548138978724292,1.96276560355964,0.867885477816212,1.04281812717518,0.84230630908102,0.987853071593476,0.988513547785961,0.842291120069755,0.787954983949043,0.519870394077385,0.720507873710774,0.675739699473613,1.11559165216803,0.980172003443726,0.974444148505056,0.727822269298146,0.859015326216488,0.479327469352969,1.45625304643642,1.09751602128436,0.648102148778079,0.984425975622984,0.58678614240797,1.28587112974501,1.16851134407632,1.44103970934001,1.12631430035225,0.877360368467508,0.777305597909064,0.690568260771098,1.0889191915963,0.603704793039192,0.818055873573903,0.607974448280714,0.803290607253654,1.05840169705363,0.779413164951272,1.10388772359502,1.00242066906337,1.36286467867628,1.10531551425364,0.950477117382897,0.745359909889694,0.904144076006056,2.50928016540476,0.856627601327604,1.07883571516611,0.709361557006668,0.782327890760603,1.16824195224621,0.795443241363322,1.20411184562063,0.450820936020837,0.936066106883809,0.396886681244268,1.30695573557399,1.5106367196665,1.15148108604467,0.82092493869074,0.680765536543989,0.748039869935191,0.706641955119542,0.742687663626173,0.297343301717486,1.22032170055485,0.918622478049275,2.13631798473063,1.74002154695423,0.413792557498969,0.854946162284286,1.23033131675453,0.956489112853267,0.860619817679675,1.25099272802306,0.610003397443097,0.854804281919884,0.904937347492616,1.12707033122941,0.924736110059344,0.705880128834098,1.25657207194582,0.731409411215334,0.830879292392918,0.562678268597306,0.511884472741744,0.483195468316889,1.05785321869259,0.998402258464491,0.674414136664913,0.76491485401099,1.43573117306046,0.956866633865945,1.17774805810382,0.67098785810359,1.47710234742581,0.805587047777273,1.0609642878036,1.1922433119988,1.8718843142375,2.01744010303571,1.00767363851488,0.630520401423063,0.703978189498406,0.742826435607408,0.672760965258693,0.402939666023828,2.67114307414663,1.13643684736961,1.25060362442689,0.571031224000779,1.17417830802042,0.787838979915562,0.834833653146129,0.756634123330085,1.17275201744541,3.3783415618674,1.05063398081352,1.07590892487055,0.783674382217365,1.26922444325326,1.80524421402299,0.707979427140106,0.828814485156536,1.05464825297043,1.25413245975142,1.24743548308592,0.96322417565517,0.778484280881297,0.711095449467638,0.834735443973439,0.777961178323631,1.24387203780071,1.11548315978629,0.726025449299497,0.883110125014928,1.00080568716374,1.11104032519312,1.20960355345999,0.486450352788372,0.48955277485741,0.980888388379472,0.982126784539746,0.928228252145681,1.35322174823442,0.819571073428506,1.11298531939207,1.27941542641749,1.11950514225175,0.858025324326786,0.595667605865206,0.975199089193234,1.07721635934261,1.19703922563515,0.930581311412258,0.95819649857048,1.53334786837935,0.799875823758831,1.29631110261273,0.617545477185706,0.490237974440047,0.878996990826698,1.20374193957577,1.31920711780228,0.835098429283291,0.937591717338554,1.296887777687,0.743522121082223,1.02292336652916,1.01552377980046,1.20847578722818,0.774629675467916,0.784921858652364,0.617633567670734,1.04166056864329,1.87252113104553,1.10938885643541,0.609879541309996,0.755644295558736,1.12139006318868,1.19114464252135,0.846149324993089,1.12771511562934,1.28688015439257,1.1966324076913,1.06682277885276,0.815605739775032,0.643520846329671,1.52439202505935,1.1914403621873,1.19028410861719,0.600342273908056,0.993637961069,1.0832382031838,1.54040279139902,1.0001795340283,0.534297646240791,1.29165048909885,0.771064682001577,0.974648947683766,1.39649106513491,1.33736608529547,0.600003785518196,0.778770561596106,1.56287032512966,1.06203289223551,0.695665491841006,1.2439874928411,0.572245693154593,2.50696419385286,0.872015250849901,0.97223758544854,0.505564524642432,0.816258096927704,1.28789003136962,0.969081155556674,0.87150406930254,0.745208153349902,2.30688867934949,0.675603307270055,0.650532255139123,1.24945414562569,0.759994230159984,0.771056951704467,0.866547966859928,0.79127692154245,1.00906090103591,1.08728744580522,1.50519206955125,1.62286399959751,0.561157165137118,0.401705758514095,0.740141419860746,1.12361639250792,0.961607621103468,0.636746190737559,0.762821105202485,1.32558135334245,1.40325256602858,1.17818470990234,1.09228791968994,0.892168452360668,2.79265945152166,1.68274193035651,1.36329524722745,0.905608737052429,0.730060185206402,1.05495137877704,0.956910822777222,0.866863523771177,0.68630081234488,0.814802944349532,0.520426834688905,0.93235293819992,0.82081479543956,1.33824393455427,0.960467523858316,0.829212283831226,0.806733967597313,0.807745160071874,1.04692397252395,0.841885112746318,1.25178063109755,0.741544847224165,1.06225059214215,0.980611313182398,1.16508447042022,1.19574748300504,1.14518954606824,1.99606252233166,0.811398642730392,0.629621986305515,1.07105855635986,0.926152057234623,0.923975620264836,1.05799196677306,0.481197787098579,0.56005372344362,1.1609721042715,1.77936979536309,1.33192042331679,0.990517577089676,0.981447228665598,0.582891508875362,0.842546146927541,1.35977207469204,0.921948342969403,0.528654850994523,0.678141497003086,1.06906452904022,0.780602792926788,1.19545462024544,0.75219535839847,0.935562212037184,0.646983747301784,1.03497491372941,1.58153841260347,0.926813967919002,1.07756263350415
"12",1.1,1.3807489350228,1.12102228062239,0.877353449395443,1.23017550029627,0.9340123063029,1.59655109956551,1.04936333438311,0.914233261197084,0.790043376700207,0.693633254038582,1.13998764495427,1.18462221264176,2.59021403886121,2.09703828719934,1.11864385715393,0.981418259068947,1.05030594693309,0.915774276807651,0.96847143710887,0.742030936748059,0.652566269700496,0.842681659960167,1.4401661576767,0.875015318247009,0.63109413850773,1.42106259183012,0.450389944667355,1.29081592586674,1.08804458601719,0.714029342557021,0.86738581073364,1.8446175490364,0.621766793130601,0.838207809222861,1.65502859726922,0.731478162193548,0.845670737354188,0.991588392761365,0.658438691076923,0.857428151263178,1.61125833766618,0.819294689160691,0.888727609032122,1.11647677114149,0.978469171220674,1.59563288111225,0.799660801158605,0.858751837822553,0.874522091751927,1.24896127263821,0.801094963407869,1.18973651108395,1.1807282672987,1.12576235321795,1.1512780437494,0.941643109704759,1.03636110072494,0.847533651018195,1.62746688851006,0.898469422709968,0.795267665138312,1.71866497056918,0.893058167757277,0.995961261807456,0.7143391953729,0.780121116061901,1.32195999106107,1.21805842796823,1.03088033074637,0.57543727906712,0.615958858250631,1.58777215327011,1.29778661989352,1.71141362880581,2.21377483626289,0.347411473994708,0.931495142132361,1.67493480780335,0.855905603305458,0.791979364756635,1.05359752504279,0.969905136033689,1.57714113626054,1.36086287068454,0.492867845274851,1.00718457980256,0.720185003744836,1.95940562934042,0.637968569749822,1.30989514411447,0.556908375754947,1.1048619679407,1.34320545283994,1.63074155539381,0.939102741212535,0.786108247735886,1.17015810645615,0.645428707905275,0.668749380234429,1.08730181880625,1.45195656532492,1.11933449694625,0.582324794939899,1.05638667197056,1.05105780271139,1.1430225580284,1.04138201544907,0.504013803804542,0.885249508173145,1.3392058252852,0.642465125277633,0.793342809512576,1.56171450299891,1.4943749351381,1.22925574740186,0.594536628621088,0.865825895361793,1.08070628298849,0.75208655348505,0.978542515970251,0.77036385858278,1.08469433598148,1.02604583582607,0.961466061644914,1.08447774899783,0.821350938917733,1.29048337268388,0.905597507264782,0.714854185402664,0.870765928175389,0.864005459233278,0.592886015922226,0.790182843819007,0.886083251751703,0.860602031900326,0.642616910161722,1.02440998599962,0.905791650010063,1.09948444850913,1.16441850063086,1.10745693437971,1.42107354401594,1.7636835967888,1.33544019919104,0.806485564530191,1.12957737463038,1.03293719626663,0.795221247226136,0.813928091963865,0.64787262156019,1.0933865299848,0.626458713167672,0.82569035011681,0.786225861639363,1.41993937785617,0.945396043814152,1.08312247020058,1.11579521011585,1.38295453410294,2.19492932268567,0.944941366796051,0.738174512962376,0.99810091257267,1.00269282915198,0.620549739897481,0.97392592823563,0.640806554294254,0.908754535443318,0.98690149900205,1.26535795002376,1.38921263945368,0.693848225083482,0.819276132706796,0.820820943926982,1.51131840045297,0.832450452410305,0.966817495775732,1.0914347167075,0.750716216351641,0.689736312496595,0.978699299980995,0.948119308019114,1.35453796920157,0.548079040559136,1.29758527283755,1.29588844698211,1.91623598994472,0.709460234650308,1.33138306786762,0.953621562690241,2.06235144950624,1.13142605183858,0.825755992473825,0.985801711234274,0.644501103813072,1.08149310181284,0.770726377190634,1.65451064960014,1.53195913453098,1.22349187044197,0.452043867104038,0.929322153571257,0.560937108883934,2.2495946641203,0.932467036351542,1.15150094425546,0.801053570107758,0.961789982623869,1.01828932025879,0.87799873298615,1.15162398474327,0.686366110695811,0.786541097532781,0.614004303048646,1.39772719525339,1.25358256871895,0.923805387841889,0.777444011647835,0.82844921035196,0.612137475338102,1.18911254612752,1.20787054456348,0.731086047945813,1.06568204792873,0.755110465706305,1.31697250313978,1.28512761832125,1.72312872728445,1.23943201385832,1.09935102511149,0.830037409657439,1.13864624988237,0.877817796498567,0.790929614190743,0.695181766954997,0.780107109099028,1.38424467240569,1.15350632135871,1.14617008812741,0.979844146750836,0.925359191220139,1.04342430641754,1.18537541594748,1.02534343317585,0.853653609833345,1.12237903004903,2.18956283580793,0.991484293432991,1.23088360943891,0.757927850102991,0.875129839422541,1.31698566711377,0.853651521652511,1.02205267707265,0.385556250198896,1.12403753227339,0.35482063069468,1.37263402754197,1.47226304807344,1.33795062456305,0.991903255043924,0.800113276246607,1.18625077406858,0.976333307963274,0.680903316371264,0.330128337473384,1.38533508876128,1.0293086997922,2.60616596351401,1.18614353020468,0.535654631997541,1.08991946531282,1.60207092658427,1.05717097017603,1.01057289548972,1.45311846241673,0.741452393388473,1.0351448305707,0.867376761065286,1.0584398736066,1.0666428749447,0.858968669938325,1.17380178896165,1.06601729569707,0.948410665839097,0.510084111445698,0.5448260967993,0.556090267336457,0.855774312301596,1.09128480202346,0.781347583858887,0.831909699209877,1.47682957590167,1.00074029559573,1.6690339965117,0.579181928560129,1.39093467864749,1.09935662457584,1.12610914893639,1.52962539995118,2.43251928759041,2.08624274644404,0.984662126165569,0.815709921416171,0.701329673627959,1.09126094041909,0.766025227747644,0.53358445386108,2.84191262364769,1.27270570921154,1.231630314592,0.596863741400846,1.26255762757074,0.970405958661591,0.973476392290461,0.81823993844126,1.15453049160359,3.73419774945741,0.919018167507682,1.40893388157979,0.869049839818087,1.54726728247708,1.92736668935059,0.859686391930621,0.970525805087177,1.14315105618598,1.18337409363153,1.49159612626451,1.04648575864099,0.927081285783755,0.735620342934116,0.935008439560642,0.7623336431113,1.43294508566835,1.6233141506951,0.697840184470804,1.00415834938552,1.17604670372265,1.24361066109305,1.35274543060807,0.605344677191034,0.57489778525302,1.05006342201931,1.15579616069448,0.932942254258822,1.90735266314735,0.865363331582484,1.27854515336191,1.03434625548962,1.07220151256722,1.00047495516556,0.854235496440687,1.16169244220092,1.19007149616293,1.24130001402084,1.39482051585271,0.815029761179384,1.29949155005105,0.952975849218676,1.24550266731703,0.621643857319199,0.548990599957518,1.23298473359497,1.16685420591942,1.23056669287329,1.0272288737812,1.04028215115242,1.3041804309833,0.9908663240689,1.07960701981701,0.988655478064454,1.18431189575511,0.932101311121535,1.12290801319665,0.61135915874191,0.90456185625191,1.5729804895529,1.01363263784851,0.85148146236792,0.63359794011539,1.44056719973355,1.37522329963401,1.03809079933798,1.29161504412024,1.42096347565844,1.02664419579518,1.08252789068999,1.04194738085076,0.496930422390892,2.02437110583456,1.08131321519086,1.76554789848721,0.803046172545461,1.34984340247211,1.02300189616313,2.06358803027207,1.06464729675453,0.722522819717472,1.58469672289423,0.802304931528149,1.1959804132346,1.19113534212081,1.27956194424073,0.612070341306574,0.873515397923649,2.33736991019601,0.896703133495799,0.823245204025253,0.898283408810198,0.861953726573022,2.65921758193876,0.779634350497779,1.11243552955696,0.63481440774661,1.07758044432973,1.89327273085209,1.17689924957929,1.04308123894763,0.779770883670362,2.21146028890652,0.726734681325078,0.60618407354591,1.42027169484038,0.741544499992197,0.910743078148342,1.10093629018509,0.892713409424541,1.03522435711191,1.24330341765027,2.4173684108221,1.32268571500252,0.815636197493331,0.349539972753996,0.824949894130145,1.21212837749513,0.936630689573382,0.760928072301518,0.791067256610827,1.69418760003193,1.56321879231765,1.35397115002554,1.0601562800135,1.06808362339339,2.72357102886849,1.73221330526775,1.46444321303338,1.02417575080202,0.887455637400253,1.0654355430334,1.04430507915404,0.852663319293138,0.694040513602836,0.94813520177928,0.644751229627988,0.843647166115884,1.11957644145055,1.69871500248933,1.02303462999236,0.883184519779676,0.843942917945368,0.913709751461628,0.852788011604987,0.648514968356819,1.40249575884435,0.841753190807018,1.0697438059301,1.25263088628189,1.34007890038146,1.31576224914009,1.22447640190001,2.23006043961867,0.835117214573325,0.784096348697783,1.50530968168563,0.948916932746556,0.868720580684128,0.878523444519813,0.59947975638961,0.57633894706504,0.921226087717966,1.97953435012106,1.9986803565415,1.19192085834653,1.15629585237085,0.692933666286342,0.940455596060587,1.54384150949215,1.1796995225115,0.533558385239682,0.851522364311569,1.13594755852562,0.937947763252829,1.34234769726769,0.783825439833607,1.22483335704169,0.77613293294377,0.888626781606856,1.84468607960005,0.906529241874598,1.25121779489103
"13",1.2,1.45053853691336,1.06354632725142,1.20613761822115,0.969554843379988,1.18855333293343,1.7922325979651,1.35763726629312,0.922540816123117,0.812632076309379,0.806425879166788,1.23709688414751,1.1919598889098,2.57836354454378,1.96427298849087,1.26685500333677,0.965854618785961,1.17616776169733,0.990950446940588,1.13209215657571,0.904141232494815,0.6913972274,0.916600786496873,1.33387111635404,0.88873606585216,1.02780930164301,1.4894228137661,0.74867041817031,0.919680619309042,1.14352677070918,0.890599474010489,0.74448204890176,1.83803391134282,0.582374729995504,0.8748234654935,1.76039920150107,0.823845519757231,1.1294115425907,1.00785509981365,0.901000746735867,1.18088044923784,1.46205131449546,0.860889143804589,1.01676934863397,1.27259400671718,1.06615657660921,1.25842096795579,0.802481102533508,0.936546995384161,1.39824980474905,1.12023731118625,0.901029110276378,1.18465650643549,1.54757074104812,0.963057220109198,0.867992562424234,1.38709960177673,1.02451637718405,0.749413754105355,2.09988267845736,1.29552396112838,0.670966499636535,1.52668137241781,1.0988815945549,0.932364921286094,0.699591635149561,0.842769927398839,1.82252033770351,1.50828456459453,1.04806361454077,0.5851873542474,0.683427689378339,1.85308646618893,1.39701057192505,1.45421263255406,1.66182927062502,0.617495417839405,0.972148423428451,1.86697100872368,0.958455273727239,0.863344359915722,1.12712527446254,1.15833742633597,1.41797866351172,1.26301412142142,0.779587398297029,1.06383853298927,0.894736685613466,1.92746115940177,0.594680753006924,1.27147930069589,0.642499168735556,1.26410557706521,1.50891316750967,1.75469564428098,0.906317093720667,0.881992017576181,1.12136068381513,0.978993061707038,0.720111584911768,1.18164177977553,1.5190837963933,1.30873853765015,0.704172842948388,1.00500291907037,1.07677817926916,1.04672583326398,1.27169304078501,0.671701345574489,0.873989658517462,1.45032554464451,0.65908948840551,0.822242167114535,1.62425491715484,1.53802455893826,1.60512132546589,0.717336073708071,0.731436081074413,1.33549662715975,0.922208621122179,1.05912312822883,0.833100691909346,1.19107434838846,1.16759214496784,1.07607761647129,1.23597212047959,0.690221622734816,1.47974068127023,1.31631756372185,0.758593708686261,1.04030904267428,1.35900956829331,0.572830021423449,0.736209416081262,0.842104385441653,1.2412465786759,0.698922196151928,0.953170440975453,1.30607102957875,1.17546801908313,1.189509900988,1.36682912923958,1.05220194012385,2.4506909724683,1.56573769772054,0.956340566731395,1.22158520455375,1.42466299346682,1.02598507488522,1.08726089355387,0.626939469639969,0.87649031748899,0.373446723048464,0.91279432267355,0.824949211374767,1.71306950901558,0.782788314464224,1.8903501060552,1.41779312137142,1.39598268241042,2.04197982758439,1.32043982096516,0.803964282631276,0.965709027078198,0.947720550733059,0.68903328835671,1.18575452769054,0.700897908092213,0.987183117784603,1.18627458983809,1.18341246083957,1.53014091372491,0.719532578865067,0.890808158165273,1.00095160291041,1.3792968644013,1.04450387502284,1.048241633297,1.0779866700829,0.737644135260649,0.737244947106671,0.987649842104352,1.0526613811314,1.46334822919126,0.581038023884303,1.39546934285933,1.14649326496197,2.01141315987318,0.833720403250169,1.50143102154735,1.24239586547544,1.74270077772469,1.24608781651627,0.705475104544088,1.0534968966357,0.824615281422031,1.20754652173918,0.921063639151134,1.76813192830751,1.64499789164283,1.54752514927948,0.407563742221737,0.928695887046038,0.608285305823822,3.12070901142246,0.912093024106347,1.15240338582633,0.976335878243099,1.20367540566863,1.26926683019008,1.07166662505482,1.08414046319112,0.680214992456644,0.865339133981548,0.722850524217081,1.58177590370027,1.446901648325,1.04826982599914,0.81498558827791,0.884049418052457,0.666720657509666,1.1388031233313,1.55114120258414,0.600273445357764,0.975019456214237,0.856982505866822,1.76670418905593,1.08330679738667,2.0151058808077,1.33351201478093,1.06729888156844,0.807415860323466,0.851455486783531,1.10682112030448,1.11404485297596,1.07056121756215,0.802136138185432,1.36854236589092,1.14185421514931,1.00803827116015,1.09886717972724,1.25297808345983,1.37327091246926,1.29994558172215,1.08393078209394,0.791326443835523,0.87755871520119,2.83584531785817,1.37359005454128,1.26688402035597,1.00948958789419,0.800975774624089,1.45590257223741,0.986177934441032,1.23043411297948,0.495683995989367,1.20182714223009,0.426728346607824,1.31335074490673,1.34622868772268,1.65409828041914,0.893748177987744,0.820485014866529,1.02721523843907,0.934812140960951,0.882609093911638,0.443747211872683,1.30309399534703,1.25433706624216,4.62607320337243,2.26723172642458,0.766434491875674,0.868453163246195,1.24112476258955,1.3406626079364,1.15298357857788,0.944326402107792,0.856273325881838,1.15541286314129,1.12940598829076,1.07067872308655,1.32549329559447,0.968893531100286,1.34545290384015,0.900382276069268,0.99432908852528,0.656210052019765,0.641740607218893,0.837011484145845,1.12245092245448,1.09068186686734,0.683892232664422,0.811926389206979,1.59501771561817,1.28022258071505,1.49070399530782,0.699055237761272,1.63565952143676,1.15109569683718,1.23869297479825,1.37183009440523,2.71064464181782,1.77491889947818,1.24882896369861,1.05372649898031,1.0795455181107,0.866042623374549,0.703195616849197,0.465635134110782,3.71930048565883,1.46743325189932,1.62469984568745,0.695643704006579,1.18497162061356,1.18097506925298,0.922997067436104,1.01344226436827,1.1744489061281,4.74431519107113,1.14182308980055,1.43213042931109,0.83296589398537,1.38946574526454,2.17774979962035,0.838644470662842,1.1439470971749,1.42882029716333,1.20867322717549,1.45223788682773,1.10470809315098,0.801881638281615,0.893379059745811,1.11753631729913,0.803034691095475,1.44551061355761,1.62395867905343,0.676812898341742,1.1809207245472,1.62003165215913,1.22088048714312,1.77770241855179,0.709484611802036,0.63831758370419,1.11080459665216,1.29913803120153,1.24630464336586,1.52735553866195,0.938354175701112,1.33156544891024,1.28308826110529,1.28618275977548,0.972580757145282,0.659505830873068,1.34743401804127,1.28587757571018,1.39054318725783,1.29171308498856,0.96720104057016,1.18952960659722,0.919448778950634,1.30462947231515,0.836073095002673,0.79112306910127,1.35448064549698,1.48943908178803,1.35614804814231,0.940805538988292,1.22012408719499,1.47599899257478,1.09837817422494,1.31125362941725,0.926285216465473,1.54639124245468,1.09522793547348,1.13667296780342,0.625358744339077,1.03822089365847,1.49383041498969,1.3035723946986,0.896883132740823,0.92715227330102,1.43252592702536,1.28788844948776,1.14321000216968,1.20678286276459,1.69341047861884,1.46075651812371,1.16986907289668,0.812946679072535,0.60500846059464,2.51895563185171,1.67171559329268,1.59608953510786,0.815666501890191,1.5067632391451,1.07784257541699,2.60741378757326,1.08887124522884,0.756390563049613,1.82684071936011,0.85828161889777,1.16723525699477,1.29692581271387,1.68236100549343,0.78155714636356,0.860673130069398,2.41867970509442,1.08618019889452,0.764227794128086,1.05998237869067,0.969628611807299,2.33949407863926,0.890608763301425,1.34132624267186,0.633290297562454,1.10934989799965,2.21689636545339,1.2327943169133,1.21371480434923,0.864868814482565,2.97804490456929,0.811550213199358,0.605671500132868,1.39422248034718,0.787203161299667,0.874465733411252,1.05647034751471,1.08004094648741,1.23219957909197,1.23541556380712,1.71626653490054,1.99577006893769,0.873083004612147,0.551797795701543,0.825289361332669,1.19926374288593,0.872558397159913,0.917573344082858,0.923992349286476,2.31665291346494,1.75213684236542,1.41651511030466,1.15509489115271,1.1778790271825,2.7203643017773,1.84395623745142,1.50101037550627,1.2408447871698,0.753112459456759,1.3716494659101,1.0211582553126,1.15554264433685,0.79186273173609,0.865228041784413,0.540638403674583,1.04656601311965,1.3194433715646,1.84995702278559,1.09378955007008,1.02511206692363,0.936319348637214,0.943431144263716,1.21499365463155,0.741164019121458,1.56560640677846,0.94376095569545,1.15028150023912,1.08359967295641,1.52689797810647,1.20569482252772,1.19516984396411,2.1285724169827,0.787504665156965,1.00607894248191,1.54834494795153,1.19182735163938,0.936371158613596,1.16457185725106,0.660896959840791,0.585610334345078,1.04048990021123,1.74659509537925,2.4384305975224,1.28017158290636,1.27262977157279,0.961155171709671,1.05601935043386,1.29184954962755,1.36927297961121,0.704666656280229,0.840777968713081,1.17554814984332,1.0491914456726,1.20769115283273,0.874775272017887,0.982421295189927,1.10949192447797,1.11375140059246,1.62821703612748,1.07486152158355,1.48245773867135
"14",1.3,1.55906675109023,1.04446326802696,1.00495046022209,1.09235676838243,1.27357330915436,1.93410416360855,1.6009479832988,1.06438514702128,0.799911991634044,0.818140605617244,1.23802934461414,1.34117848666591,2.6450471577651,2.5790590871487,1.60128655041089,1.08382507144618,1.12517107317224,1.09894116839025,1.38568119469022,1.02662491089978,0.719429190903977,0.923223667170002,1.42657540236929,1.01670365022056,0.803036993305356,1.70449811644221,0.780725960706084,1.16361567123058,1.47353536016893,0.826097189336733,1.04833739754375,2.88340189469385,0.6685287240024,0.725557954246491,2.66013604315433,0.744818982465596,1.00387984966076,1.19642890385481,0.954974776534589,0.905822191513288,1.66549625388115,0.998394426466311,0.848549982905037,1.1487135477112,1.19668141943255,2.34147359560912,0.84662328551025,1.03459476398007,1.37027802892534,1.26659591324445,1.19341135359711,1.14030168999849,2.13618818494739,1.21397324503864,0.946616620578253,1.14222609044206,0.96191776032123,1.02590103489223,2.30084364867602,1.24362372723842,0.910518093530899,1.92389004242533,1.03237340971421,0.920521477054708,0.921805456909765,1.04725281255964,1.62211899502128,1.62991518719247,0.995999921525291,0.719930228632588,0.776958511536539,2.03623170971376,1.43953354593172,2.20641533370005,2.28119140622461,0.511048587442951,0.93377081875109,1.83299905357165,0.932772989019707,1.20475223605781,0.911649617553625,1.47226252392675,1.69039930738559,1.40001851251441,0.686417245975836,0.996312001198912,0.904195734205275,1.6419852158964,0.656716829947732,1.30483304953907,0.608423612212513,1.39627016623755,2.19394464557078,1.96331446513482,1.0379993512292,0.767226651868097,1.46825830205831,1.0071146664165,0.751520003989621,1.28050283197896,1.98199131663058,1.31070238034058,1.00539956144693,1.11694213159338,0.978534187625878,1.06606517228816,1.64764677147827,0.639925271793866,0.809635942026956,1.44992368477315,0.71301037309759,0.94898466828172,1.63333562908777,2.05117990816912,1.47165582501301,0.74713123545797,1.02111813494232,1.10689136854565,1.01806465643178,0.978079891538319,0.761389613871127,1.43330117252718,1.00542767737986,0.850995540445451,1.85685625811938,0.961652806022147,1.23131516965505,1.36120140233682,0.811034091787025,1.21940199740959,1.26166196838775,0.67448217045481,0.789994201914817,0.970207882691405,1.45677010092221,0.911618034744088,1.17841803807275,1.19453751400973,1.42273746322619,1.2888567620946,1.32204399387952,1.16439912901393,2.49122532361965,1.55811300407075,0.811316499573007,1.24984129547287,1.66206420958431,1.10814203008129,0.96168685869894,0.824373295367673,1.10879274549707,0.445876018271066,1.03564230818212,1.3302834113141,1.37000846922176,1.1199870426597,1.92112648279196,1.19053121238536,1.65202592963982,2.11096594313825,1.15789787678245,0.910884508979458,1.17323006324187,1.04931785184286,0.81579352405334,1.13064430087146,0.674043240707203,1.11209501522487,1.43219753416142,1.25592450312184,1.72745702713411,0.76813518329774,0.898144963130594,0.922798915035017,1.71568050293273,0.887120454858261,1.37678022547556,1.08569077558316,0.752158234506704,0.833596564867749,1.03638322075815,1.18609792953046,1.50465485967072,0.636838817524134,1.26975939904364,1.05398188468473,2.68254781428089,0.885289542502279,1.49445230189397,1.28360369999079,2.29649014619341,1.13318699718853,0.908740172816837,1.17031547530768,0.883998960206613,1.00730947507055,0.917036898408946,1.889554434384,1.87769365255053,1.64484702841644,0.588983930761906,0.939494398308299,0.627669430389457,3.0821528160268,0.874285387146445,1.23644796914133,1.03384446609699,1.46358052298987,1.20057083799233,1.04732078212109,1.34604330475704,0.842195961037764,0.895289983317358,0.784328898243503,1.85286178545901,1.33885059826699,1.11386671385669,0.90725467652702,0.928957931151258,0.644656249274475,1.91173055666602,1.48362555193781,0.699961579417193,1.18977261519384,0.735893528492412,2.11765414278525,1.3313133486821,1.60389075595676,1.19841357647413,1.3586906362874,0.92573147156431,1.00905673004893,1.18098287363698,1.2518462364848,1.07342999991638,0.907112316268294,1.45322945632495,1.01654172449545,1.24733123168176,1.1295085852698,1.35706393654812,1.5244504604242,1.39040132073371,1.21202216699559,0.772622778522334,0.952368494080434,3.39601887653751,1.40498394869783,1.1270773188628,0.970017774850534,1.15281117308982,1.58887809258715,1.03295547333473,1.32372943626845,0.456065209855201,1.26869886720071,0.45115638005257,1.90446612245892,1.87813408201766,1.55596483498442,0.863793235755846,0.848937401806574,1.0852694178382,0.995816495768259,0.919954527359158,0.541242587453999,1.52251187346662,1.46622073354599,3.72770881419795,1.41003974623177,0.858697483086203,0.984557455019619,1.73832022371247,1.67748196641564,0.938040109651595,1.1094256298913,1.0029951928452,1.13764351558213,1.21690879339736,1.18593602740264,1.20676672017469,1.11199029040977,1.61858032331314,1.27438383201997,1.1416205181115,0.665524403848775,0.571745962396946,0.779700391192145,1.15883585055038,1.29468372201458,1.00423876001833,0.888820624334324,1.76810613822401,1.17653243857597,2.05310466143641,0.83649822436094,1.84067452127344,1.10422488523698,1.51051273518576,1.44066919949646,1.80365020155031,3.88646622550714,1.19441870090361,1.3122706035697,1.01896653955903,1.14155358816468,0.852751170179353,0.53772406174114,5.52068458432481,1.81531800762314,1.63473718829622,0.801475585027972,1.37274476905254,1.00214244368409,1.01564298522924,1.037716910626,1.20939619429927,4.0649431709026,1.13246578465666,1.69710179132721,1.0913684068748,1.59815364412358,2.35636132895877,0.8543005200782,1.19011253898744,1.31538163121568,1.4400336348089,1.43626448215394,1.3305166684108,1.09143090334841,0.780494771149341,1.11771333878249,1.06987696330944,1.8395917670596,1.5582274492467,0.76477713305652,1.16852205755331,1.52228196971747,1.32778064782524,2.1379997037537,0.867885713274075,0.66027451046673,1.02490823034966,1.29334155378138,1.212678764887,1.5170498580716,1.05473674063115,1.49434005584541,1.70670153447813,1.08949819609933,1.17563006822359,0.891468459885019,1.4201885390037,1.24633196046497,1.71405074250428,1.25264754920843,1.07896399606773,1.503060390249,1.065477844986,1.3458998665036,0.973589743418774,0.857487717197771,1.17229688680967,1.1087900047548,1.95186207556138,1.19041797027465,1.27110611034813,1.40797992807294,1.00153206756434,1.3438353294356,1.00036248226333,1.67774472985239,1.16384759480451,1.1116835682908,0.603390064734071,1.16891765748135,2.22644574323117,1.27654750499199,0.943495311022809,0.927773370301682,1.4308298610382,1.4637341231738,1.3413117021914,1.47644571095568,1.67437587818061,1.23071693745569,1.25965500582793,0.851389397928062,0.690305203031833,2.53725262130806,1.56626912117495,1.74182618659536,0.850607835694475,1.46329303985012,1.22380982097405,3.69275284830487,1.21719774243126,0.725764299726585,1.89273220444522,0.933336586031205,1.20324680287675,1.25157773808965,1.64789973478628,0.744266927742646,1.01587953574736,2.88356306167307,1.28483115082064,1.01603084374452,1.3331334150429,0.896027583500274,2.83088918690439,1.07764645321056,1.22196075863018,0.753850779321531,1.15349215411782,1.83994213938758,1.30292673264397,1.26476686752132,0.959508966263256,3.7548814095611,0.877329104457824,0.773970940372446,1.38283117176292,0.938866864207547,1.00024332240679,1.22607212058436,1.07017202908013,1.32496480032223,1.38153454955401,1.87864185959512,1.44209505293569,0.966500461962534,0.505761447514617,1.00151560256623,1.15065050206177,1.26937125349091,0.899164988823111,1.06662215916869,1.78915496206329,2.0104615903662,1.5842691658675,1.1078175793916,1.29453338246222,2.48408468060401,2.0311921186482,1.85778579002762,1.16410395404057,0.901743739784372,1.13677982295014,1.24430380565839,1.05254777464529,0.892365296631036,1.07632021721479,0.5974769667724,1.04087553571477,1.3835663722667,1.74840543102299,1.24756880553763,1.18593727387259,1.22463183562249,1.1290391958406,0.959314008212695,0.89097555730751,1.68640040881265,0.913721297596265,1.2654456751373,1.25705221728678,1.64668215205073,1.28016691508794,1.23261125123039,2.47541927986745,1.09597983636427,1.18145955461909,1.63990384473815,1.2450847502331,1.19963658223521,1.12853491184347,0.747793299082687,0.67343579542105,1.33669406154821,2.00141907080741,2.58933882647187,1.44628855710051,1.16795301542974,0.977225079671934,0.808547635376485,1.65380652849418,1.64918307243068,0.729291439939691,0.928834362414636,1.3722773790769,1.12058840457292,1.5766166064539,0.902729666282869,1.47104126175549,0.93128925334463,1.11526637781017,2.02686328058523,1.1796009474965,1.12975513489487
"15",1.4,2.07737294817963,1.28252401379629,1.33039514681822,1.17676400369604,1.34821074417556,2.90227267947142,1.69453070283886,1.13718532751338,0.928782148178595,0.949868031263649,1.45220556221696,1.5067169323901,3.53229978898697,3.08052049674188,2.02112354398077,1.18543073518845,1.17387738885209,1.0180066005625,1.4569139289865,1.10502872680352,0.828473867431413,0.989089589778045,1.61542025485441,1.11956166250458,1.1595837251298,1.31630966071045,0.770893243067945,1.15848239621925,1.27945544716658,1.03453949837332,0.976697988200126,3.11290773105347,0.793112573107957,0.899971130711559,2.62474950914547,0.888969547947231,1.12022417880633,1.1316609811525,1.14196339568083,1.3276970216805,1.91071165602875,0.905913580061128,0.888894208106041,1.09945472768107,1.37910266696387,1.86538732753805,0.954833535163565,1.05391850878004,1.20260223627625,1.32390827568731,1.07992180108297,1.59923867698148,1.3726566200497,1.14752219007532,1.30746107922858,1.20835365044848,1.36984118532634,0.93595622714039,2.42974614821141,1.50797473235844,0.828949583031795,3.10186255542802,1.06584262912964,1.0688686864234,0.789473371019633,0.972063553368912,1.4935193116942,1.49744122108331,1.26511233451587,0.683002124310628,0.833912939458173,1.92252061938965,1.57392392938331,2.27868082738183,2.2522565943284,0.727571383968696,0.991354981484604,2.07845358952127,0.965875346035236,1.20773246294963,0.997025056130569,1.47381427304794,1.5687445838036,1.60876747884168,0.581558140987833,1.37123894950676,0.913880837029443,2.01668016652594,0.815517473502182,1.47294627553687,0.612609061624393,1.68750575186315,2.00242201941224,2.81642366426235,1.07115425413995,1.09574926199041,1.69139793328409,1.04816707708853,0.762408224487812,1.09458822213189,2.08757389099572,1.37581630394234,1.1283863089824,1.13579467704629,1.33638693773014,1.09046978561615,1.21104930932959,0.731079009871428,1.02858776342795,2.01843771388607,0.809161925971238,1.21356081455415,2.01363085206092,1.83241723235365,1.49032464935388,0.731887292989672,0.845946329593917,1.24720717550293,0.797330448479743,1.141812213583,1.02058804426901,1.61545141767103,1.24941650143278,1.46523234202783,1.62956066582248,1.03219974452767,1.11524836705411,1.37716748109683,0.881996337065302,1.17555159077212,1.5196472292715,0.797444032895677,0.983138172541078,1.08073539056727,1.24628949668897,1.00881720747261,1.21364700033406,1.80720125121413,1.22613470688784,1.4815148651792,1.60646778589226,1.21548078898212,2.53765220706375,1.49364536015077,1.05866372120146,1.58146392717649,1.60873955302709,0.925282276767125,1.14222479475883,0.817072543361653,1.09096917240762,0.550364452943972,1.2648699619444,1.45683834821737,1.69169196435237,0.944420280251797,1.89359345443192,1.37528166570536,1.82090251377368,3.47050458281985,1.23185354567665,1.01318606916156,1.34098564344198,1.05269235806581,0.685401182596673,1.07834087280316,0.743822845572434,1.13459335638165,1.3139025672728,1.41374640244545,1.48411754408023,1.06742330947923,0.882358704119434,1.18074186357303,1.65565489354429,1.13050560516395,1.35639806803015,1.30461990077236,0.86608801160692,0.925393655645822,1.03499212451495,1.10161639050445,1.50395398310024,0.727949525526321,1.56303193509033,1.16571653949492,2.52335870433593,0.91748142064241,1.61813258394816,1.36027709615247,2.02140608939252,1.35925939173373,0.919879727386866,1.23012766805356,0.757468047963192,1.45069996253398,0.991434229029192,2.16937119234258,2.19340213713539,1.78650398255201,0.543739297182336,1.00322969845103,0.679064463814736,4.05899392647007,1.09708965961524,1.26517458619446,0.980185617254827,1.21598468166935,1.54245948003452,1.31799636956752,1.3859778294684,0.812913360244347,0.971429299859872,0.875970462614285,1.9718138193848,1.44877074565115,1.10785788763132,0.766415866052059,1.16449532558752,0.622157836032192,1.85202219798636,1.90435233700518,0.697111580513847,1.35581929140198,1.02001287303286,2.33883003466432,1.57124416614826,1.78701783751092,1.84636590463568,1.08845034726092,0.757105829158919,1.0879345701636,1.61781397749932,0.972874450014761,1.11114457291147,0.963729643010741,1.6653000666953,1.31231583448252,1.32392158928041,1.14856898969416,1.45105760150983,2.12707630571609,1.47869245392301,1.42509756659987,0.873018344770968,0.887925874756267,2.23945284502189,1.56146462333691,1.22348960747162,0.941677015391794,1.181261071854,1.36431871326274,1.15124885478178,1.17649636651157,0.658098856088904,1.32247364912931,0.52788937375571,2.28938282244998,1.74184199869118,1.64745863292433,0.941759443977289,0.727249292983565,1.326693991355,1.27271441804695,0.972313883465248,0.541807891846585,1.6413425085216,1.39060432887565,4.96500484580544,1.98854242758398,0.718615601236971,1.33960415564818,1.42170273331658,1.29432797072791,0.936816722725492,1.47385309820262,0.978008234564538,1.23761385567438,1.16309218481989,1.36831939196492,1.55387370932629,1.01476514946147,1.83607329755555,1.3060755855879,1.30966379690644,0.934020253746578,0.608768684460968,0.723755903729684,1.10976733942369,1.34174756379996,0.86766243584931,1.05269405839593,2.06462363197646,1.18781359245234,2.22875143808144,0.82503622584516,1.95700289535204,1.39050464245957,1.66807114650635,1.97753436248565,1.74137694758386,4.45155151635891,1.17556938488204,0.991902128666747,1.06804174916574,1.29935558062788,0.821491012281232,0.678120242725036,5.02892230300284,1.64719548185304,1.91058477098827,0.835720862610969,1.37233728666127,1.17733186748452,1.16250934895988,0.962326922697514,1.57881011757631,5.98650896160726,1.08462557243207,1.69080630079491,1.10364009289529,1.63996572719303,2.47941652406371,0.996488175398318,1.17236080768445,1.51051757539873,1.28377094471558,1.75682843276717,1.48006977468797,1.06140904119355,0.915216271488429,1.20251569032744,1.06330886143638,1.63553451296971,1.72015650106931,0.775570075766116,1.42349959722746,1.62896427642909,1.68913733292168,1.96624669221202,0.77682480447137,0.8039814572914,1.44099813791749,1.28159567155765,1.10363556635699,1.88010468146897,1.11548416985992,1.74337040155764,2.00545244555932,1.14511458462185,1.08252277604831,0.906841305971385,1.63443664362243,1.37001106211253,1.81981032794809,1.29839076330501,1.22533050295876,1.67822697443888,1.35741352629444,1.81554808579363,0.860026190570641,0.661126221492396,1.46835652181136,1.53910819466615,1.36314988116583,1.30581587526857,1.09217049705729,1.49356030662051,1.17733769151957,1.44585316687604,1.0012834886248,1.76887778602344,1.31319741244573,1.43114556593884,0.691790163556369,1.20853916265233,2.2000768159092,1.39240575906979,0.983230762123199,0.903619039583479,1.64774025123911,1.67495694669206,1.14298858448541,1.6778145831485,1.8176294475217,1.32443389062653,1.4010742321583,0.971862102537409,0.717505402007128,2.40709993024721,1.38060212914385,1.7665946438181,0.876825096753971,1.68038665405225,1.60193906195282,3.48902421813361,1.15154091712521,0.793552127169588,1.84196191103261,1.13642272993437,1.37308310353558,1.62513731338121,1.39057620442335,0.913145386730824,1.1226746841785,2.24395343222365,1.24971293761772,1.0169749737345,1.39344388550382,0.943130747912394,2.87624955907581,1.136719220179,1.2373641208308,0.816637356993381,1.21024508939124,2.74720271951338,1.19123627735347,1.25073104876804,1.03894617209509,5.9025679817627,0.85582905806115,0.799097642177224,1.40927758477304,0.994700998335828,1.32703546258217,1.20086737590809,1.19317611664624,1.24539317823431,1.54522461586681,2.42766035792193,1.87067739822134,1.1191446220181,0.649613213620209,0.77989929427365,1.1849942208245,1.13005691380817,1.0706135021432,1.13009242492491,2.34230106372377,1.85570974344951,1.73419853293759,1.29845316215625,1.32954262779505,3.82203151494634,2.47269575731629,1.635001310337,1.25534495286557,0.877032253946563,1.3524463158559,1.1607549634435,1.28211709094209,0.801327631742725,1.09958006706469,0.829401456064544,1.18200314404049,1.16878204222009,2.32744277133133,1.32588310475494,1.07031198781724,1.16353075039375,1.03961515549366,1.1944754294174,0.972572983023459,1.92618914494746,1.05597408628866,1.29526418209005,1.24441921312478,1.58170373526792,1.75173913844009,1.63203140155556,3.07479851070077,1.07748827739007,1.18213334925958,1.71081569694716,1.27840041913915,1.4096147552488,1.2089821301826,0.865640785908305,0.792912172073267,1.35896534532619,1.76169677126883,2.59430261243282,1.42922405022767,1.337202492142,1.1518439759692,0.923514825183616,1.84008802261437,1.80539095047476,0.693031276762836,0.883332544289366,1.28974948788198,1.09724005230966,2.06907091254947,0.855916144661411,1.45994210211016,1.00406773331818,1.12732742387677,3.08399674205958,1.16986476336063,1.26762342966803
"16",1.5,1.6912087111524,1.22620883769664,1.11462794957386,1.3490483245715,1.50632952600866,1.88618663440752,1.79685791077541,1.16368620896881,1.02350057697247,1.02454769429703,1.57816979576226,1.71695542846325,3.56702313063202,3.34249645193895,2.0736586681759,1.36474331652246,1.31775552164773,1.14400782618567,1.37885832303774,1.08196724346389,0.919038276992173,1.10269128152182,1.69956237794075,1.21708367776252,1.21218931883775,1.5017465048934,0.690704762150121,1.43441733148687,1.4850548767227,1.11495408887061,0.847813043761303,2.46741053099486,0.732978727412696,0.96860683858564,3.27507784351103,0.922252808717231,1.00398531046345,1.21752211529696,0.832005866832618,1.42377608362438,1.49866222774396,1.09634516119996,0.943216152491578,1.20503534941981,1.31560255004994,2.54642253342591,0.810439937433267,1.45560658884357,1.12178195162198,1.8532873860194,1.20280513055668,1.65603856085832,2.26145759656629,1.17867585830126,1.18633762480839,1.54800504358663,1.35970585314718,1.01937134117705,2.27451817887776,1.47669240056357,0.947462247028423,1.99342132636445,1.30513678710287,1.12073744616311,0.891497100993755,1.16290505586438,1.83602258405694,1.21777732559888,1.19264749067416,0.68058204673305,0.956297886577762,2.405990442023,1.63184243827899,2.49979634700154,2.56304746750665,0.752361689689209,1.1601489774112,3.06190633842412,1.0513474666442,1.28310154365861,1.19387736263118,1.3197603109283,1.82739807225315,1.66573113426815,0.685621072364414,1.37168494911043,0.883624518947425,2.13580955705333,0.780723465902785,1.79133952943281,0.72628234838845,1.77828846007823,2.0674342220137,2.62997676168432,1.14385430794269,1.16636807364352,1.72616404536332,1.02480971059286,0.743382149921798,1.42580196966543,2.12557511079702,1.46753574158919,0.967158340818731,1.32989192172331,1.17822300935858,1.50742303841692,1.67332367456516,0.711226347743982,0.827093556945694,2.01188144602025,0.856961911878735,0.929333009880865,2.22758077880783,3.52912785126641,1.60992180321956,0.760475916071902,1.08318000720572,1.18185943778892,0.928491315176768,1.2890893510631,1.12881856764121,1.5036930774264,0.960306783970247,1.40529370910083,1.69596319726423,0.973262217872666,1.23281640527216,1.54164016996695,0.898485179234492,1.32802650686854,1.39580664295792,0.837783446285451,1.00217411733573,1.25404661681423,1.47325286002193,1.03929637709107,1.15884770601296,1.75402777509238,1.38281522610085,1.62216805782888,1.52837740273358,1.32496164854126,2.74685354605506,2.15188077542304,1.07975985741085,1.44335669782233,1.96966993103809,1.04811971947092,1.17919120735168,0.907538842852714,1.27267099513844,0.642660490584132,1.72943700032148,1.11284044823832,1.6420257571825,1.02142863873556,2.79422684115208,1.41370692291474,2.12789158305829,3.3737305078307,1.30874625978606,1.08839219949747,1.1982959584779,0.973153575997233,0.879032280881932,1.2532719535404,0.82596475045276,1.28112458301926,1.27316757603954,1.54717357672877,1.88625664106754,0.941643116652557,0.900872738739359,1.19487497387634,1.95658396486261,1.2359732993731,1.38301046480398,1.36050152058888,0.896237227167305,0.757599184191178,1.12045545080477,1.073581230665,1.61758509792295,0.734458669073721,1.43078846408729,1.4677983494672,2.37140110341687,1.13210520368913,1.73232281320158,1.3939097260144,2.41560422927622,1.28867648551497,0.909241694447983,1.38629038866901,0.872686368819436,1.31136566818326,1.04800257143866,2.61350358660654,2.59828655193325,1.7307876129657,0.610678221425129,1.22224093073126,0.740210519076801,3.09238622549034,1.19188107980861,1.36365226345871,1.04827768009031,1.50991396943202,1.31698915232766,1.32881363210579,1.49101187855792,0.817190134969995,1.01599982369093,0.930437804259496,1.90828330626257,1.78378303600778,1.07203490084963,0.902593361338603,1.002305814347,0.708461304330805,1.94788825109053,1.95300565774078,0.7490877455853,1.27641089956123,0.963533082071535,2.66996483743966,1.96193498895325,2.21440992063303,1.35867318191336,1.25498407637081,1.0845172042933,0.961131408453557,1.39202302339228,1.08959780388567,1.21548809744289,1.10783498133566,1.44058852167535,1.53386221856522,1.30046044921257,1.40961870684169,1.29677981092998,2.11031459122742,1.46962689610772,1.5155069842867,1.03284974723244,1.12948900270579,2.60347222874815,1.52335011881658,1.41897833520815,1.12451967281443,1.07535295077139,1.3148075360782,1.21937679065009,1.32288627781319,0.71348301123117,1.28301777554161,0.557753016557386,1.82384291651373,1.52153348798762,2.03959572715532,1.0352861916682,1.02995133070233,1.22341720103089,1.06426007217496,1.00459265353911,0.560699051139405,1.67760094465487,1.71345445619946,4.96689811429404,2.4511994444905,0.818726950568321,1.39281819541667,1.940079685301,1.491757620793,0.92438283651737,1.6091520583545,0.990234877329583,1.28763997717976,1.23046237382306,1.29859931744527,1.6405453058082,1.07773851402177,2.08088121603476,1.34290838237874,1.40831589861007,0.905254294951099,0.646847046443374,0.790797850519045,1.34808580967923,1.492766221785,0.853960394727521,1.10250700463954,2.23657474481256,1.30390051899799,2.07072359901436,0.897926956288858,1.93133809631768,1.32138389476182,1.84668656826458,1.86576379351661,2.8850730714132,2.46657469390787,1.37244168825928,1.2167543250449,1.23623134718624,1.39588932091864,0.899835211445997,0.648495205797143,5.99687753913711,2.00574455782188,1.56835713544649,0.867570022285188,1.50939500007656,1.06874717397916,1.1075088667746,0.971363410785848,1.46995410814376,7.83816612923894,1.13118676201245,1.79476128053778,1.18223810273145,1.47675503428591,2.73590717002953,1.02058326232764,1.00301803370996,1.68143474655474,1.51774130626283,1.97608830064626,1.46084293215474,1.2242770695157,0.928457573088353,1.40461436656981,1.07086631883528,1.57993851398649,1.79517410026277,0.953410209114282,1.46868935758977,1.69221193160039,1.92410137162082,2.15574078477147,0.994314117056523,0.739732096200192,1.3011941251847,1.54083564644965,1.32989026841717,1.67508898449249,1.40710034581168,1.99153832072726,1.74208804296361,1.21937691595844,1.29596045057015,0.908416612606557,1.74122781265054,1.63166716266744,2.05468375573203,1.45226144045278,1.11911295529929,1.68335970424504,1.45375744472474,1.86881923963489,0.896009131727087,0.816655892381522,1.46762798686203,1.65752301102976,1.47440188141204,1.00955863169449,1.31624673030158,1.53074553809783,1.14530076633181,1.47263306593487,1.29019375551349,2.2675910889711,1.20530471265976,1.40219404838727,0.770500411671527,1.3091341515929,1.89677865570126,2.02965115223565,0.930982644011851,0.838125295682115,2.18729914671489,1.63367398826798,1.12301730608016,1.59952356232205,2.49263620131121,1.45942102662101,1.41852413388569,1.0627774142649,0.621820139567864,2.95458482235594,2.0607944470199,2.28415367878608,1.03216797197976,2.02333321893917,1.27540054084545,4.98785261798702,1.49770804888603,0.788603568281682,2.0112664631421,1.02603236245176,1.34602607723312,1.58656456052971,1.48490510876487,0.794094151850147,1.10427476732606,4.19289465469555,1.37688862238603,0.892900573304882,1.50476595610639,1.1640501699172,3.63509638846798,1.07556597203198,1.41744885625937,0.825215266534885,1.4151720856854,2.05609724147894,1.51684012068068,1.4137060525275,1.19480356622457,4.71223846636627,1.11086083764032,0.818858967024626,1.61809721547477,1.06432424531099,1.18745466306875,1.23790970602004,1.38575002097269,1.2510355978568,1.89240528540202,2.0924376457701,2.16195482435842,1.10749735989529,0.476931856228427,0.8780901235779,1.6799035756092,1.19021038979208,1.0920196982871,1.30521890517091,2.24264119636295,2.37686149993113,1.7384355775939,1.40257254626291,1.3990716704596,4.01270931212129,2.273446781849,1.83492069108891,1.3240176069509,0.948904388006797,1.77689909990037,1.37963189056802,1.10968885875389,0.977942853228228,1.19436296719136,0.730347918676154,1.36170222603421,1.28918219017411,2.41941026925628,1.36521058977059,1.21864133064189,1.21249893169161,1.11254540289818,1.28210547155418,1.00787978486294,1.95889684407443,1.08196513338446,1.6368055743693,1.47881169183872,1.60753830885534,1.68559229641153,1.74337121949812,2.63829251563474,1.05566940032084,1.23262039983431,1.58873349017124,1.18953890174098,1.46908561261596,1.32121063729913,0.85520520473784,0.807917291531593,1.4466986551355,2.24578418508023,2.41417813427235,1.64698573778324,1.5591228691002,1.25465967904387,1.0185074826991,1.93343482711556,2.02158587111316,0.834269332219143,1.1077252208841,1.49036200440816,1.2075468272405,1.54942133212626,0.926848452670835,1.54905474701977,1.26266897765553,1.34154194211958,2.95761137450064,1.14547522735481,1.43336440198903
"17",1.6,1.66307587199,1.14371873736498,1.17223225724015,1.39890574741772,1.43214756094639,2.48839174352508,1.93054713219634,1.33713500866674,1.03830577576743,1.05025116383074,2.02602003938399,1.60511132504697,3.89857558050155,2.37381979956659,2.09398679242863,1.40880843419205,1.52568459574585,1.36457495454406,1.50681657158827,1.1705539719469,0.929813860236064,1.03989003345845,1.82444955620776,1.44734086777112,1.15223711038126,2.07259844136324,0.76539361876407,1.58538130569742,1.98374576248598,1.11871566551589,1.12153860016924,3.08649163951266,0.642242533789016,0.927992146912241,2.46174740301336,1.09927150305394,1.19994166101044,1.04699794923082,1.03863865148188,1.56041628663257,2.51528866986512,1.02329396160737,1.04004877980723,1.73312375903645,1.39659554337604,2.0157147587559,1.04828988812074,1.5369569543669,1.19365660985854,1.78813570478008,1.25772974036396,1.34235624964148,2.23577188818754,1.22372990814633,1.28636595501303,1.41751179832249,1.2172418423188,1.15089897981338,3.60202988764798,1.43490827029144,0.838677421506986,2.5391255209376,1.28993510413902,1.25608032519516,0.933280396850635,1.21214067677679,2.5932555024107,1.54830924538644,1.24722353856713,0.816649710722777,0.836240646203833,2.84955657105404,1.9259471954514,2.39434356706048,3.89761131118482,0.839677569588552,1.0824152266366,2.32384346708079,1.18539176103233,1.09222926360131,1.17820629570797,1.41986181477247,1.87496656613161,1.87739094879569,0.816434292203028,1.28273128507764,0.835878650074165,2.34515297782997,0.782720606703279,1.99327222057637,0.731462115092984,1.85361051524769,2.06359378064296,2.66149530469295,1.22962626529604,1.0683982756959,1.89334193164501,1.11112038872686,0.73885639003468,1.38836173028738,2.42648745081369,1.59016714876208,1.12974063806422,1.29378016096883,1.44975619304263,1.5446849757525,1.65197175571096,0.903885298807348,0.829417752924492,2.17609116954904,0.85777759257929,0.925675282457245,3.200587958489,2.68336543196448,1.81409332125494,0.756137744223756,0.92903134499253,1.54778249417365,0.982172238530297,1.20627271119759,0.97113089093655,2.21629743098028,0.979760355461399,1.30028743290288,2.01096214633657,0.856421883512064,1.59746250969059,1.50339893600809,0.955246221865261,1.29812269544497,1.50755156188633,0.791252521990729,1.11799709854704,1.22606654215358,1.52512563842708,0.983733751762223,1.31573457550631,1.81790899286195,1.46177043511225,1.47640372068688,1.50049961728685,1.50404208102212,2.58638085306706,2.2817880241791,1.19431391062838,1.53001626348203,1.62268530915015,1.22559534435016,1.3711185816737,0.959504387415454,1.15203812742386,0.835726660449545,1.63213252848422,1.24393514102518,1.85780767722602,1.19352233959943,2.82983689296185,1.50401449473207,1.86902266658812,4.81293536056023,1.2929596924454,1.1218575370212,1.20337704054096,1.18986772587253,0.866065059560416,1.45786823784257,0.834627886230739,1.19318354765296,1.42210651608858,1.47037454312996,1.61296142308206,0.981892208154491,1.28375154320377,1.15685757920628,2.19288734823157,1.27594288480174,1.37523516870804,1.1479553436624,0.929512964553299,0.96478885771733,1.27037110136826,1.21936393300872,1.65903239470708,0.704076920516508,1.73060633880637,1.44813328673798,2.70076611717717,1.15985275970431,1.87233056931944,1.38271510724907,1.97424122519315,1.37635187581724,0.97954784621221,1.38538419581841,0.926501527637622,1.15931157253344,1.31648831522709,2.84242508211811,2.1838174468253,1.90744208112457,0.644264509790152,1.0470419843999,0.683483711260945,6.40768811639201,1.19690546656856,1.68444340301626,1.15820137606858,1.57254315914414,1.45744478510613,1.24156638750955,1.38595608483542,0.923834029098034,1.09954182037498,0.911865832696762,1.80387304966241,1.51516717779328,1.36613058687132,0.966629949194853,1.34594711855693,0.745370429937917,1.89073329431422,1.94384204158299,0.936773906823485,1.22040733405745,1.03185317343015,2.36852865945136,1.76518528405536,2.64432880153188,1.71112357999317,1.42290522575567,0.913919632129893,1.08994772313167,1.36013306821087,1.24082099685747,1.43586641184259,1.01202155551602,1.50097451170804,1.45252972823259,1.42191941119515,1.42256329313748,1.6663998462307,2.42542821047401,1.51003005422305,1.39578661118352,1.03111224333765,1.10801406639122,2.85580117948942,2.04528533876202,1.46093893397223,1.10473926503651,1.0456241278945,1.45427549952138,1.32992777097055,1.85150528786007,0.733600990032045,1.44192005782563,0.581204350917499,2.0367657007154,2.16445748530978,2.19034478327802,1.00675881058887,0.875332291356926,1.68964426804776,1.06025716203846,1.06864508255157,0.52181419927296,1.7299831153647,1.59145720960858,5.44334259318596,2.84565448778032,0.912569395950848,1.24665979615982,2.11661639158571,1.58046620168428,1.07384228860245,1.65086789819616,1.15791561856821,1.26936101103458,1.30209444725224,1.44729268004062,1.43749678552732,1.13252143612546,2.33738673969134,1.36277109715995,1.23893961496425,0.919517566622433,0.607939693903918,0.92089863554051,1.55126137544334,1.38145590509595,1.2007822249311,1.05639041609975,1.98286656876054,1.32515988799236,2.48764049709279,0.871865789937658,2.17887553927784,1.50134750775305,2.51081724715772,2.02782200543435,2.98982484350385,3.55943196727741,1.4377508477863,1.31696880507674,1.2649913551755,1.19962191006761,0.90172721902169,0.728029534373122,7.96121147852746,2.19282708788691,1.89162773819092,0.948508607451639,1.6358323044937,1.35016191294427,1.1161340427388,1.07397174758266,1.30040318679115,6.83793376230833,1.3283677556771,1.88583737932711,1.18085509165783,2.00116099210617,3.13784112173042,0.925130208492557,1.34622107270539,1.9630312615826,1.6167440454045,1.86635875662773,1.64367703373736,1.18559060342596,1.14497663162242,1.30861954114991,1.10279265309601,1.9313784418597,1.76507924725643,0.963132771351805,1.56106955515639,1.59283720049207,1.8102792281557,2.57564053158616,0.913621300903331,0.789000735381844,1.26042305231131,1.93742190958934,1.45837559233232,1.95891274561535,1.46314948248507,1.80492997071112,1.91748925456508,1.31777081097114,1.43510409787471,1.03323822215548,2.00514280620431,1.43421187886791,1.9431225027589,1.76525009709096,1.15656319364587,1.83813999320678,1.11876663053734,2.20099356881927,0.968635117076114,0.975681814570313,1.29553892284706,1.60587635027779,1.97457409502798,1.13753184535902,1.21851656559534,1.94162060990414,1.48362719459016,1.37590086307067,1.22167451882401,2.17486810066526,1.46455258192884,1.62166786229616,0.840152001792705,1.45564737005633,2.27737374910221,1.79170208771695,0.989290276411756,1.0021864365668,2.03279813755721,1.83654099844405,1.28135805667922,1.88332971211681,1.93262085954048,1.68765971841394,1.58630210141043,1.23181303443915,0.734764544742665,2.52832691792025,1.58528770194748,1.71957069275346,1.04661386588016,3.11779036433848,1.74546919177615,4.88693556600373,1.42686827073181,0.872527919939766,2.50854458434257,1.10457368031983,1.43407534345599,1.76678748471055,1.74759049323019,0.926115767303161,0.904927833892211,2.80091604767985,1.79604910660614,1.05626229147166,1.69165147313591,1.10407749691622,3.37006608631081,1.06564457858081,1.55124538354232,0.910771440570741,1.4141336595359,4.2697682466875,1.65783944044663,1.82157274411072,1.15203824119615,4.60788876261538,0.954054849021336,0.843080217270253,1.58739116067042,1.20814964009356,1.20269749244915,1.5039779224259,1.35823018214417,1.45843762308683,1.57301774631834,1.9074201599929,2.40573218220502,1.08527060668488,0.766305651950296,1.26673566181096,1.48698492498522,1.21729780618302,1.08538565740005,1.40408376526312,3.42855469927246,2.45763112590698,2.26046543850848,1.40633219542328,1.3257398002358,4.01190053070743,2.89188068631438,1.85172123691006,1.55842654536587,1.21743656515872,1.63180714125312,1.27680687642462,1.43845721781205,0.86416746209247,1.20098412578774,0.769354968068184,1.33543693588886,1.34776112656758,2.91736566863389,1.24924578054044,1.39285672458501,1.37362143471345,1.26868362824467,1.1489014372214,1.13550683153169,2.17131016443798,1.14831436737767,1.61328993384045,1.22547802332925,1.92643336207178,1.68014147814236,1.82513148957191,2.29795118743411,1.3400670908692,1.28153769466812,2.05782807099526,1.20098515309528,1.34105090904973,1.59097901349921,0.910839923200789,0.722488550199105,1.54028324062232,2.1714326176065,2.79592571276114,1.52536483043738,1.80720171669173,1.18264777716065,1.30236625364583,1.75385807668924,1.93960717552377,0.889183306688275,1.04274891848345,1.77076058167981,1.41624760837913,2.01642976742111,1.10686358766134,1.32083274234875,1.34410842877946,1.49233476159994,4.07592798265842,1.40221064027804,1.20846852548514
"18",1.7,2.7446894776054,1.24860191632631,1.27614389942436,1.61003963126075,1.52667023770108,2.72852418051381,1.77415851360978,1.35817766980307,1.14624738278624,1.186675314698,1.78946034997016,1.64297698610005,3.43565907406551,3.54489034020362,3.15556967127678,1.30082436729007,1.35024204336892,1.36446095044516,1.52759207806659,1.20529494112905,0.816371960866449,1.23352118706351,2.19278458610067,1.2270183010099,1.25218038269132,2.06264091472689,0.795415384205842,1.55507505818012,1.70601075861872,1.10847018109443,1.17784911465164,3.597173793423,0.759076401107747,0.915358074053885,2.73772799091137,1.01631380828941,1.19258341631721,1.56955557530432,1.13107780243661,1.3759690514867,2.22096550533492,1.28591028622864,1.01042607665375,1.6364888256833,1.61742198479288,3.37485483937001,0.973373226683448,1.26060135094136,1.51560879479024,2.17925671321382,1.3388518990389,1.51586969004767,1.93706094965533,1.3627587782953,1.381628693652,1.59302246277136,1.37411078603304,1.29351706694219,2.6051213185702,1.42509288673336,1.02259705902211,2.07627627438531,1.28759552360475,1.46725068926223,0.951762922761852,1.28109341647924,2.41224431040443,1.59111244882058,1.28682055232853,0.82899816928941,1.11091650420896,3.21810613869,1.98006398079639,2.32938163642505,3.31787017847156,0.840491769761807,1.1636090786365,2.09935667531884,1.16692908524515,1.24645828206119,1.20664032018122,1.47406021930479,1.9390875788707,1.62790606601327,0.831530057510934,1.47293859034998,1.00695249596343,3.01493962816365,0.917422270128285,1.69947869469931,0.707712093842616,1.85264805655225,2.71492914502638,3.85896897318388,1.2980096229058,1.01289335475702,2.04811857820561,1.04173088161533,0.847019475398025,1.45106407000718,2.53130771614287,1.67460549174449,1.07747809148908,1.27487119551533,1.49992628126342,1.3716399724673,1.8865873570739,0.928316555644173,1.06135447962278,2.31143891245265,0.927163792639784,1.0096324165208,2.90486155419368,2.83035994278591,1.82532782727769,0.7185629685953,1.3819520871648,1.68605264885217,1.13112406944127,1.22147438758921,1.00106374829056,1.84010163611628,1.26989608541789,1.4802415380334,1.99513775136409,0.998683628206093,1.46455386003465,1.32930843040981,1.01721812605659,1.29974700697988,1.81878105268255,0.796644451147406,1.04125546229618,1.39639244424444,1.67969241712103,1.04214891380772,1.30653135413893,1.60638339565418,1.72395618445715,1.86280006370752,1.53081855224927,1.66349756560054,2.6305866573194,2.31278387479752,1.21844463765206,1.68751459545452,2.18740353716171,1.27164088379015,1.48670852865209,1.05245601441301,1.41538598566371,0.701577402834354,1.27439080057269,1.61251058496356,2.76104969252659,1.01624762121182,2.96382796008357,1.69175488668238,2.58188878844874,3.60135848867732,1.46619305325385,1.12124440552395,1.42259188429716,1.11639077956829,0.816423810125226,1.55151025238458,0.827779371056374,1.10240474200252,1.69919536480017,1.7688690453406,1.80804963454418,1.15845374533364,0.990465186235339,1.32817591324466,1.81414293196505,1.24266803247147,1.61560184061718,1.15400582335051,0.947894116434028,0.913157656997964,1.2977440388399,1.3363675463196,1.84815057994371,0.769201880080284,1.6900544688036,1.4637520646102,2.98073555035862,0.918265847518417,1.63705835810035,1.68441501993696,2.73095362376576,1.35399882450919,0.936104677968396,1.52992458755733,0.903385886403608,1.48605803658226,1.14246443905617,2.65643983310622,2.41018722894139,2.10025553792908,0.68821329196559,1.07711321802779,0.842652489822785,4.692777936403,1.11423886418628,1.65401769202576,1.27304376449637,1.91681334127718,1.41410075168347,1.34082551660459,1.53803035474577,0.92785073941227,1.00046022170143,1.02328510100756,2.32370073700902,1.80881858522493,1.31688843985242,1.03069327192728,1.427459787028,0.716664588881153,1.99395089509779,2.81629071062403,0.892712440924066,1.34110396091345,1.09426961034236,2.43859015165589,1.61297450792419,2.41217049961359,1.71731587555749,1.35855865296335,1.18935081578906,1.20519238109894,1.7330123374473,1.16686124114443,1.3267349162068,1.03269749897092,1.57631041209221,1.61952074630493,1.51038130283309,1.56907158724333,1.67862224941057,2.28792588776184,1.77236247990958,1.41025683328615,0.935487334839017,1.18869601328387,3.5746814397253,1.88654672446759,1.65527186820212,1.04606487833378,1.20898563442025,1.65716078423917,1.42656008876871,1.73460056513051,0.718424331527947,1.56486244215484,0.580575790904536,1.99783789476796,2.5872132892053,2.2222008514067,1.14714107668336,0.96601834666876,1.66850833467025,1.18459116942189,1.22087655066195,0.658325821268261,1.75520771760375,1.81487051505584,6.98138182070187,2.40760243540657,0.969697297341688,1.59282425980167,2.01189936201513,1.56554811284222,1.09812118483134,1.75404010403115,1.20621875591045,1.39229893191859,1.40651713057029,1.38567364725615,1.51791048199148,1.3784847328764,1.81943201193413,1.47507585174179,1.28804027746751,0.980786263341873,0.789597631049346,0.864239364744924,1.52962441993054,1.53577937241564,1.1370136326975,1.06032405262744,2.05360517355409,1.24824959779753,2.54183058592292,1.08987276921732,2.42215234048269,1.35521798614777,2.0106263918164,2.58134110776356,3.06623886023691,4.28377788148708,1.54881604410699,1.39787216424171,1.23234367243354,1.53110322647562,0.987444510244144,0.788151792939625,6.78755920683776,2.54636551898585,1.89373347391937,1.00115088813319,1.72851655557869,1.34494873663117,1.09234336716737,1.32853972635883,1.49159286524154,6.42995242317648,1.57138454136254,1.96010990725197,1.16487446174726,1.93526787824043,3.37415880668184,1.08322836329822,1.2479299360283,1.77913867313805,1.80956776468579,2.19280646272369,1.5024086349545,1.32373046541519,1.04886981873029,1.46136827237884,1.28724648831919,2.50947604184932,1.73981948453969,0.978307989319574,1.33157807733281,2.54441890092377,1.94662160398313,2.59093883140132,0.900167635883034,0.804419923911474,1.57869065057447,1.77600381973349,1.5167314922715,2.13635865739621,1.43328808734544,1.84362089901606,1.93655767009334,1.53804877823237,1.44243463155223,1.0854887624789,1.50951722151531,1.86773310526418,1.84219642541602,1.57435035020119,1.39788096282276,2.11940999881902,1.48239114615358,1.9627955455201,0.976201623293007,0.960237701818578,1.64439924389164,1.33415740556618,1.53266277301564,1.28662620550556,1.51575406547041,2.27501489810044,1.31716964864549,1.3809774914268,1.39616148235676,2.13324678698574,1.53839058164734,1.43570371651732,0.943912968569992,1.65837179857168,3.11277177781654,2.05877734679453,1.10845487580231,0.99879090531175,1.91200098122562,2.066448825347,1.48145647463136,1.95661859119879,2.29533193881838,1.51146368207601,1.68982232343088,1.00556945711751,0.813747479768679,4.55948586870526,1.8714406282163,2.79860298950366,0.9669172663948,1.50995204370262,1.74771174082835,4.77587217785193,1.35365459627066,0.877787995229758,2.41185985878289,1.19793508315259,1.5570673427683,1.53373360950704,1.62619216045365,0.998794919159391,1.25924970205404,2.82645544611106,1.6272151425872,1.12300547999678,1.48769454346528,1.26072654094504,3.73553772601013,1.31302684226194,1.65397386631631,0.927844812792167,1.24807499568018,2.77716808071723,1.68113151062582,1.75537492204464,1.07427770634738,5.45609251963833,1.10756744095197,0.859850907504474,1.81936467408859,1.13670868070198,1.47283705287477,1.39877235659762,1.54678943465588,1.60447548586935,2.17866682928541,2.77350798046923,3.23439512906076,1.02440821048293,0.66387333279828,1.16113383654227,1.61039147346311,1.37054055040236,1.21651797973107,1.48478805444311,2.58294610147593,2.30221995568879,1.81263920186709,1.6999625221671,1.63299762191556,3.04046939870442,2.49174830738326,2.7643193575775,1.42576751632336,1.2133314685954,2.17715340643646,1.28788357236899,1.17489748466676,0.92932348186039,1.34650266963795,0.797019154131019,1.3881727881767,1.43837088511172,3.03060633231777,1.42527578074788,1.36007491389787,1.27820432512999,1.13229444926198,1.34270682563622,1.0746328126958,2.47151182631382,1.26860558400238,1.83963802548641,1.90080916497485,2.17806739000282,1.97267695076314,1.88056170249476,3.3146345953517,1.25956192870545,1.31001274053442,2.09060946452596,1.32038120853918,1.405242560685,1.81300754513849,0.949293471554784,0.842439575330849,1.73648082956557,2.13217195906678,3.12695254422747,1.94414981675892,1.83729286131,1.11549754342046,1.31885634830517,2.85428133343928,1.64762537935365,0.893192948787367,1.15556752180163,1.79538883347424,1.53332681696981,2.10447280900559,1.02232729478358,1.75233604647488,1.380536023406,1.51882509631449,2.98083084532826,1.04891127134824,1.60847995009015
"19",1.8,2.08210003305724,1.32150308579245,1.3931129456605,1.53183020917096,1.53703926610113,3.14682454541026,1.92299912999517,1.35281172883721,1.14125428368754,1.11806733721708,2.02991015239828,1.89885980541331,6.06646615018963,3.69823626355316,2.66096816205676,1.60618223989066,1.3367365745605,1.27303566596966,1.7243805185872,1.29356186138591,1.04552895835923,1.319951499723,2.07213972588499,1.50150408975291,1.32704893090228,1.98166347611215,0.794476246439628,1.63657324961002,1.62617809046574,1.18440957578516,1.15142981701094,3.50481774243258,0.721794787486074,0.997571345916597,3.60666268066961,0.994888449285083,1.52109470879065,1.49655693730839,1.12322047211913,1.61956803385599,3.11285683685894,1.16603043063674,1.02874492552399,1.65006871800017,1.55774818586293,3.13568605505661,0.977353092132764,1.41361560172511,1.52065930867798,1.87236910463988,1.59216905687102,1.92838372823396,1.97761275918433,1.29673861013128,1.32649505872809,1.94581089393814,1.36031247995917,1.0460713609047,2.70749311409424,1.83113143954759,1.00032040900439,3.14704305824819,1.41631277048472,1.29995479426547,1.00287895166548,1.20197601902804,2.17639709333539,1.71283382451336,1.61074855398032,0.916627924659636,1.01120950331291,3.42278498069579,2.07061795690464,3.8579022695447,3.80636568327845,0.756657155369329,1.16840230779749,3.12922288739843,1.13055831795741,1.2520918501406,1.13957886286384,1.64318164694435,1.746741991677,1.85821363020219,0.874791318044237,1.47908492221018,1.1346811518308,2.88398360341825,0.811812889395502,1.9787286241506,0.8864643078405,1.89930330567446,2.53485198916934,3.93440715625385,1.2698639061232,1.08429234105582,2.03367691698013,1.14439241832797,0.896521873723878,1.49251363908073,2.82968322036637,1.69328865350861,0.98485197231357,1.42117993831864,1.64381816724351,1.35671132582005,1.82241116095758,0.983337483489549,1.09066394221717,2.57316672964676,0.934359289564595,1.33425701706825,2.14766249284738,3.09109106048963,1.93798194363114,0.80731698084648,1.21217647998309,1.49914855341757,1.57569557191087,1.50888723075002,1.02508838266153,1.80098487633537,1.06930964762286,1.41841777288258,1.96908953774209,1.0085843562326,1.79776347075849,1.46162911704993,1.06419415703551,1.58540056783957,1.88428906447402,0.902303333139293,1.06879361292564,1.28892986678335,1.65728080186551,1.1868847131211,1.40399930825222,1.91721936439793,1.57638014776714,1.78590867578561,1.64062130399642,1.73015274653351,2.78159922451301,2.7889810668743,1.10269826767297,1.77778140064933,1.9877544791168,1.45751239730046,1.45925238823267,1.02949031781318,1.36840099120922,0.776392631161841,1.40407464747465,1.69433175768442,2.05911571512568,1.04896334182914,3.2438262038302,1.65893841545926,2.48936526858546,5.26942657315357,1.55981082953505,1.21479924151978,1.38800540179555,1.16961665511272,1.06585139177576,1.21035708533637,0.902809456743895,1.27912448367556,2.1547551136159,1.6687334538167,1.66191833479743,0.993362356381458,1.0953978830472,1.56994629072504,2.49374062976636,1.28721486482105,1.73051134428495,1.15094305332668,0.935804964482261,1.12532504920136,1.29686568563375,1.4408610453338,2.04416485550145,0.862125650690848,1.63937987019647,1.53800101085113,2.88038181560961,1.24101052108626,2.00371167151355,1.29194107514678,3.09212444578317,1.42560952059359,0.997100780476243,1.37757042112885,0.972668481120601,1.56782848655654,1.24143340101343,3.15821367811016,2.87846912798702,1.99487490119698,0.737088730119503,1.11573712265823,0.874109370065964,4.55921697557405,1.51252584663673,1.76514739015493,1.20731632832172,1.55758278287508,1.55236208938216,1.38121736685367,1.74501933914826,0.879607300254769,1.18166276946389,0.963804461661811,2.02140036133404,2.20977429697946,1.59199236982927,1.08291981998493,1.29423164546671,0.799612448672849,2.05628640676523,3.08296018325591,0.95401044106366,1.3655626967509,1.12635524287686,2.56137023613845,1.75604120132815,2.36854370036146,1.82274266589853,1.68882421699712,0.979652935827593,1.24164837803888,1.56225030584157,1.34104759876858,1.36378195382867,1.02595735561097,1.59212256997232,1.71212988870966,1.55587147010092,1.59002825502711,1.49166647480324,2.53502990800597,1.7780311043631,1.7049579530533,1.08080460618117,1.17681141150476,3.0156199248485,1.90017668916564,1.49034924999327,1.18513130623657,1.20426653523614,1.67201247411425,1.36493042497777,1.84447985718358,0.683057896894795,1.47687988643564,0.619616872516598,2.02358359883906,2.20918014328729,2.53753487048369,1.34661158623287,1.00931914342725,1.53504477721016,1.43548909311219,1.15942144605046,0.612835895524216,2.01262385534701,1.8068882921663,6.88581326698339,3.73643140236642,0.961826806021168,1.54170623881582,1.91801479435765,1.60360672890335,1.34863572032511,1.85694263290971,1.14555562932712,1.38349929736467,1.42998004894773,1.44961558312048,1.51581995450661,1.20194780064221,2.53464928790203,1.43027689717504,1.47299193221551,1.02870661683991,0.77054978143395,0.958948930900917,1.49244968414954,1.47972243318304,1.1075134270319,1.208613642464,2.25871011793263,1.62988879114403,2.78182727724434,1.07017136994242,2.24027614598385,1.42194353465909,2.39001551844642,2.34855064043956,2.98368953235861,5.18239753136454,1.60079342964213,1.51166925073936,1.24241129081628,1.42702461646096,0.986414431438883,0.813147118055718,6.56472738299786,2.83013972260044,1.88228310743355,1.15629748190754,1.70435365929235,1.37200415925612,1.14116016477453,1.2692379062375,1.60913698799942,7.85726958436344,1.43151305663086,2.13688909130411,1.11683470714557,1.91311559651767,3.11190341645407,1.25001681737513,1.46040528046922,1.79486326093664,1.89444315402834,2.79845324812322,1.67031447505827,1.39779066576389,1.18848160517911,1.53839740455875,1.19924824421796,2.32659682438244,2.30267771005813,0.889747041831671,1.42798629309134,2.61953607198979,2.08537392996248,2.77347481807865,1.06796541394213,0.846448211355151,1.435453018594,1.79174911824303,1.6034209320213,2.55292982087946,1.23092659005667,2.39713147132853,2.01236938203061,1.43335614288774,1.41029326145849,1.11233382388078,1.78360037670758,1.62910766262402,2.46528510488417,1.81874969819982,1.20697768884832,2.01452082707678,1.41566720768112,2.56777402286542,1.01522584632977,1.14071020527476,1.83407353836113,1.38721330731233,1.83637076998455,1.18679073196884,1.53920906749039,2.53439501869408,1.42852550847507,1.48652990703182,1.49228828388841,2.13425214136968,1.57632234349934,1.71591074637785,0.912090090248718,1.63254886583969,2.83884978686234,2.28031940745595,1.14187781111317,1.12524483817269,2.0979142574858,2.10932127308735,1.65093661177234,1.8832734587,2.48335971566601,1.82354043548325,1.61208158544311,1.25640405883823,0.768070723049774,3.21752018099739,2.12368302233556,2.17776641692589,0.970921136124729,1.69661075483618,1.71588520144049,5.2133791318732,1.71598122874887,0.944304584176598,2.74825796687028,1.2234676443648,1.67230798125408,1.45180166001183,1.81222051001101,0.969731437130606,1.17744718138667,5.28958557338602,1.47739236728184,1.06693899026035,1.80471363889779,1.13071385296539,2.99943953933952,1.20358749927214,1.74025842703695,1.06430224271054,1.23453969668699,3.34277997554535,1.72143564283774,1.65135258733315,1.1763283712762,7.6390846319605,1.02133819384927,0.96289429970204,1.71832320533948,1.10708800530998,1.5310447377076,1.56495491451791,1.5187833502269,1.74411642428325,2.03785793934288,3.47280403504107,2.10006164840408,1.15759792684755,0.75138300348069,1.2469597714788,1.61883585442712,1.48468392582277,1.20685068081727,1.4430596693447,3.9042426678623,2.8518758066236,1.87237643852228,1.56843388999129,1.63553841318202,2.83444499545011,2.78475678253256,2.5059485922852,1.53980793247328,1.2426116119873,2.03192267038031,1.43344009014882,1.36965495794983,1.07073279726803,1.39448562156156,0.836926383862566,1.37652452184614,1.49433487874931,2.87425544110768,1.59256096195151,1.37617994919954,1.51067816656175,1.44199130141487,1.45283966141855,1.09060114430488,2.58368133618558,1.35735182861796,1.65346323311632,1.57043684674746,1.9425276707892,1.71146043630207,1.84125492605728,5.14152240312688,1.53764369917984,1.40067819945606,2.04241058049574,1.44374685260315,1.6438381257216,1.8382297355202,0.934565591954542,0.825733549405811,1.52045130545428,2.69993297426297,3.84956247831473,1.94906769804249,1.83341952387392,1.32307296829652,1.38331599015823,2.2013341857281,1.85507119653815,0.967699694935778,1.19541400102497,1.85381883975268,1.59505340228028,2.55595002542634,1.05942695315516,1.81266248578884,1.39632627055118,1.53189523662716,4.97954248570165,1.10872022235924,1.47970146374998
"20",1.9,2.23618277319367,1.38995033813675,1.48681368276116,1.56853801748129,1.45185246419854,2.74707876091475,2.27199207110741,1.46643384787423,1.22366301877347,1.09860278048188,2.04323917992479,2.1461663683636,4.67795941136402,4.68858200925422,3.16209328622469,1.43585823472702,1.57268046595421,1.28269731046379,1.75109163553066,1.35843415665385,1.08420838106735,1.31238426660132,2.79452780793067,1.54739177726096,1.36981890696337,2.04356250792535,0.807260607783923,1.58248870498594,1.73771255382692,1.15472753781225,1.15768057690002,5.06998150760654,0.848940558522948,1.01144638192365,2.99482386371046,1.0667431398808,1.34171443024617,1.43015512818209,1.16841747896841,1.72634808055606,2.5961631783781,1.2216121318407,1.44017727935007,1.61440863336919,1.47107395777722,2.28542949591185,1.0145711578749,1.54392426143317,1.62174626388048,2.00599157743317,1.58337052241219,1.69600611664016,2.4755832455473,1.48672197735873,1.25652805734752,1.82898932298417,1.45816153960996,1.36859990932384,3.66916594823125,1.42894223548015,1.18374835888711,2.53708948214536,1.36397881107609,1.3679245286026,0.97442226701392,1.33833820282819,2.63863794297984,1.71656603982517,1.55241811464163,0.87067584654367,1.05088875829693,2.9137730362212,1.86897872832392,3.65601815699732,4.0841866119371,0.888705302311336,1.27473994104452,3.84797535134619,1.16032970502101,1.47804016549745,1.16863468027261,1.37286800795297,2.2357515369757,1.91650136644449,0.831201929020739,1.56653672387899,1.09551560094122,2.91975602644084,0.889622577650988,1.91181424578143,0.867235024812155,2.03619643624956,2.4944836558883,3.5762306312572,1.3152010406175,1.19022486300119,1.87178135410516,1.21131081040243,0.919924053631553,1.55300456642345,3.16321278185134,1.85304262048171,1.21792483076593,1.39545237651297,1.49486762924653,1.74485102584445,1.72035357875201,1.05201992908051,0.965203226326029,2.65654485998568,1.04016064947025,1.36517527977167,3.58296006584525,5.04986445266825,1.55795364662432,0.97742421728971,1.25237918244909,1.54825322510917,1.43160769209055,1.64469601048398,1.15124761580855,2.02629171511249,1.1671360355038,1.52633405026675,2.19444474223797,1.01753873233872,1.67144577143836,1.63327386986636,1.09620556204361,1.27844396679895,1.84678705739828,0.88733367000709,1.27538495241784,1.51578197111346,1.93969828216045,1.1474058397378,1.59454066040548,1.84251624020663,1.56396197166299,1.8097514148072,1.91499563566094,1.56254226007948,3.20823711119759,3.03693793455791,1.35850584162882,1.61065110253541,2.05158440245856,1.43748559372891,1.49666518140177,1.07598930527477,1.28179133096207,0.800945945816293,1.8979791144703,1.36885729751568,3.31049348244541,1.18559480615226,2.36408231278072,1.88431966078242,2.57119362944343,4.80080366743671,1.70952938065097,1.33939277328882,1.46711455021212,1.19266579086498,1.05389098561871,1.33009535904971,0.743358868887194,1.23243821178098,2.01629731069379,1.9029981018798,2.47043555553414,1.05321843535695,1.13941527224929,1.43899460474509,2.70131617527409,1.32572316330932,1.80648182299188,1.40438180368754,1.03658320334526,0.971080177927193,1.38349094335663,1.42691048041332,1.975529154104,0.848212649694177,1.75857022256026,1.58661683642207,3.51546018391921,1.05147093502693,2.4517692755262,1.43174936661774,2.85494653961307,1.41592724655804,1.06489141009549,1.60818005053835,1.00151221361955,1.67151253013194,1.23397569075811,4.27711999813105,2.66928286143997,2.41918004679327,0.752792536896265,1.12337748111569,0.900824732465061,5.29429933583442,1.60903420196091,1.64948378666321,1.20000906172016,1.81533010974658,1.56638926846413,1.50192036325893,1.52961062390391,0.953281881767433,1.21704587833041,0.92831332167722,2.34787139246848,2.14427326210864,1.48140989912984,1.06287955062205,1.32801326577283,0.801794135454671,2.54980577172427,2.24543266666763,0.95605099288386,1.49753812544437,1.04886498309229,4.05261281007553,1.83080335411515,2.9205972066079,1.94950000465487,1.52266556169644,1.17775108312125,1.30405806718786,1.65798939050237,1.28820193181845,1.36319136847601,1.02178457176768,1.92924402902611,1.56040548718183,1.5445584327645,1.53836006753594,1.62726276391482,2.95307541535011,2.07162260687413,1.55288248432971,1.09482744050563,1.36779730007842,3.41524916982315,2.0063068473173,1.74338539310613,1.18912473451319,1.25822007707314,1.85683216409702,1.47714346713697,1.99860331167123,0.742399008755297,1.79159625223178,0.667107856319808,2.35962892413432,2.35861484999422,2.3250090641203,1.20842035375184,1.05372325152711,1.53214083970705,1.30371058255217,1.23365034356631,0.684160696794302,1.75470122699227,1.90816936526688,7.27307381384076,3.1816290491483,0.983567897951072,1.77931596961543,1.88455886708749,2.06749878108969,1.30227261178318,1.65120682835527,1.18848452668787,1.45037559460446,1.36442118717293,1.51107598541493,2.11820334680001,1.38170918971028,2.48362753329874,1.81575838767453,1.54978447648481,1.02253072743264,0.820591271175283,0.921639296763027,1.40988172981498,1.47702980401642,1.08860068260154,1.2398562599452,3.18165420871121,1.69210187736334,2.00031834645558,1.10174216937741,2.29627427664624,1.70572774816651,2.38125847340242,2.48835103652676,3.14748386731543,5.13063464353214,1.66512633738979,1.48510507307585,1.3265935369655,1.50561957905215,1.08209728522936,0.785054604172154,6.18543905705579,2.42832051332593,2.22712074134399,1.05743879062469,1.49367500796797,1.47369205597903,1.45961468402005,1.11442459807401,1.6828099841948,8.18710016491358,1.49705424273873,1.8090262546237,1.34832629961747,2.27506975057796,3.29353016173616,1.16325815034433,1.66132697585553,1.91251103827332,2.38238018818816,2.27935493181324,1.84275281888984,1.36860048268381,1.24727765908576,1.68030057171481,1.21640457895295,2.08453024141971,2.22818187618295,0.990764758719821,1.7320475220608,2.01180074186988,2.27733068793646,3.27348921486754,1.08953511493084,0.849236816887896,1.59762544653537,2.00787486734288,1.57811273498068,2.01123390602262,1.38437598193091,2.69662470949884,2.44678963474677,1.72414198814202,1.36606317445305,1.1531447580743,1.87891800610788,1.74601779434268,2.49216474316676,1.58795466534138,1.53643470673704,2.48583164270532,1.47540716385324,2.07989992343431,0.895240635781907,1.09781570930106,1.45862718224212,2.02221230776239,2.44473119077528,1.60100424170827,1.29373919558624,2.65227221000647,1.33844671099982,1.57581702274929,1.45909600914621,2.50426001760181,1.49161621739372,1.54560238507304,1.06207282935063,1.72297846463567,3.1182422634055,2.30449402417134,1.13147913278159,1.18538116504603,2.68729108982804,2.09309028841133,1.51131704358035,1.65656456965276,3.19907210591013,1.74541858510619,1.65478524723878,1.18633505597839,0.77272551613773,4.63294570540373,1.94961077844237,2.1440700951226,1.15895281039722,2.76172505802433,1.78584971204918,5.54228558941715,1.7659411679749,1.03544419322089,2.81074414434735,1.19667398094024,1.32589369250821,1.69183012591278,1.84501963413862,1.18876506463498,1.16484589002977,4.19217669125069,1.67703152779955,1.16625645157466,1.61804608139584,1.07812591312975,3.20574285368843,1.38077707582692,1.71915140065302,0.986222748201338,1.28897062070006,3.16249450751714,1.72647690668174,2.02770998206559,1.16457639848204,6.95501172477025,1.00126672441913,0.972288150881991,2.45594533892936,1.18176886866849,1.37108997793022,1.56942869500517,1.51877705599845,2.01039235584624,2.32473396599868,4.06562819190111,2.86004878689762,1.14785922159133,0.68563723115514,1.21635049540191,1.70839381603089,1.52464310768678,1.30114084037213,1.30000337882177,3.72113120366734,2.81577804269982,2.11841989343788,1.67124562581637,1.64490926098809,5.09570279023002,3.33552448972786,2.74548471634997,1.57204419173302,1.12226137785206,2.01006911280355,1.5162370948255,1.55918396702697,1.06554733167896,1.31172471409498,0.900677953400841,1.58254675541132,1.62328394244598,2.98878261623299,1.43439023464981,1.50049262764567,1.40112659714155,1.47619472097164,1.50597865972712,1.29629055061026,3.33147494462832,1.26147125446982,1.94540034821813,1.56867821635161,2.11963669578673,2.40614495929909,2.21274542586764,5.50830938325014,1.55925865460109,1.42970707572358,1.98850275055036,1.47131104741947,1.81088484896246,1.97215065703265,0.953767362814224,0.892797281748362,1.7222596930365,3.20476879034106,4.0749429391149,1.85811115330987,1.88498929755711,1.33549925210608,1.48914927127484,2.93195200303874,1.85862419811488,0.861915690082252,1.34463482609298,1.90441081475046,1.44236012434385,2.86875297330978,1.19563468670458,1.48262178383255,1.50723654514689,1.74013021436018,3.9062383321932,1.31026380401372,2.13257434756918
"21",2,2.44434782603653,1.35940136502474,1.47210124240034,1.81758344023196,1.62450820486544,2.98420996155524,2.1996440264146,1.45548673223513,1.26707545877673,1.21173816881622,1.81460717800719,1.96055904795937,5.14588744008616,3.69622312679223,2.66751528252716,1.68028381357462,1.8785734570807,1.34244825355035,1.84517113399004,1.34409662282585,1.14098434708696,1.34861828594329,2.81001294238348,1.56620657436606,1.27912879175239,2.77205008665788,0.881591562861579,1.68607515682884,1.81470507366574,1.22602158881303,1.10345384611062,4.01898606574873,0.96158614782321,1.03957277926633,3.46573234727027,1.0925776657484,1.40490167283218,1.52990450797143,1.2349051800623,1.65257862930248,2.78999825517275,1.18967094919937,1.45229529252036,1.72185527198331,1.53654850958019,3.65040865428499,1.12328620477738,1.5527909564018,1.6181211826529,1.704618598682,1.49663507483108,1.91426816324808,1.95851242163458,1.6781234413457,1.45170261116963,1.9616006223118,1.39739408091927,1.26135805872392,5.27762873530303,1.82501494366506,1.00842966982023,3.61354507265077,1.37014179238361,1.44989683923013,1.04641410854119,1.40175457107965,2.75074382895961,2.06731778429896,1.4179406504652,0.891618017331966,1.08217694112725,4.30640712500361,2.34709605118032,4.16730422774151,2.68243457720347,0.863697489337047,1.3885228466379,3.14433426685161,1.24639378912581,1.38352061715218,1.21994908265856,1.55434570434978,2.57660177961389,2.00467176312962,0.849355910206101,1.5471782677028,1.07832458477454,3.2921820613607,0.861774452460989,2.10875631977004,0.868923027638974,1.87016690724898,2.53334855863127,3.69742920760621,1.45333170980846,1.15678857209321,2.32172203635819,1.33464026019904,0.945420903713696,1.58820279895355,3.4979241331803,1.65915365562983,1.23511855428842,1.55095513661783,1.81145215203063,1.53917480343447,2.0390078961687,0.975697511080351,1.15382295553433,2.78298485375305,1.1483814623771,1.37474840341043,2.42134342650183,4.90579655406217,2.0426186831977,0.81689213205486,1.33296649653756,1.70504419254224,1.55057847601916,1.63439144623524,1.15593783360648,2.34016599089267,1.37078778009279,1.60327502727174,2.01697080626087,1.13346248773928,2.06415094475752,1.92942763275303,1.19277423695091,1.37851188885545,1.65892180277731,0.955665311200841,1.20043482262881,1.49995761419239,1.66461552905136,1.16560550586474,1.41969667273892,1.78890035967268,1.60097163585751,1.87284575713306,2.1472864842486,1.82725931905655,3.26609728437772,3.13258831581023,1.20700731376026,2.01175284978453,2.44281692958356,1.33487899734481,1.62151662952518,1.02065256734039,1.52355625815897,0.894985123320313,1.92019027569206,1.33626922600274,3.35823361544948,1.13757712946277,3.25657231963688,1.9392054553216,3.07699180434994,4.73004723538704,1.83396417991105,1.30256798589922,1.4359859018084,1.15947306564519,0.99365375727111,1.37031068748905,0.903492603419836,1.34000867766657,1.95986126749807,1.91209668635729,2.60348955175574,1.2529241573012,1.08927174579267,1.47969167792323,2.88997415482836,1.31322920177683,1.75203963590926,1.59007405553242,0.998218330282952,1.04008237640769,1.44564903616613,1.46825597575414,2.11786170347958,0.941114560152546,1.81528599689031,1.62609010027086,2.71017381584505,1.06049187924342,2.4173760247122,1.37295296942338,3.65348522293282,1.48517870311955,1.1318150652695,1.73771264750367,1.02547492292715,1.54212906744308,1.4500785840593,3.50712987245539,2.73956859353,2.71414289094266,0.791476356763401,1.23314059982095,0.90128463087243,6.46987949500038,1.64953249097784,1.88358791387455,1.31366343419729,1.51570100560078,1.84581302752499,1.38603945477045,1.65048275220236,1.00204973071037,1.20854422998503,0.933045356506103,2.502325710959,2.09722213373342,1.54397994836036,1.04710914211776,1.31127615624314,0.903373707294929,2.18715374832253,3.22635848308323,0.994533607470346,1.61546255598797,1.21016362414829,3.00619166558071,1.91326750973457,2.68630870205528,2.25998482375667,1.68979838357511,1.19173368506324,1.31550528541419,1.79685454529871,1.31953463210813,1.3972388281181,1.07577317036946,2.10084833111246,1.82935074662397,1.87528849185042,1.37289252850423,1.78067193525534,3.46969516015551,1.87121442449509,1.65464702036794,1.15176042260947,1.24126755813847,4.97870719367028,2.2347054700191,1.59082218423398,1.28900152424025,1.47698570357826,1.83554538318723,1.46428256546909,1.98606575098303,0.800682140594889,1.7467358854919,0.576287121231634,2.60098363220673,2.65246706656701,2.55866283093431,1.24726746517008,1.15434240870823,1.72724070364793,1.39264444354434,1.27363880075828,0.649585917061143,1.95665432510577,2.15109489475847,6.90357705175708,4.03965887819163,0.963559212152801,1.78096973440901,2.41645655553225,1.94019555579888,1.27456074210582,1.75682744248869,1.2470219800555,1.60396867049176,1.55637953520657,1.78669950601468,1.97865582002102,1.27833074307107,2.87064292129517,1.74801377470816,1.84859933141575,1.07432281611532,0.8899650600921,0.984499215531856,1.66627079781845,1.56748394995014,1.21858145479142,1.14883837905847,3.0610952640523,1.8650426988113,3.27490936479797,1.04450463285602,2.87625629501119,1.5484718529661,2.69821418978062,2.94445039235807,2.79055045312058,5.1148271708826,1.47234742868449,1.68268320246834,1.43879381605087,1.46975256719748,1.18793761401668,0.765725160546159,7.50226533741966,2.91888903558541,2.06643537029561,0.966746082025896,1.82575142056106,1.37068433406032,1.28681733357244,1.23524455052986,1.88037398466345,8.77477935634143,1.56011874581407,2.18532136894919,1.37197079085884,1.77083643561704,4.36938992570024,1.13664254036229,1.6802397023387,2.37170347060941,2.27421298518754,2.26258505536859,1.78221466567321,1.53885391594076,1.0608374715734,1.46955315804598,1.15544249625581,2.71462054610989,2.48580783627354,0.944410461732218,1.8264681590584,2.93364794731759,2.55243660426533,3.79530210537309,1.09439698362035,0.864456654757634,1.70732411821498,2.18984251095785,1.69938213680652,3.21647184061764,1.3260649735087,2.52605894784427,2.36406954370863,1.81504405819811,1.49941087757866,1.0857501838128,1.85260242816602,1.67878715632498,2.64953940716418,2.22824973582792,1.50426938210981,2.35157901556668,1.60796474087616,2.46775817953307,1.03249010176,1.07942424275468,1.4902166469847,1.98970495934312,2.21712054221227,1.418693869811,1.66969163248229,1.89567672688888,1.52395023679538,1.57489003553353,1.55936574038898,2.45021883303024,1.54084143296156,1.99167672379609,1.02567786009388,1.63971528103837,3.34373604439056,2.29620695624476,1.14741503179891,1.16980513586081,3.02405108187527,2.50484159343709,1.51145111621891,2.01919808013623,2.61026121697803,1.79817258863015,1.8226361826622,1.20221372451035,0.808917281755687,3.07529392488919,2.15934068281405,3.88411034206532,1.1477391379464,2.93966399756246,1.87579546422745,4.23952017419639,2.0556922101697,1.00382487845036,2.45128976458925,1.16341731573654,1.66176904074252,1.74180536591541,2.43636859244922,1.00770918735736,1.19293919400262,4.29741754277815,1.65529765774491,1.17489763401322,1.63298263749149,1.13107954945786,5.14703585097157,1.40559005128838,1.76796794212266,0.86792575661386,1.34726859865576,3.82546823459776,1.81537355841788,1.71869790250603,1.21917509615953,5.70665548183801,1.0624987107285,1.10743002529934,2.5892897125474,1.25935336137846,1.6402442436381,1.66670250427357,1.63593060867037,1.57030912059079,1.89046064873431,4.77081997368976,3.17473139653581,1.36651936510823,0.790042440827499,1.26261029158165,1.9581183100522,1.4941576822022,1.43233480153272,1.64038969652298,4.25300697026051,3.04835819612894,1.93991071664251,1.56294684092412,1.57381060400242,5.07634861064842,2.98004334187901,2.71583039328348,1.78300323434413,1.16778684985225,2.30781998865471,1.59570850538946,1.43194195556001,1.14334894062368,1.49785917953324,0.931583954758249,1.47609839870591,1.74155264281769,3.36364682229488,1.71158057902137,1.60767082974096,1.53680683776529,1.54981307116137,1.36633872600266,1.18534991140323,2.97951903640502,1.36687926614985,1.85110587226595,1.79704298074255,2.80020254931434,2.2741435112297,2.3021260052155,5.6487633035216,1.43613876332425,1.4772184694566,2.64601991233534,1.51116408091138,1.97053343941251,1.70338234744481,1.19200571394356,0.976011413694375,1.85230848931032,2.42130263547769,4.88031991559282,1.80281008458673,1.88147490005394,1.32168896169892,1.36133515575894,2.57488052616394,1.85135693679261,1.04477150380443,1.36110726331974,2.2469875331712,1.54800469856861,2.27939437488112,1.1881938597962,1.91258277724082,1.63735181754711,1.84406336284277,3.13945360656155,1.86463303621221,1.94082596420897


==> Experiments/Data/HIV_Transmission_Network/Results/DataBasedSimulation/Social_Network/Non-Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,0.00762028391221546,0.207527996870038,0.173042534986425,0.0350954819378005,0.118972477233658,-0.0541976997263363,-0.108495250719226,-0.132689146364584,-0.0980788950226496,0.206507975197811,0.00157083274367318,0.0553627920095444,0.0223651079015249,0.0579895045096129,0.153263237217902,0.0523000416786881,0.170546786802595,-0.132065942173485,0.0541155227163225,-0.0341174140049182,0.0582772259753655,-0.0534247452843304,0.0742949183138947,0.0621350440432828,0.0111211391356595,-0.0475021147485051,-0.0646667227650665,-0.0341550727607372,-0.0211714263950728,-0.052480907144177,0.00233646244397781,0.032400474609727,0.031802077291336,0.0852836798770262,0.0836868214385272,-0.0125123210724262,0.0211340928904463,0.0218609673810146,0.0065236699580935,0.0897696488498046,0.0759885630593851,0.272559204843957,0.0122159586500316,0.00640970841657823,-0.0813496370894549,-0.174742224227221,-0.0724629889258836,-0.213629694261531,-0.0520622501693796,-0.000482652109369293,0.119406054483128,0.00181189215373906,0.0115633423478423,-0.0441536371795878,0.15459800764104,0.0990801476122224,0.0232829313317696,0.0320723870510612,0.0962000992505975,-0.0697196206206132,0.0611061325401908,-0.042101217089298,0.12067918417289,-0.121616664819374,-0.0561269550715458,0.0423419701615122,-0.0366817073019833,0.0229682754263268,0.0269387762692397,-0.127720749814754,0.0521173917989363,0.178795632741187,0.016660163804678,0.033092959368637,0.0842970185975582,0.0100601666905802,-0.066564406332043,-0.135296232298726,0.0110504994550499,0.00615265341831443,-0.0229243716889159,0.133352624302797,0.124486158735732,-0.157073737749034,-0.0253283049617002,0.0916737615575062,-0.0761486740813828,0.0264945399441211,-0.00141147678794578,0.145896822190702,-0.127625373471435,-0.0496121515153323,0.0358377384492224,0.259538112851889,0.116706337130311,0.0576428766479479,-0.0500099241032113,0.116876741802736,-0.161352342878303,-0.181540526936433,-0.0859782497688758,0.0475919943706729,0.0739888255835358,-0.123509663347889,-0.0450538387164507,0.0214996725451915,-0.0765969175091654,0.0767873327321269,0.0729066388678298,-0.116661707447618,0.105078325276207,0.0611543786589021,-0.103797116699821,-0.0934820137240883,-0.0352392344132464,-0.0120042507784715,0.0505997065156783,-0.0102770625987738,0.0837257464675821,0.0354265153202573,-0.12244046999707,0.204900672986684,0.0776113286871432,-0.00332466973245869,-0.0359563920217556,-0.0404998256059859,-0.11208878418416,0.0222002293673613,-0.0555392050979818,0.0659330751264027,0.0313660282247803,0.0355148368839521,0.0439261622034756,0.116456276458437,0.199386800242417,-0.086281419794248,0.0838387103211693,0.0723062473572335,0.190992669733279,-0.133794354232279,-0.0260136339580097,0.0598008811182695,0.0387866703926247,-0.0642510984204549,-0.0955559177148969,0.123056077294325,-0.0688446431916068,-0.00300204106582392,-0.0238903560188923,-0.185206949133939,-0.0157430624071946,0.0296756246735675,-0.0725035577620086,0.0182468890947228,0.090973283210316,-0.244669777469784,0.0406835297044318,0.0023071864619789,0.121596117069874,-0.0361722246665348,0.0832936291610307,0.0868318851199923,0.194565400053068,-0.0406649210373945,-0.262803256957978,-0.153831656050177,-0.069838819061754,-0.140742212606582,-0.093946624774156,0.179118143991214,-0.0779982818670618,0.2345912319467,0.0911193803719242,0.007667100628526,-0.109389566508963,-0.204934406799884,-0.107928777842711,-0.233286958722706,0.00450178280654,-0.0180572815838947,-0.075628789626603,0.170033745585766,0.100654531088481,0.0437208215430714,0.129058171595772,-0.0278631734008045,-0.013716522072004,-0.00891157326823473,0.0967226611947505,0.105563112602181,-0.00175774949220277,0.146963593539995,-0.107112099355452,-0.165952759233736,-0.0560282589611628,-0.00833056388567945,-0.0925758883941337,0.174750745223134,0.0851691820202073,0.0872126406436832,-0.156843360902415,-0.113338487647142,-0.0303559500571122,0.0645071754060442,0.111572488919695,0.162296535674478,-0.0119762304449483,0.00420030726452407,-0.269937428416711,0.00627169508555842,-0.0561846494549851,-0.0218213602514478,-0.0558431041482993,0.0712902451799525,-0.0277606308280347,0.149097443156633,0.117716476140318,0.0230619545743711,-0.0357245566728425,-0.137869107051802,-0.0416790260139242,0.099987164627957,-0.0145660503892351,-0.0500752316060483,0.145005620564969,0.124761681487152,-0.134894930204636,0.117449642330843,-0.032066095727502,-0.0328119780482692,0.019961643069263,0.0496136764172167,-0.134369318208915,-0.000765353456703292,-0.0148073590584984,0.217206109899941,-0.0219465423195065,-0.109067064707541,-0.00835278139849027,0.00930743818186412,0.243783217991161,0.0351380001431709,-0.219827227960257,0.0616805117767253,-0.292004287121267,0.0496699809895464,0.12991857135895,0.125214169805561,-0.00443573183734064,-0.0199306757694162,0.0853420706085157,0.146569162513222,0.150883681328672,0.0191679015488323,0.145326795494405,-0.115013658861079,-0.113198030440992,0.0589895598085644,0.0903802344380662,-0.0300167314932612,-0.202093795159366,-0.155572302004814,0.0853780737518441,-0.153643212477708,-0.0185906445073856,-0.0137368196062818,-0.182420610315488,-0.0951446206135549,-0.130698279378856,-0.0257624514044622,0.0422697936358361,-0.155886882771809,0.142214295572379,0.00137590632571942,0.0124176017371876,0.0421633517174276,0.0105899421188127,-0.144209765805711,0.0546516055403747,-0.0124499997849186,0.0425428398001538,0.143458586804347,0.0156773151430725,-0.178041216149567,-0.0177955270519918,0.190908373789738,-0.0929792617255458,-0.0719387660185197,0.0260203123610216,-0.138604543446446,-0.203586004593933,0.132434061852531,-0.0149493956282677,0.00383502312272289,0.152897920037648,0.0383965895724416,-0.0376831427050999,0.0518434397971526,0.0370345048140129,-0.000396095154222797,-0.138046636701503,-0.0349075882831806,-0.147353352389619,-0.019699031638577,-0.060538047341597,0.224209652116714,0.0859892305515899,-0.0925917583271049,0.0174928676266553,-0.0493925876801841,-0.0258429778704386,-0.0764139139325287,-0.1007346762434,0.0940813027763254,0.0445663110080613,0.0226992486313682,0.0617011575871929,0.00164052996160644,0.30500283387788,-0.0306639461643244,-0.0230803900001101,-0.140152860684687,-0.0324562181259431,0.00627606721986756,0.197384782466068,0.0784798477440935,-0.0564589316610564,-0.13061384819254,-0.107915785504512,-0.0758920887811902,-0.160215164080081,-0.0472666726592968,0.128168184280309,0.0476129377141516,-0.0910250072739593,-0.143445655110967,-0.0289746971659986,0.00640469137272736,0.131950966862067,-0.235950458084075,0.0726060942823918,-0.0944411179910525,0.0177491745824895,-0.0564478929887672,-0.0576744106661763,0.0394270367974909,0.0984856950471075,0.0385685678168342,0.00188661711437841,0.0828151704595106,0.00581131255096924,-0.0291522315269056,0.0844320350464911,0.0489473042383674,0.0876266848988272,0.038967065093123,-0.0401663354056955,0.0284748181004514,0.0378389717973024,-0.00181019954603772,0.071588796347729,-0.10915729125451,0.0879347535695167,-0.177277335878577,0.0903722494447793,-0.142306734118245,-0.0309046943219627,0.110747063608561,-0.116674432047474,0.0499944591028462,0.0101786183154865,-0.0300288665872838,0.122807617473782,-0.0264989518333748,-0.0318560091125212,0.0063573899300407,0.00678929008017271,0.0298310014511457,-0.1058886874057,0.0735647893222824,0.1100342790288,0.121917147137883,-0.133575035151087,-0.0278184175756644,0.0685107412856123,-0.126343209018261,0.00370707471046078,-0.0176288991405844,0.0490665625794999,0.0789225631120536,-0.0776611848628801,-0.276947839298274,0.048196272189094,0.0508961070245949,-0.156930338583895,-0.273363775933588,0.0255794091175241,-0.044543781692741,-0.0738839571000354,-0.0208676241991418,0.0264922840657485,0.119919424907266,0.0948218317336494,-0.0282054499846404,0.197426154422053,-0.190966909236283,-0.0481771401994822,0.084540132591053,0.0148350088420896,-0.00381581326423473,0.205407341116641,0.0336433158026496,0.0403965706642866,-0.0338918889711846,-0.0527004249206348,0.0561659888133743,0.153560572697927,-0.0405538275724616,-0.0549817916771259,-0.115277064527018,0.177264055672757,0.116203456895812,-0.0861211370019529,-0.0718931976361817,0.0594767683894895,-0.182729536995339,0.00701695771408712,0.0420115619386529,0.126170247607603,-0.0704368973300366,0.133347616335006,0.00937561398002076,-0.010271332133752,-0.0203561111741499,0.0285141473303341,0.257755007900507,0.0708713158957782,0.247350857764965,-0.055028129124881,0.0351617735555935,-0.00102093005644471,-0.0369225411884555,-0.177578751188317,0.156740550093185,0.0273881380375265,0.00382804255769138,-0.2570956603323,-0.0537393292689084,0.0970314208017646,0.0940572884663491,0.0884589677926263,0.165887016182631,-0.0356132734339126,-0.160636713636338,-0.0677571987008234,-0.0364159834100122,0.0508829959245414,-0.241628620797124,0.0954871817255546,-0.0423455244820328,0.257970152861406,-0.0829417482369252,-0.165559490578094,0.0225314535843728,-0.0285186772735414,0.193741817683465,-0.0453226601465554,-0.109893144935471,-0.146866158949228,0.043249963647136,-0.0399218705602815,-0.0556852261333109,-0.0605448752122108,-0.0927573644613306,0.060665128219373,0.0366080179552679,0.0798932488504592,0.00939839135879009,0.0587115658981695,-0.0195560399075209,-0.144543203236616,0.0111743857172749,0.115333617051861,-0.270249398664695,-0.00308472244815746,-0.0639535255559008,-0.00612875746839458,-0.0689886251031527,-0.0901170090175437,-0.044075851050213,-0.00300784248563528,0.189829249854583,0.0230138245844287,0.0195538795176741,-0.0338868955980529,0.064345029038786,0.0326738735067383,-0.0618643542852883,-0.100374070050474,-0.0572763652285711
"2",0.1,-0.0476885692424055,0.123486242934225,0.259826158873096,0.106774544918176,-0.0501866462765636,0.095617198351136,-0.0879020162453061,-0.084035128428927,0.112153528679501,0.0196695149870636,0.212352395710605,0.147058671229684,-0.018904817870528,0.420259681210267,0.340901841620443,0.189998789967133,0.18868480500778,-0.0238051510542287,0.0202111007077801,0.142000383714018,0.191857731771904,-2.89334205170553e-05,0.0957418301294724,0.19943340098366,0.141353151494332,0.0267592371593555,0.191012230087207,0.075849537142161,0.0850449284949696,0.118995776225031,0.0884995195305906,0.209240501787376,0.156287980600175,0.127851885599317,0.129627859070885,0.164982631861132,0.0907439684301694,0.121092460922474,0.074455719904358,0.232009522872585,0.250851621743025,0.18762654743712,0.202847729116679,0.0974833790963925,0.170745531463677,-0.0512294908554218,-0.0102172186389247,0.00277295237749678,0.101363657425415,0.194120999822369,0.195775522984389,0.0861291265298584,0.13922641635201,0.087249299927785,0.206412674654556,0.282337501326306,0.156256860981914,0.0964506559279505,0.147026361822151,0.201336352404314,0.0439314234882858,0.0140526967946789,-0.0335011285106435,0.0748662465109328,0.22255234770816,0.0525124221110884,-0.0109384965929163,0.182920435433701,0.117268192134279,0.147106785547765,-0.140767981254586,0.181637825003771,0.092690552197142,0.10074991129166,0.188691768544026,0.090044807216501,-0.0890253097464231,0.130646989483057,0.12954732842067,0.161718716159987,0.137142213531644,0.146328810606442,0.242214897370971,0.0498666638872896,-0.0183695163235136,-0.0410629079731385,0.0972879138788248,0.13881067208781,0.117481047176643,0.298153365098089,0.0417341932984686,0.0807163324908333,0.0991088061292504,0.0181593134025597,0.13373934964109,0.359330263223162,0.0837781801013694,0.0448698932439235,-0.0806266523531916,-0.117426620517535,0.181002187125651,0.0715217673519181,0.00379346978332809,0.108972980786035,-0.0301331659317679,-0.0315147951468301,0.189261062747588,0.105400444906351,0.0661895710753405,0.136720242626898,0.203958053803462,0.0107430972139867,0.0891366169558013,0.0584870956342515,0.155538451794419,0.137712461667858,-0.0338717292092169,0.0838045358400382,-0.0122781363185053,0.237336074246537,-0.0254813197780854,0.165790058360748,-0.0117402577038859,0.0750132569979846,0.191653649670073,0.122447538419846,0.109818732662295,0.124477973745354,0.0220061760954559,0.0869602710287404,0.261831572594964,0.174590641203752,0.154065437352077,0.060600678293503,0.127753916679356,0.253282767839675,-0.0524879456160813,0.181894605170097,0.383159629259716,0.113371229683219,0.00405689777008472,0.117675203782786,-0.00517054761494902,0.0427962308853218,0.00743070609986067,0.268486509481791,-0.0146509065399493,0.135725531556145,-0.135663857867678,-0.0414692468444366,0.150411086270814,0.0640434043824714,0.142022273634741,-0.0188330705779597,0.142705253910918,0.318102442322371,0.116427741818629,0.122121965670597,0.0612077437573231,0.125934732007003,-0.00193940134034485,0.381543631519725,0.17640176969722,0.143445655480031,-0.0812980267144478,-0.078413955610487,0.0189201468772334,0.230291721842968,-0.0877776523384755,-0.00825710838528373,0.031724990235199,0.0100634214326662,0.145459608189153,-0.00797935968029221,0.103815805858399,0.0402825389458657,0.267827901731418,-0.111690180637427,-0.0233896068929847,0.188017789304863,0.0207308920405574,0.0720907589402297,0.282002169917498,0.165251970864591,0.179214880187296,0.167182303755406,0.0801354640073998,0.0264728471698615,0.0922037081524599,0.276848796513689,0.193713257610749,0.029898968202107,-0.0180402222830853,0.190761964766528,0.0917149782061891,0.0685569272219738,0.112638749322178,0.048698232541067,0.0918907567599283,0.257109242198616,0.17995225240108,0.0389067887773244,0.0472957743031542,0.197320188522521,0.277256301309213,0.141597929814937,0.0817170871189259,0.086997729393639,0.0620025974856877,-0.159959901010316,0.0330198091205481,-0.00498537728512669,0.153890266364724,0.260389198797573,0.0970514578262263,-0.0212072040111676,0.266738339994031,0.11485793596896,-0.0249977629897382,0.179784521940492,0.160202840682168,0.0117066664585058,0.200419362431454,0.0623376032037163,0.144573758373401,0.162073298249616,0.0165745998948691,0.0680887955392025,0.232165307885593,-0.0290598811044325,-0.0411493677438177,0.0935922774173848,0.0771556823120646,0.150885677252562,0.102987252554114,0.343007918781092,0.0167296986683255,0.00860900417878281,0.359801236511491,0.140800042930132,0.096961233506413,-0.0317253513174399,0.109949930848838,0.175786736399364,0.127292298545844,-0.134260583232177,0.213210429341372,0.112336301120657,-0.0103126691860141,0.0964011819436304,0.147100823266526,0.159988237951914,0.196683649301798,0.306776773947785,0.122281810413642,-0.0261467341701603,-0.0964050882961669,0.165523558729281,0.0932849467577752,0.193742038167588,0.128508841775074,-0.0441230827453339,0.17661928088511,-0.123469210667247,-0.0259928643034869,-0.169211209449138,-0.0591055965443608,0.0557193445453981,0.0607828303594467,0.0896230969319105,-0.0219999300649716,-0.109030850421381,0.123991437908782,0.0315735385211433,0.167210410731909,0.158211027235581,0.123507517105578,0.0347795530715132,0.201708925866975,0.0223651876791987,0.113645125559666,0.0753049729458584,0.289658032598245,0.077875627592415,0.343130224261356,0.158898182744487,0.0499417196324392,0.0791270020875161,0.104703092735331,0.253616091781079,-0.0793107548295544,0.122860432159226,0.114986422054192,-0.0622582470112408,0.0861322365211515,0.203192069475675,0.184807611375638,0.0282971463994551,-0.0138383521002229,0.0853374774881253,-0.109816296192508,0.0573808670483284,0.0967742895224042,0.248196795021738,0.182247970095901,0.0303114615774168,0.0390458523770336,0.241673863598502,0.0155040528263337,0.16739567545674,0.0530657909189299,-0.0249977899755106,0.113874766728162,0.234158184366064,0.362907999895253,0.143808539183355,0.0438374268651301,0.204536513239075,0.0768826641151432,0.0262463134114584,0.0662095107342295,0.0315100562598016,0.162739902475919,0.0208990525797282,0.0876844132985712,0.0822167230269768,0.0606451577672189,0.0877928548757147,-0.133856934678152,0.294820911277861,0.262989497595281,0.146843728100214,0.109952948321928,-0.0635097069628806,0.0498212214128739,-0.111501733087718,0.136472285474737,0.192894542742933,0.0238027007555884,-0.110503918404163,0.203849399226781,-0.021049059466433,0.118185218743085,0.208101266659211,0.0647912135712484,0.0276376965743158,0.134886854887365,0.215172348109932,0.154339713676043,0.104486886856149,0.130020850134244,0.296678231816914,0.144943642012693,0.168991219813275,0.149111286014971,0.200627855501045,0.0782138276882512,0.17022355794595,0.101653778481487,0.08442069987549,0.188115012300775,0.193103263894315,0.0698323234037575,-0.0534839406891442,-0.09781587828404,0.130930546248335,0.0153623135384776,0.0632908350676076,0.0639018005838694,0.0320309370432451,0.0346011185745876,0.278216572015037,0.190415731990236,0.0835865528028575,0.0407027629440576,0.199724800588779,0.131029713604477,0.0719632442601977,-0.00944169706064542,0.00478437829756307,0.0833387106595048,0.154555125186081,0.212773126654002,0.123196272584949,-0.135646622232704,0.0914208526086657,0.118834137978534,0.0389629649383013,0.151955259307898,0.138425906182921,0.102938345849477,0.118895178185371,-0.15122690921334,0.0733776685693311,-0.128752188408776,0.0883193745723581,0.155263342587288,0.071528504830176,-0.0892017354382237,0.0315604934667786,0.119726542101503,0.00655542171237517,0.151132409787336,0.272508110751397,0.191829818050213,0.192644846901356,0.0101965311193415,0.099125907246454,0.197167622280767,0.121213959154051,0.0939945614754434,0.213734163992454,0.0551423031699185,0.199666379660805,0.0898610093030105,0.239757484884298,0.210001915945407,0.172196134632327,0.0646575486958535,0.0747344843005417,-0.0745817859833724,0.11818102067985,-0.0886729716949329,0.192231297651319,0.0682158130439533,0.0975874028906537,0.260439281347045,0.142913668194771,0.0834014507777212,0.190361522999769,0.182191903463003,0.0363181948250621,0.146457790585482,0.121824326523292,0.293931105153721,0.198211359724107,0.0503283975005869,0.151261490312711,0.302810713916212,0.0520614722470502,0.186954994050538,0.157066250798807,-0.0829198533823279,0.20898973188648,0.129902211660664,0.0197857881089714,0.235520689529466,0.233172907682233,-0.101915294791663,0.189225965167748,0.226592407375379,0.113479225034383,0.102196731286417,0.0430234532792209,-0.0158816565432679,0.136062570801678,-0.146697221622777,0.0220858644808419,0.0819704423489024,0.153640472825622,0.1003649759116,0.134880126977192,0.08044700644273,-0.0612832381806363,0.294948926217851,-0.0235612423078741,0.236648330164875,-0.0276964677454368,0.124149394899575,0.0595576482697869,0.0548176607917648,0.163557061144957,0.172783267203048,0.0417206925534965,0.23650843379554,0.173488498135667,0.200979897246448,0.0895702894710169,0.0882423112776944,0.132061090570355,0.0202556592121731,0.0953336563835512,0.0923154503833331,0.192812008769033,0.0405998672876943,-0.146027243063627,0.0389162444810178,0.095903268611278,0.0183404042506431,-0.0374459175355846,0.24989144556923,-0.142542222117159,0.186756896697368,0.0434089602646018,0.13771816206077,0.0329526205780505,-0.00610100315211224,0.197201637002052,-0.00660834308138616,0.0489561618228858
"3",0.2,0.193114310065574,0.251208450029523,0.383823689605402,0.239735395144392,0.122393933974365,0.282973464438098,0.135696620093916,0.000338446663355041,0.113957916510706,0.488722449815776,0.242817161093997,0.124189196891921,0.170851119786612,0.280977242563009,0.367621018122426,0.287933694950332,0.153084791326016,0.203189656531916,0.134817231698454,0.257185271876628,0.29405775241585,0.0923656796985348,0.343279526317326,0.164435733000158,0.238818240678575,0.311421544143855,0.0406788719031322,0.226878720131457,0.212496857031257,0.160796703967054,0.149154466308708,0.260598310149664,0.243584926944361,0.320982193333874,0.0662402397877829,0.145775866660508,0.205087925696922,0.200736271804188,0.243808404087601,0.260947915767826,0.322979315114156,0.216877676314377,0.0676379429956378,0.198322509913115,0.28936403449992,0.15508116834158,0.256390748290894,0.09197374181959,0.172425087098743,0.197462586036978,0.291691147279136,0.242713944346037,0.168297813753174,0.275407347332727,0.435526705650866,0.212185433219674,0.308322655214408,0.223488317588737,0.219074816076792,0.247211357002727,0.136543705796834,0.12421882243966,0.0106558752820085,0.286619367720353,0.166758204613628,0.157589164420608,0.273128453085335,0.241260250660948,0.269816450668266,0.212773157302481,0.00215538827895382,0.268649020378939,0.262223744095274,0.2643762144024,0.248153185669322,0.217137340763782,0.0799327756106904,0.211144764264212,0.22529312625641,0.269310347841699,0.317361806599864,0.121369264537016,0.301521112517242,0.164141053278559,0.0755902930981051,0.20674112760727,0.245877915061104,0.165861963336623,0.347603123538848,0.101767177765291,0.206055927303738,0.245278485561041,0.149720021749932,0.193432802391739,0.35665391947179,0.121836639348857,0.207043314732696,-0.00674056658493062,0.2044300105425,0.00069082594008428,0.276149643296477,0.0556619834527941,0.276555100998207,0.208663752645373,0.17590362655418,-0.00984276236558815,0.214527380511738,0.346565359869853,0.212675961207845,0.283829280281538,0.31623126791324,0.175661243325486,0.0789569670198065,0.129369312588811,0.264073474327292,0.194264446798937,0.031393568633501,0.26014381701271,0.134759251351488,0.332322417707268,0.268744619824835,0.0888313016468062,0.166119232543935,0.200437463363056,0.265853237535929,0.192721706456457,0.0838425476219444,0.312490796993218,0.246796049284876,0.336822101929401,0.208713947941456,0.25715999398275,0.151324363555617,0.35063626448739,0.187820069645227,-0.0440996354217993,0.256808062991831,0.429714579300545,0.175066854233735,0.386071193994667,0.033982249047091,0.212765230851452,0.217988169553899,0.254258919046134,0.150105516398247,0.186163703517422,-0.0320456691961052,0.113107057682646,0.024300943561876,0.301073650740232,0.205845502667452,0.177314576009772,0.0732627246849592,0.0901352063830533,0.267160877757409,0.30020959398631,0.360371628410732,0.158999735194339,0.0934553487745244,0.226112337817188,0.17777484159058,0.199627456896354,0.42728128747625,0.325548298933046,-0.00614672014023757,0.0965415042432225,-0.00330635360217429,0.0984025737989906,0.0342414261712638,0.0243343666628208,0.233229900825935,0.0701389320885658,0.263721161869378,0.251371194086005,0.0654494037110873,0.179549411038475,0.0540292608207628,0.145539961158039,0.143051872791468,0.315008017172529,0.242514586418996,0.151962132233457,0.288163160324461,0.0746335032656979,0.291657131030754,0.244574357223458,0.0944502273803361,0.236134406842059,0.137743632019788,0.383652324019666,0.0111623441211165,0.288834733997581,0.303833490308555,0.225356438957039,0.200900582098898,0.178178121257929,0.217712916908499,0.244666904642838,0.251787684382914,0.359140168194709,0.404641760378107,0.277040332202913,0.18184763071256,0.267711351667017,0.3582355785124,0.251026513389648,0.14694361544549,0.242282003593435,0.156049345520838,0.195427153168842,-0.0152737891282367,0.123107102370884,0.0870614726076653,0.199894811124067,0.155639366981177,0.382547586118054,0.122630700204019,0.276138895995925,0.276447034595502,0.246744634565539,0.252335565118833,0.229908941908731,0.336768224126745,0.278342804202111,0.0523444055867006,0.174573771771443,0.145626818078968,0.0550912198030903,0.202135222030638,0.210826122999841,0.117797668939924,0.0948553152271858,0.343246232292215,0.400123654507145,0.133962614432779,0.164327460177832,0.233686082913103,0.127942787367254,0.200002470521608,0.20634461252001,0.233531244885821,0.223316032606436,0.22284268705828,0.401790597367572,0.110756669316909,0.290860795881868,-0.0159126311080686,0.271691340056156,0.124988544938831,0.3271067034159,0.232589633735512,0.21606849569264,0.24706446732778,0.100787897643618,0.480039877484866,0.172371177889189,-0.00390332318025493,0.148425397941454,0.296483017491645,0.151625371524896,0.171421222741192,0.329950080691369,0.306405660224261,-0.0704954473427437,0.101469865061706,-0.0873554903123617,0.141776847143578,0.11569548969708,0.111279997264222,0.129911201363786,0.0772568284685061,0.285933935517434,-0.0467024741585104,0.293849933734824,0.264956661944568,0.126264030549081,0.185751097455932,0.223365937760631,0.184704439383581,0.314621087009536,0.161983681994114,0.346915317895683,0.199924537795066,0.0535147971756911,0.238735290314053,0.0403330950546879,0.481669782811319,0.289247289341141,0.209220492148525,0.289601982022808,0.186773707155287,0.261768047185084,0.270265930037279,0.112790180475387,0.159205349753933,0.132886454894146,0.087618001025608,0.419494352837327,0.0898506019217147,0.219743478384394,0.238772522194623,0.0506140196114589,0.263507061282814,0.0387231085012817,0.165764004829338,0.115722304017703,0.252308916494548,0.267717113156311,0.168610605086447,-0.0381454093740924,0.129703447376918,0.447662615117314,0.299188808793283,0.176085594756767,0.345902531651374,0.348624348840879,0.235593840681043,0.277749830221772,0.402539324188951,0.11504429144271,0.18369781637684,0.19930714527946,0.254850122545132,0.177984416230179,0.114464161010905,0.101998273246528,0.119794640178204,-0.0343734739053487,0.336338659287563,0.138337101420931,0.206796917519403,0.203170639077162,0.0306726546828819,0.365152273951015,0.287232935284172,0.0257981587132435,0.0998981287604277,0.128269662422773,0.210059897180394,0.369709371149603,0.0665609883650475,0.238303315351101,0.266666091969472,0.028143553061464,0.124891444360039,0.129224982174364,0.164452710275498,0.274304504805609,0.201918424325985,0.129820214677951,0.327131045656161,0.324286646769709,0.232599837477034,0.290628334106265,0.231225872797647,0.171734445812069,0.241092497464382,0.334901089568259,0.179652179744745,0.233177848155787,0.249679037849778,0.167142988610264,0.276357711273696,0.0428235755000845,0.00602593788471484,0.232226780034844,0.0810752182708618,0.256728311270287,0.169829852947604,0.39080217866961,0.139190888033074,0.331597591215348,0.169485722578302,0.207067945987822,0.188309060770753,0.0623054667418846,0.302490715524532,0.162221844294189,0.283445072098335,0.153518323356347,0.104994771110464,0.159339200032383,0.273129374911932,0.18053380363002,0.205421989861844,-0.131254871382144,0.243838551239011,-0.0733748879135181,0.142541133780748,0.148346054889954,0.190189602356295,-0.0393218886728371,0.259866048379811,0.249814309902384,0.18712613073739,0.00179076016353842,0.127358995365651,0.114960955997051,0.295841267183703,0.252525017256109,0.0450092236412396,0.247530881899368,0.267188765184228,0.419702731607808,0.244046427115474,-0.00400428800864924,0.279973285493682,0.197315440216835,0.293040941439071,0.181612986230955,0.423073743372234,0.167836896728031,0.227391376704565,0.306707225219968,0.229922157351563,0.332551977415322,0.266237933972661,0.302488899209142,0.224791095147891,0.209176442376979,0.183258128914246,0.239060590003748,0.00953198135765178,0.0589653399830572,0.274261517943518,0.229974449242105,0.283188286174014,0.173571193853129,0.439319184616998,0.255081894747745,0.184982623750704,0.17855950276516,0.145957345158308,0.207223693452764,0.360188321327643,0.252047095483441,0.253859875272661,0.494423892293372,0.275673355525476,0.181783835419294,0.176112825888905,0.0751247293556606,0.370364567644809,0.200759672043449,0.174871334131893,0.26884759233376,0.337981468020299,0.324565065410315,0.225979542961328,0.13319848024,0.124583746270551,0.239912459661362,0.233478698474224,0.139172077244889,0.143149665745843,0.0647444536579362,0.24184074698352,0.209234784005873,0.163137642215317,0.346106302912103,0.109956656862544,0.138673084622442,0.180457424693079,0.299816628877873,0.0623531172927366,0.191226110934553,0.142890444185084,0.303439266421013,0.0880231727745887,0.20693197272348,0.103492285649787,0.125896430936239,0.152973903417066,0.223983211584557,0.320437045296367,0.154293405659479,0.254975857191062,0.177581873131806,0.273825051561193,0.232632189270945,0.170361237992215,0.0745311745207447,0.352786692935967,0.26198678703129,0.0908696139430302,0.300381619411149,0.0393709892854083,0.0927762072418039,-0.000613106325305803,-0.0157472244294783,0.351724210854703,0.0700502475731341,0.286070225134187,0.171952484567937,0.173861255469861,0.223613335047074,0.14933936035616,0.188439001643015,0.318546354280799,0.0195324083302918
"4",0.3,0.386617882003253,0.369740873672523,0.331726415138195,0.415684713882928,0.315836380982337,0.214248230783388,0.310212749964992,0.331736787634102,0.230512143982653,0.0520321239666639,0.203905946220497,0.34650396344094,0.542605896458888,0.197600474628687,0.492447780061585,0.347283812627581,0.369952143793361,0.269008955408736,0.288859126582183,0.277449838819449,0.414506641029859,0.440759347727372,0.251350056559252,0.224836845359013,0.418877762188234,0.280458607953917,0.150029720817205,0.324527269882398,0.384744682954493,0.401147406081021,0.321295378555571,0.252841979244922,0.450374934972525,0.405783765853231,0.28555701574988,0.264242994306514,0.342213017739204,0.324156265441226,0.282897021202623,0.291904018669075,0.272158602477577,0.301979065581308,0.312536873367025,0.242468049729652,0.29092508130376,0.346833059425081,0.160936440737089,0.360165871817071,0.155049462675171,0.285810149923342,0.214611862095645,0.215230622775488,0.327974604869192,0.426362017497308,0.192666443335859,0.314053382029564,0.41589199128434,0.586661375060288,0.277525414518029,0.385243436890717,0.0999974941179509,0.312677759111794,0.202565697413466,0.357473504135031,0.290616109432985,0.369076456873951,0.360610616298368,0.10221207828816,0.340845828149799,0.161127678678119,0.350740711798176,0.229064408885709,0.405116101667639,0.417649619933602,0.377710188221519,0.322743583117134,0.283174141659354,0.386566584063322,0.23196934137174,0.320701107255322,0.300612799598346,0.293570114291665,0.217746611322532,0.341625218934193,0.290317089094883,0.194426530159167,0.338842518735926,0.326390743101967,0.283016594249412,0.364081221960038,0.194514230811315,0.24099050551102,0.242685401618915,0.371877524734043,0.46539715996705,0.379843474702848,0.234117059102969,0.436400971486382,0.282377531043824,0.275876742995486,0.0625447444247442,0.1375127750379,0.345592732425435,0.35170856717486,0.388964451456656,0.169494429949916,0.136918364271741,0.427448748334488,0.191398203734642,0.188652959980469,0.416695072985267,0.338984158750987,0.248921349358306,0.293402576581518,0.406231896512128,0.32979283233799,0.204162025859402,0.270800742566293,0.487324198838346,0.216928923138607,0.150534292252846,0.446210704075597,0.268794507026329,0.283370371590951,0.298512332711969,0.264314094442473,0.358256138514993,0.323156402182995,0.176530843173126,0.289210285090132,0.344163471265034,0.40271984070361,0.278051658939146,0.200414324785752,0.372968786198,0.100576910145511,0.554581731510822,0.512731239391073,0.331578456853404,0.295746697586538,0.304519770679453,0.206960044148278,0.241112166890346,0.227576934318972,0.30219757443716,0.317577176858533,0.202783966007956,0.137194195360367,0.262566218261378,0.145990654666958,0.326237929321662,0.280883756400933,0.2931330581587,0.358907127346345,0.355798003123169,0.266689917164852,0.365220713513226,0.174385483598021,0.57036649011914,0.26245844751901,0.283988702558597,0.437296515036257,0.201256966571534,0.326889699583322,0.0912877562281456,0.141541600000367,0.0654823798792801,0.164657322110452,0.108482740560507,0.189226184308684,0.142782486745548,0.389052333639051,0.383649874921693,0.439332039213781,0.30945199207106,0.356811134854761,0.164689384451268,0.226900410961391,0.332228655540851,0.387322340200426,0.178022121745752,0.456470823350176,0.226585662993105,0.326450548144693,0.232502384965456,0.111240779297527,0.333366055638643,0.166275191431501,0.381711747377624,0.221164480868806,0.514941836602185,0.315392483711254,0.397229727093207,0.319995643873485,0.292150010314193,0.369702908064873,0.336727243403258,0.326000749027767,0.40873383053074,0.413152401461913,0.465657630517018,0.202058365432148,0.286520851672427,0.231747642343827,0.280164424457328,0.413660167317996,0.26767323544412,0.387882793656882,0.108600110590617,0.24396650097326,0.302387007153796,0.473816568836001,0.142892530658024,0.349664568149912,0.334101822036303,0.4943549274354,0.288541689853915,0.408460121185064,0.331371440749222,0.151226795808456,0.354004909781089,0.329635297280587,0.340122244746839,0.161723519499872,0.354204216987648,0.250066553180921,0.29626507836397,0.3111800238761,0.174521947327962,0.214110333047791,0.217747374663217,0.266784459402334,0.40007303507744,0.349529450708012,0.445876209775731,0.266107929670347,0.214886558598988,0.256745823618703,0.304470180089104,0.538660293289948,0.184009572102014,0.426864813427507,0.368006473398659,0.358984618079415,0.156093102808047,0.357197513231086,0.401559944485672,0.192165521269294,0.265406885342141,0.222122508531245,0.208144252232789,0.310514251849459,0.277471051747512,0.62263366501785,0.397221761735331,0.0790976619247882,0.386320380025267,0.310308158261808,0.17639827856529,0.47545330948817,0.197418113171975,0.266477566063619,0.392645999456148,0.119189768806894,0.223031015953769,0.413772228948903,0.257625779333174,0.241620472144612,0.138707736740271,0.191602690026662,0.156423078629118,0.163850660544586,0.399546034268751,0.297298242049937,0.31423310129148,0.178978145216872,0.40281144553489,0.29389471538912,0.433563152592651,0.462462699761979,0.378722999631254,0.322481269135409,0.199476188193843,0.361468784060659,0.57513019468151,0.362765287180479,0.127656498170588,0.308411930464358,0.37344293331291,0.360295287587497,0.248412884662933,0.233989402013119,0.379150488591702,0.156383766871342,0.413633393638259,0.282749760479883,0.263344776548076,0.416913271313625,0.223849775840915,0.338529884509933,0.26237630830427,0.423922829030881,0.148088041607504,0.27448032386562,0.253308496598575,0.350240147549822,0.252274846827171,0.357600916208594,0.446210194925898,0.0590521604633156,0.159594226422162,0.459088477888074,0.372159143953237,0.444208884847,0.492125530245495,0.376707467320124,0.312236741514992,0.350848819470519,0.567216433013481,0.340261999224976,0.381667333840396,0.215200300953845,0.247271049478524,0.34276189270354,0.22317259711389,0.380297777659129,0.238599035399529,0.54247743688349,0.0987512264743913,0.145382446284043,0.182850842727768,0.194248128549321,0.420056292588731,0.146597068507602,0.152226382154039,0.15807337737692,0.401723032270954,0.304477494465077,0.329491675080095,0.0610501439000897,0.281319710086908,0.528091335814702,0.421170789209939,0.356964081703654,0.201454703152477,0.246321934968427,0.292017941185907,0.470159814115554,0.366055603496704,0.385989313775229,0.277399021334316,0.39346770880798,0.347897640501271,0.351941289978517,0.373761508508004,0.375015368874884,0.364026161411524,0.312148809982733,0.342336216171669,0.286184853790055,0.476965569765932,0.298375043863394,0.48315091597407,0.0901320924377012,0.352489335804502,0.166736208216894,0.342916008108533,0.299095466227555,0.164871123911611,0.289141026812315,0.432498761456067,0.347208772702567,0.289129921210988,0.368033503700478,0.130578678519388,0.295737352677889,0.435894995512396,0.249593287892541,0.182602214368143,0.2696249323559,0.281725136923657,0.218337813832094,0.330637339620751,0.0105818000580655,0.331362029064797,0.240396405036427,0.267980061270363,0.175633028290255,0.141291318886626,0.316865345835806,0.313702855239948,0.101390591207274,0.210150146115171,0.0747730663927307,0.314302349550069,0.259195758410948,0.365142676775551,0.184042507432137,0.403236898931202,0.300737101737082,0.190190135865584,0.191524192790806,0.430116953292207,0.540139853460262,0.317688362215275,0.202991769545,0.326670413844386,0.369002930864037,0.534452297103329,0.366192923148743,0.238876780431356,0.26930405888351,0.342537787308223,0.312696605888379,0.404104456145102,0.339905380887994,0.38495242637678,0.402400421353312,0.460622475518009,0.3847671250854,0.306878221441067,0.0961812987113442,0.173630390525139,0.281283185212113,0.356314996140568,0.343882619434866,0.213359800111795,0.309156287625923,0.467940125240624,0.260714059125838,0.297365720593275,0.372585670587182,0.281442414858795,0.287290220093564,0.320712983892263,0.441047105036517,0.596150145034761,0.420551967369584,0.398167093268991,0.181292807753633,0.31020070450034,0.1209754545098,0.220173081979186,0.390806154229088,0.302963625376785,0.247882160381367,0.169359069327318,0.332230414666561,0.373702769671482,0.352679962294063,0.457659193347259,0.119909807848495,0.285258792308739,0.213467934117725,0.292362082685413,0.189625453757627,0.321510149510297,0.282823732485998,0.374186714903432,0.386559095304915,0.293538931100921,0.239853090485791,0.298213053796466,0.333609961245061,0.359713809708209,0.137889656294826,0.40343828441761,0.230704028545135,0.173150588470084,0.143982824056674,0.252556641745748,0.276048519380207,0.435692072259319,0.216372383302267,0.209305845048163,0.142351499917097,0.395271935855372,0.373109401599841,0.262292632419559,0.339583495404141,0.0935953693706668,0.201096773168455,0.17353929632448,0.197602288601776,0.389581175217495,0.333431978474691,0.384955267118207,0.224503081295671,0.150101569638783,0.396249494781714,0.17294472786953,0.142249393116934,0.235655685110201,0.276025405882921,0.28020191749685,0.430775081083147,0.416148705481972,0.30117735572843,0.263157064756464,0.114951306820349
"5",0.4,0.512801920146405,0.489495776148425,0.11462032868451,0.631169232410505,0.491616681942509,0.544877898149641,0.496530118231667,0.287339954360391,0.585165003361965,0.38063079824398,0.468903976123996,0.428169836211375,0.542244161111719,0.426942244151196,0.234929658367593,0.303295676328023,0.564207489782288,0.347023773043056,0.3968373025671,0.375069688946955,0.372026612459059,0.535689584455214,0.298081840811894,0.432974220687378,0.530063832446729,0.245559905142337,0.370194691549603,0.537785102381895,0.432251145069067,0.487116722754041,0.536280728491987,0.431034541227574,0.381635943755581,0.38412433373105,0.51830667577229,0.418753946001331,0.496972361087046,0.339538219609573,0.288000095962451,0.460866077225209,0.425369535806174,0.381274687934148,0.378957705318837,0.429867358464223,0.245403595946485,0.382133104064928,0.317024304289861,0.412803154495686,0.314006881008409,0.190246102662194,0.4348039071922,0.524647806483643,0.545591226583112,0.631055927232295,0.325178493613517,0.444111124713484,0.306164913584505,0.545114840252298,0.410301152933808,0.473230797657015,0.317115346773467,0.312912748132932,0.424353378855152,0.204776186425077,0.397244151846785,0.426711196596309,0.37721264238826,0.439554287961348,0.503119849059791,0.481234023847785,0.362362630083112,0.155558229671935,0.475102867812317,0.313223548272056,0.462719313882773,0.519425861518101,0.510754056934462,0.474667105788132,0.451176817796058,0.390153285089452,0.500106162217287,0.427251204163264,0.424901339559754,0.228221639141502,0.46813322266111,0.334640976043812,0.43722712795172,0.424556172750145,0.298059169911664,0.375795181884595,0.314222877308147,0.522984891855766,0.488844893118083,0.247486751141519,0.510890765279353,0.500126557687918,0.365970935366714,0.385278808713055,0.494647980418303,0.311642502359942,0.190225123190389,0.281506862497797,0.575782395228762,0.266962553674067,0.41592067092341,0.216871560750862,0.375125218403698,0.533342532748054,0.541961544343233,0.264502329197033,0.279985787957159,0.515499528367202,0.458120829543835,0.452253370080657,0.359674433787343,0.247167261921405,0.355838588429672,0.308329616532801,0.403457202908281,0.604241069339807,0.386904719419734,0.415059875980191,0.459398060950032,0.273253037777689,0.390016667305019,0.417917211401642,0.37252051836305,0.32972272618288,0.445929970456358,0.496892190322915,0.325605931986006,0.500452039069963,0.521240861429673,0.275266590682372,0.302816446521995,0.656325075401331,0.293211671098461,0.35369383773721,0.483103339887107,0.585194598729387,0.272555432152014,0.296506594885467,0.391668436207887,0.40698023746316,0.367736400208778,0.296313937801338,0.327158495423543,0.308049925164305,0.434896790471423,0.265766852008886,0.269320354243449,0.271722472906121,0.420664287591598,0.473317732615869,0.469164907468728,0.398005902492873,0.472887809254062,0.56479948205429,0.205474906518959,0.301704100226853,0.44571826273701,0.347218889844067,0.635105194715446,0.288618448361386,0.338054022932296,0.25287658040158,0.361999431411402,0.328152228755192,0.323262719759015,0.0930509980609639,0.283293361479435,0.449582581079249,0.543234850551343,0.6359079839541,0.428013395761399,0.254197101383821,0.387330639325428,0.438747391437618,0.42017812115279,0.374668748057134,0.468650669027767,0.511629554864896,0.333169825359935,0.47898756916229,0.389438539714327,0.459086212137911,0.350317647036719,0.588878690674572,0.554598706204938,0.226721921306221,0.360968661601546,0.266515971834777,0.406234178049053,0.433949682482347,0.458496133665891,0.599752824013533,0.550903424829378,0.45165654816233,0.490504331780037,0.550441969955442,0.591680425300729,0.381110566965729,0.369910360637373,0.510174114487018,0.356058342103846,0.407667373557293,0.308322279433541,0.294050123737834,0.241390464806027,0.706320826631358,0.339275121159208,0.500825487438906,0.233192979540543,0.406917956033774,0.455619407944652,0.289042005210463,0.416753631201835,0.372555406025215,0.429217911472337,0.410945681006575,0.633097849717605,0.236911250208075,0.371814433288586,0.260821171797701,0.568769271832521,0.46051300815688,0.44547980235085,0.387755700742663,0.375136830078271,0.415849176915056,0.389043341832797,0.364163992583007,0.404942307458585,0.47583648761255,0.429083701798529,0.346777516511061,0.42771607751353,0.54124221706233,0.356792481106727,0.503690259431701,0.530746151763297,0.299676245904725,0.256806992004788,0.534632526268259,0.276004970077963,0.472249824800793,0.421588493057849,0.307458358139825,0.450576291423096,0.470564107191243,0.305703532331453,0.456365143295379,0.624958484158906,0.533937687891689,0.443242559359618,0.328644784295683,0.306971089179078,0.199610106403559,0.534037195200663,0.285042280373216,0.358443477175266,0.34561843825599,0.148868177993324,0.501972317979002,0.442904980482138,0.393669541664193,0.356338480130074,0.226619071963654,0.324265637688796,0.18185269669868,0.43051964492285,0.36417969410727,0.513566436842606,0.383967505275144,0.50010967150974,0.374684043548489,0.382508879218241,0.489565009202616,0.424148404442873,0.391681328676627,0.460079516664066,0.58599509026055,0.416649566013292,0.61970935138293,0.445434846642684,0.494758484936358,0.335759315368108,0.487507009582073,0.38607403700784,0.294953463589691,0.484162441901948,0.556080508268205,0.391687797539362,0.411051121095366,0.318410959424274,0.401606114194243,0.215501973143248,0.328515319152294,0.473144726807598,0.41999447816383,0.540638884751801,0.285912746312107,0.42769505354988,0.514236518374808,0.543787993419466,0.25606221610301,0.359044615087599,0.379998573755906,0.467418445957007,0.264148966217489,0.653220369231438,0.232319714302691,0.476608912184533,0.377078719141586,0.623847142756516,0.422248986489852,0.492561972424283,0.497777419841398,0.555903664442528,0.404377065499566,0.427306916043762,0.311126692600722,0.496556608972688,0.362257303711857,0.247077637573862,0.53491895282723,0.387121580421192,0.364819966203561,0.595762155457471,0.446658415195666,0.389115759719633,0.317482012017669,0.448684422602992,0.456577009595572,0.360578219675899,0.252445765642288,0.283206004117155,0.473740073195608,0.574697960156751,0.485955281712044,0.105998569367746,0.441028154226103,0.357808397352967,0.339054694772951,0.618114321003987,0.333991808129648,0.324771284962724,0.450449203955461,0.375518724646405,0.409050150896033,0.411857410051373,0.39692803613404,0.546065810289876,0.367999625497891,0.454035237107167,0.453418645367194,0.381486262232348,0.579628741573401,0.415338606301278,0.347865365586521,0.597430704305726,0.355450661650941,0.485862732765202,0.32321508528877,0.357025603560242,0.20162602277471,0.29362716137232,0.211560475055265,0.499753283818715,0.421867293750706,0.379598609396816,0.408975659438769,0.202721591670124,0.452557265634114,0.374951732360076,0.275263828089903,0.571675760688942,0.44839160049635,0.328520698338783,0.416339440642734,0.380813129415073,0.262785846968974,0.364801694546613,0.417454924371546,0.123152061310407,0.292052607876569,0.296481259255617,0.204703529969616,0.415199812760582,0.417088923837266,0.40262867469391,0.300500190553696,0.29796370543066,0.231909088454394,0.491094109649388,0.260606552684106,0.415559601148399,0.339143947222263,0.292721738969048,0.44116782215209,0.304229648011985,0.494688933424063,0.449816840897726,0.677120470324139,0.494220215569168,0.43498505934156,0.404677996842972,0.418109949050257,0.660743959115578,0.310842910874643,0.3066115290398,0.36154435415882,0.317172647392748,0.426253026866419,0.396706231316571,0.444598967644751,0.486427634499932,0.476312015427489,0.419404525667131,0.455262981116137,0.424764845019798,0.463421309850285,0.513404365664431,0.330326325058938,0.203602000033998,0.349010171296715,0.248682499850086,0.465980574640867,0.444566194728446,0.488881691999569,0.372849623099351,0.49028158256233,0.333691803018882,0.273553919039242,0.47397486098213,0.737757375052114,0.426488738265389,0.502583748679185,0.444285526891151,0.545878299910728,0.319592146725935,0.454056156617469,0.236632992158251,0.272427564041754,0.326064566105872,0.308123637654834,0.39078922421868,0.361775895997683,0.454982337640568,0.406646991566039,0.457297858835363,0.477794979922658,0.573193181235182,0.31680654803159,0.409348931060969,0.249016266438612,0.357482229953284,0.413576687061052,0.315995216925876,0.374751841490475,0.302157607279171,0.369873072723491,0.480776115424664,0.41383570462122,0.406882934423288,0.337868008440506,0.334782015015147,0.563387753035185,0.375594809822715,0.287365456105576,0.371632807384911,0.282825947070162,0.534208200714769,0.367492955386628,0.366102588105238,0.530284494868764,0.534210804653464,0.186153574607767,0.403241424037574,0.188953632693531,0.257500175233663,0.32565620334553,0.498363314429587,0.386073670302626,0.481999019003978,0.383034398588805,0.4843371785544,0.301563338059307,0.198718671830002,0.524227504073717,0.315160567803537,0.351155934322916,0.361570257794919,0.350959493386767,0.49605244025242,0.321346920096493,0.509850485789301,0.150982696633606,0.491744829595953,0.43130271745778
"6",0.5,0.479329535732513,0.435322326429292,0.320537004380396,0.407369933902043,0.455572434433198,0.4768096432917,0.516731677848382,0.485558678259057,0.4373279187893,0.426307591049034,0.651666871669298,0.360837535727419,0.503561803033489,0.433199167292855,0.499622605185394,0.643637111960883,0.392555189983207,0.68115960449546,0.522938570327628,0.680445804970769,0.460026057522077,0.498795159136014,0.647425707909363,0.556727063928069,0.304904450095131,0.520636846238204,0.632579121314574,0.529062662831331,0.548508028193949,0.649580101322672,0.428386831240431,0.564359705249042,0.594337550602489,0.556204779733637,0.498715183602757,0.429120599496499,0.444971194138488,0.29033125646317,0.553793620024152,0.576026851838162,0.557112489235854,0.429556751451562,0.447411234259423,0.506219215140425,0.337769374713473,0.287620568546607,0.433857026465304,0.551509543504452,0.508683378199757,0.508610059406308,0.535128555199616,0.597496249717881,0.505947885767841,0.495691582991456,0.822942411722982,0.614818994502871,0.409400773018836,0.521924069860418,0.452548233790741,0.417141644668536,0.497053959347814,0.61174994354783,0.32431942440027,0.680650423463185,0.44574140179972,0.407383169127274,0.504869650173086,0.491662861438873,0.588203342595773,0.541168949917562,0.521978374779934,0.44086875911277,0.408795747150927,0.537973537033952,0.504731064856781,0.678298424983689,0.374069392095167,0.592445860023461,0.62105348993303,0.423731602877566,0.53397924486636,0.456948495666337,0.550217268162262,0.531717966316477,0.370126007321482,0.523945978356034,0.494765317063133,0.447625789201214,0.499274381153828,0.433248734287321,0.533679661145516,0.646158108291198,0.435152228379701,0.367164772331143,0.493035817302621,0.710108078382629,0.609271921734906,0.601149953684614,0.58579084757163,0.285362916369761,0.39839907888021,0.373721013550383,0.703246184933375,0.432124874742889,0.334414415588403,0.406833581802568,0.465712540103743,0.703556323449402,0.506647603308962,0.568326259362677,0.567583365723397,0.416138355945369,0.362035697207301,0.569010177215882,0.568187998219715,0.433479783894726,0.468515958079241,0.458209734559778,0.655883574573798,0.521707505320828,0.379812885563477,0.646844736620434,0.58539608277561,0.545960252499975,0.474743434266794,0.482532994164815,0.401642386337334,0.482312412323401,0.503734303818825,0.809577803158688,0.421501210066448,0.575786455942574,0.649547352456568,0.56287285542672,0.305038049081883,0.675064237721122,0.358623636602374,0.696810828955363,0.472507906351869,0.526541309055513,0.350385285685593,0.586490601373357,0.420977752571604,0.533994357462631,0.299209449913967,0.426217246953539,0.390692320789596,0.371576240195885,0.375296554619018,0.499915648824582,0.32651073268343,0.371468414060961,0.370401662446904,0.522709958219921,0.54198213994284,0.549133756346857,0.685551352757689,0.571988692301038,0.459692258851764,0.516778473911696,0.331734426657496,0.659021934606059,0.384265750026972,0.737396166827955,0.472088721965533,0.289355348449386,0.189854801453465,0.478948763571634,0.499850444880404,0.489891775673198,0.37061231159899,0.413509169208663,0.652687224252831,0.53423856454634,0.520879943011651,0.476795249361405,0.50933273179734,0.311130797451553,0.666127247399387,0.626257939001945,0.504636673468584,0.471503073258651,0.608611931938343,0.558562504632078,0.636124753404902,0.663518410158573,0.57026284568761,0.301641949460394,0.481743659132134,0.361739928821753,0.744523211672197,0.532608002456466,0.460767717156443,0.475547071211952,0.666057239041763,0.483479708172151,0.63333734948533,0.507689296641728,0.67396298686321,0.70237061814097,0.449943122235246,0.700207419044292,0.46952940559131,0.539020658547143,0.548594790535367,0.426976242701722,0.311767488667391,0.459450870061555,0.619648949971282,0.487219466609003,0.426083006683485,0.767610447741972,0.526461596378635,0.539735148630675,0.565161216848667,0.561113049862876,0.407166556752864,0.41367535382262,0.590656395347852,0.555667545339346,0.425922126797915,0.743801197468189,0.314656913417307,0.347608401574728,0.348547927373391,0.385314726213973,0.510887335103346,0.602519385869225,0.678689440487472,0.429179005844338,0.450008525541349,0.499856413219689,0.620732105817734,0.457202780857547,0.580104683192365,0.517398427611066,0.543751926442302,0.509798736203086,0.565392854050144,0.373151661783584,0.528887510633933,0.537290658294415,0.41749546430111,0.335338462423051,0.541936322621252,0.552360218621508,0.690831677990338,0.621744758322923,0.60928727023001,0.378520638198615,0.350314742382418,0.583235529084162,0.517218474305882,0.733292076469664,0.354590839167966,0.239660571014096,0.451122474580104,0.560648167103988,0.344324490323636,0.578001307435207,0.522777491295221,0.540175220987753,0.607656521750724,0.441243963582607,0.443674264679109,0.306699466587163,0.466814448104918,0.500027947999932,0.484984844587324,0.445019124478889,0.346585056605382,0.469008610668514,0.442388494352062,0.441255720804964,0.47578160020651,0.670312173349211,0.477485263812259,0.554611674271904,0.748868772590967,0.581413426888188,0.431290272488506,0.488079971206671,0.427207723307915,0.48691522098142,0.721331347250571,0.428387020449222,0.60478121414962,0.391597868969522,0.578613508326132,0.530270947701491,0.653249066168373,0.690336154697225,0.609391336861566,0.591164035191447,0.306299500288608,0.473962516520203,0.627663785702845,0.424847352486833,0.452799759390007,0.515146713815807,0.58391263082068,0.5552568140004,0.365644763966869,0.671896961530915,0.584436355311196,0.582927668589813,0.566401307848488,0.504838874147736,0.482502455544055,0.896805764770527,0.290813064259471,0.289927356356849,0.490665324519968,0.60512702669134,0.537145782895031,0.616203161665284,0.493268995058841,0.630226189551592,0.544221232409314,0.654011184379219,0.513157754843642,0.524110660658097,0.568152809523868,0.488709771031321,0.489078102428822,0.452642726955384,0.299733691735914,0.379282916584499,0.535064057759504,0.728754248479354,0.470075075905437,0.601708147289883,0.511840075630909,0.567909185368232,0.585506473904631,0.476671965050221,0.250165907379816,0.518129051846123,0.413751987644424,0.378703833823697,0.633011906587107,0.49084108638723,0.526999956884665,0.3897933601255,0.681737743234082,0.592368451913133,0.364008855236569,0.382890054190801,0.435803936278788,0.537334257061394,0.659037841101384,0.471786001758654,0.454884397654428,0.624289588067937,0.437203171996762,0.506356474341409,0.450331384180857,0.591701672400143,0.47312104499166,0.643058233503959,0.427050235042673,0.407233741925486,0.406339629279413,0.352364100156265,0.457163779943434,0.709518924651274,0.545404372606616,0.676095609348651,0.38810758884999,0.495763417015062,0.54756700586413,0.491129556467828,0.635199459438416,0.500911459119847,0.240344124545138,0.542035380195072,0.491258784799424,0.725419121002018,0.380837327889955,0.471596077932952,0.48599853660546,0.455511229354518,0.27929488108937,0.463464174882918,0.583375871519327,0.38287234097799,0.424233318488756,0.606281145376734,0.385506986229152,0.581156295205741,0.553807716915583,0.365725351980231,0.461114261989417,0.499820459973768,0.339355001201462,0.390617419076827,0.527744160869894,0.370200184250045,0.439581337282387,0.487688024405754,0.527476782973639,0.483276822876471,0.423151692887016,0.728027303331514,0.546813459671816,0.496815552678703,0.516994561029177,0.574501026572189,0.501777168435147,0.506072288347715,0.448399664840641,0.536776475937347,0.507759754488725,0.487470352694708,0.443633581314355,0.711336344194729,0.463085236673158,0.479458920642131,0.569371038067239,0.553928170702236,0.549014543346497,0.305643113385847,0.490666668912759,0.634255086689713,0.475798351420584,0.477907688559408,0.337783109584011,0.629919155473136,0.388123566900352,0.640177870160539,0.514408265309824,0.521697890792005,0.457990839076911,0.592159244677179,0.383292879177898,0.610750490844895,0.350305912960734,0.587829634145129,0.824985481941241,0.530083018079449,0.549808111591212,0.288515535114436,0.468717607593995,0.333386226374099,0.48052301991157,0.331734245673546,0.567618157482819,0.363919128632603,0.390042028202225,0.54651591458619,0.668859661396692,0.529256494440009,0.53320501714125,0.474563596736861,0.50354392658321,0.491781446961241,0.363297604811894,0.397104018021499,0.58685100873068,0.431135736723907,0.671895582884447,0.397866771878949,0.472897008508306,0.435064865193821,0.483047155015308,0.571495551512786,0.426046932547947,0.506582485657114,0.360664285197987,0.482608906761645,0.502559804464434,0.404108517875131,0.538548748109914,0.465133843364201,0.324060695907158,0.647784658746548,0.585703058972786,0.417022209944952,0.424639274926432,0.620299587197542,0.226575625254055,0.565623500854168,0.560689051715547,0.47904200640421,0.533725735541956,0.545695619114811,0.266367615600878,0.647701618257086,0.427256167057196,0.543892835243905,0.430778425641019,0.382016829717887,0.475224378453284,0.613838643092107,0.549835538346861,0.548563157706464,0.64904573499598,0.579202727483223,0.470084503151547,0.243351848692992
"7",0.6,0.385453123350182,0.777813453433251,0.713320976647116,0.701175786268296,0.544450563944672,0.658324371500028,0.51582300852413,0.544340621863063,0.544131957085406,0.887572364194399,0.530390220536607,0.574519997770339,0.588642826452741,0.628161217258777,0.792993396832832,0.489373140332461,0.432182492568489,0.640199774228478,0.754355165843346,0.604298319666085,0.773662506340006,0.494794376375753,0.575758622064087,0.759390041445691,0.403660973868294,0.696675873900384,0.622600277805104,0.672628221404729,0.565019466433044,0.718467886267475,0.704452676267301,0.589713851048168,0.530139043940143,0.619483280928569,0.541024843510566,0.470781987860598,0.561260370499966,0.543731811540016,0.659796061805781,0.673538380350665,0.697103521020387,0.546580626057725,0.677687440384107,0.517449699233307,0.567913268086322,0.581901481090342,0.576774600332919,0.49712136611301,0.626296036279642,0.537095464557299,0.584095415604372,0.61963061133991,0.969732540979184,0.659591243392428,0.77850799811019,0.555085434406433,0.648097134140812,0.609269329779053,0.498031994287132,0.593644382540632,0.565250798340371,0.413597965079785,0.535377271191693,0.553493727032894,0.639448514997257,0.569992075785945,0.640328961220095,0.689076012331244,0.478207024882334,0.71279787046598,0.607771825888594,0.678613395935789,0.66212784925743,0.775279515828801,0.586467109383863,0.791376529298964,0.542899928316311,0.795655185240495,0.543457638793032,0.521655493963984,0.596959985117547,0.67471218906247,0.605622815126103,0.499278794710823,0.642164691694812,0.662697273544445,0.610917312128785,0.583063858505866,0.7217048983563,0.523585378727529,0.540204649583276,0.569197572663254,0.536341299482548,0.746808889850356,0.638407579902189,0.64978439700046,0.622082624415924,0.73677261889741,0.697019384109256,0.555578796080776,0.460413569059202,0.530704545880066,0.684752757160284,0.409827129798352,0.449973801070433,0.364145014606328,0.535835880248848,0.732763425025531,0.684387160328629,0.524165371457294,0.632340244452983,0.39604005257847,0.669063800902819,0.531457262352525,0.626887171298428,0.655988335669061,0.435836298171681,0.592940710200055,0.427265458519702,0.548962984963121,0.712430555110376,0.606973348527331,0.722567842208777,0.613492514412768,0.625098035109889,0.64420579470401,0.612249808758489,0.711217101935386,0.836764639209101,0.721472838315221,0.6451068438523,0.51816649012685,0.499408062776157,0.51455289276092,0.675806572013668,0.846175101879958,0.599077475751734,0.674523182711094,0.667889782088909,0.438966862859221,0.576061132764936,0.598163184427005,0.699723499424551,0.762657507339523,0.627019754841611,0.601354662313505,0.299011992109778,0.528712550876788,0.423903469633261,0.462219916004658,0.521505921041668,0.575060190551911,0.698431995851499,0.585227848881765,0.730060112210581,0.692342085094991,0.444999224804749,0.549378796149305,0.619600918121473,0.423207288315099,0.620662077227927,0.8288626626649,0.776594342431888,0.891790674453016,0.443885255330509,0.4898033924952,0.68519738219193,0.541757753809635,0.575114826692529,0.615607320220087,0.55845973402577,0.315790741645553,0.762766811445182,0.293610460323629,0.650371740312767,0.54939523078596,0.574308822143108,0.778754610190039,0.61360132748114,0.516602848348095,0.737943041179509,0.532973276786725,0.824361765058702,0.615252578895056,0.610115561672615,0.75861527445207,0.498182909242154,0.669296556948802,0.57932557372314,0.75464958602763,0.626079844655596,0.509214045418666,0.769447255597346,0.556356872993368,0.570503176901794,0.680310219165443,0.862463579468926,0.673542300497343,0.793998901394682,0.748095179717059,0.687125454516738,0.487197711435838,0.72390785374454,0.486711009884591,0.63324921494525,0.601444776300664,0.442058422064139,0.478430564189197,0.750303094969108,0.867389764245255,0.552873037994388,0.622040552935653,0.691259677109036,0.654510641099846,0.612764330571313,0.71512102517698,0.436743945182317,0.751705720751911,0.685799628193455,0.51192751760767,0.419764423196037,0.493288013107723,0.470049192693436,0.761089976183353,0.411188619187093,0.484121029085748,0.614579289511912,0.72982736876502,0.596150589932929,0.452591225644605,0.577252766767626,0.552964728206887,0.628600062210956,0.695267977657211,0.58856053392236,0.638201682494014,0.606462192957588,0.68869082074019,0.684247029849433,0.767604871894438,0.47408902307999,0.693464318765032,0.638478786427602,0.575014447593101,0.679464807715043,0.503949040360806,0.570777114426057,0.711743662573304,0.690770488566089,0.646078703184807,0.536389586099873,0.580817306392172,0.755091123707882,0.874912709063656,0.387550081530826,0.548997867861766,0.639468223533895,0.509032792155385,0.595316596999888,0.493454965812665,0.621385210298547,0.659083468798498,0.430027805848437,0.609787956172407,0.58924733956473,0.519602828259391,0.538652995746317,0.657194496321559,0.4670397263724,0.530452064604453,0.583142951650849,0.486808359761219,0.859780951334712,0.635441340808839,0.497704825092088,0.483043365707577,0.547469580257417,0.514989645600213,0.636458965702283,0.571755661116156,0.613835660497278,0.821201763556655,0.479374477071993,0.603075923506472,0.793821640801635,0.670749794054897,0.516762290611184,0.6472956680641,0.626623905851647,0.785214670437499,0.547050116861168,0.647944141313898,0.526648954538803,0.638573172735501,0.577918200510766,0.722236445163271,0.717243250164581,0.577453596675438,0.593250335214924,0.515659196045829,0.686636737321144,0.720989245199345,0.497701717418531,0.935349002617137,0.612362691432947,0.742650060227369,0.686247026927182,0.652121794299306,0.991836638619357,0.499935394992676,0.758066564846149,0.298246263610333,0.485956538196351,0.613732649877546,0.484834128391338,0.463726947761331,0.579984477360468,0.659061556075866,0.604608354228663,0.741604588410987,0.584217443032027,0.586427149656414,0.596763806163673,0.531259160888706,0.621557031886148,0.56343977772141,0.719616742287803,0.451735524774668,0.44293404076197,0.550929612930384,0.797159009383828,0.753476331960205,0.52942895210151,0.57098298685097,0.623531097991226,0.644368093339531,0.686006336007898,0.519943185093817,0.580121497114988,0.747717747913415,0.609700882852826,0.470631411797929,0.627971477386729,0.661284038699202,0.498696009515008,0.765068237833021,0.443262624127146,0.388915605283912,0.641762992457618,0.564386532172532,0.5010515034048,0.61943161482338,0.666693983472279,0.543585472909411,0.692678913434616,0.673383223508788,0.640409706456051,0.798098443592225,0.539183707584833,0.665537103659603,0.783503658826967,0.524435546159185,0.530488405972759,0.476643900878287,0.39633399650594,0.632477606925016,0.891683935403846,0.420530776293385,0.669902420953497,0.749483779462912,0.738173198176164,0.583885470757795,0.636519998170838,0.506075247721411,0.667434395100906,0.713212508882076,0.610281666369718,0.827794238723643,0.484212269211494,0.434079454398971,0.518283466558334,0.436653209469341,0.479871712813595,0.741707316070472,0.532728652249771,0.566888949436472,0.614837562516469,0.401511219086094,0.5379189382017,0.721390711791434,0.605017682314208,0.555301872856243,0.662794013329089,0.40149231914938,0.44296531011993,0.603392092024222,0.609936393119607,0.652974887815767,0.59206081890732,0.563708841295619,0.589890121416044,0.488377158325646,0.607551885974746,0.604243013828986,0.587173306032805,0.720930281838846,0.733067987159442,0.593723658228085,0.58547650901038,0.579615786964149,0.467291774442251,0.688961860020301,0.602379706048699,0.660644435131567,0.536328093831779,0.607487353752007,0.750825356767399,0.575817126499318,0.781059509123579,0.622012819928038,0.576409695715575,0.412584221742109,0.667009609496887,0.580598322646663,0.592921586164316,0.578946158661484,0.693139702647451,0.58170004044273,0.800172053856398,0.507560044563412,0.536450454651377,0.415242046504285,0.508451742142194,0.520908169465534,1.03065564348915,0.765715089486943,0.424198412099001,0.620338154127618,0.638915998176389,0.525710701012278,0.618079077331357,0.545830848069895,0.663285738821776,0.438539555465898,0.602283442046093,0.718840352386594,0.502815010246811,0.432279338248927,0.627934771169876,0.728359723801926,0.495282137461196,0.633205742076356,0.609664964140908,0.56850361219382,0.60133915513973,0.588987700386584,0.613539814683988,0.699707652303547,0.590386215108722,0.751892739571694,0.48725320912023,0.522580192749557,0.449831985830954,0.542056838683638,0.642896216416369,0.547784255749309,0.614270025859983,0.678992397888513,0.584552130240664,0.457586880932114,0.644328099316061,0.640187548716964,0.466750884899165,0.642384877159212,0.590353417293633,0.400802148718519,0.655144720777198,0.63906218002545,0.265420025293774,0.736752233255418,0.495513733957101,0.491360828179833,0.670131541134983,0.503227178258987,0.605432229230014,0.651910151572758,0.664630554187974,0.618021160532951,0.593104631255847,0.564245753111435,0.578695242682628,0.355703238359031,0.785135790393872,0.678983707175417,0.445544720071459,0.714369917734816,0.746525058713203,0.441781598371022,0.60836061751033,0.563474496489675
"8",0.7,0.49083990536056,0.810471070797656,0.678864694428144,0.716923351454908,0.645209297181682,0.641883863998151,0.876070260469157,0.711937688448532,0.716240190370208,0.533699427310532,0.583801236419174,0.7482023585646,0.718650196858948,0.958229305951898,0.657472519637126,0.837748260039901,0.683887918514933,0.785181390225229,0.768442054262494,0.766756920580934,0.639652961405065,0.581553598269518,0.515664869508327,0.805437126968051,0.71929564600193,0.893684666809996,0.72818626127568,0.850000519690832,0.799875368818189,0.983936191764449,0.680261723343698,0.653904458644513,0.715027683475621,0.776241047524846,0.680283971056972,0.723979125103595,0.67571680462827,0.709130320644741,0.578043714339496,0.835698781996281,0.925668190662918,0.723123213894511,0.68028910646058,0.635365938523875,0.635122977581035,0.667663532575825,0.666943806425639,0.505879331920411,0.630496082134419,0.666315599373731,0.602485162165882,0.692629942455928,0.778110276546174,0.800039292472534,0.960450188633037,0.748414984814398,0.86922488409756,0.656865514896304,0.593256199226526,0.679346827247463,0.600989491288365,0.690633529644111,0.462846877310735,0.779079479596066,0.651225393915328,0.729677596054115,0.714968675569131,0.722243866944263,0.838639378388969,0.665343133004091,0.674628279509995,0.588648206424988,0.703522752000032,0.801128981116875,0.866926430004156,0.910886242396229,0.627435254546122,0.935734095358213,0.709180179157627,0.693736301447633,0.730369298756026,0.737187671791368,0.665659096970242,0.645335989629819,0.824606607266004,0.776105353938643,0.842967043845354,0.7572061746776,0.66627876075842,0.867532721783643,0.857228040462046,0.679366012841398,0.688622938455259,0.724034617136207,0.814914207595544,0.822825296317979,0.642501562491529,0.72185080741239,0.753223129849053,0.708336387237353,0.496715573455704,0.47238207943232,0.624465716025516,0.754599238148507,0.74905598695959,0.446905538246659,0.610185234027901,0.830912716747851,0.699714789460187,0.587939782964805,0.945264692027127,0.544569121974425,0.867736694590947,0.750145740866185,0.635657738180388,0.517528360475198,0.658362642121008,0.49473798202677,0.912176354354136,0.722202250559307,0.691595654630289,0.84568607693715,0.69462685249059,0.831888367196631,0.715907532100799,0.700056907859813,0.68683324016217,0.699526280786555,0.710629222962593,0.971391001096022,0.737729951144693,0.777080149568484,0.861231615722305,0.597120824098193,0.656221040131031,0.991823275412007,0.759895991063199,0.729001075228005,0.904492812741125,0.542208194367176,0.615633105302082,0.732059515150357,0.707894077974251,0.75556846287239,0.623479327919878,0.675052556949933,0.493598946955253,0.583110217356803,0.688162670843602,0.520838401552592,0.620922904478141,0.686240730906391,0.57233168942446,0.796927353457217,0.883993688891053,0.727423757131595,0.732360385106638,1.02637848449517,0.504186692567878,0.66547995661193,0.664100380701425,0.811192305537323,0.992926256107765,0.666614090550068,0.534527564312509,0.577326159129359,0.552075562724886,0.546844034979534,0.698240789092935,0.80306792155731,0.559589769203251,0.863346862689623,0.813918153989996,0.848991332326913,0.574166146481851,0.733320805918992,0.573772414978179,0.741237205681684,0.622040416109653,0.472735767552119,0.758117305169168,0.894085688768337,0.580154385292843,0.74411450288726,0.758529258107158,0.777906626671479,0.57700398152778,0.80118310001679,0.658758426848465,0.655614003830524,0.831143586595944,0.704639032541084,0.716645401635776,0.807829500513553,0.758841621228817,0.78489936266322,0.757937145035863,0.755318437373655,0.579360816228633,1.11123086967183,0.604520163982697,0.838757016542439,0.564925046459826,0.675134791811298,0.614980768693374,0.678990443018078,0.755845271224245,0.545776130516028,0.648356318172197,0.725772245577103,0.976311670157282,0.838938720451627,0.792579883109505,0.8021470367343,0.691562045134624,0.842477061996408,0.839909176454303,0.481029982895282,0.689057261814327,0.621415158177308,0.612836502664639,0.61080873265665,0.598287672332236,0.566276980793058,0.955381691292962,0.73710665303381,0.556447666191946,0.662986842387139,0.790498689169159,0.559884305555703,0.731923887529012,0.703146377879977,0.666553514448977,0.655128819117975,0.772170029387534,0.649308668189741,0.797870862204591,0.80786664993368,0.751979286080857,0.788220729330468,0.535671481090459,0.822704896542456,0.616272900003951,0.847469152069386,0.768211991102327,0.785610070225972,0.637892816470351,0.619524430515298,0.758272001031668,0.641168123873035,0.65610768699981,0.676391107189546,0.882349357926591,0.790103571521055,0.679165576527203,0.675597412569247,0.489631186421054,0.65976988899489,0.665200421394876,0.723211352263469,0.775299962234164,0.627757036103273,0.764074707559295,0.536941935396906,0.562255997108832,0.664923992142411,0.681934990893482,0.592153895986309,0.791378794488988,0.650087124316303,0.51825627843671,0.552734760710962,0.649973664362606,0.75432157956241,0.633267464411017,0.919521405978075,0.61106897097192,0.691961512482498,0.657053985567347,0.531783588918495,0.581107947601961,0.923460527494145,0.711524871445591,0.647970705682738,0.861715585427612,0.67984657429728,0.726111938830018,0.546435262380617,0.581538017358986,1.03725048090338,0.671362864219993,0.671745952877735,0.807306013755168,0.647786682806505,0.821364920042281,0.781207220721021,0.765014250437712,0.603487906322187,0.701273204400576,0.796860924427602,0.653616934922773,0.685778412836268,0.975375455436824,0.719371736108692,0.634562560205161,0.777682014413083,0.647957352437789,0.776726429883878,0.666915578845751,0.941453955870078,0.584688664360589,0.75653876312033,0.44871274189456,0.742706302658448,0.747186832158032,0.640640993087942,0.530261408720467,0.558998519684552,0.687503155432065,0.697044956943168,0.863298618402353,0.634562052569465,0.514882521890857,0.718208059828758,0.628263397079815,0.630021729767539,0.539566772990171,0.858739285164528,0.725069784745058,0.591631230482193,0.878427275919183,0.834857966100045,0.855946140075398,0.638275094958785,0.709563301511853,0.634389252157156,0.712379898996636,0.762157762442011,0.883575778314817,0.846204967407775,0.760673116541163,0.68259963410243,0.596239960684146,0.812828303938626,0.502044557335203,0.602640939639856,0.503535798008402,0.719646268409704,0.752235678950552,0.779779667751189,0.604637965250918,0.73519579744923,0.631930591313851,0.830066298896175,0.7397692981047,0.853738808256358,0.624003074110076,0.914339002059255,0.915533947821231,0.633458217421345,0.621601399160875,0.53989504496054,0.78465937991464,0.527154651118407,0.60077432984475,0.900867517087086,0.949597100668832,0.731812256378356,0.726175129463765,0.549294972625894,0.864253017151685,0.684584969953158,0.653677203777793,0.609033059862879,0.793481123228657,0.682233698172604,0.639423812875984,0.675060357265879,0.920109866753277,0.660879403862748,0.550503362673981,0.576721439715451,0.550495779971244,0.490838408170416,0.579570497953279,0.815140299320361,0.566780193034866,0.669405174877852,0.763577603235683,0.706423842536,0.524968173305478,0.655303180648478,0.64572999941599,0.735993905012851,0.495666151166257,0.682832318598354,0.793575039676068,0.688301051070948,0.600877507582053,0.786634241067552,0.650468458692947,0.595660767824483,0.65611882344331,0.711466413884382,0.716783393585291,0.686037761427988,0.72265958091079,0.657846942891032,0.79112270544062,0.623745899718381,0.640888974583859,0.662948134949976,0.611771720337615,0.702676180490101,0.805684687508993,0.846839318047094,0.641748960651987,0.571783122738308,0.857576945359169,0.665761489465665,0.85073090648026,0.837913180836029,0.751777925993334,0.714286342556714,0.689380812237968,0.6457765943112,0.595232074338182,0.78911987659776,0.644344572703964,0.883853687190647,0.509398398058148,0.655459972722764,0.52734736974935,0.647320313106666,0.684156828137876,0.782686393345319,1.10777736092304,0.671638584179179,0.618978423044824,0.683114164072941,0.650708998448814,0.647864920302731,0.621858687979652,0.817647656687422,0.706416479912035,0.605606040764345,0.590138561893641,0.715446038250041,0.759902413156407,0.806287663808459,0.698224982428852,0.714466840549413,0.641650025625455,0.920248545512806,0.721341201800234,0.725921818732804,0.735034978275912,0.726225486761462,0.678959697949453,0.579970264508584,0.581246987894394,0.652942891177834,0.763228721355567,0.574659075251873,0.712079564134939,0.833327065542348,0.72159245275842,0.748348756296343,0.664534983077024,0.763494319601078,0.71482772533989,0.727578597138077,0.591965206931758,0.391036049871976,0.87875440807684,0.614031252696584,0.747031171774471,0.693764307559354,0.664352766294285,0.607076987016243,0.618880376048139,0.824336520195076,0.479277273524229,0.700295771590605,0.63183271677975,0.528376118726115,0.742080916415984,0.801217877713628,0.733254674240574,0.718984737184111,0.745560024878806,0.828968922565149,0.716511926329061,0.648166852140965,0.780022172328587,0.78468969349706,0.841513945235053,0.856987581133476,0.645189062897848,0.551363350467934
"9",0.8,0.706034646172146,1.00935962889234,0.874772269576254,0.776753381543477,0.76639064067814,0.794594099308744,0.78335749530983,0.636486746041727,1.10472731668411,0.765254983307977,0.796181939390328,0.773390821459903,0.854925399021589,0.620443664389365,0.806709880437806,0.795225689872485,0.947902277312395,0.867013382050655,0.935486208259552,0.854937890868502,0.88481180110378,0.687498171798498,0.937130202780631,0.895915897908178,0.820251491019644,0.726102825439111,0.736008668597313,0.86033577648161,0.693280946242238,1.0381904202515,0.879294352906151,0.71601763943211,0.933094520781895,0.830296836230183,0.838168862565973,0.953527926022735,0.73520454074059,0.898412972445988,0.719125414007563,0.729499534468119,0.644039644092098,1.00613026139148,0.655675617516177,0.822949951160537,0.779025980939875,0.665644239915548,0.534292103569085,0.754479929519391,0.834180289596579,0.717871221820334,0.936065993770994,0.751541643016795,0.932105757594344,0.893022843920681,1.06336853549983,0.958883731460705,0.671754049632965,1.00912228842176,0.710332358708652,0.919250844400024,0.55465467937834,0.770592722393635,0.852211158250244,0.801425767037958,0.815897069672161,0.930137423250239,0.731053764297809,0.770452869412985,0.81060922753809,0.713130946797083,0.875676196867225,0.803433581029029,0.944195767025718,0.751339161932693,1.00682739449119,0.897646252025356,0.885505565377688,0.740359175155282,0.809519765523423,0.746706646694468,0.751435224194533,0.779929329788569,1.02621856082662,0.699663928830943,0.820623017606673,0.947490292705461,0.778939030075662,0.988010964983812,0.906616208065603,0.840594609561537,0.847853251220412,0.910208616859362,0.764723440036833,0.76709134178646,0.857781484041812,0.64365324148427,0.90471021105356,0.567378461388653,0.819364603331071,0.802532459357564,0.823078166413002,0.597585595621284,0.814681328086155,0.688455789094261,0.833178940300836,0.862676244492559,0.844105535824078,1.04638160085634,0.647273755619171,0.738496313886562,0.930640633180385,0.821399634026572,0.714066900441284,0.958600298436819,0.732880923527384,0.644673670482121,0.79961610658239,0.723915368853674,0.589042470448993,0.9162899526218,0.886427506393646,0.918785799589763,0.740459509519696,0.958916356640557,0.791776586412044,0.817886620418292,0.928051911939171,0.729687270896743,0.816775613547253,0.875298742173666,1.09498678426238,1.01246605033662,0.684220021531592,0.875989978751926,0.854669868371619,1.02940491298629,0.682073470045371,0.668022352210036,0.673250655467463,0.827304487325165,0.714314538897686,0.893722805355956,0.834966783217612,0.796677104082085,0.678787672424549,0.665182976964395,0.650187958972696,0.725636484261087,0.658403303457682,0.742556668185619,0.67896619309867,0.646601181916607,0.732703114622513,0.825184119035981,0.923224566212485,0.844708931977301,0.973100021000708,0.545030810159161,0.788155079741019,0.694115029315011,0.74142881368414,0.652239671345701,0.886879836115522,0.73631470616277,1.01155284390663,0.667378745782425,0.847008600125973,0.675567514062155,0.78818744284495,0.823614540527457,0.981532692649815,0.906344609179776,0.673518701710979,0.790715345558015,0.66987945151108,0.879660466146306,0.652979898408721,0.706448885041153,0.642125274802503,0.746929843821645,0.726130032683604,0.917938382369559,0.880354525798773,0.78959026981008,0.685636960915413,0.760382947101198,0.886368423154929,0.798247850560565,0.73531847814891,0.935252977982296,0.798200316598806,0.894910993827039,0.72315107491894,0.892444788611449,0.708919961504551,0.796899150631909,0.93366377868995,0.99616060563032,1.20212900479597,0.873109974731052,0.68161631662175,0.712210399057466,0.946195024495292,0.878756913548705,0.786748227543243,0.789043400146493,0.66560378422506,0.802469906732756,0.702634695727293,0.913001122891313,0.977596646203875,1.0631497990317,0.851865141595601,1.00687026542022,0.918338558008921,0.837223425245864,0.806310264779952,0.686219217601035,0.686893361469521,0.821186196185489,1.02321405977344,0.72409216595521,0.758785842743654,0.7307476532228,0.537769216734825,0.614699013835393,0.783685328968249,0.793006535905878,0.868105216000123,0.785149609007856,0.815590128276357,0.583855311444855,0.708910225096967,0.763032733192412,0.846560570734836,0.754294376963274,0.744663590633212,0.647124385205957,0.896330313781827,0.884753012846326,0.844648576611796,0.666658359082318,0.852702537738889,0.910815361444976,0.725453131023562,0.844408565988399,0.88094438426932,0.726092300252047,0.817100137406993,0.704357961548723,0.722931023946633,0.990172612255262,0.952700679569303,0.973363885064895,0.74472549717931,0.657843189476442,0.652503490310461,0.849241467349393,0.76097253216255,0.76633995545327,0.936517607843274,0.756066015858219,1.08889940230835,0.832709344241429,0.62633391890768,0.601205389145113,0.710536605372987,0.745886885043802,0.937896273518856,0.719835327387621,0.710785525123222,0.771892718595177,0.825983057905597,0.993030578880072,0.854783261579168,0.854107431214248,0.65880586942143,0.7251927200432,0.723515763103704,0.689316995876667,1.04505376673538,0.747141452655908,0.63092225294241,0.642307482325282,1.01443947710675,0.676663072572375,0.635626386995327,0.947593602178803,0.864813207773633,1.03355029272204,0.773875555609671,0.893253269505675,0.849388339282977,0.719909701860839,0.581143415598591,0.929058971031163,0.681410731400556,0.648186791288168,0.809235545447985,0.962681757469664,0.742927532290056,1.049261601156,0.831550567830656,0.835247329844139,0.794624555888976,0.737058530421191,0.759951546859783,0.654308203810026,0.994867144287049,0.649453235404636,0.786488996971312,0.758923129622863,0.773730256946104,0.787706805606653,0.664109535536936,0.876635452129147,0.684659755436621,0.733117693966725,0.831101038288985,0.81653581328464,0.616124347350131,0.878326042067179,0.684713253982086,0.684418151861356,0.733648766040504,0.599529301375379,0.676906744820595,0.71551763882725,0.924903954117543,0.906133719779548,0.95597701878079,0.813497689011296,0.810974271671627,0.940555048364044,0.726141148677749,0.71105686064095,0.699324263478981,0.804162483319829,0.796634270414028,0.646011231336132,1.02396777511554,0.882701288002115,0.842760181228412,0.823963317384547,0.638505804408627,0.778352790673123,0.741302488460187,0.57143253524711,0.807262498678383,0.940398933766673,0.929761981823711,0.773405662029119,0.990673383393649,0.819615166107049,0.807557921542261,0.988368782473513,0.642593794702477,0.801964724918449,1.01040758406633,0.64623379890107,1.01193533229575,0.613007633865643,0.633289283506362,0.967399965765601,0.775850005458564,0.669764406968886,0.639011862273248,1.07240772088254,0.697605018025244,0.60278745950145,0.704196736542851,0.781140969346027,0.941489885342215,0.730965885224906,0.657614577166382,0.775059764208565,0.928590042539051,0.800706350990125,0.72679231873753,0.969062940282551,0.613019156459486,0.730118844918915,0.843809181152646,0.702845778149577,0.83957581581938,0.744659771274472,0.537360426708563,0.729869997022879,0.843525059625269,0.641819792817578,0.74501972159524,0.709781827315964,0.721380770584667,0.826509966963996,0.554219652893619,0.713782901280848,0.929611619775809,0.773799329239474,0.895314976887232,0.76679930628688,0.780727452781616,0.71129280868914,0.753542967264216,0.846212633382135,0.872837586824771,0.729731196617378,0.921074352430623,0.894794418267015,0.771413312017619,0.737282919749199,0.990187676392577,0.861977534666404,0.765177441857885,0.803264985984354,0.944984883232725,0.903830386658602,0.806150996905799,0.676001023957765,0.709480156850817,1.04002615269737,0.878749196955335,0.802979582064876,0.794722585271075,0.74444767956018,0.643201052012232,0.713707819994878,0.83206494784842,0.68014064812452,0.933779430927249,0.802375740019624,0.87477377286041,0.543397795549315,0.741401709883566,0.729559988247338,0.772899306549915,0.787927145133471,0.822361473581117,0.788614982413749,1.30648473561314,0.715864675430573,0.777046617895659,0.726973853314694,0.955079330777363,0.749479273373916,0.865641748727251,0.705869512488651,0.737060083520635,0.997311707561008,0.875996788522799,0.736991666213096,0.793440447181514,0.748943868067013,0.909342397477735,0.858861549101348,0.961099484814439,0.869675788793912,0.764729962388568,0.73737078307826,0.807066841018989,0.650282861968319,0.664932765483543,0.740353438043846,0.964850401548009,0.876825364103164,0.665044889198191,0.800705937566563,0.726577188033694,0.799221925995118,0.839942313252004,0.922997070573688,0.797343001127009,0.780045491586926,0.698468889691012,0.863548511272798,0.727331087705002,0.80833788357698,0.442489482201214,0.747016860515524,0.698820664151398,0.733870018722845,0.805649750395915,0.496134459487828,0.81109940284201,0.721162053839274,0.88151240545127,0.614000526418537,0.790919227420377,0.816033110276429,0.760887990547232,0.818850150833793,0.731205370575204,0.916086486822222,0.836129814855015,0.929546137735292,0.898716922032786,0.805040265822257,0.543013096173502,0.862904866251503,0.758344601028904,0.930524655267547
"10",0.9,0.958455663615211,0.939976264249776,1.01345998035151,0.990619558903326,1.03252590118119,0.594716860234654,1.10157676793945,0.797070002840086,0.640862417615147,0.79498892741293,0.972133268487877,0.746494616939763,1.11757844147958,1.10417270244718,0.963675264264254,1.00310550161436,0.82793347140843,0.902433211535667,0.931971238474471,0.916758293268424,1.18688230051157,0.874098848944968,0.789172934085741,0.800164376212624,0.927598123200014,0.761292815410879,0.818845130619868,0.981852930120944,0.905492939629495,0.909512440088726,0.785960186458898,1.13687207468525,0.976733023989921,0.933578133764004,0.842964687589203,0.802215413967993,0.729958719166737,0.871870800805857,0.908350240184685,1.0196157992179,0.72014216216933,1.00684584755415,0.815522422384873,0.762782079727994,0.823806143979248,0.898943461561536,0.874039442678718,0.732409812219086,0.68093731855013,0.875330829679759,1.08442118467544,1.03348881367638,0.743468593355939,1.09481304529106,1.04311808604544,1.01597584312517,0.761900756289906,0.698770669641076,0.91638207485738,1.03205371063175,0.916731295750855,0.886019182000501,0.645304402462603,0.752554643073951,0.874582594481385,1.03786671636302,0.904318427754098,0.95060122042715,1.01827543511924,0.968290046495205,0.74247895571265,0.861148971244517,0.733556333908955,1.09383138279063,0.914638368151186,1.00126537300332,1.00832006377311,0.823698630226512,0.911511740123399,1.10872498139117,0.722204026962051,0.98729277837657,0.994807071325105,0.908196883992415,0.959652702723052,0.871858810545229,0.963200038139138,1.06089862700897,0.84744650486551,1.00424190917685,0.985239182113806,0.932703050864744,0.84941532239725,0.974051820079431,0.977404200561673,0.879607301527005,0.838600520676324,0.953287238966608,0.882919242559644,0.94134999242754,0.637838822195663,0.680876434975772,0.975387272086726,0.909207786581681,0.903777502082317,0.857195238059363,1.01078350550071,1.00688548991419,0.897168259029696,1.07352861504567,0.836101909695849,0.980381338095738,0.862983322898035,0.740923439232498,0.699760068441297,0.858933480796929,1.03664173288416,0.872061611582424,0.715537868397436,0.948029990389612,1.0590683974331,0.866361871449261,1.07523165103008,1.00451790597548,0.961706470366031,0.847675086257757,0.977535297572,0.8137450003798,1.27014053973062,0.952312879969123,0.968012421855489,0.852397948261653,1.10895034384238,0.729300747285759,0.696140076278332,0.952553604524591,0.952154417917769,0.818327188293044,0.791774926451129,1.04055856883252,1.10290013530951,0.813670195415536,0.882155341381651,0.852138086688452,0.739562235626955,0.849614752647287,0.738349389600551,0.824474126552454,0.797331542816126,0.836225628159177,0.81839717619737,0.978103836677167,0.943461213183953,1.05668115423454,0.927005975114958,0.708784100755535,1.20271719831952,1.01420135981686,0.624787216410755,0.772758305715117,0.911534832484041,1.00213373258077,0.785031287744134,1.10397753959714,0.744329579662146,0.749678862099821,0.849321586797758,0.94911656896127,1.01727355012202,0.817975272444241,1.15021229414524,0.80521647038754,0.963559544652216,0.998936596751997,1.1013240268901,0.762404255612294,0.746661710867198,0.753355948738118,0.823572265984237,1.10675081872312,0.878768202621871,0.849753351291989,1.08277836064847,0.834498897904349,0.892282543098941,0.957223755096952,0.838188994234946,0.896839841265543,0.805004614098941,0.957328186476504,0.753219779131804,0.979326959732499,1.01036704765948,1.05803392203756,1.05837302691082,0.903056454570963,1.35823748515034,0.973230496068023,1.03739215770215,1.00818552531164,0.884158983847547,0.963838950660646,0.988925936196273,0.777488712549463,0.764865644744658,0.818197240159423,0.791474578261791,0.900818354160885,0.973929915680269,1.26359231040472,0.909157284312952,0.810270017227428,1.00267113498211,0.890793581566591,0.986673234346456,0.851320471033971,0.92590201191312,0.811399815410138,0.721538974939124,1.08014973843206,0.80954136348477,0.882005649933055,0.82976107021361,0.811716588110405,0.896365417481765,0.591791477346116,0.896238751356378,0.953588213083022,0.765052857073869,0.79538541641226,0.926689026355174,0.814221045916698,0.703734726661729,0.978166883516512,0.839989289360629,0.795749260127125,0.910392182026934,0.984920083863494,0.929938308866078,1.0595113945504,0.766660436740378,0.990787894906847,1.10614261586472,0.956378692198012,0.853032226158712,0.907380190553697,0.811916074403429,1.00672792378908,0.882542117521315,0.788224044989934,0.80849063229,1.13042367968735,0.831112293567503,1.08163729686497,0.925854422579816,0.823739642386158,0.786203583132857,1.10204524026557,0.791090172658061,1.15411205357841,0.805822504105227,0.781620449939951,0.831178294959229,0.939434239380312,0.747484269246207,0.893580177345409,0.79081298501861,0.814000172933338,0.985911863701619,0.820974924510524,0.956277485797552,0.957684337453512,0.994516630136042,0.903093151386707,0.91407382445787,0.884335131051541,0.962189829840516,0.760714315545301,1.00098739086345,0.830520752022293,0.78606936019642,1.24328022852766,1.03137263137355,0.699958970654132,0.80386315994126,0.981545618119024,0.813543395033658,0.794752638801364,0.669883777802379,0.8691739089856,1.0800778014426,0.993853164369479,0.875711027542908,0.756694616818476,0.936554683844657,0.702208117287912,0.950982836897025,0.947834174739295,0.995255490674977,0.845022886580952,0.881932939836283,0.985795635991548,0.869368206521434,0.91679464913293,0.912057826200085,0.92383828539376,0.872065126975677,0.994840094273238,0.78194730769913,0.844683229702441,1.02987806941914,0.850773969754622,0.779747192181903,0.896295920931528,0.771396833474971,0.783755299497994,0.86800514348619,0.90959390431546,0.971255922448545,0.866172929487748,0.877196970494782,0.813186075144566,0.668177049211483,0.900774551405665,0.706339790812234,0.898132247656187,0.745254233047282,0.842867384319442,0.970140872485858,1.11478404606216,1.14081742945792,1.10730194620053,1.01989950255786,0.853833257011158,0.818561287888496,0.957833652302048,0.862666349033209,0.978317653241916,0.778694825026159,1.10121604449381,0.715260748423599,0.879520698364987,0.998783641754649,1.00098005998218,0.810893300754082,0.993285856762165,0.871251933420381,0.888677690295239,0.670899532554598,1.09646941248623,1.00948056637327,1.010266651791,0.965710113554633,0.802135655766279,0.925429449836329,1.02303098144044,0.77481806770899,0.800145793654561,0.958711794770086,0.880592288104599,0.729818877495892,1.11611116113804,0.78167720493648,0.831990429900099,0.759717859654171,0.987786467241193,0.860661263433916,0.834171800499982,1.18550596069974,0.745061702337734,0.952847596064488,0.813786870232632,0.80310484664668,0.905379644395743,0.796544970847329,0.878182105197954,1.08729866605331,1.05230034906119,0.722043712763784,0.965747807184057,0.783501650104092,0.887858527069766,0.925515307138783,0.985961807632734,0.895821466964648,0.961813467270691,0.613517905285048,0.796658242452042,0.959287869946042,0.873738776937352,0.839265439385071,0.841502526208744,0.820945131863678,0.755051979558594,0.785476295798179,0.879303977540132,1.00740068067459,0.93045743064156,0.97842908379865,0.984184920347408,0.874981717076737,0.807975285946398,0.990225650968339,0.830893335697998,1.02391846043169,0.97016743658379,0.956096378380986,1.02539867394549,0.925552113448393,1.00999120516899,0.819011960538009,1.01892485298074,0.934196292015315,0.749871939889915,0.97157285820978,1.02011958324758,0.943505756733379,1.01465754159604,1.02483231089267,0.809453295293981,0.9183328950922,0.829713074597689,0.897104871524205,0.90360182938097,0.97917741925322,0.674806860087369,0.790747325480935,0.898151337328888,0.745198125850585,1.0457854663928,0.875025382259151,0.947309074102392,0.892424182008741,0.917837305798536,0.842798147352495,0.744104824240142,1.23413041827131,0.866977548486397,0.932268873705455,0.808786136095479,0.806363324962402,1.01053163699083,0.822919784914723,0.902251841758756,0.939087495378212,0.950717117907274,0.920734023384933,1.00707556104578,0.78029191811942,0.974845701356311,0.927046423264736,1.10458369850042,0.858918595293042,1.05042786544826,1.01980324264693,1.00729157521514,0.974467010091386,0.799608941766375,0.723347015279288,0.835808590759884,0.923331005228645,0.71236218037778,1.10739216570725,0.88872369882151,0.827055190518173,0.854148306055163,0.891963914582946,0.987740577947551,1.0265382164552,0.90353384708666,0.83637627980155,0.889166817948038,0.960102741424039,0.830045328424506,1.0330317213052,0.837764634736227,0.526370082199678,0.793749125367611,0.889429126698116,0.914947439675435,0.831566815304984,0.855774110472746,0.728404281735799,1.01518671574253,0.765126831439292,1.12644334381904,0.889129900492783,0.898025755241274,0.958080746908339,0.949511263685757,0.723254684720974,1.0245086076486,0.937624114832791,1.10385856121109,0.979478754489154,0.998431686836922,0.820056593543739,0.872106772885903,0.88667581783355,0.915017394069562
"11",1,1.05950630247536,0.951208083573522,1.00279642556796,1.28708265718359,1.12944174622395,1.00516886667605,0.96211424789381,0.84108135074855,1.25033717739925,0.911814947978957,0.90547086134712,0.739766787469544,1.05605846279799,1.03950786318286,1.15945979176064,1.02669070557618,1.15039099862557,0.942375337444954,0.981889387603374,1.24626779015947,0.853719155420472,0.997200753274216,0.92286530978194,0.898067815988965,0.934855484738988,1.10580186355213,1.06499014162081,1.03938480725506,0.982085852488604,0.97987682287136,1.3672200244412,1.03120581238112,1.01811613848248,1.04833353826757,0.971040521406708,0.924692842144876,0.89107002493503,0.832337955347106,0.881311314212363,1.07896860206877,1.04674273284212,1.0037607655554,0.942170614310863,1.02540817789235,0.750504734275342,0.802885920330893,0.815674851115251,0.842933701480055,0.993836838156767,0.975128095202703,0.988749061597774,1.26392520013752,1.09667085419827,1.39382482143086,1.09625614538213,1.03389164099287,1.26836265697561,0.879597201014698,1.10656250924206,0.78664575345045,0.92935240299019,1.05147792044856,1.07637548913754,0.792287063624173,1.01102534871911,1.04586621250195,1.05923775401686,0.983839743064163,1.01313956880396,0.734557640164154,1.01101145787529,1.00957932021014,0.797777483901039,1.10779770642991,0.94458979875292,1.17201203986344,1.02515350435635,1.00314379463399,0.987259013770637,1.08235585559125,1.04510311476005,1.09140817390958,1.00801666704281,1.05835528447968,1.09770268189006,0.941029601784551,0.99810309001152,1.22892157012567,1.06794325368333,1.14713248348367,0.814690085006194,0.890635295571942,1.01449544225327,1.1449665725741,0.962668505504498,1.23097788504503,0.955744400927629,0.993054352564224,0.900642445438219,0.976768825636735,0.99096507853535,0.79077537504049,1.03365253583214,1.02992741284948,1.01022381480235,0.918839059510806,0.969383315931858,0.947876094981263,1.12884356978319,0.95599068813151,1.01000499243725,1.00639068211509,1.07042635696299,1.06950241432026,1.05868004233972,0.789140379949454,0.782148558519232,0.853407909917926,0.993061836226047,0.952439099125583,0.992418739059896,1.03770868112591,1.23735309172351,1.39394248397074,1.0480307674651,0.971256895021855,0.957588293578612,1.02824397942636,1.43188795366131,1.05626559339753,0.951146198534512,0.86457200969773,0.838209220681768,1.13684078147599,0.936621456198105,1.06158736545145,0.876315853535276,1.05698484767342,0.968378175809802,0.857714306077427,1.10748280049098,0.976024926937417,1.12713720887321,0.955292780616466,0.870666858464184,0.773315857809436,1.03419623519442,1.04166793475605,0.958080985416683,0.959520191443916,0.885215858464485,0.75443748617688,0.972149859385681,1.1670438180776,0.690340585580608,1.0309883780626,0.991922657593942,1.02703936595604,1.1867430051232,0.793448840405197,1.15187054080209,1.14022523471849,0.852024935433334,1.17016511899465,0.865272884093245,0.843192256322955,1.0598301187773,1.10405592256625,0.984886682312429,1.02906769590036,1.04191811354898,0.757551473927955,0.94180571988252,0.954864189687204,0.896149959202546,0.953906545898622,1.17433885751046,0.922873373383086,0.886729144099449,0.952697796758705,1.15642842766688,1.04629619375929,0.958509443848101,0.907221893453146,0.954056607594857,0.910743176619121,0.933152352989349,0.969121813726953,1.0231151738968,0.994446493848564,1.1855257187248,0.954762364055606,1.16780885257629,1.0984083693392,1.16642434971887,1.04841743424637,1.12408505222557,1.05143722121976,1.1150362633758,0.946818620110478,0.924464575637066,1.01803601055509,1.16591731225358,0.992202499357805,0.947819954600557,0.798464315218503,0.952778936507506,0.96582771698664,0.893690882666379,0.931394196717986,0.940231163834146,1.03213537382955,1.34850073286118,1.04300637710742,0.991047326175423,0.995437277928173,1.03419419265255,0.935539293721073,0.978513861259174,0.923447683744806,0.982915602109762,1.09108256289933,0.925943822785455,1.13639584419831,1.06060383451348,0.98165428677137,0.832662168910357,0.877052630548876,1.02914972837376,0.885319166877081,1.02417959956576,0.846403058894273,1.15437443181635,0.896758897067142,0.822800230513222,0.889862596078081,1.04008110576463,1.16220828675251,0.90367051098131,1.11261091050675,1.18339443824361,1.17544129256148,0.978395400970627,0.979657438170908,0.963384225565298,0.858503573344538,0.900565829080959,1.03229697227009,0.880539492372591,0.996187906615188,0.873918637676142,0.889594582121909,1.22907231348854,1.24550651684443,0.9755289776314,0.989728515586035,0.798125752800998,0.988004114613576,0.940077421442729,0.891457007406365,1.2374750496658,1.2039343574297,0.912187227953334,0.988926775597657,0.843380829942232,0.955320753615507,0.852753829706118,1.00060876455584,1.02843839318422,0.967894480292655,0.913694443043589,1.10156294278487,1.10741766077288,1.07135610127647,1.19696767266281,0.945199550640702,1.00417453906592,1.00970781679377,0.838699849217767,0.944511810047364,1.09999764944379,0.863376666210291,0.835629092343606,1.05784473378314,0.8720873374042,1.13836796987003,0.98189134969425,0.896056877943982,1.16359728218539,1.13998896561668,0.904673319264964,0.696610300325791,1.12317032017154,0.866957926303468,0.901262898773552,1.04288633775901,1.03208106844018,1.03866072864073,0.954407474415936,1.05720703413369,1.03106316492718,1.08709240187435,0.966424321170281,0.933991105819264,0.994465359991439,0.926792350000965,0.90642748674497,1.05454676068189,0.792739290333984,0.912020975811147,1.06203952262021,0.804753145940399,1.17675938792949,0.97262800240173,1.00773672020942,0.87425745335311,0.962423680450976,0.911682930427806,0.906000660239482,1.08601670893774,0.892211398621892,0.927363864624705,0.985040231395398,0.726512199460548,0.965734710018621,0.962089223324735,1.060326840454,1.22039475454863,0.861064238830423,1.03707895231335,1.13952809588605,0.872391181785126,1.1706849050439,0.939154619985025,1.15528027164025,1.05888450130837,0.870106266451829,1.13725216430283,1.23433379429887,0.743721733520008,1.04299611570113,1.11640336910064,1.0854664939355,1.04365236810595,1.18917679708094,0.93524096816864,1.06799057421563,0.769397199295247,0.912421860088641,1.22224429460495,1.14045546156735,1.03381599197362,1.04390575206783,1.22091287224822,0.96280164377444,1.08813174408229,1.01026161588667,1.04624887090749,0.783423535240081,1.02334689233844,0.818065352127405,0.917316976189782,1.0848966797833,0.868705271562158,0.943304073110866,1.22320164800437,1.20042875492549,0.905727101086396,0.934465561029107,1.18053536985414,0.920039857681279,0.758332037739892,0.863617664190204,0.962084770940012,0.918839883624046,1.11917513256961,1.06034731850017,1.16286533517618,0.99173102093554,0.843503272597582,1.01182575692202,0.962627357362048,0.924875857895251,1.13550977744196,0.906324554308693,0.65327146806635,1.03034921544325,0.833303743127008,0.926139479884195,1.11159344653408,0.963414197931889,1.05463627316204,1.00998183735411,0.87182972217876,0.88628715141129,1.17723735448542,0.820199694568984,0.995498574324754,1.14862490094712,1.03881282178605,1.08445074190998,1.25714295433575,1.36106054196786,0.868894924817798,1.1039706677777,0.91637086397474,1.02829082892824,1.10200522429286,1.11553847750418,0.93798320734984,1.11516609890057,0.89872281082341,0.944306652955294,1.09350819041252,1.06157738435072,0.786445274640473,1.09852491942484,1.11441300655639,1.06863758430651,0.997861943698124,1.02002740931656,0.893163762641106,0.758350943859731,1.05045185034978,0.93709578570997,0.997096711197808,1.01904235707052,0.842579442923303,1.18885102241095,0.876863756218111,1.00019704373697,1.2133404311215,1.05302754395678,1.01331264253912,0.905100169016051,0.955903257028098,0.978748127124939,0.987808105382778,0.935374462501127,1.03824040698902,0.948085214201965,1.3407104288635,0.992181595500585,0.962805154571369,0.998882870749046,1.07809391491619,1.05249701145966,1.07467196147719,1.05259962500525,0.889199289441636,0.933030684756722,1.10892517270815,1.16670764372768,1.02495025295509,1.13177852960976,1.05560302856105,1.16784064770536,0.966563529649561,0.968333455793827,0.799781164921986,0.792956682714558,1.16659436774563,0.891319464452093,1.08131851896215,0.950372888043999,0.939525027994911,0.899822932145622,1.02488546311395,0.960966758615602,0.973363548342006,1.09423147583171,1.1297357266074,0.672812201568455,0.933843331958228,0.965811506856595,0.950889515500751,1.21186074223449,0.831298000872665,0.945043243788929,1.16987144230547,0.878357265734548,0.802424043418795,0.987655640647306,0.975458650127963,1.12138024817021,1.17288003159423,1.02190319377202,1.06020199205458,0.905258956094839,1.10154839736834,0.711301130753817,1.0538597101741,1.23970286661692,1.02326803890524,1.19816067120034,0.996425646729489,0.934652487614555,0.988627940143987,0.91367800482696,0.940871894047128
"12",1.1,1.16947457700981,0.969817855682914,1.05930143942153,1.09732716962444,1.33161123185909,1.15368442339301,1.06290545924897,1.34244465274043,1.09174703631688,0.974977483812389,0.827854603277168,1.03442242853842,1.06005375564608,1.2848161117648,1.12437697378823,1.04226453336386,1.04797074914677,1.11375031094598,1.01096748255616,1.13605325879157,1.398631830223,1.04232840372263,1.10157386758007,1.04850478187578,1.07339825471169,1.07451406662316,1.24912280368978,1.12459459873128,1.08817068223017,1.23243541475792,1.10840540903471,1.00286508979274,1.10397309166359,1.36525124514926,0.942276006799819,1.06202525550244,1.0519847177887,0.935499352758085,1.10397970369813,1.17511055490041,1.12965621371295,1.23972603739369,1.10854136097001,1.02105138943583,0.832995725113923,1.04127260266777,0.941448739039194,1.22190858158511,1.24807686108572,1.08467120799375,1.13756134365995,1.13095726925792,1.25775404153342,1.39897352543559,1.32960155259342,1.25567333433494,1.22508755271893,0.998894080498423,1.21356846690784,1.27309041181531,1.10751358458073,1.03520224904964,0.884655414150465,0.917337900680859,1.08501942004782,1.08885714676137,1.03131671789975,1.14776831896084,1.18906382784646,1.13094579593182,0.933329965995671,0.830206112167503,1.21741624228592,1.1392109494843,1.35710219435992,1.16825956652895,1.01643760729415,1.07554962097888,1.14455765601437,1.14267617829661,1.16085864165028,1.1194478770612,1.17964641649714,0.996704928191293,1.16209812744422,1.07581860388245,1.00316605730623,1.35859812354495,1.12235400317929,1.21685702596873,1.16721747112734,1.22799278081136,1.0465913903882,1.26851543051474,0.976765272632044,1.0027293984333,1.30040021706499,1.1374642789484,1.16287138983982,0.996972619051493,1.09647021413689,1.2246051353315,0.978433755587752,0.982822251806264,0.975222469706293,0.992096359204787,1.11452690190217,1.19242284189333,1.29263960649734,1.20745310044789,1.0010100842131,1.16397678507662,1.22381998409148,1.29000401442197,1.05716401177988,1.02526874284518,1.17639028398991,1.09040987858221,0.999249727693889,0.997139196010194,1.23684173655652,1.41164929762945,1.02750943543719,1.00799179624915,0.937324144344233,1.10084764489478,1.03986936294003,1.02325338338797,1.04123799195531,1.05046760210513,0.958482888100939,1.37455630855781,1.1140082490043,1.04001727021956,0.962776007560161,1.07751083227841,1.21572569471507,1.08968656401931,1.11260542975452,0.903197649509135,1.02679958744127,1.00833676192571,1.17123800149086,1.16434747123832,0.924392869135403,0.889754589369444,1.11445905626361,1.09191984258337,1.09992721060199,1.03532334879573,1.19879331519052,1.14303542796503,0.841982741144437,1.32939734751231,1.15681855668707,1.03413457103481,1.33644920637855,1.18916742494184,1.02860030327154,1.2625967546457,0.968360638736786,0.900287396108572,0.929688042858554,1.18599832857385,1.11412527477296,0.963625467690324,1.02695405254541,1.14407923158342,1.39413933844003,1.12632663021464,0.991656111340815,0.955111917909998,0.996714534179836,0.915360151182486,0.945996133446727,0.964460782690293,1.14159694133036,1.21132815625488,1.36332361610329,1.12184358809369,1.02847187797678,1.046505290125,1.18948376743809,0.913305547523354,1.09571102115739,1.04311845208475,0.99925417496172,1.04535454018629,1.13678021532851,1.19615669593006,1.19467871467627,1.1719539960419,1.22943618130715,1.23338262744066,1.25562714955253,1.15520770454237,1.1305294408275,1.23098869895662,1.10034765747858,1.18998737381762,1.184736837454,1.1287976747161,1.00408176496798,1.15695003999681,1.26681757957623,0.876033103217576,0.983999032966815,1.04709589891465,1.10274306720019,0.949442061995094,1.27713870961076,1.035931791282,1.0847468127491,0.997866981813063,1.14430321941871,1.17172708364326,1.15009945349455,1.0634313645748,0.946934271741246,1.14996386939204,1.13077530888731,1.20930978346472,1.32557733878014,1.04902177431183,0.902566005918717,1.19133038312161,1.08982358015911,1.13760720934264,0.875871022761936,0.948783994834023,1.04387074775141,1.14971436150167,0.992097523921417,1.2625196440703,1.00751048370152,0.979091537590479,1.27490545095293,1.2901101059317,1.10938442730951,1.1152112211166,1.06372637198514,1.2499243231211,1.00196720942714,1.02521011257207,0.945620758007376,1.25301071427923,1.18687287744749,1.07149077495369,1.02703622164299,0.995318325594205,1.08130589756336,1.32096525772689,0.932571239734467,0.977315046887454,1.03763128455584,0.880457243555247,1.19951979613131,1.12003721106192,1.36158512733917,1.05616562391053,1.31440518364907,0.909130438882592,1.32084655849226,1.00213807951646,1.13746255179989,1.04108661558609,1.00161310771549,0.964860688727743,1.24707088949939,1.18600523269238,1.19183730969406,1.19370842619825,1.23475232639984,1.14437926152593,1.32335615877881,0.943711387325824,1.08020152893275,0.984496893597155,1.23525754552232,0.905066116411839,1.0068626643574,1.06716813153091,0.821764820374843,1.25018112308662,1.09771628706871,1.16929100777981,1.25171341004556,0.989679160344235,1.05861399294572,1.38582152802425,1.09672008172681,1.16131278381067,0.978075168841844,0.920032436861442,1.21083286120784,1.13304554454708,1.07558479882502,1.14316109315168,1.08003393070519,1.12317653440973,1.04687435292095,1.29732709191003,1.28438226558838,1.05229414551038,0.949727834399522,0.939701020674752,1.11639971709106,1.02909224254633,1.02746934904602,0.984460307104088,1.18830557894782,1.07290993613715,0.885997644694208,1.03285493612247,1.01948011089108,1.10591196899828,1.08130600052215,1.10754985386177,1.3143023621709,1.03059123490061,1.17786835354552,1.10347668502519,1.11157530176033,0.827437734873976,1.08847294986546,1.2260421267354,0.868120486965273,1.06157505689086,1.22532563361281,1.16687972754196,1.26345199448686,1.3071557847515,1.13488536150003,1.02231785058415,1.09063916323322,1.21139631596606,1.28283175143159,1.2244981847305,1.07586184829544,1.19478409904421,1.08332286819067,0.882087042339294,1.09196096532026,1.15586425347779,1.07915815549282,1.22265492671561,0.894550685620023,0.940156256723503,1.19150688925494,1.17435458617498,0.916373583514894,1.31600375874715,1.22423379280865,1.17289024811013,1.12821884351641,1.07155272325898,1.21924560299965,1.03899441273336,1.17463300896118,1.04208491689526,0.89085690540998,0.898403961115811,1.24229947400018,1.04189113609147,0.939070439015433,1.16174055742304,1.03583536121397,1.38115771246115,1.08603516118926,0.891513327544416,0.841860557047432,1.19379185520744,1.1316467731322,0.939692095415419,0.985954282424634,1.1747345690589,1.29117220955087,1.05350217617198,0.88237089530038,1.08750760763448,1.12776316327046,1.20229819303597,1.08503330703629,1.25706032445167,1.14232875413378,0.877607180205686,1.10516544556389,0.928911855376691,1.04953058264199,0.975525720940292,1.20097479000925,1.08351667153856,1.06376291364165,1.03371071065377,0.873647224200119,0.957822964453677,1.28914994444489,1.10035939271037,0.976009807697778,1.12410111229133,1.21676421053465,1.34143331292218,1.07240947005673,1.29803879504363,1.08921121941739,1.3312741482488,1.25674790580891,1.10543926570162,1.00286006287213,1.20724800900345,1.07041235033021,1.17168645421267,1.1400188389259,1.18583240207988,1.03644905617136,1.2511398494438,1.06445232145832,1.2373390494676,1.22531479537292,1.03932008223415,1.13603272152309,1.10269176847035,1.10041208219691,0.927594288244053,1.06960395364182,0.900019130362283,1.04995296282065,1.11127937733454,1.21063472807503,1.19297713616536,1.0314148970915,1.1832705863002,1.16442896650761,1.05801855057676,1.36052139215599,0.967943022308822,1.1152935505949,1.0373997284626,1.1019572951846,1.02439180105056,1.40862632093361,1.04301748129409,1.0283496090641,1.13827099613562,1.02960111743386,1.24874248258045,1.15411701318582,1.13394102006783,0.978912382641949,1.13818446742213,0.902518952046842,1.18854409802663,1.21895093893623,1.36253712127158,1.24688873611348,1.03631792615831,1.06138379636742,1.21073715170469,0.898882752101221,1.0142269072164,0.937381369631646,1.27831545263445,1.03541095677387,0.900692261032736,0.889703575359708,1.11162346478756,1.01263359987193,1.23014342013973,1.00605112187356,1.01304245750924,1.25305101935005,1.06199981158507,0.987409901401869,1.37386082388953,1.0033432658418,1.05963659026704,0.853437117868259,0.865791101605044,0.960999867498655,0.76179387886502,1.16698491322868,1.13101853567456,1.17841840017981,1.01046731352525,1.21770722460975,1.04929858553334,1.09387273575005,1.0462971624889,0.856843151630988,1.19248978549354,1.10689423988797,1.08047250794741,1.15639718633803,1.23782989980759,1.0174519987177,1.01813707853794,1.21242059019528,0.986480807643787,1.01624812161359,0.959360276554039
"13",1.2,1.07528648556643,1.24458277893001,1.06536958949272,1.50870676355128,1.21718380663275,1.2417919325377,1.18947522432965,1.13450545585069,1.42376935923109,1.12425620600636,0.861490631410701,0.978347900146351,1.0786728458201,1.29546438515687,1.29971484471508,1.06319621056652,1.11691736116884,1.27318281017309,1.1784495048094,1.36372599468697,1.11974588048829,1.15414626385742,1.21645952774245,1.03483537491047,1.24900512645869,1.39861181350739,1.17097738260117,1.16702512224512,1.13351669542109,1.22533929987858,1.31823642227122,1.28900338788556,1.0910364425421,1.40714463844265,1.30839425656658,0.959889110624916,1.06360832993177,1.24376631041061,1.1672769555599,1.13042604456658,1.28653385502594,1.13304345495279,0.852410569258681,0.982304232298157,1.2763004474634,1.17571309699676,1.40732140084175,1.13367903064057,1.20003285830022,1.40045524151786,1.25263632518182,1.12145312802702,1.2736404813583,1.41785461588781,1.46973739297952,1.32346829691878,1.29241660732375,1.18056977241408,1.07129989199124,1.25917844426049,1.27504939538088,1.17106171478831,1.30562678077782,1.22571276618337,1.03570712579714,1.19597552809008,1.13755347473862,1.19027852915627,1.22620862944016,1.36994162442977,1.32072889047144,1.12869080297399,1.22940905256645,1.39327063183259,0.937441750082538,1.22844912607826,1.43735906318577,1.14706488903743,1.4107357936848,1.37418107690314,1.3074753275412,1.34401649765198,1.21778902401179,1.03559966367618,1.44475974170103,1.16386970904359,1.10099428586444,1.24816351485018,1.22178182147089,1.29022139910405,1.36232036108579,1.15275206809941,1.10242176694234,1.11983761048538,1.36300868001198,1.1376554143493,1.37146589167033,1.12669850784877,1.14205202550474,1.32380498597116,1.05184851413945,1.17990776100976,1.13073006458037,1.17469408237728,1.10781183563611,1.24416357625716,1.29853946260435,1.30407674945445,1.29957474662255,1.30395773640971,1.32762829410024,1.11003774715814,1.27629690040105,1.37934043917982,1.25089318220397,0.995607387955985,1.13090136191227,1.17218746783017,1.14573553346096,1.03241279049826,1.18373875534172,1.05901113335152,1.68732046379761,1.01980461630366,1.47924190179413,1.1811364443277,1.23623199538022,1.22609735981953,1.46704038079704,1.17628908327458,1.15843665122983,0.998492473341956,1.02793744028191,1.22400238686254,1.00623971721488,1.38496893184692,1.21694935482713,1.35576939422809,1.19529719165051,1.14699654253097,1.18057083376628,0.985155876052787,1.35121454497945,1.08394220781214,1.21390948295965,0.956047408160827,1.08204578001747,1.33058327531672,1.16409090885876,1.28486557646737,1.28378362015824,0.931542244685022,1.33200957624495,1.25168130470979,1.29882479224594,1.22577420986224,1.26340900100411,1.01913317138501,1.42060480247867,1.24649726083914,1.04308669155891,1.03429150713324,1.38675278455679,1.34257543358919,1.34435560137979,1.21604991402709,1.15102409799965,1.29295328652779,1.37214848901519,1.18852817973893,1.07285549903002,1.1125776540956,1.05832763065279,1.04392214273417,1.2421370540582,1.20230225128012,1.11919530057318,1.34065454320394,0.946324019408378,1.26733142223378,1.20826465786679,1.1679720444451,1.19322771180214,1.20927429136546,1.05038305318051,1.03835441579374,0.9999924073736,1.47250926119491,1.15419191314764,1.23287944034132,1.20881590737833,1.29440249323838,1.33615949092685,1.3361950319795,1.31870287582277,1.29372926978854,1.39081289442919,1.20481004211202,1.15663473391532,1.33916626001798,1.27452969443279,1.27644098847089,1.22036592375481,1.52186928908575,1.29522833300229,1.20723714695955,1.07374056497352,1.14029223407328,1.30811543246429,1.20240527030389,1.04094961617453,1.54552748579329,1.3429316146373,1.01247751926386,1.21639302567634,1.25486138733088,1.30025868311832,1.0319197315315,1.19513360113045,1.16826225555332,1.13440648931666,1.35010201817779,1.05998905820395,1.17570166545776,1.10044369460481,1.2810956151154,1.35137067382486,1.16581509802534,1.12181540415733,1.1896855027286,1.09641765403286,1.03919038736324,1.36216831876631,1.09383274083678,1.23004800443797,1.11357935462743,1.00595100289139,1.35395063155497,1.21817714808562,1.31828514241349,1.15211573033413,1.33731242166079,1.11593846653762,1.04500601360592,1.44859493348766,1.41014644324134,1.14193654085805,1.22084704902551,1.13999630913132,1.17612059979425,1.00430927177864,1.06928208569626,1.422137485453,1.4159751195143,1.37868352018617,1.27592885641643,1.2032045968529,1.40329605179367,0.972518230148234,1.12578155645944,1.3493254216007,1.05147480525119,1.18504670862166,1.12734502700023,1.06259674118327,1.13126116778992,1.17771310232342,1.01175784914064,1.16892018133013,1.33552389944419,1.33954580781655,1.24165130110217,1.21269043618691,1.1149175683362,1.16501410830408,1.49488508704939,1.45901471150898,1.30223331544572,1.25902585120414,1.02770506973871,1.10662682503033,1.0759018350852,1.24307213083082,1.27651908937136,1.0359992302043,1.16269506450599,1.0621719497998,1.1618711201736,1.02827446831182,1.30460547790888,1.24886760633684,1.20914207741555,1.17294562549015,1.21683518270675,1.10858423342697,1.09273122099334,1.20021661364989,1.35543884530807,1.2644274056668,1.20466158923021,1.38248606548346,1.17466130932924,1.07259237239361,1.1616862680156,1.08184727842315,1.09832309303853,1.2130112685495,1.08102069038531,1.12723124777256,1.08856602194883,1.15156985063165,1.11943430867012,1.36898652317172,1.2424337932629,1.22560101224459,1.13638120286117,1.13495237781431,1.32743509548306,1.1722928862598,1.17568495675135,1.24358441373032,1.1717685420641,1.18967630751639,1.27694624365826,0.900129495341184,1.01171069204719,1.30646063943928,1.13646410515443,1.25194030646733,1.28558945705758,1.32137148596397,1.15533448551779,1.16425962060587,1.29014249698176,1.01920001100455,1.50871750837526,1.4332365434002,1.37736134520254,1.25903583618324,0.93174273789348,1.51542537936665,1.15768453855917,1.25533283347228,1.1613213637495,1.17081255577155,1.19685483186385,1.0370727336274,1.39998648067209,1.07039404328888,1.17991491972213,0.998816963671273,1.2426040153423,1.35981825548252,1.22103937190112,1.24686602161144,1.03149409862897,1.229250548463,1.26090941958979,1.45593927337282,0.928803410391747,1.39989268462939,1.11553913215166,1.02295512977049,1.14830949078213,1.0566626029796,1.25899806947165,1.11274978578022,1.53612529859135,1.02430812740854,0.797182193149396,1.20751268427928,1.24497236913998,1.2243660628119,1.10963973306361,1.19851425295878,1.27993304881523,0.971191669814925,1.24551787650232,1.10410652850035,1.31116975967099,1.10521531392743,1.22170000942539,1.43626916030811,1.10506286452654,0.958588821546392,1.12790833424555,1.15806918789989,1.25659707379334,1.19280856834775,1.0948134178827,1.41759692155973,1.0719496188513,1.03792708709249,1.06505335749899,1.2022650021916,1.45528445654961,1.40176712809755,1.020860114457,1.25831201102337,1.24441355316685,1.0754393083707,1.24330535232136,1.81328144732344,1.08765938274057,1.17636040990823,1.4423792148649,1.13761133006491,1.52710154680392,1.33119389444029,1.20043633269794,1.18912546574943,1.17205775989316,1.13659137077574,1.45640560561828,1.17843042225704,1.28459589900346,1.18489893882495,1.29721263378598,1.26921693588583,1.40230852387102,1.32013661157637,1.17898546640346,1.23141252013584,1.09249230037979,0.997859115068112,1.02282319809049,1.1572240480776,1.00109214049737,1.26076504381135,1.17929457148972,1.22016319638784,1.33423600468679,1.19051228902255,1.29984190930187,1.43240813389605,1.20225726497222,1.01835647443595,1.31097500906102,1.15565451090201,1.00549826683146,1.40300173871179,1.15612025771244,1.10615998261717,1.26482612018006,1.11904749870299,1.38254602907637,1.0310590008564,1.09764042983082,1.21590822454795,1.08807033471519,0.893687483694092,1.40266504008913,1.50915354672555,1.35455467995893,1.21828282323792,1.39416099917077,1.36998339100447,1.22383700460869,1.02049776657388,0.995633495108608,1.07338375096028,1.3109686152205,1.16266834281263,1.20051908919379,1.10354330748286,1.1178239687312,1.06061512074256,1.08676378771037,1.26834532394747,1.0807130133386,1.12403269531522,1.09559102880071,1.29664290620295,1.58523417310132,1.35634962334149,0.940911781733865,1.16516725026474,0.95356495461996,1.02190871664077,1.23552162583055,0.914123706290977,1.15330495070224,1.20713420727702,1.01317941791306,1.22651936721344,1.27166192044399,1.21515890866999,0.963799634004108,1.21653195209448,1.28508428780089,1.21736722439062,1.27792540180439,1.43852641098774,1.29009722937119,1.21064672404238,1.39798464243364,1.11066803131746,1.11284632948007,0.97646807939025,1.07689048375196
"14",1.3,1.19091836511022,1.34023077539954,1.35703845721738,1.28239001037928,1.5520622784724,1.15708217259364,1.24128988962135,1.30095013674341,1.2559209014161,1.22063916891223,1.22858804547287,1.25869625980013,0.831465713522653,1.40330857920729,1.36512313430453,1.10373228551327,1.68590404257613,1.43085854824813,1.30479359365129,1.19625894487741,1.29893807268697,1.14582269637213,1.12451437860997,1.36279077980114,1.14222337332674,1.18523806222695,1.41355995846303,1.29434635044789,1.27445717737603,1.52054629401906,1.34777930901717,1.66395388065414,1.41159618540206,1.37598848878676,1.48182110714818,1.39982352943272,0.985101208410596,1.16352975421541,1.08302778925449,1.33357929556069,1.22160588806632,1.45169680823188,1.29380577209701,1.17974756863755,1.41916630144754,1.18409974208386,1.14261366574684,1.01849371106669,1.27688324121299,1.3124034792999,1.42546763718453,1.44991352969156,1.15886431576932,1.38517647283598,1.60899883346512,1.35384283401181,1.33162725847716,1.33058257190651,1.1751675950111,1.34979634560842,1.51994571406703,1.36080213141887,1.1304836731668,1.16175289833339,1.31421685061905,1.26260042257669,1.31261924981313,1.52404341529574,1.35314247942464,1.31955317005707,1.29446043642585,1.55739388046947,1.02157760145589,1.24507402494586,1.58980248628273,1.33036338661423,1.20922291358132,1.33217310357099,1.33310664112584,1.47392795089207,1.51772546451496,1.26114586225088,1.10815210591553,1.38200950805718,1.3074787572834,1.41524034666606,1.31477760206812,1.14188863242736,1.3170060948041,1.48774227089457,1.56058406755042,1.24454292742979,1.37160740475272,1.25794855427762,1.21043335809802,1.26305940855825,1.42655027024784,1.23339217646251,1.21171762393119,1.2269872513981,1.31249914824245,1.22938399273538,1.40795301150008,1.22700213758279,1.17474813728112,1.34247639502766,1.55766733455367,1.13442643842716,1.41291864270924,1.40234911851652,1.48018421825201,1.27017160585033,1.39488266179132,1.42544618376289,1.31055626597512,1.14600135524932,1.32542429314364,1.18165934826571,1.05602920717684,1.31209042816349,1.21107003338889,1.06873943106807,1.26301485116848,1.48426088569951,1.26324053950773,1.15321848449344,1.62207995672211,1.19043423641524,1.23316513686205,1.63169882799102,1.1955868611904,0.949643172212997,1.17802581680869,1.05544388856603,1.59680035592017,1.55715198599794,1.12995284609121,1.24317438814517,1.22751444768375,1.24323007988809,1.34586681968213,1.20408391500835,1.30217102931762,1.41238790850859,1.38046875596901,1.19322435948286,1.29009551141921,1.25299091368651,1.12572047597301,1.39274994224533,1.24668208176069,0.869532872992671,1.28980696036575,1.24749323620568,1.4263703153612,1.09274132717616,1.41930998626587,1.43629703158174,1.15062656422514,1.49392505268846,1.28373923272268,1.21139756120393,1.58441552498074,1.47235951577521,1.39919197832377,1.47637140854012,1.02909948796221,1.36072305599962,1.25643829748479,1.33874476582269,1.27627132762538,1.1487869124307,1.14976902420522,1.2740755918595,1.2870323616592,1.23492631198044,1.30197467067956,1.31736364920278,1.33944513130383,1.33522529607724,1.09161477045778,1.2713706406176,1.2513486282184,1.16589601405286,1.22716683330568,1.17603208060087,1.29580413649611,1.22252637690853,1.57484088486699,1.19293158779991,1.58225447121056,1.26583244226995,1.33868453669251,1.50172948511845,1.2488584621454,1.51182640726658,1.4508607455163,1.39673433354262,1.27222325005542,1.26617177239128,1.22502074163291,1.48381419568862,1.205374665834,1.10583398952259,1.60941149434255,1.29294130888633,1.30452860705424,1.34282633240343,1.40259454936417,1.62541113674911,1.17097160486437,1.29446953448857,1.38190498193593,1.16288335254902,1.35982497341322,1.30565439971958,1.28224189142545,1.2026828204915,1.16858694059478,1.327540129593,1.23377995703057,1.20515184243909,1.41618718597335,1.33802718967544,1.40665010356252,1.09546423715583,1.34142353652826,1.20078165837244,1.12569878078712,1.23898438104893,1.31028112502098,1.09929391187582,1.32227945007314,1.18378222497586,1.33108566434202,1.46018028184569,1.1714821478967,1.4045462966213,1.3319135089762,1.31459164489966,1.2794286179673,1.55550161316397,1.14615061330625,1.43775786567095,1.1654345018982,1.25312058994809,1.5665707426417,1.3848683547864,1.30115853218775,1.31483790861888,1.05030242457132,1.29983996231899,1.60238343517978,1.26350701305043,1.43568977577375,1.40705332037619,1.10045714602777,1.28608223410594,1.40703336678534,1.22224635032225,1.3170108220167,1.32982040644765,1.3191405910545,1.14379751570115,1.2821071396185,1.40540431598384,1.22393092723944,1.27104931699589,1.42564567722665,1.34829290744355,1.52121822844813,1.39498251922613,1.2430437892287,1.24244680622591,1.33042940722289,1.53596209682331,1.32169377982711,1.09235232107467,1.35289809601134,1.21491470001418,1.25777262706776,1.17409638804098,1.20029519193453,1.19456595427476,1.10277995559941,1.38958198502439,1.37023203316429,1.2133568275107,1.42677152188109,1.10541480853661,1.29054141409361,1.2640806503401,1.38535828160984,1.40155516552777,1.19971318737485,1.24323719134641,1.3667803772397,1.27292473641371,1.50652518901363,1.36139602069015,1.1545626447488,1.25174910565326,1.37030803403469,1.35878786395515,1.34404305509719,1.35817341084278,1.43853916303726,1.17187117264426,1.07767613713413,1.20878395959076,1.47235045646037,1.26104959978258,1.17527927970032,1.57513891432156,1.27432652985785,1.21389115497806,1.18681772079561,1.18760173140129,1.3246621030612,1.4639587721838,1.29569278287482,1.2764457798074,1.08751968367889,1.23494260612067,1.37666590941291,1.228260916348,0.961566619163608,1.12020202140581,1.39808756689717,1.45765386695299,1.30886350427975,1.33662543217334,1.26303726344409,1.5716252206157,1.34165347268266,1.31963741533869,1.52897875553379,1.28658843689257,1.24825566126279,1.53509313062825,1.02717348138961,1.26908171030051,1.24985053675875,1.2946154257238,1.32778405001701,1.25805268727511,1.06305980395033,1.37907280856653,1.18711376001897,1.3823263007097,1.40179324447633,1.36733186060251,1.47692721876996,1.45728615653847,1.35971944057726,1.41783427142827,1.15351060944986,1.58897111700811,1.43156822800854,0.924892446953115,1.21077766894798,1.47501940179032,1.32555177314176,1.13187533898017,1.28036312079827,1.31954991765124,1.19089001388581,1.52388670956279,1.20270951264531,1.00979698052079,1.25232888185967,1.09929370778487,1.34409399157069,1.3376699635362,1.50081599753051,1.18881939779383,1.33465038783381,1.34730922660347,1.26685686435473,1.34725031250054,1.47843105442588,1.22250360931159,1.29261821038645,1.31366314547198,1.18858541739533,1.0865540159028,1.22970376892035,1.22683160258193,1.2203461191369,1.34203961008325,1.27945436649844,1.48180767733228,1.17919249895607,1.02700104733356,1.123359029497,1.05638130182409,1.64126214155706,1.59011102634767,1.43041068538519,1.45875528679984,1.25084376558224,1.15850218795549,1.27676958760432,1.3872358815999,1.25962974974793,1.89868607163046,1.61156693005652,1.52403507803064,1.31666235071285,1.38397123185034,1.26334344358382,1.25545889288947,1.46701334346008,1.10997866298682,1.38069376502613,1.35865578788643,1.42083135629313,1.38261628777621,1.2448136166175,1.32232322305991,1.27030659238509,1.09210164722949,1.45972990323889,1.33593880786808,1.12776060367865,1.23996052517797,1.26200802732286,1.11299013525291,1.41270564674105,1.28230969343761,1.46396308377568,1.34956684629042,1.14034114960278,1.39013320533552,1.32225017642808,1.47306131605369,1.48005007645584,1.21419265332064,1.38632844515358,1.35931434483107,1.2453748485182,1.57546795021951,1.50770795342467,1.32834454715987,1.27977459137484,1.24485014409232,1.4814062932758,1.23665409310865,1.23860523750439,1.24036346987902,1.66423555375556,0.9790637215229,1.47960993631704,1.53803221702387,1.43367894759485,1.34901934551873,1.44354661980591,1.30396425112486,1.09187094335595,1.07417637172564,1.27024429894145,1.31323389416878,1.21373228908256,1.45654193678909,1.19261547980217,1.1762045613173,1.32257437071893,1.21808755714048,1.31920481947014,1.80416952330559,1.4056144346922,1.13863145011235,1.12889714368735,1.20295307692324,1.51238188128584,1.38527443137393,1.14834554387652,1.08779914133281,1.07610497553525,1.2861893593371,1.38578749726859,1.30454126423593,1.37074138119134,1.2597744183116,1.49765633441025,1.26145228548663,1.27772667592147,1.21450050482128,1.00867026623639,1.41995407818353,1.44147293287695,1.49794308851725,1.45963381270605,1.34402642633949,1.40288179539317,1.24173027620116,1.30979311390227,1.28580463760436,1.04229756230019,1.20542393862285
"15",1.4,1.37862724317106,1.36488999106341,1.31492998407168,1.29439108318784,1.45855572941444,1.8513170230403,1.30196657492116,1.37852216202156,1.21408982769153,1.22586835502808,1.40511401874068,1.39018065482676,1.387722035839,0.927751506563088,1.30457865760117,1.60346838706324,1.32284777328391,1.41958030356537,1.47200427256675,1.33579837838963,1.81622690704007,1.24166796123845,1.28883022553689,1.31532257141582,1.16473948606387,1.49411080218548,1.43168610534912,1.48931235301254,1.3929360797194,1.51935154238561,1.34347159321354,1.40149123706279,1.50244756299955,1.69533027019964,1.04058018760006,1.32520060593757,1.7471114609799,1.3575843724756,1.12040460956149,1.23581838719054,1.43675181402798,1.28775008424895,1.3902259853916,1.65639693012234,1.49071152215846,1.38425005425571,1.14652282849679,1.36649870771866,1.27334895120178,1.38398887033259,1.11178263639349,1.40416944216912,1.49392671649469,1.52218428383515,1.75756161274903,1.38703575429587,1.4284132956973,1.36260327091791,1.22977203743033,1.39487762742054,1.65420128719856,1.51885122238229,1.32890836632472,1.2388010562811,1.35883456897635,1.34368513707196,1.57775767401544,1.394505758534,1.4772711216605,1.41937003201982,1.64793934010566,1.51919737234433,1.11735601198614,1.38597529871863,1.31932361462283,1.37756378564892,1.26541862382637,1.38343039468833,1.36426412197185,1.53082637808177,1.54510517433348,1.65854001748527,1.25174693932,1.4093293382846,1.4367695567211,1.23308521566366,1.36977028486631,1.41340052374102,1.46077607753433,1.62389929278561,1.46963236947397,1.55193686102709,1.45428967801358,1.26064386952616,1.29362539812117,1.6560614303244,1.3226166591665,1.38843096815332,1.60496151647532,1.43975280300618,1.3142459431357,1.34122975140604,1.28056484023031,1.34814303411694,1.21069742135562,1.26229322894683,1.59157275582839,1.54217169946175,1.38691921402885,1.47347262161528,1.37741706386347,1.46987806354808,1.33106107935847,1.33630711878783,1.59229563921608,1.43790951422683,1.42555888581158,1.29012443891574,1.27548136046745,1.31344555308661,1.59490080398717,1.48068973985295,1.3052043976677,1.57430968851084,1.3638970970338,1.28778218896258,1.31409976065873,1.30095170392959,1.34367155588795,1.6622636618212,1.3299616197752,1.36059181859689,1.12090678887638,1.18169437167876,1.16113606280969,1.7148199829256,1.46287720959461,1.61339266898632,1.31118422916643,1.35799282617146,1.29633251806818,1.31182495952235,1.29442205343652,1.76165840340344,1.29640659480961,1.26374190242316,1.382913047606,1.51061850159516,1.35700010037497,1.31524513121553,1.40624494288885,1.43541633015665,0.984091481030982,1.6783320523416,1.30434333233364,1.35119464663619,1.63134644452376,1.268964816893,1.40052510690231,1.31873425852317,1.15018514700165,1.12317273976555,1.57060346194416,1.68870520349441,1.45255202407196,1.10935254538021,1.54592794605183,1.57202814097874,1.31731954668356,1.31888054024251,1.33813106936177,1.39969820162624,1.27662024040054,1.4303727756389,1.46226353986592,1.48529116824894,1.65271550875168,1.32690011600506,1.31619023940424,1.33541265705218,1.47314948907657,1.59834677562184,1.18654265121412,1.39370724397411,1.20953865983389,1.31966824622363,1.26120433915745,1.56587790730377,1.53285301241017,1.34685904225023,1.67972623056229,1.6917080183035,1.37651993021472,1.52694314158863,1.32455323907719,1.80009996095466,1.5383671200624,1.63295896959298,1.5101498295389,1.50575583879723,1.52450340159894,1.34432948883025,1.3987144803021,1.32941072973597,1.11408004524821,1.52434011074432,1.4090207457991,1.31534886506942,1.44737975984059,1.19162930005479,1.68551335747134,1.40781586345442,1.69129590560494,1.50851082942134,1.54696738346917,1.471595133254,1.27097139450651,1.24848606664362,1.34425713820856,1.38002218278938,1.34198547091124,1.21165335955903,1.38899222946272,1.43575943847636,1.47632258805292,1.3016699333936,1.46092323376423,1.53107002613147,1.20397850187349,1.25249682276472,1.18965746629624,1.53147349523115,1.3921259336088,1.52712696420772,1.3547925308974,1.34237075597397,1.4712566340729,1.60669345158385,1.4190305762919,1.34406482018523,1.37346311659277,1.60438186735207,1.29053528489841,1.52762616652181,1.23243681999582,1.48833863903272,1.28674004109083,1.39181999333704,1.48080852521513,1.31506029577533,1.22900459250494,1.19306435475808,1.57414998205239,1.50931593865108,1.40067033827405,1.26750229499834,1.53141739558768,1.19004679968395,1.43996693262017,1.44436564528772,1.27615291167174,1.42966399911761,1.31373320900813,1.25809578711312,1.48182567488668,1.45080386274757,1.30096416769711,1.46336094806455,1.32969132290725,1.59907274469217,1.5878474161997,1.34000195445829,1.26190253631035,1.36175256865966,1.33730984686133,1.30820325762536,1.46755071614917,1.33116047472626,1.29300888753161,1.59196108982656,1.38853847782367,1.34595916649344,1.36301823092213,1.43456914827527,1.51469857930233,1.43417029492995,1.15451206690713,1.53587056077439,1.16778875947079,1.56723463768305,1.43046735091787,1.48537520866967,1.48138757011527,1.44766081829943,1.37586002503105,1.45523060025723,1.42102571254472,1.52320354202234,1.39599832958293,1.31017894068201,1.30524497528535,1.51488544120449,1.48860187769041,1.46445072981767,1.31684204016148,1.32863390160757,1.43711290433663,1.48220044086269,1.35972600705942,1.52909156764063,1.4286109062867,1.43337215645545,1.60515189219003,1.25844400609618,1.65181393573576,1.43305269216237,1.50477776206334,1.30611285068334,1.43742884106225,1.51369879205285,1.43184988498474,1.33464135050594,1.34468127696958,1.2692153084484,1.45468317336692,1.31157412396557,1.33714139181624,1.17715484842525,1.40358554572132,1.48488714952672,1.63119124910627,1.3692537611936,1.36309242746614,1.43759690993996,1.53039058696662,1.42089839463288,1.77967058053422,1.54759610629364,1.19716182207256,1.48484631050042,1.11839543431826,1.32919434607251,1.45899704414403,1.42662887713975,1.23561333623097,1.22674201524809,1.36058844499388,1.4602139787731,1.23123693736044,1.52248454172945,1.37410575086654,1.45492765422941,1.50307552140339,1.35196740482238,1.48321750488844,1.24459963254435,1.48065875233669,1.03071904733245,1.62151392943103,1.35396321418789,1.57677538132525,1.57821428581291,1.43980568711104,1.26759555977257,1.33652957202026,1.35393649468338,1.37319183231905,1.2558026977896,1.63077351054654,1.26791056334077,1.30520967803805,1.55175644359432,1.42406818611831,1.47388037982961,1.39055877855083,1.27344246950412,1.76040408501449,1.38675339557782,1.23548249287978,1.47302586579822,1.41970068598109,1.41184192976238,1.31584181660947,1.33516489356037,1.64086663468637,1.22568891729362,1.49131512129503,1.4821890135003,1.31787167695118,1.77362233582845,1.4188590535303,1.14107953367973,1.30931762911166,1.54178516580617,1.15218987375618,1.50429804923023,1.43385031822355,1.32655230117536,1.96995674250132,1.32256554201032,1.31286198219648,2.0291360039811,1.41546654132125,1.49979697447656,1.3478624201193,1.39413927728264,1.70564949472361,1.3493416386439,1.41623967913619,1.57654206129381,1.60499346345285,1.43720281610961,1.22470368684599,1.45005532938853,1.35966143572017,1.57575293924198,1.39912521823431,1.42179028212223,1.49776302131435,1.47405078914748,1.31175087717254,1.37744160821516,1.12920032002892,1.41095705475022,1.22489032943952,1.13677703504975,1.33223408584456,1.40953867062614,1.32432749448605,1.30243516845625,1.33803615219875,1.64408442915704,1.39822482802818,1.33386693655866,1.32514020414363,1.47357893463149,1.40190207230904,1.55758598040635,1.54129611023009,1.29640716411944,1.60171928580584,1.32708290289893,1.42417692348977,1.64353190199034,1.32116002545214,1.636111507014,1.3064640274196,1.31800648732607,1.28824377613362,1.01949341676263,1.63122681429017,1.40548054841273,1.5544712382063,1.55109592150096,1.54855902178351,1.36267166628286,1.64238311210301,1.24137080562841,1.526594623211,1.38573878098912,1.2159507239592,1.44802474714549,1.43903795671757,1.50553719183007,1.39695711780761,1.33931114566362,1.4048598944782,1.3919784233268,1.08477189325984,1.44368805251678,1.43985656134174,1.37385727666919,1.86884068495666,1.28289609260657,1.73759139427191,1.30069829591572,1.24849511634627,1.2193812766106,1.38964202860463,1.50219838174033,1.06644725491564,1.37754375206201,1.25750285918253,1.31356001975068,1.45638625837805,1.48945041066806,1.30865316362001,1.31403433990232,1.05755711607716,1.46554569885745,1.66399064069247,1.45759380650238,1.3971867186551,1.36910748327335,1.52654606093978,1.29701287039676,1.30023762148599,1.16146213610896,1.33496164432017,1.39810047957688
"16",1.5,1.26841503532489,1.71371322227593,1.51655720731051,1.92412614633931,1.60445803288521,1.36731274886933,1.51936712851953,1.60389821656121,1.54686938411172,1.14143183218816,1.58673453057502,1.42986707997502,1.58018189099437,1.23100093182074,1.54622553872843,1.46625643420183,1.48182329006473,1.55549144707107,1.63064053575956,1.73990299608959,1.32457572845926,1.30510038115879,1.30013889307122,1.18882738777204,1.48540247209864,1.37207168635183,1.5884562206374,1.61086521001562,1.48927034918971,1.64982079966318,1.54954517140382,1.52626979302314,1.86010679879019,1.16090333092187,1.57502083986235,1.81171751705465,1.31678936682428,1.23940027865894,1.46112261521729,1.68838333514605,1.46248059545559,1.31076804801396,1.56184162220259,1.49641414371873,1.7229192603031,1.67664002657348,1.56012419272333,1.48485396638787,1.21750943837739,1.6294484157394,1.48007143815405,1.29554368279967,1.67653236674155,1.14507528454376,1.30643921563638,1.4970758987376,1.49328738831737,1.99328039596777,1.48390238757983,1.49815763356223,1.76204060994538,1.48477533319034,1.31294719666844,1.57916900590497,1.64479247245214,1.43859243048037,1.54288173311887,1.45265081795703,1.85413963432118,1.48710221148452,1.99214427921279,1.67294094736323,1.4648894403089,1.24874145729185,1.51964311429702,1.50432433493136,1.45192662819146,1.61223787229793,1.6188096536836,1.40593715322048,1.68554172110229,1.68360324376082,1.58415574314239,1.43366873800736,1.4955882685417,1.276926483678,1.4757098372512,1.46652844773805,1.37942357213228,1.6956075790436,1.47685874566639,1.60530038545996,1.53933351948449,1.47644219460396,1.42310079479985,1.64853215423962,1.31375160452675,1.51291830030884,1.72606984265362,1.45675401017445,1.47596754958618,1.39283711605518,1.31429759448589,1.53227127298841,1.41562282411254,1.40157041064224,1.50044844733928,1.62706605713169,1.62448052801853,1.57463962943879,1.62316733901224,1.44877068537056,1.55438590630105,1.35049386143177,1.43470587267555,1.413684987686,1.47651860683709,1.32181794396188,1.63817586884149,1.59234716453382,1.71743705741619,1.71801145879249,1.65414876922912,1.61851184469986,1.49208931028523,1.57383102566116,1.53487952873256,1.82863177595348,1.54732851588877,1.33017368400208,1.5319766808064,1.07818060960427,1.38476064831415,1.34432297394429,1.30354222250816,1.85219083985409,1.6198734229419,1.51235168528972,1.50269204785179,1.31251983888864,1.59491987467259,1.47692558395066,1.49932390517056,1.60602072737827,1.23758784275443,1.48348528881668,1.30985309175466,1.34343693452324,1.29480882591959,1.48814729555403,1.11588682380063,1.81412702472776,1.85268212100766,1.60510577361515,1.49274199813914,1.67133654819875,1.47137164175806,1.64231717201329,1.28799765383359,1.22125627450581,1.46229843577031,1.2474023316431,1.68671699737968,1.54969924751438,1.51968229770286,1.36508432634841,1.53934105886537,1.35092590510686,1.47927272314922,1.56964553608448,1.34090608243447,1.31973702981701,1.47446627070349,1.48929964410356,1.41108549533826,1.60863172898436,1.48434976353913,1.68568379762479,1.82606677819383,1.42241535121426,1.46258384826352,1.48849313939915,1.50307588693818,1.34062063926096,1.3331286307239,1.74344207557561,1.26610769004366,1.39024531721719,1.64750730428419,1.59248955453823,1.60554305259373,1.42250154314063,1.677220170856,1.52437079625379,1.64900337788219,1.4850017912657,1.7951288259169,1.61716698259536,1.7507686254334,1.47994734214852,1.46074234344653,1.63325002947122,1.61985295519554,1.33123616637518,1.6215691990364,1.55514395565392,1.53364808693139,1.7655433925166,1.26532193999244,1.38176847465043,1.46299750722913,1.72639585107149,1.34433022704254,1.6761663016531,1.57811336827881,1.52267224502161,1.67757944007878,1.31556136518551,1.44371590299311,1.40800738579986,1.52988238426724,1.49734223599622,1.3664946623174,1.60846215564549,1.5447850080887,1.57855495874987,1.47429502930918,1.67015744371899,1.45312795216449,1.33928683207247,1.65875808079769,1.45214897945966,1.30640863648268,1.63562431816386,1.38132540957114,1.64128027733636,1.54148798852829,1.4462662599827,1.38279401229845,1.47967378444714,1.60985600132609,1.65306879280033,1.62563874957393,1.34368964871382,1.52056907453846,1.44850885205151,1.36637105575129,1.3801234337011,1.57824026371139,1.37636202294511,1.50721172612191,1.40213955411411,1.54114714924851,1.67373796746145,1.40373931801855,1.57652127993327,1.31805503260984,1.38211887429806,1.28508927299808,1.47695716979923,1.67314391024702,1.50108682118939,1.42549727540185,1.42662406885244,1.46584961786146,1.56839603390733,1.61885930979414,1.5875759088569,1.51534586963605,1.55678808332843,1.63585141852274,1.46473855829682,1.34819739273362,1.48103322273303,1.52942700159264,1.60464630593761,1.52782286619128,1.4709946692986,1.69801892474816,1.46494214453134,1.73922745468909,1.41486338166922,1.29367889970143,1.61323727204292,1.52276166082678,1.43853098785203,1.61422817926525,1.34105694089841,1.34396334790088,1.6372945994565,1.53833692868166,1.58768441084279,1.57189463378403,1.45231747653098,1.48304092379548,1.56706370389818,1.55554193309752,1.45860560064074,1.60128245539559,1.60181279648154,1.35206502511678,1.39092940388751,1.66362024897312,1.57354247393488,1.50552764856933,1.37067570739078,1.45169754914787,1.33304063528642,1.45019238301553,1.53675795630203,1.3384108390366,1.41895426221486,1.63044326200046,1.64567732645268,1.56708659525118,1.42053557158997,1.54399783769101,1.40456529088893,1.66658987416851,1.33665453986497,1.53807248937625,1.34074195878396,1.36490698526244,1.45174602620914,1.61528227987147,1.45585023598498,1.23494151107143,1.61957936321391,1.37649958723866,1.44432321674358,1.68043872532187,1.42204691422113,1.61457515136495,1.7302155494209,1.40369226785793,1.53855388565571,1.54099005107212,1.69331068841092,1.22904423608915,1.41789637972539,1.50884844448681,1.11538394160193,1.47300482502451,1.47798674515035,1.50475314213846,1.37616710073791,1.46666573319805,1.46510439583464,1.4752432055804,1.62329622225788,1.38952078734904,1.53420220774762,1.55879660399518,1.59079851464913,1.41207315419155,1.5157370558538,1.3632981236848,1.66511358625547,1.47026732921093,1.66663971952176,1.42184794328487,1.05302831814759,1.53458320916725,1.42109179196784,1.48865650012738,1.42087556004125,1.37344645705945,1.78323401157876,1.30154335783981,1.35931411222204,1.53894018905513,1.43436697728391,1.48614031244853,1.72071584438995,1.46928630485655,1.29649753791915,1.62259917702124,1.50625658931518,1.89973037778103,1.39090943300109,1.3427976201279,1.49344679498132,1.44627458571584,1.36953966952452,1.39431497505048,1.76857848974622,1.42923523025198,1.71775694924218,1.36580654965482,1.62284375045768,1.68939905898006,1.42802709737911,1.75444854058029,1.28586189022562,1.27155815443706,1.48540964239545,1.40927818243571,1.60480313291654,1.97386091654064,1.43949682344095,1.64228879216879,1.54453572006623,1.5600295446284,1.98082878569106,1.50381775629064,1.8556838490776,1.82860231416171,1.46385352109291,1.6815892978089,1.6551650305403,1.36070138606466,1.55286913301827,1.61204645339498,1.55429460191707,1.54753024939437,1.5575845254254,1.51204432720681,1.50354681209649,1.57438011805782,1.74284528903193,1.53542985844742,1.48784495097131,1.34421156925016,1.44519052489105,1.31376062132958,1.37610407523705,1.40165028491559,1.21313783398941,1.57475476299216,1.6173589533848,1.65247044162371,1.35616003447753,1.5424303073433,1.43936117006925,1.5732043964922,1.34990286011171,1.5332363315975,1.69051105223302,1.54847900184648,1.33595049082804,1.73227817346332,1.55262785739378,1.36237930376004,1.74901774815065,1.59672636753999,1.70165317646372,1.52812169000118,1.319271009356,1.4335768637261,1.09189665249264,1.39052604054725,1.67687448664009,1.49139191897944,1.54522318106619,1.59216743812184,1.85752102369416,1.52994685145382,1.26083962902662,1.60576125815992,1.57046859051492,1.76382461810277,1.35782038093796,1.48849344884816,1.47880317135277,1.478615460684,1.72501683242287,1.39875095656484,1.57634906099514,1.28674646888225,1.55058874676823,1.30477903038171,1.45467210675273,1.5461193519493,1.72992722031237,1.39578443196242,1.39985461081082,1.62543961194115,1.7041530940962,1.44607750077665,1.66893595659102,1.20877443747828,1.62520880263631,1.44967721356996,1.34144468337563,1.39114048422049,1.61760652223705,1.58013307658104,1.38661060398472,1.17804047252056,1.52783541738244,1.63622603722222,1.51363239030016,1.81783059848612,1.85844995014726,1.26717652174204,1.42185864647644,1.4959668333852,1.21077269242797,1.60885827911803,1.53507905597957
"17",1.6,1.64277866598873,1.61740300219058,1.52285324741874,1.7850003516543,1.58387688098477,1.80017931691117,1.66491222475643,1.6843911240161,1.51914304717185,1.62812823987507,1.27419810672446,1.6979288616368,1.64025811367038,1.59193869849567,1.19861821549129,1.72804571724877,1.88725122295293,1.45289019477255,1.72345413497616,1.48178678614215,1.64308174514609,1.37462448417754,1.5111720567977,1.48027719669634,1.57876050430127,1.57214014248516,1.70787975324166,1.38138174960735,1.80898856152955,1.64384495401205,1.53305820579771,1.71865737837787,1.47707830088966,1.96598442712458,1.70381316394924,1.7151523922876,1.97164757700084,1.34489887479583,1.36156982612206,1.42893468262653,1.9032090182975,1.65611042511164,1.62538368162792,1.44016475285502,1.28942955356993,1.75480358131951,1.46962114193021,1.64500563890168,1.56595827629766,1.4506102647971,1.88190760982962,1.53131183591742,1.29268041974861,1.5375414527943,1.77294025842832,1.58059664127879,1.73880319847418,1.99318224728107,1.53299746914339,1.71574990963048,1.55297555983123,1.64069943260341,1.39045459948755,1.84979905123647,1.71462441299171,1.49967220352461,1.71417490092577,1.62873996964473,1.93446898611147,1.86718942746755,1.56026960861041,1.37374083564241,1.69438609533997,1.75476952499207,1.78411255776892,1.75624218975938,1.54823277674589,1.75980228736914,1.85746716343079,1.67324700601758,1.52827482312374,1.62135841574536,1.60331080411333,1.78525836989395,1.63411835245579,1.63405185523386,1.48230217599265,1.58557608565987,1.50757030726366,1.68954064162429,1.65903910003118,1.56959674183607,1.52346266709515,1.67331070902849,1.7065437264309,1.38095539865667,1.63521164906667,1.7705513674635,1.44976177931544,1.44992054179752,1.65008609910918,1.54063225523597,1.5977385270489,1.75620647192023,1.40871322367268,1.39837557259311,1.46311032907749,1.60305171470824,1.59276947593821,1.83139295970437,1.71359728209993,1.54556170136387,1.73927828185645,2.04561612607043,1.48299690415327,1.50760417119875,1.60394278244547,1.7762267079362,1.43817614712848,1.5894489852366,1.50281211146602,1.85651722000804,1.67624556180804,1.53101190750347,1.84791207987599,1.66482449805757,1.59403508913907,1.47208141040681,1.53023989660436,1.69693245764234,1.77973539435883,1.38395923446756,1.30470438459682,1.45817144676675,1.63993160212064,1.57885376145051,1.9009018502968,1.69389490153284,1.59006616795188,1.61475334639143,1.57538162749431,1.78462688564633,1.45159079271623,1.6654551047234,1.39246394865353,1.63397638639868,1.59238952618082,1.63940832613464,1.58957154887719,1.45595491031884,1.17008703353268,1.55645531347283,1.60405137717979,1.67075139891322,1.5102168590611,1.88576699781799,1.98263087992735,1.38082650445302,1.44460035872034,1.7882265790833,1.29714088453415,1.51816332370142,1.46855302959181,1.7497215356379,1.37411454334053,1.57221060371446,1.7312137230093,1.63373851801125,1.50084884719873,1.32624845200913,1.37313090957969,1.6599783843921,1.70797735976294,1.58799075365267,1.6270201034065,1.60353434809809,1.65638267967794,1.84777792928306,1.36910893324123,1.75655153117158,1.57643320006458,1.85255362511946,1.52765340876649,1.60865174603926,1.64146686368499,1.93518999206159,1.28102231959623,1.62794459016764,1.49274686353893,1.69591078804056,1.92458998464216,1.65799244153176,1.44909380799094,1.84937229387306,1.81992554708288,1.62159182409909,1.77736342659461,1.63060745954798,1.51776957254466,1.51116496442498,1.70993430519192,1.67738535761688,1.50746941563437,1.88076937806538,1.62496593298617,1.37051684675928,1.49944573138397,1.79426548864606,1.5077757686396,1.68531527851144,1.48561243898214,1.68914102761073,1.80908403293232,1.90550273703719,1.64818812183137,1.59094884185089,1.56716790559311,1.481813944297,1.55642995267791,1.65890671005281,1.57223146858128,1.72500749498693,1.46412630080205,1.72741511817696,1.56901818343749,1.6491455615014,1.5213875127237,1.62807367102315,1.7703758978402,1.66314609196811,1.64875619962916,1.68943907330384,1.41981179616707,1.41514414976007,1.89477401812504,1.34387100379853,1.71608710720927,1.80597827592004,1.59181934082906,1.6272507148469,1.54243221825674,1.58172574735261,1.94685613252709,1.49751790334289,1.92151088790927,1.40590206640063,1.63413602076559,1.68465664929041,1.79982841313935,1.3971587644901,1.59020309467998,1.68062701990909,1.62257586863382,1.45363969454141,1.37423586483579,1.70339167032672,1.7925166028752,1.71762570312255,1.5431514700953,1.41936798269075,1.48941314575921,1.49783697223871,1.71609754196633,1.54627591052541,1.5824558672015,1.59792871963201,1.49736770472118,1.58551282884788,1.93500350937632,1.72380309407974,1.35094602708176,1.57888860724735,1.61540291090647,1.47207300038361,1.71324063051408,1.51451969637942,1.60091797791736,1.63743099267216,1.84575614202593,1.39567884587076,1.80060451201347,1.56452426385165,1.48102207809325,1.62630840741817,1.6397247181763,1.75560781339205,1.70869504186143,1.63923945460033,1.55380365788616,1.64706862141246,1.41997941934624,1.77653591924819,1.72122287591363,1.5307035332736,1.60773958984089,1.5244887500948,1.75892656339379,1.51853518129325,1.60225226552037,1.6682122679046,1.4677886902151,1.66419004815869,1.61326246440625,1.66629825714927,1.60082833628025,1.58227519661165,1.53146809652205,1.67041318411599,1.70181236631598,1.49009952792675,1.51059417314118,1.58901755472331,1.69056653845896,1.57988493062598,1.4819582345752,1.65888914283412,1.46767377042937,1.5623019605636,1.6400071780978,1.60196605565824,1.78867591154998,1.47906366832175,1.57975843308628,1.677625484254,1.66920826365868,1.61613990810461,1.31124907584017,1.66557566379279,1.49072373724646,1.45726099599017,1.53839290562085,1.5394592961597,1.86560643984961,1.60082189398542,1.70989860210948,1.70627169726309,1.61411211575788,1.80385817764888,1.62628865956875,1.42214569259488,1.21938459914232,1.63722018594305,1.52047421865449,1.67261564128148,1.39498351400274,1.47285754992978,1.51098369753411,1.66057442766191,1.52315362457819,1.55675238919049,1.5322468084353,1.75104521437547,1.77846979156643,1.58623890546108,1.81208134747324,1.65081347457944,1.16653948463955,1.93578115409855,1.4812272343654,1.81306545667957,1.63883281146085,1.5502121598779,1.73183027156872,1.47952185564409,1.6291209589911,1.55833807237711,1.96779123982347,1.43472801881305,1.40069585033191,1.66744819243975,1.35111135752365,1.52347028126041,1.52214173557834,1.58394188455446,1.69069221525518,1.90689351882356,2.07487629492523,1.44927789949912,1.43374284629319,1.51468779058039,1.88691959303006,1.54584716346101,1.80493508984438,1.41779875048073,1.58458632111496,1.46240230716793,1.45760799418858,1.67334332098238,1.42139789729903,1.77556296287456,1.96949947212947,1.66528676236414,1.38896934789958,1.53040473339432,1.40978548864571,1.39232928988151,2.00754561445714,1.65425931132103,1.52439636392276,2.07783118650638,1.49768676971579,1.76393437932049,1.48201826818405,1.65201859961509,2.19333977208636,1.96609991219391,1.51942114371766,1.88524869386642,1.5999578742061,1.83279495539864,1.51847818428647,1.55784056626416,1.45664380616523,1.548277591932,1.92890148497614,1.75531791060681,1.41489581958607,1.67750096665501,1.62066145266793,1.63395886039706,1.45734429549603,1.72717251941936,1.7353569163316,1.55973263128307,1.55430700661628,1.81144373052803,1.75850794667053,1.76121629540125,1.41008104003867,1.73553357206492,1.4550708689099,1.76048616129237,1.36812792901194,1.41709763244859,1.43035946589639,1.65443874170738,1.68070604744615,1.5652928905748,1.83062106796413,1.52644833604068,1.58042003639478,1.68481617262833,1.37883314081208,1.77215911074315,1.6561810521516,1.8858252591149,1.4640737557738,1.51465569918198,1.50205840509273,1.90353096180428,1.44921779109829,1.43453738870306,1.8906915590586,1.52865179165325,1.70920862541025,1.71344674052134,1.51046853932466,1.8825685802507,1.72559036975608,1.29858144103281,1.56912310140846,1.67948390110521,1.54798705894248,1.94795636221619,1.68991978824801,1.78811087129562,1.47262558338397,1.51912158332033,1.76442534281844,1.44354927196932,1.60011191921678,1.63056387411824,1.89805225420433,1.56484849079598,1.72435136772755,1.48316682243389,1.67811536568024,1.58714154391799,1.58466867541561,1.83638920773756,1.32662954297384,1.44972403121196,1.51974385631594,1.47639279366385,1.32434072404546,1.75652057960755,1.67489491801305,1.28866771585147,1.66556887167508,1.81406938454484,1.55739409546309,1.57404330249984,1.73247869975734,1.70671283088263,1.84538029268881,1.38011286827482,1.43865992732795,1.58460618901958,1.71104540662201,1.15873884775915
"18",1.7,1.79290530121666,1.35573603734563,1.86464975895113,1.69698795596181,1.66310200238037,1.76467300820641,1.69444157244896,1.48324936098539,1.53362307964262,1.73050815055631,1.74753742899591,2.07784440369475,1.52129792247108,1.60506373086677,1.48501647716746,1.81632128337956,1.77519954766908,1.70983372307036,1.93825191937487,1.79657070569289,1.5237080577375,1.58969979841486,1.65405243439194,2.10379342545865,1.62385321245454,1.39220702926211,2.15020700289723,1.82425978134226,1.84524112005809,1.80757335311596,1.82676189645134,1.61912807141817,1.68610294164469,1.59176887751027,1.7103057666888,1.86263411546119,2.11231307799238,1.4447000468982,1.6664838125294,1.65846025877318,1.87482425073317,1.90149884423882,1.56949995034543,1.65433263679565,1.71852310277733,2.19587722142948,1.53483805552273,1.54353032945666,1.48738337499304,1.90982481421302,1.66607768917244,1.68710622565632,1.62876303940344,1.97634700218359,1.63360542610977,2.22778435775763,1.67265641812258,1.63636243432141,1.49637044559985,1.89849807703965,1.73775366697287,1.76357659831671,1.65408631308812,1.98565210880257,1.807385411972,1.9970093238645,1.61753423542336,2.03928601982091,1.81273792718005,1.86410424395019,1.98675683545152,1.82372858127513,1.90562236662272,1.70422315182365,1.44719569781203,1.75967790349009,1.64971191349877,2.21184232912859,1.7978762229377,1.67714449932984,1.9079953782813,1.90728703614372,1.77576922222568,1.9337416019684,1.48300521859464,1.63472359382295,1.80577442786795,1.59578805609117,1.59302215742363,1.77978360315071,1.75599640242163,1.53224050398547,1.85150417456775,1.42650950162316,1.75059985881686,1.68776984233266,1.68968627943767,1.79368004110446,1.81785721759013,1.73006557252569,1.64263498358653,1.54638500788399,1.55734160604013,1.6047789114669,1.50509139076891,1.6678366566988,1.39028834251717,1.56016272026184,1.81860908741475,1.73672980765445,1.47776408661486,1.81588123191082,1.77968277209781,1.70959406604406,1.65267345267147,1.62029614470824,1.64262314500638,1.63507260152339,1.90191270935043,1.71535609878763,1.80998840766473,1.62393815603113,1.8670349451519,1.59731610728686,1.78498494437413,1.92547515620708,1.75477008612087,1.36616533192026,1.71124536388775,1.80947112019315,1.57328415251442,1.68069779857117,1.5354399644429,1.59239665871897,1.95858661143363,1.73402572657862,1.58736349317572,1.61516219124913,1.67488765888497,1.64091559699054,1.70916552997535,1.6616149346109,1.69099022628667,1.67907098003269,1.86581928011321,1.67352123986497,1.20914223226323,1.68842264806522,1.59868742134182,1.98612804592377,1.8363581392734,1.80834358781998,1.8010639053601,2.10721610680169,1.7782894871792,2.15396076881082,1.59482134106936,1.73832427340263,1.48451093349144,1.52915066466358,1.55658573387169,1.69102997020774,1.58764457501097,1.517276157521,1.88467168486269,1.77911854876713,1.71417802493936,1.47111612758027,1.47065449444238,1.63619168367824,1.42580501323112,1.62530981137231,1.81333265651682,1.50827383089826,1.64715161926242,1.66018737749159,1.95814942748815,1.92161200366953,1.73032095257327,1.76478018982701,1.66445862104086,1.91867106551943,1.78120631392683,1.70026841884085,1.51527228586577,1.48846394642014,1.41619064010492,1.8780844330888,2.04504976856336,1.52909065966605,1.82611971276664,1.71319660341474,1.68065422626812,2.03665821458174,2.3497042511658,1.90259608057501,2.19636186681665,1.64068361176023,1.82484597611881,1.74497829980632,1.7803488993395,1.75062367310873,1.41051277344672,1.67187861900422,1.50500291388806,1.87376710879689,1.74273337988197,2.03414720194275,2.01266481566685,1.6314034790612,1.68237482743287,1.94963574219992,2.03996787785122,1.85264338428335,1.74310095558079,1.68032709184578,1.78844303278098,1.6462346599663,1.55184267533687,1.60321806657892,1.72109965431635,1.64161246136098,1.76132337800478,1.84162558357807,1.61270607220313,1.7292449421855,1.64353144389464,1.73002993764315,1.54812426489216,1.95267215297647,1.74763307376387,1.53110963218786,1.40389624537852,1.72928567431649,1.94389987415843,1.82988630608816,2.06586382030796,1.60794144947867,2.04111128360285,1.76914795406332,1.94619232224847,1.84404392345194,1.79301007196518,1.53031367807628,1.78936469608454,1.75985443030609,1.82687316040469,1.83608267558976,1.680655388542,1.51786811856037,1.7076368016181,1.6927191137312,1.66519059851117,1.97867082384333,1.79614024265669,1.77733575918616,1.6303043340125,1.46496707295534,1.79043646018423,1.89577669444991,1.88708045750576,1.50219172902194,1.57841564686787,1.63388226822469,1.63781748746931,1.96776229948048,1.60867074006463,1.76106150695615,1.66144275087382,1.54677130925396,1.72211326186368,1.55694039125045,2.08097258942052,1.78774576496779,1.88139612535065,1.68840854736102,1.69432929793415,2.08114347645868,1.79415545086922,1.52339635431053,1.93424502148021,1.78649477331483,1.6103776494481,1.5433915514832,1.74904937341927,1.89367468973538,1.61638757584313,1.61509581543786,1.638162342919,1.82985196673447,1.84273486502399,1.87189235694781,1.55586117113705,1.93863018898695,1.56162199740899,1.7194252064564,1.75484119749054,1.92699722887029,1.80346311772362,1.69046857780061,1.77053229925348,1.7760884567493,1.85457084104002,1.60139641853908,1.623366218234,1.78089455822048,1.60799556738115,1.6279658820906,1.66948742917514,1.63383671499187,1.70351846768642,1.66937454726481,1.67801526705286,1.96266576828588,1.58889204448517,1.68758394369975,1.52655579215267,1.52060490233637,1.73960273619181,1.77822394940438,1.6484966016738,1.72298882107071,1.73345936114747,1.57304418310381,1.72838463234044,1.58014193383383,1.687741619285,1.64903114134491,1.73867613066797,1.84223937808178,1.68826183555909,1.69555624142329,1.64411427426524,1.81437045146976,1.87693659373467,2.04190804191232,1.91462037780447,1.86238521929898,1.66046348817708,1.72060232283227,1.38688411887879,1.74768024401057,1.7897469852478,1.94675157685353,1.76110719829154,1.74984776685099,1.40276796216207,1.55601681211412,1.51804094784945,1.70724232937944,1.64223512213669,1.72681116939819,1.57141837247481,1.89348204473341,1.9129524802258,1.6999798683466,1.27157207812216,1.73309564651925,1.43676511812702,1.75902661078191,2.24229862094992,2.38307127171083,1.5498418089813,1.48934779095449,1.57876960386294,1.54902342652165,2.02068202511417,1.71925946570804,1.49042243701031,1.59858030261839,1.42394257381344,1.7239027532721,1.530197763443,1.80870057854172,1.87214370660783,1.92737789303506,1.46794131107866,1.96027281971905,1.82038437927614,1.78563094592319,1.58246131889531,1.51803679194628,1.43189674870581,1.4200035158097,1.6064708484965,1.75793699462259,2.03389307622899,1.8275414880566,1.4442713147924,1.87812660329209,1.9846913161562,1.60688500771977,1.56024126568248,1.57512026488265,1.68456441363776,1.73522254863448,2.04530811939081,1.54722664047918,1.81610993278575,2.12065045866388,1.60390951408884,1.98793514445591,1.86419439725502,1.6391848031893,1.72969222851314,1.58626803959423,1.99499581833277,2.19332744323077,2.36804456387096,1.59097339130564,1.71197911094126,1.48647181707217,1.83645960630977,2.11294077531417,1.6135519872431,1.8332355645646,1.55464472166547,1.67888676915269,1.58348156970886,1.76480992204452,1.72038483599052,1.6208606721431,1.7936057735776,1.63278058426548,1.66341806700678,1.82271760890859,1.7088340813446,1.7445581510583,1.80296003826816,1.71679441840254,1.71130068414792,1.73218456419869,1.78574574581529,1.96415191826351,1.55646248203492,1.74222592225988,1.63264766379,1.67247715479507,1.61522006589826,1.73629452888935,1.78257233766012,1.81047402351026,1.48571410361554,1.75933720538129,1.46782094901216,1.7584532604873,1.96428932032569,1.54165686946615,1.66437219488267,1.85433915744644,1.54634743886428,1.44377239183927,1.77878435205206,1.84496916603441,1.81074388029498,1.64878013496918,1.40200050593355,1.53403875892455,1.84137236791122,1.85232471373313,1.71800051330323,1.73302615521573,1.97719043148788,1.56812530108189,1.70363676976938,1.89846064849436,1.82388351989349,1.55661057776299,1.71309031182748,1.44976270701538,1.57710386520446,1.97133620625424,1.64151434630304,1.85950825207216,2.03804640395996,1.60752339758308,1.68078622234547,1.95516297569418,1.71255987375805,1.60323105145737,1.59904546512651,2.00934540740733,1.60022326046318,2.0347002846294,1.70851466124235,1.95277581643983,1.88410411531414,1.78349582398593,1.30447182509117,1.5941115577053,1.64465486876704,1.83089216017245,1.71525812360601,1.8597384355957,2.13804748435136,1.42019959618083,1.53172267125515,1.51205792306105,1.51053354369558,1.23815637047947
"19",1.8,1.78871839533953,2.18693431979338,1.96712457111152,1.736870748918,1.91118520096769,1.88655406229642,2.20548864884712,1.83326767448793,1.98825627466273,1.47814842820805,1.65769925657166,1.74040295944437,1.71259403568937,1.47616179341596,1.65521318644825,1.70591775266177,2.03952929121079,1.71455980179538,1.54657694878582,1.98477019360515,1.95974845805318,2.12063785001887,2.06983142821591,2.13649509357974,1.91722683451664,2.15421856830208,1.90832837763515,1.55697158515219,2.01534585832255,1.85170745567623,1.64981014007412,1.66202888239294,1.91145952400471,2.08950187508001,1.81051604687491,1.92673356781308,1.7459206762905,1.72355131925127,1.80606300690395,1.7064845194442,2.07313042190665,1.74243155197919,1.80194945941452,1.82784888105386,1.77737457824936,1.6492639904773,1.61939222323515,1.96416557062148,1.82368325758569,2.20155719967686,2.17853181737,1.79465543212858,1.6385492376018,2.0234493804663,1.73939336870293,1.7884984242905,1.72649460884842,1.60111532954875,1.5424686925555,1.70309192039087,1.63958175895647,1.80785523062236,1.73448631749659,1.98863481196507,1.96653359790075,2.16421538857648,1.67494755745165,1.57795371913022,2.17644717922835,1.7702999421118,1.92008406559892,1.59409960799355,2.05634315661014,1.8873250674807,1.75083091340303,1.75420304797194,1.91833585361036,1.79265893108216,1.79732325155968,2.23535650980884,2.02571024510167,2.20553838478195,1.63418704544578,1.89460429268687,1.52411416253399,2.04706051462901,1.95027373925943,1.74319181354218,1.52583267876213,2.03070763392696,1.59697855226159,1.82987489678646,1.76673368345037,1.58534492738028,1.851827089731,1.74483149885885,1.93701593944113,1.93058846637825,1.7073021924249,1.77800087467813,1.54267705141267,1.83700728016037,1.66061364627227,1.58734106182912,1.74456528066857,1.57455249472449,1.61176452749275,1.83716394295811,2.02232659052793,1.73877923020209,1.98260926514476,1.914211186,1.60447532327337,1.74110281015774,1.6529419516841,1.64655936831559,1.53926109847017,1.85007476779203,1.87669318230614,1.79640809061515,1.70197651128611,1.93448724926913,1.85290814133584,1.903308825108,1.88395288801159,1.53220084773892,1.94734116982878,1.84087634128512,1.84656555210032,1.69432789071138,1.6085467150435,1.37877033808298,1.75660075767174,1.79428050884311,1.73224493936881,1.63969378152095,2.21272524420356,1.83766808149473,1.73919001519603,1.79373944929101,1.69766989980349,1.77229735798221,2.08635340976863,2.06688651342433,1.95590033940606,1.71008297194765,1.96238645750636,1.74622980822169,1.77969484889243,1.47514881705007,2.06477511251635,1.80982168842859,1.73127551374122,1.88998786020737,2.35318801975096,2.1523787639736,1.92234218462875,2.11708458985821,1.7781753627157,1.71584491315274,1.87412033716598,1.71063354316191,1.69574081394651,1.80077002244124,1.97788514371644,1.79708955321719,1.56080589234317,1.61753569820091,1.54397786762742,1.77478822466343,1.87643342424451,1.84851973462275,1.96238315318485,1.96734255393038,1.89567261385032,1.6062638841796,2.06281622216484,1.62393133335188,1.84921019815505,1.89795545381004,1.82864920505533,1.87451046034746,1.84943214193144,1.8800213621521,1.5838026396136,1.58949639380316,2.2384288552277,2.24342563999115,1.88388496309394,1.60979741387454,1.55466671102628,1.70500160414228,2.28085657445689,2.00715140421578,2.32266212122144,1.91358243448934,1.79761044051665,1.82744670538972,1.81289881154828,2.04680360211518,1.7199767770672,2.04507667702263,1.57453426015668,1.54738325155223,1.8754432384156,2.09083180548382,1.9007779522918,1.86579529539372,2.29961729767469,2.00259071597848,2.03566539825174,1.93843756346175,1.74471893745282,1.99151410253735,1.68532252763538,1.95606485999984,1.87941828194522,1.75869626545644,1.68764289171933,1.74287602663429,1.53689441544977,1.78271530050991,1.88922412635918,1.75873787863846,1.65194201211506,1.96775151001012,1.68323279440313,2.17995531784023,1.84723454770891,1.73771432894049,1.66292030401622,1.84660832277475,1.71420144294122,1.69334785577029,1.5251266041274,1.87899741809711,2.11219435639456,1.96839420476288,2.11585354109101,1.91357154662436,1.96246064401587,1.76449267747327,1.84031280240463,1.76499919179621,1.84841003332114,1.99812241943194,1.80307532194214,1.64575856239719,1.6881082626588,1.71575379891352,1.97205706875196,1.72152690524732,2.10308005075215,1.96558102792387,1.93268190406237,1.66913745544513,2.01271183237783,1.6794809997106,1.86799788995459,1.6985922792345,2.09572230012878,1.62160430506759,1.69986539417341,1.46047590088422,1.79955258271999,1.96795906464327,1.45306505894008,2.08330258858396,1.67016539511882,1.69090522432797,1.99565342870101,1.73737942645464,1.71349552248781,1.60560801898839,1.8383461660796,1.83016099467815,1.72032891500627,2.20610704540935,1.54241283883122,1.84039005684463,1.79815371782126,1.95032374066777,2.03700056605375,1.47284054243546,1.7307584464022,1.73972469544306,2.26333386067108,1.58503046523057,1.50682009366459,2.27124685043232,1.60726022399279,1.79497755200664,1.98168613463917,1.95293379200356,2.01069269784297,1.75791300277508,1.97262735727325,1.87886465235086,1.71801442566015,1.76477592114955,1.78645839605985,1.87419708031877,1.74846766059189,1.75717094275372,1.89275853155152,1.69097119904165,1.60589918485166,1.83041067777229,1.79732133068748,1.7756942812017,1.80947971000318,1.95965669270534,1.6939352873075,1.93327026412062,1.76404929348037,2.08301058457013,1.84126068379385,1.79521739168876,1.76722228770843,1.83128112333228,1.81240548666309,2.01357932696649,1.62339974893382,1.67424787000322,1.4725141128358,1.71451123946642,1.722679534892,1.70542992730094,1.70188722914375,1.81222944259699,1.67870532516001,2.16729515701601,2.15788873344325,2.0005872402813,1.74463488934469,2.2089943249328,1.98424047208835,1.70389345677171,2.08586335645454,1.79165671275705,1.75331692548173,1.83052623934549,1.86871164368191,1.87021974441194,1.81534168381102,1.74560444453895,2.17182679119795,2.19516775663409,1.53578949390853,1.70270466503344,2.01254555770644,1.79832139199224,1.71631764703473,1.71610432593428,1.99201034721645,1.63996817851688,1.52566573214091,1.86507108983238,1.40175501213435,2.13642402399825,1.76613512956559,1.63922981613527,1.71144368481424,2.6242294900066,1.68467666707283,1.65549122686764,1.7421101488583,1.73950195672267,1.74512886382916,1.99515765571249,1.60641567946063,1.77318840143446,1.8308285324194,1.54984810450665,1.86885189322467,1.68767403956891,1.8163632228976,2.04000391162137,1.66448846141054,2.03961842187689,2.12031211260544,1.57659179559581,1.54617905862408,1.62845185209794,2.07511121985067,1.81170620862482,1.73846186925242,1.58442174467476,1.90176968701036,1.8003449587896,1.53298373116651,1.99143674048824,1.82837877038807,1.94856144333715,1.88919410089176,1.66468753058338,1.85504618495197,2.33395171723467,1.85955938369861,1.56160006449965,1.77218895121152,2.19369660449075,1.69132745186305,2.2657271889535,1.64569348885116,1.89966501654788,1.97847045621345,2.0581228245256,1.98730570861846,1.61335781129261,1.51279409102454,1.67057691013819,1.84839115714684,1.7039343520744,1.71115016028885,1.90655722178206,1.89859649468466,2.1293974211234,1.79180311513774,1.83036693399561,1.69957942686765,1.71744844499477,1.95882313127685,1.91630995201949,1.78699055842923,1.9373604879593,1.91488760075513,2.08879872865398,1.58601101800446,1.96634006211809,1.80444767255807,1.78743630506516,1.65666414934383,1.74833075148445,1.6623402878988,1.63885861416208,2.12047104561767,1.9022874887254,1.83682317716334,1.66839723815446,2.15698744418447,1.77849280815795,1.96302145568586,1.52541594500566,1.89430665905028,1.81291893630654,1.73678695018316,1.65405221819882,1.82351288815067,1.61632439854357,1.62267472263059,2.31598373381647,1.9669966588894,1.85656910510465,1.92203828332131,1.62727251227807,1.86854230581065,1.73485376729355,1.70205011740468,1.49341083038896,1.82764953813272,1.99837581160938,1.61976795187421,2.13680345320565,2.10566430880879,1.90696246490271,1.53666712893879,2.03527401975048,1.58181615673751,2.05955109889297,1.73844673044529,2.16015988013438,1.83020114260014,2.00043258940091,1.67179658518275,1.95898429387327,2.0041805805038,2.0380034505124,1.79503175896727,1.63768217004854,2.00888130752201,1.57471321218105,1.61213751768283,1.93327248312841,1.5319014439452,1.85051336157671,2.10538232026778,2.03762738968041,2.00298608026855,1.41788626072073,2.2383243894575,1.84885188918746,2.21704759509764,1.9465053831009,1.98607816437085,1.61214089532355,1.60585981881336,1.99506168605042,1.57956079930448,1.33345505229998
"20",1.9,1.7273632659486,1.85801375625785,2.1037024620853,2.01876579373146,1.67167347972516,1.7114025430413,2.08216651528342,1.47363030594072,1.9883636185482,1.71233108822072,1.61838587183193,2.01971738252692,1.85062656952295,1.82335675801745,1.82200505351943,1.74967280082181,1.90710738690557,2.29606534896683,1.88514214831569,1.71399652118066,2.28083107379995,1.59267571138169,2.14594294916772,1.9360966952382,2.07308369061961,2.36144555645138,2.13556596982232,1.69633292526033,2.26900061144758,1.69356540578802,1.84132652132535,1.62875842479525,1.78031736611707,1.73955120981108,2.16521518480545,1.90977946772445,1.98226119938821,1.76937095539385,1.77411854688033,2.19425586255757,1.91315444093484,1.73550976688755,1.90289828387407,2.0611365830148,1.7395172018749,1.88590464229731,1.94316043432096,1.8725671370755,1.8311108208382,1.9779122073222,1.64855813089029,1.66190107707093,1.95193779928727,2.23018639912932,1.80469587995828,1.93590817631234,2.00289848190818,1.77622771882325,1.56125335242591,1.9287597243126,2.07367055386104,1.71006175044848,1.81627369615079,2.17385098498069,1.89502312529683,1.78389006149797,1.9758333355857,2.27271390028848,1.88844417892573,1.99577517502378,2.04348877231698,1.72420007164669,2.06577588594135,1.8030262176575,1.9321601556443,2.05834062053668,1.84358956715687,2.00296608359526,2.0811663080387,2.16106229280853,2.24190630391946,2.11928681445586,1.59122346675621,1.52614268371017,2.0060083586101,2.02193835653046,1.87011318549812,1.88676858881796,1.69921465356321,2.14227325179346,2.07409837107031,1.72586220338282,1.94264397509358,1.63535081637061,2.23047828190699,1.84456414983918,2.15321758658043,1.85253519564121,1.88374633174445,2.1935499136854,2.0199926301213,1.7686459376401,1.91618725612367,1.71371660848191,1.82978350499822,1.86849716702554,1.98604019361576,1.58752576297139,1.90172629867263,1.51778293786465,2.23166759867126,1.71402869078079,1.77804762197723,1.95817578964037,2.02955048607263,1.67224172295499,1.99595991791304,1.88797141048927,2.20847618998371,1.74825975887898,1.93860594090731,1.96092028960484,2.00513199859789,2.28079947901599,1.78561821963903,1.66932910929243,1.93085520626702,2.00058430176863,1.96237320104109,1.52814676397477,1.45695593620106,2.12478353456999,1.73666454176071,1.7656378079582,1.97647427565212,2.05371988141723,2.04560162382409,1.73087414608688,1.82594676217657,1.9183505108073,1.85139506775527,2.05264639006501,2.28664532596557,1.98024811730342,1.91657540295365,1.92561321307451,1.82842254816699,1.68887891893026,2.0237550669099,1.91776032056041,1.86441087725347,1.6214006343417,2.05785638611863,1.90959251359925,2.13205383389305,2.09943181194828,2.04612790215214,1.73452740937591,2.33160824874932,1.83395787217054,1.8724708391704,1.66554202825332,1.82870866826828,1.82302787436191,1.6754144193333,1.84585846868303,1.87396043219354,1.93206848334229,2.12151440000763,1.58989125437062,1.68752978311901,1.84842280175238,1.4415702473195,1.68178236559715,2.23420550264589,1.80327416034558,2.10718489340663,2.05414017715197,1.74061365633773,1.98892529109542,1.88410594997367,2.01509324273406,1.7979084099727,1.78514601150975,1.8617777947249,1.95269279734198,2.24465855455512,1.58055648961614,2.40764985187857,1.82740340443465,1.63236207718465,2.07233042363226,2.21591895803099,1.94597595416048,2.60639617916466,2.00620094223044,2.29768623245631,1.91518382490594,2.0917937372577,1.75058922935898,1.71107883552934,2.07043495932194,2.00933435205309,1.75539686212836,2.04621879031522,2.39148203147864,2.06402935425945,1.86113193277541,2.22943935325339,1.84597341661351,1.73757975230896,1.87396112177734,1.87107870583842,2.00770149711561,2.23498458458574,1.95960066709411,1.92119457717736,1.9881309821327,1.72988792441154,1.67931031500485,1.62613013950241,1.8279044065415,2.05466563463379,2.16356995538047,1.78856590787419,2.02899662102283,1.93151962494902,1.7196285734563,2.16417335134132,2.11840378462481,1.8204284879573,1.59222528923799,1.85469009897652,2.34760631260898,1.81534302109169,2.21627305669755,1.69889874186778,1.95458174941282,1.97149562693571,1.75899307048797,1.98389103426984,2.12946613026447,2.08218317177009,1.86938084752277,1.68772705451034,2.07333299856529,2.03274135327492,1.66725846767845,2.02311351227895,2.04612064877714,2.00194904653295,2.09430397752363,2.17492388024353,1.9763621626506,2.21202177000037,1.79144202745288,1.83219965452689,1.99492874736855,2.35222987084607,2.44130333809683,1.85135329258045,1.87327536580706,1.78550216590415,2.09371657976102,2.00462149026746,1.86529181745115,2.09314563167124,1.58245503200852,2.2242569912333,1.8484002931632,1.95117186974818,1.91188955373051,1.63882075733468,1.94888693978693,1.91523644934408,1.80588007049615,2.04750872311216,2.32162990315933,1.60729144506022,1.75945804488279,2.0040250020016,2.16641809993436,1.78376120999273,2.1903248588891,1.77696307595787,1.61634770801883,1.8766023586062,1.74669958771237,1.93573511717794,1.69714771923011,2.34364830798507,1.89652984501198,1.82239078692424,1.8173559331616,1.97272099596388,1.88018074489521,1.87398987031231,1.84266828610072,1.82079009407714,1.91212875405521,2.17905559500366,1.84654649418119,1.80601946080387,2.03991525812332,1.82658315920998,1.86701986444272,1.50418275472871,2.19043844345502,2.12209162502414,1.77151700913352,2.07589731290352,2.08155268997588,2.03248299450592,2.01771372492405,1.72602002192933,2.23216938236277,1.71211789753101,2.00276364189062,2.02270817193354,2.14556082804278,2.17457254428816,1.87744160609298,1.73155255897578,1.81876775828839,1.73271027772182,1.85910777284731,1.65943308813522,1.99692775980544,1.80357950784176,1.91570877938015,1.89902065063934,2.07855211129363,2.15551562224071,2.35022476838642,2.094967796382,1.67130757597764,1.75066129353388,2.18719262613723,1.80356688808211,1.9822290478055,2.0250336223566,1.93497682934135,2.30957427043965,2.08249320216212,1.93331079956984,1.94244731005938,1.72658473923079,1.72895035315941,1.97513674971736,2.26039003319704,1.87209157526156,1.81888788794236,2.08450672166701,2.03616155018458,1.88342000668656,2.04795886985516,1.60775184816094,1.81366978389189,1.57706044574005,2.24015610774707,1.74840296807424,2.45510917095252,1.97313204386932,1.76999137207321,1.9111657903455,1.95094411828544,1.83543049513796,2.00845874180854,1.67867889297366,1.8656340517731,1.75508946442216,2.26046917675439,1.57016921006607,1.84788009261056,1.87053247347662,1.92320423461482,2.1586998710658,2.06569658653035,1.86361055639413,1.65265124137913,1.62241739538448,2.09029308023074,1.59654385130937,1.98088606900372,1.89419807777033,2.08592644645838,1.97750071386087,1.83536786812487,1.65949787900039,1.78790378397263,1.93717966792281,2.06641713355005,2.18477502246263,2.1046354555108,1.62339569111757,1.9568872846042,2.34039442996099,2.69214123785186,2.09364483507204,1.7597107025953,2.11617928157408,2.0423897026405,2.01898677906598,2.52730685932683,1.85451794772808,1.89320409418896,2.13635577884866,2.19886004278275,1.66432972720348,1.79959084054581,1.58609669898982,1.62872050930162,1.80887077097103,1.64257549241145,1.93627044720392,2.30000919837923,1.90434678025294,1.90233684021825,1.77982147862797,1.85890708817215,2.05422423392021,1.92387186055018,1.88189655267553,2.23105129414401,2.23081888691032,2.05670593081618,1.89890470095411,2.02289019584279,1.89401772496231,1.76100227267346,2.18781906049771,1.96301037485418,1.54339499355354,1.74797011981654,1.83833809584383,1.85960204296697,2.07209619990992,1.85187824439374,1.94609160005798,2.26748242327817,1.92775321439043,2.67823368809616,1.58327448578781,1.80988995816134,1.9881660121099,2.09730907394883,1.72745253649222,2.22097620233043,1.71204139804205,1.96568967431904,2.34579381593545,1.84097565045317,1.93807737443966,2.07814529039386,1.76874049687825,1.80263758327862,2.06901553226561,1.68260289284261,1.63629695126288,1.95016624242833,1.8541368222076,1.80235228297982,1.84492680027721,2.08069305306477,2.13309240791926,2.07529603002744,1.96561762595499,1.62471650050607,1.83919508316432,1.7592096193421,2.27809794900064,1.74037026908594,1.86631524053279,2.04319944240391,1.85972665226769,2.08497583675297,2.18859871921223,2.1183795973657,2.17030050817797,1.79931771756661,1.64244865640989,1.65746765581113,1.6780096105887,1.8011222200467,1.95799158793821,2.13468052112913,2.21114253512355,1.51870625847374,2.23555707945081,2.13572173414605,2.07962979330738,2.02935434071939,1.95029783785937,2.17707669437919,2.118685718596,1.77574878167141,1.43474675938175,1.65308322793967,2.03514921546244,1.85295734530794
"21",2,2.1976211372317,2.50282261772082,1.84983778642943,1.65699523422508,1.98045857301477,1.83625488040488,2.15654307708367,2.08311126412165,2.02408172623615,1.90466492292343,1.9176363083843,1.76995538289185,1.61000295883218,1.87493657319434,1.92501738082771,1.83320132135269,1.7219056566258,2.39184399041439,2.20163076998624,1.99350288951137,1.79640897325259,2.21104389627089,2.11323000725708,1.93092216735822,1.61085914614556,2.35084158031744,2.36762865391958,2.32878867411645,2.24865232291453,1.95502085330981,1.9309326399362,2.26608990595448,1.80213030384247,1.75413860009975,1.72793313324267,2.03640454430135,1.85512784893614,2.04794788489634,1.92419036069894,1.76820199166224,2.16283347918014,1.75752642698187,1.92695936004928,1.96455294860641,2.04911492966105,2.0935324216235,2.20533568043623,2.01825532535874,2.0922458384422,1.96258856368354,2.52289615981041,1.66480409310998,1.57559490203809,2.12957001584789,2.01062659373624,2.04578752140994,1.76844422194211,1.85391887013213,1.87521540592029,2.08998293410841,2.03005062388513,2.3169334916242,1.8455671717314,1.93588903727622,1.83888316751732,1.80818420486722,1.889579408773,1.89226049031237,2.04406521416137,1.79447632330843,1.80284700347067,2.1100034779239,2.09258254676334,2.19767167423261,1.91624173853382,1.97546282566028,2.15239865654193,2.49631555057416,1.88431378652952,1.93466137468936,2.15017447307862,2.04033863325149,2.33491852607107,1.8969744723872,2.11744052052886,1.8663210306844,1.79311565504696,1.96132301440217,2.21937345746367,1.81629991025006,1.62109213432282,1.85276281280183,2.06611698961332,2.01165763946293,1.64413971776718,1.82321027709307,2.1835298337554,2.05805124921318,1.8675501938944,1.98825543482764,2.3088025634713,1.97840266416688,1.80730692724914,1.68708484766273,2.32054612004658,1.85593703719477,1.80638832092643,2.13558033733253,1.70326406003149,1.71477571633613,1.89183907394565,2.09409191283901,2.10914791887172,2.0198691074337,2.14357498686374,1.99333437952385,2.06695541999873,1.68995615727692,1.79521925618184,2.20494828073268,2.08514405910526,1.8729492606782,1.95792178948903,1.91418430847659,2.01420045189832,2.10186260263107,1.97404993043727,1.616112410932,2.33051861661332,2.12910580588589,1.91854209759385,1.73094299395048,1.52904032722741,1.8422887174792,2.08149715487296,2.2004320411291,1.97945086498439,2.23527668054154,1.92868562540924,1.89442121553273,1.86693825840389,1.94672401638318,2.03824364836142,1.94178361595367,2.44107106513382,1.86969999757956,1.58283610862804,1.88352254905583,1.86596608709554,1.68343267884998,1.92838888108888,1.89010046148159,1.96765857509594,2.11761209075685,2.08890607722707,2.32622106896472,2.53427241716262,1.96300554520028,1.93288431942517,2.11461114901621,1.91437156556851,1.77471658216567,1.77661812784328,1.86575635776407,2.13339401865363,2.0484706266733,1.99346065993847,2.3695687738398,1.98659973594368,1.88447913528367,1.90393780954651,2.21561065255091,1.83220259074166,1.93508530542603,1.97439731819789,1.71733309314689,2.18972696535831,2.25058559816516,1.85319768606474,2.31992985864638,2.31230186425038,2.05929044689703,1.8741987587779,1.82858181950092,1.96263239951649,2.58371983868749,2.09910278036642,1.94586107198511,1.81350053995431,2.12220941617443,2.30900628015559,1.8238296126975,2.25606948090401,2.22320604802517,2.42107075770161,2.20089545854338,2.2062953119913,1.89032902153441,2.14684415377004,2.09498291624835,1.77104232391853,2.14802585594678,2.21251598270159,1.87293732962441,2.18830718341637,1.87887556562693,2.47429600259569,1.80587991851814,2.10349526677638,2.59680965313283,2.17859147743933,2.09773273503502,2.08083827160558,2.1396573793463,2.12782670492819,1.86799933655643,1.9248952752695,1.93489022792817,1.99062443634653,1.89756180261801,2.09512348393855,1.71718914283416,1.97004346711762,1.97846391660565,2.2303862243351,1.90438820965238,2.04744701384288,2.01389123443935,1.91518482022528,2.18537843577312,1.79136484240054,2.46750055716712,1.89227494669908,2.27640506373643,2.05266795584381,2.07495332088501,1.9247080321832,2.20942839156676,1.93690151366015,2.0974711522299,1.88418157213898,2.11666494567985,1.94458373932185,1.96648285556418,1.70585643069846,2.30688998911068,1.90550557111817,1.99836701999154,2.27272521343844,2.30673908941605,2.23437011372573,1.86390142367136,2.20837406757522,2.22300748647602,1.88814795709771,2.28229644048152,1.97826503836982,2.29258285803881,1.89222120150859,2.25331377562792,2.21034844369256,2.25933505532702,1.71316059740211,1.88599226263318,2.06355657712352,2.12886329927769,2.05299856711871,2.21007270182998,1.94856439694187,2.22448068546781,2.1762478858355,1.92209258883675,1.82337543147097,1.81723313761157,2.10595262668569,2.00447129726204,2.02321327409184,2.14520220020203,2.09713555071957,2.18250083197409,1.75752155259977,2.01350525447355,2.10192479833715,2.05676664704393,2.31946284244394,1.88760440179481,2.17838080347007,2.07063483484348,1.86199168771784,2.00444058037622,1.92254473753118,2.4166276765168,2.00215209537643,2.1043695793422,1.87404249944328,1.92702345803722,1.96337856350421,1.78632663596079,1.8661653043361,1.9780435267825,1.80305303659073,2.38041181430972,2.27787476041166,2.48477813710218,1.77421036758161,2.0006941345163,1.74370412054038,2.04550434184847,1.96638101750231,1.84477555714622,2.09109810100045,2.06696668192536,2.02981407590376,2.09614341235865,2.22173226169112,1.78378188535112,2.02269156505305,1.95899615769954,2.12844478121809,2.15112670326776,2.55863293473192,1.97153185514216,2.42271683016086,2.02104756461044,1.77279719314905,1.80097840558011,2.00580750810911,1.77075646344616,2.04078728443326,2.29544455542051,1.83180622233242,2.2088094831612,2.25354819527969,2.12505757219457,1.81925708137004,1.67001919391543,2.11183135832108,2.203180353024,2.78623500538691,1.76794798446121,1.7383621273442,1.99196190599355,2.04203032864094,1.78658428869552,2.3360360243168,2.24797877458486,2.1044277201855,2.29070698459765,2.12166880979893,2.24431931084711,2.07681871766908,1.85958710977739,1.86381809924314,2.00328910554558,1.57598420912982,1.96823902179405,2.1027835303716,1.82576101046835,2.32346311658362,1.54710527434081,2.41677175628936,1.96388833214777,1.9271735446502,2.03110882456619,1.95717134719588,2.08041783575753,1.92580466465771,1.99174883334029,2.20847795131516,1.90553977532736,2.15248768082612,1.75955265734563,2.09667256586332,2.05317087326077,2.26079202207764,1.89634930025516,2.01271535471182,2.08121014723649,2.04437551931936,1.67839824964575,2.04456991879232,2.1254076583978,1.70265609798504,1.85336108650888,1.81193632618276,1.86570151024096,2.05252962125021,1.87436307688332,2.19793894533702,1.90902783749194,2.21797324533347,2.2884380992176,1.856533355399,2.08306206995383,1.66081244472495,1.96872354835613,2.34602620750459,2.57948169066913,1.95109442119884,2.35428091235837,2.18926929269635,1.91737354879239,2.43252007994169,1.91575673565068,2.12896041087003,2.01290894643718,2.07500910017031,2.3271611982257,1.75493806401211,2.22156670931348,2.17067095839495,1.87706315714706,1.95590187926146,2.09264681850354,2.37609938590674,2.38580567143391,1.86510769096281,1.88402946318671,2.17286789296729,1.6448614242944,1.87865007473016,2.16364962759022,2.16863722436714,1.98825109247488,2.23535163064873,2.09629046144966,2.30308671429188,1.84028825007417,2.357772535673,2.04826126080361,1.78166424830132,1.6693511386644,2.01728914371553,2.11325283877393,1.92706988225229,2.26578702241826,1.9421670922715,1.8647852277213,2.39687126238763,2.1805895669687,2.20490167118275,1.9962872493676,2.8162863349959,1.63358086976131,2.33063270271236,2.04960007875146,1.97810030993295,1.73347222636694,1.69844445753238,1.83339459651985,1.9095855603515,1.94638097656287,1.82145034755694,2.04366292098657,2.55248670044924,1.88746697039325,2.42146143214742,1.84870560985738,2.14192519232068,2.10772140974846,1.60986941571685,1.94252085417059,2.1878245156812,1.9061859912326,2.27334686250381,1.58754203990105,2.18719198906739,2.14263222213815,1.95551740684935,1.88794637744912,2.21240583839134,2.03048685442145,2.16666093223945,1.86746850988018,2.16621523305824,2.3495587004203,2.07728847824243,1.99163144332822,1.78108646792018,2.03955355731604,1.76704184206074,2.28486486301636,1.68700959762804,1.91518114284954,2.25285981326156,2.05891105546339,2.53998249124909,2.24132558667599,1.92205674340957,1.60233981814851,2.0046597850444,2.14848442210499,1.96211110045831,1.79945910776886,2.0186330455734,2.23524488901099,1.98889984838022,1.53096416119612,2.09410236604525,1.64323233324


==> Experiments/Data/HIV_Transmission_Network/Results/DataBasedSimulation/Social_Network/Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,0.168340034244307,0.157682163714602,0.115353410425815,0.048812245260788,0.110469760917211,0.21671351535759,0.0152034470338397,-0.214982301539974,-0.260736112284033,-0.0135202546522269,0.0980301120823338,0.150167008579706,0.439743620899808,0.426677313515276,0.400138976471244,0.0476265589240789,0.189042718829669,-0.182832395846224,0.0958891815161995,-0.126063230221985,-0.171751226906647,-0.168042506310692,0.238090413227288,0.0218653498728895,-0.089385973599442,0.13709694758646,-0.422621399522864,0.0099271470062907,0.0612925764455761,-0.186026815937782,-0.144925167119961,0.349463732974453,-0.42165052131044,-0.186098970296447,0.371988938653537,-0.256903078964987,-0.0744557363351982,-0.0355607096979997,-0.117782154310227,0.112667108430286,0.29312087196923,0.121616027218925,-0.108484771345369,0.0445798974795837,-0.0914123762036867,0.0911951265616752,-0.29395281811491,-0.217280374356699,-0.0353575960638152,0.0877408978736657,0.0827274674642806,0.0631722848364708,0.179362226331968,-0.0223910837232635,0.093269079753432,0.149638860384736,-0.00718514280210466,-0.0770008223621262,0.408411030596708,-0.0114550862819207,-0.196133717730809,0.203748119605583,0.0468465364158488,-0.230957372464492,-0.371589648439701,-0.0469674378155011,0.115871687623597,0.106284400692193,-0.00834828975880382,-0.53497698989592,-0.171047992016575,0.487091675574048,0.172387369259724,0.332372502145052,0.41216202327136,-0.433711662583916,-0.166528920514157,0.127386516694253,-0.138286862841642,-0.104595906373028,-0.175657020626712,0.121994327805021,0.258199182817211,-0.0575962500860844,-0.4498882160682,0.0691730463190666,-0.275418049882862,0.297011376670751,-0.350555197425533,0.23546394250259,-0.590870114527066,0.0305622946390318,0.254445636043886,0.574423280616426,0.0264414925406007,-0.121754516643876,0.061689089232445,-0.0297730102626605,-0.613185305589881,-0.189234986158478,0.109157899903248,0.0820884184681659,-0.11463989871858,-0.181188797399681,-0.0486477322217351,0.0630431454366776,0.0143779844249767,-0.206176854255227,-0.152131616298226,0.115151195143219,-0.180832879482288,-0.0652678911820471,0.144599703689767,0.206409854499627,0.0117120704379873,-0.334709003462761,-0.0651326710949982,0.0413579469309527,0.0181490940791268,0.0493749317376872,-0.265204790833051,0.358852507899457,-0.023634017200372,-0.0232502559882953,0.0799056592836982,-0.279186696632569,-0.0602347557576704,0.0353857702378162,-0.214706526642727,0.0615932421166826,0.0951325545783426,-0.294409133589774,-0.110474183235577,0.0513621510868929,0.229299386948605,-0.286960898168534,0.0197556229775851,0.132225387509432,0.207922257966363,-0.0668309696965625,0.0339883470813699,0.089785175217987,0.267722541872416,0.138933969745293,-0.229145031450487,0.169995565868921,0.0731361155922358,-0.0818367504752269,-0.0504874102832859,-0.453642610810631,-0.0538796768886079,-0.400397417947357,-0.0233396026895372,-0.0122101649707899,0.3164069078561,-0.390002297402136,0.264119332054395,0.0845787051754092,0.355784476161202,0.341384039961137,0.0964835650077832,-0.0317602922918957,0.173351143127554,-0.150706564760329,-0.582512824385322,-0.160423031768202,-0.491224549601767,-0.251560739759626,-0.0258711797956425,0.198831643059754,0.0670543549564474,0.0189864479259601,-0.0398632140344237,-0.00479215030672189,0.138678264086292,-0.31078564858336,-0.0633554667694428,-0.278489152761679,-0.276703934534102,-0.292174354824522,-0.179744107493539,0.11507470041676,0.221266685111201,-0.35616088873395,0.17497508461546,-0.042234923850928,0.260198693369279,-0.23305539373769,0.202140862913487,0.0585090100249697,0.24959559129242,0.100841270465882,-0.319999890966959,-0.135343118621561,-0.311611025970963,-0.0161051649742698,-0.198940987067647,0.500786279226388,0.336378919142047,0.285044047401516,-0.714216663794118,-0.259275605346214,-0.380412146208019,0.499740312902141,0.0473523719768727,0.238085359119493,-0.113783916642231,0.044223362170269,-0.217561155289139,-0.0431266958070404,-0.0146967940539754,-0.325109365086272,-0.241142505462248,-0.195145163640713,0.162683217893096,0.258412277268899,0.0722021743672382,-0.229607960696043,-0.100159273547315,-0.589560906336343,0.129462394875645,0.276091273516795,-0.297882478367775,-0.0590263363714689,-0.0357300989622859,0.402030442721037,-0.023040170601527,0.368749217689049,0.107112004036911,-0.0121659358042056,-0.168273479534815,-0.0394202757373412,-0.0926862362956947,-0.10309477542129,-0.0993131579834313,-0.0270981359636667,0.0561837320132025,-0.0543993875154154,0.0251291056390819,-0.000103647308039677,0.287065644149579,0.260203623447913,-0.131926772028812,0.0919468715605307,-0.49598961322596,-0.0522254881877192,0.491573951655105,0.234771647133772,0.00331390411819664,-0.185745903153618,-0.0605911380470484,0.214899178681054,0.103138077091429,0.0710964004821402,-0.407150155593493,-0.0555023478672913,-0.773385604392142,0.256121945138534,0.294992231137945,0.165916816205748,-0.296956606719304,-0.389335409729595,0.111688016058437,-0.214894973695682,-0.22200983720736,-0.614728401159566,-0.0759287611896125,-0.0112019997621675,0.404774721575974,0.28473760787739,-0.24597356613216,-0.137468369145707,0.297775484372283,0.10877595264888,-0.104327655531953,0.106322381226642,-0.136082963258839,-0.185453307207453,0.0136412255767908,-0.0159565614996313,0.114498532936833,0.0521495807189197,0.192154162168433,-0.157347871550073,-0.0328319968994931,-0.0546733179226956,-0.54760954232924,-0.394776755728318,0.0229197379801367,-0.144166657177938,-0.392751694631272,-0.007314580950902,0.259842633523109,0.0435552000478738,0.418015513780393,-0.151548190265432,0.200342211031662,0.107946644185484,0.211990339110719,0.186461796566014,0.113959910683218,0.314555206104279,-0.160811787467982,-0.0538419088231882,-0.170955724139185,0.14197645259857,-0.135688070175954,-0.560496422594983,0.517847153936506,0.119142943561228,0.0969598603927668,-0.360926914218902,-0.0697110028207513,0.016907252773045,-0.0778369257218429,-0.135221470301665,0.0810156182179363,0.591718523014774,0.245574095620565,0.0968950072563971,-0.148799206394705,-0.0192055923371038,0.27822646948273,-0.153482853448419,0.177567413096337,0.219902447668025,0.0816218370655144,0.0736919885665156,-0.0553257213690431,-0.159931068468374,-0.355294017292124,-0.106296157111863,-0.011211482783474,0.279368521321615,0.0820243910237972,-0.387759715117623,-0.00917375888101086,0.186643347589793,0.269212358289452,0.0072464786255383,-0.1747094513656,-0.531084619577538,0.0132920021818805,0.0658890879054357,-0.0215746080286952,0.258494503456492,0.0500730530502554,0.233150638497169,0.140724388068119,0.0952611339408143,-0.0210303785488331,-0.19450541210105,0.206039010224756,0.111280848975436,0.262892092706784,0.105547097788356,-0.082902399443019,0.193961624795201,-0.0081398566802979,0.137882176492757,-0.154786435599029,-0.350739568596212,0.151635272385765,-0.102145181943266,0.254643333761708,-0.130205786204691,-0.0124116799277486,0.292583452689465,-0.152489092378099,0.0411051579700272,-0.0390513790828951,0.130588018455486,0.121429270810264,0.00803739192312385,-0.326348123938668,0.0573083657904372,0.334271918633888,0.187730482777301,-0.308414455941757,-0.131064087091348,0.316801378865538,0.273202465209811,-0.133299623134257,0.0814167308782043,0.292546651864647,-0.0466230800563667,0.0670204186752806,-0.1355632041681,-0.353268707324699,0.374768029209008,0.0496731276227568,-0.0190276209556547,-0.142970186144188,0.244576572156291,-0.0608901727900836,0.222584502848063,0.0546506898286079,-0.367990229262687,0.12520619126861,-0.190104516969515,0.0348952975423063,0.198166651423982,0.198424740241958,-0.278022556330056,-0.0174949054057085,0.167199455852036,0.00491597106724228,-0.108145190567709,0.0575641831944129,-0.158224742294336,0.566908721377812,-0.0825090170952048,0.0591379333565174,-0.33324132577121,-0.131549888143266,0.330386718812418,0.140356464841201,-0.0147025478835636,-0.222025874889837,0.338912528632685,-0.0821514410017688,-0.172643676052123,0.0366121173552074,-0.216760857949947,0.0104111280400468,-0.186193541155038,-0.0203243075411789,0.0875026731594185,0.264744123437897,0.240910354490874,0.378903265288014,-0.148846738618225,-0.533976086982991,-0.132743216199146,0.109457066369682,0.231055001988639,-0.0210094397808173,0.203198301856577,0.26782451901284,0.245880688927402,0.147772942155698,0.002488129513869,-0.184085795745713,0.524076223452472,0.316400125424776,0.198902855574777,-0.217212831863055,-0.227987965108344,0.204453903443393,0.068584414163472,0.0272002888522785,-0.0744861258036665,-0.130875034332466,-0.567085385857657,-0.0892444495383013,-0.013415714620402,0.328184541569144,-0.236777951689956,0.0832514127379696,-0.0796420200268605,0.198800328448779,-0.139470219362245,-0.344064467980318,0.237610718931714,-0.154356041342634,0.273858690429406,0.0189625114813079,0.0438265841850757,-0.022640739547472,0.155689522851059,0.335809570859233,-0.0982575243685258,-0.124765246382442,0.0843653325544837,0.0180659722203597,0.0618333806840982,0.175086359183524,-0.247309432861355,-0.274121695172555,0.0452843251616613,0.0781869786255884,0.323338977498108,0.186542278285404,-0.173467438948101,-0.093931121519262,-0.141523718888854,0.202990075751692,0.0312036463221249,-0.439196090959731,-0.169720738550393,0.0907146364080496,0.178556381738554,0.220623264672505,-0.126488166195167,0.0150765906996348,0.0167792170900659,0.0719620261627876,0.25758845507214,-0.0823185504073107,0.0287516386835836
"2",0.1,0.131568134168141,0.0805529843880356,0.20000518941014,0.11804337821667,-0.0514696491672881,0.361448227446946,0.0375092595719198,-0.165997399016444,-0.0629908992043196,-0.180640770586351,0.297620420542607,0.244917243378991,0.401336685113219,0.866578996773034,0.602362108538999,0.178962841786233,0.204354266831439,-0.0832396043229551,0.0638907257981755,0.0517063217614182,-0.0666770603646611,-0.119096590239497,0.253588337674918,0.157342168491849,0.0344520124155288,0.203539890186848,-0.164279658271485,0.114545587062805,0.162915210554214,-0.00927448445292982,-0.0603021111692503,0.5542352730488,-0.276427661674746,-0.143909476128551,0.432719635680447,-0.0849374470854814,-0.00625383583333177,0.0598085084110852,-0.0567602474306321,0.2496197555072,0.484401248728675,0.0488889369795234,0.0740041299175715,0.132816832010439,0.150115068241474,0.21485243586772,-0.229897232948355,-0.010065514398299,0.111859784113292,0.277228964347206,0.155125923956973,0.143252571328606,0.304768159327926,0.103714133878741,0.146760514578555,0.330386072258884,0.12162151437482,-0.0257757153590283,0.465594244570277,0.245827977176547,-0.228309519055496,0.262024755885573,-0.101260126454986,-0.0391111282134376,-0.0870008866543245,-0.0342312453245302,0.145921818174564,0.260923353510413,0.0782907210516124,-0.220722767637259,-0.395252050378301,0.48306969166087,0.24159562395103,0.399301113117085,0.52343636546569,-0.35337582517392,-0.185537929281927,0.40017582894155,-0.0194321614911494,0.0440000090878418,-0.0248879655881279,0.134534944196329,0.373548261541942,0.13803798978384,-0.442310015451888,-0.0572331468133796,-0.110318726167078,0.417632260352,-0.234296023076964,0.386594044194425,-0.403785694197803,0.154811419388565,0.323168512677004,0.316296369687243,0.0410833583032878,0.163515084399639,0.188874462214497,-0.0871274108025331,-0.510031606343305,-0.127865949887497,0.394858473029541,0.105613314110034,-0.197892896805903,0.0465191696038558,-0.0344048174774805,0.014978024295884,0.263220475293354,-0.198517501533554,-0.16707832202896,0.358125955749653,-0.0848841062731975,-0.111350657280808,0.347818064283739,0.361046229426346,0.190788240376862,-0.170719997928424,-0.146411852296496,0.135126326408875,-0.0767677269572675,0.242262535260093,-0.167045890394058,0.334579659087098,-0.109550612973709,0.0516166418262405,0.3043680483968,-0.111203118144102,0.152553721466668,0.13220730004736,-0.146617778953305,0.081924058521943,0.317739310427285,-0.157251163513696,0.0070086742704342,-0.00121099244295894,0.162949301683642,0.0440469429967573,-0.111903177259259,0.241482999049255,0.391275956186945,0.165391701304536,0.0672812145441692,0.146270327861882,0.229084519601806,0.235700771051734,-0.12877210591384,0.312808653033343,0.114623324526522,0.0480635557439353,-0.157877576965127,-0.293292411929674,0.103411509956501,-0.38827378539865,0.181299396373727,-0.0474294823225428,0.360080658427005,0.154261820098662,0.351630735453653,0.200944413026588,0.299830021490268,0.52014341737008,0.0152110833645612,0.252097096365345,0.156025025162976,0.0224007303311433,-0.386047630243247,-0.0880721093039952,-0.366021729034625,0.099092310532681,-0.0236746154949431,0.0206014955981479,0.167219177561794,-0.197148004403858,0.00898217723898198,-0.0209454756325725,0.331165394603809,-0.0679439732969686,0.296879260085665,-0.161079826335715,-0.312680608171479,-0.0681489810077535,-0.0854350184835862,0.0201126953043112,0.40723616786568,-0.227268235493953,0.222715273971197,0.144797661377511,0.348211291764144,-0.203197323501812,0.203153159047848,0.219277629605419,0.438747633954019,-0.00810050486120525,-0.231437094816984,0.206453298255853,-0.180933491434409,0.0572850943573088,0.0147835248915584,0.37565270435573,0.334663753579075,0.453960660428453,-0.328986781134119,-0.0984020082272324,-0.293131343019108,0.704690991123204,0.208372510674539,0.217161815212087,-0.0252106669522256,0.124782275648627,0.0977651640124842,-0.203379448806376,0.0677363468978891,-0.339150295401632,-0.0341341429471996,0.00042822394578106,0.290948133716981,0.096920425794553,0.214120481946345,-0.134985193178928,-0.0896087798441109,-0.247223138203511,0.315681174399154,0.189965631552782,-0.0909741141893265,0.0482704245832738,-0.0391455847123624,0.443905459938737,0.119378403863626,0.317758051129172,0.368432281650431,-0.00800345915878153,-0.208293960098215,-0.00432838677019851,0.112137764692901,0.0414414293637435,0.0163520033164422,0.0870751451694303,0.101478308847664,0.0527907940309526,0.378702707632728,0.127179258264833,0.144367583279577,0.188439213934956,0.187653837339726,0.200552409975614,-0.0795973024656102,-0.232952127675389,0.559180111033926,0.226597173414165,-0.00255684899610327,-0.0798775003741501,-0.000535354113207537,0.233059559728542,0.145018535852987,0.343767688289096,-0.440305626921342,0.0268634167462156,-0.767539568701801,0.343476355322535,0.305167413686457,0.399847069866373,0.0324302042863172,-0.273565365448115,0.202566388350973,-0.187435465301807,-0.211097445380873,-0.82886129460568,0.042259995000305,0.132640315911274,0.60671107819453,0.388653973583628,-0.335409210407756,-0.092931977941626,0.276742345077361,0.131506127475328,0.0423256382634078,0.219990950375625,-0.0318190401445871,-0.0118868121980655,0.153379055494868,0.0172492617387415,0.184700025018893,-0.0140131661695378,0.463621572170477,0.0860325428236294,0.311102417769741,-0.0961330242920025,-0.351053020104391,-0.214879818951876,0.0978084772901434,0.231170035512598,-0.264833942010775,-0.0217426058921908,0.405530960035622,-0.019596290805014,0.334859891120023,0.00588194812627482,0.396656327268146,0.0896275568373606,0.160876700120384,0.29639037628707,0.127375043967045,0.376061608413399,0.0708587407758122,0.203410984493256,0.0588429612698976,-0.0375407065381035,-0.190578776535117,-0.210024349093441,0.518469695232988,0.343592854546453,0.171496926733321,-0.295729026003117,0.136391261206811,0.150537483628319,0.218241057010317,-0.0220746736775062,0.0640870903148181,0.866346677092639,0.0305588135345723,0.150313016760354,-0.0659722773696475,0.145476602706329,0.465881473409837,-0.144750732071597,0.0735852179100659,0.236056573512112,0.192756383301262,0.284796330348233,-0.0772791474366386,0.19946177573472,0.0524433626224271,0.0832991308116567,-0.0356506875175114,0.165206959725917,0.218583481895432,-0.357300955272262,0.149347241991359,0.371875489666645,0.161858186602223,0.127467328670866,-0.0365660699975254,-0.436671522573184,0.109541872008073,0.321790135916891,0.0947205973318848,0.249366565713505,0.0851342938815456,0.424191040583488,0.282424237102264,0.115369219406903,0.0989692293413495,0.104633813040255,0.265119253289637,0.227668002601124,0.329552187075674,0.263116789492797,0.0303522582455194,0.334279419952416,0.0532243980479262,0.22608390322249,-0.08311416411513,-0.0493927723349714,0.124861562233232,0.0170803486799532,0.0652321080027777,0.131006377699592,0.0315978683014449,0.247747047316943,0.0238416608578528,0.0232194061204291,-0.0113529668897447,0.453464369297511,0.185897441986759,0.113647569294665,-0.239147427187416,0.2455357338466,0.467494144498384,0.238191421706955,-0.20899124036788,-0.190114545366227,0.296233372929744,0.307630011048118,0.197832567591021,0.226074542351967,0.0807284476006553,0.155869232827759,0.183701890480306,-0.0997877799242826,-0.244062338881438,0.469748514949096,0.213124667370348,0.361118898191542,-0.360528127721742,0.267058599066452,-0.0379106270772423,0.540736316054397,0.179646714241293,-0.245679829503578,0.121071705833864,-0.133614894578418,0.123960873537234,0.0901595284939873,0.275050745701042,0.017574247221276,0.0143469620623555,0.57296796518594,0.0587779136212367,-0.0903137933473095,0.233267321047599,-0.0245820382832031,0.464583445667204,0.0846936414155137,0.0721754560231884,-0.104400057187593,0.00207395934757614,0.522067005877739,0.19415678318906,0.189763584734396,-0.103919514621493,0.536262899304603,-0.333934348844554,-0.165982345735535,0.0343778485408652,0.0348992312044648,0.0179654548891318,0.0822912498740403,0.216691922149315,0.184401333363802,0.202537432257978,0.542733143220466,0.416144210191659,-0.112630684484781,-0.299966085001707,0.00939427765230887,0.374037470450453,0.174145494103967,-0.0467181059518739,0.115387296502692,0.66232135084698,0.290415623718935,0.33559024798419,0.191308448234376,-0.0934494420687864,0.585798756012154,0.422002362191348,0.207946132762022,0.253368866539907,0.0560927736646534,0.00777004292182534,0.157631709755809,0.162261936932098,-0.135527180447771,0.00370755782744588,-0.365062738804082,-0.0383965128280498,0.150997219663257,0.137025282188809,0.0153310236086904,0.0702932138779873,0.107829427304994,0.0506862397801559,0.0678393728762977,-0.09576828436853,0.153923909487206,0.159499464976505,0.0537988999475492,0.29018080486956,0.1359344209305,0.243411271243233,0.172119780307455,0.438386342806454,0.114782470428482,0.0981025296466746,0.217135188385459,0.187792243748493,0.192993799909934,0.292663700152288,-0.174482991460242,-0.254938942906095,0.186551292023208,0.237520562519244,0.426596197024911,0.161155616307572,0.263531048737408,-0.0642649932386456,-0.225975756022291,0.237263159133298,0.189466949684275,-0.31210603077934,-0.168819304096758,0.334803779290145,-0.139505501740759,0.423831830806745,-0.0927507426522062,0.183923468549599,-0.00829322242987978,0.0306776054853723,0.587587535736478,0.00735404005975254,0.130139837123688
"3",0.2,0.34888898282429,0.198186239027024,0.311724761835068,0.245179193220397,0.113923951264842,0.587031584921969,0.256910138382307,-0.086296927439755,-0.0661067922721796,0.229624485918227,0.330278532021576,0.212246877034583,0.599379688214327,0.655747846292206,0.633957617746005,0.272293964983979,0.171098079312966,0.140865251873964,0.177803217886604,0.168810341129395,0.0263740568016196,-0.023066181236988,0.4989504261608,0.120357415773561,0.128812770694214,0.497653072499859,-0.303891464124249,0.260795483863777,0.290819167051808,0.0249789658525417,-0.00405226984378219,0.588286175751844,-0.207564415094967,0.0397441845599916,0.348985492803273,-0.0910920166557585,0.0974498136919558,0.137048919787996,0.0982855777562993,0.278181459117186,0.558045348325182,0.072998747542262,-0.0583667819247843,0.230339920032437,0.26326330580902,0.449000307162311,0.0444526067884546,0.0754306483438054,0.180033399986098,0.279700529334293,0.245580776821174,0.297734645828308,0.335421306059765,0.283868641920514,0.358754866292842,0.259233409364696,0.263185582981487,0.0960302908189511,0.548127115829545,0.2899859807248,-0.127720794667147,0.371166075149535,-0.0597556468652228,0.163099290224482,-0.151128033766456,0.0660682114839104,0.425216093439103,0.318344992082527,0.223191089914739,-0.163040054662181,-0.241024015878705,0.580966707942755,0.407977390635064,0.594300964994262,0.571964069807588,-0.199137724885974,-0.0243409313531833,0.481774857903827,0.0584742214506915,0.147368572148081,0.134084367408018,0.110615377634421,0.434495541044499,0.249973864269707,-0.298556072838964,0.178488654742972,0.0240445306535836,0.442735787631938,-0.00214726291573564,0.203699682818458,-0.197597987239282,0.316821833265706,0.375863310947908,0.495831182466827,0.25306927176552,-0.0572650379107869,0.310966562245642,-0.155611229899608,-0.191083190381673,-0.0147659510892139,0.484574816510639,0.0904156776819684,0.0788981488410149,0.137096591648768,0.16196397668629,0.0366967159487831,0.289185644379688,0.0407010766080385,-0.0187535618162737,0.52283486473897,0.0168543455310814,0.0415545467962956,0.33367319690208,0.424972140922321,0.295311972404073,-0.148816751081551,-0.0880435375723281,0.301761469437777,0.0667968583617285,0.333295519040423,0.109482579113833,0.248463096700937,0.0588238856479754,0.172380776707956,0.381268533453118,-0.0462521371380335,0.126843468510942,0.312508753159683,0.0845145259697635,0.320244078964202,0.266664614444471,-0.0801200262086603,-0.00469095059513009,0.271926112569579,0.218260030733767,-0.245074308892169,0.181537290143156,0.478963722085329,0.192360547476544,0.430222892460379,0.0960354694892002,0.236700789443253,0.445945237435362,0.46231599076451,0.00942740895481682,0.232105321997882,0.101698924345703,0.0229798281084386,-0.00414683345824489,0.0309099440389215,0.156873577215373,-0.2735375483071,0.113768665801824,0.0554601152546916,0.485185081655393,0.124367303365627,0.612212115263381,0.231908108404179,0.324542642246688,0.651004094346472,0.187770795865496,0.0842866997927694,0.393298582444839,0.1893209338838,-0.316805481949654,0.079734161000305,-0.383035549587079,-0.025342488041111,0.0932818420057002,0.0514669660141962,0.373845900386009,-0.124825450520765,0.12886493723778,0.227704819680866,0.320276804863005,0.0750402917362677,0.0909454086833249,0.0866512281409842,-0.161811414974501,0.0361900957504153,0.131384709087478,0.09679262740761,0.415598107327224,-0.323859319412388,0.331434379361703,0.21743029432951,0.365307825941815,0.0112116526550063,0.248308262845527,0.320623087291261,0.243171219211091,0.235105717960972,0.0693211786621817,0.239052472025602,-0.043642250591749,0.161938128628694,0.103751396060304,0.592388876591774,0.504780927154269,0.560997848281557,-0.110658987820571,0.118662016405659,-0.161677244675422,0.765475857965132,0.280409402569683,0.321499610675972,0.0368705332014188,0.276153301726979,0.186452412883599,0.136620258432697,0.0230524610634803,-0.200896128736629,-0.0930336703465429,-0.0702417164759069,0.348331224584036,0.49436626227703,0.0780328130023322,0.032163210023705,0.192627200131165,-0.173139612501352,0.407220991020061,0.413236653428118,0.0336999560977368,0.253617322495022,-0.130426758378566,0.461319143406701,0.247606375132808,0.294239845385239,0.337351122923882,0.222207828120541,-0.0525367515727053,0.00605515977476404,0.369167648702083,0.270674697672947,0.0505952485408464,-0.0734779296291718,0.307742431112453,0.172276712789934,0.225963755526775,0.188116562901296,0.273484291446504,0.480193095797769,0.292620140190351,0.418811718480143,-0.0714230920194411,0.172667401492761,0.312618530041394,0.382545336127958,0.127144468807781,0.131435825071296,0.0694419712108506,0.280594545249272,0.191262978365202,0.144898755430066,-0.0435465677314578,0.220913898846967,-0.652998561211521,0.329779078501484,0.529524498904794,0.354011076218475,0.072242985935677,0.0695573841462509,0.325003315615071,-0.136876819788216,-0.0865325353974059,-0.708810579084832,0.239312354097014,0.196068866275787,0.646401422938702,0.44684814409386,-0.209428630131794,0.283822432230412,0.116738298653759,0.387166229292831,0.132726906578989,0.185493280025214,0.0293729981081874,0.163785054020674,0.140286155138545,0.296102704130926,0.227629288114484,0.241715143833479,0.373964300151797,0.0628874432850337,0.212000113029943,-0.218657362053739,0.0522921644631234,-0.0142594967007132,0.198431624119947,0.26528235460464,-0.0056860784463554,0.110388799979723,0.545399411067173,0.147068185008204,0.432474318556968,-0.0599853342798528,0.317245516246573,0.465356780154474,0.268277127295348,0.431751388855434,0.486446041907525,0.390633850282646,0.229510606362216,0.00651468132393883,0.0515685621260436,0.0450192618771798,0.0225364378147244,-0.181593107275008,0.754426326830961,0.134374845317954,0.247782185710054,0.139211975705902,0.314969287559035,0.102403285281979,0.203903918439317,0.170590204976999,0.248121995134308,0.979572131806824,0.335120234121078,0.235982942816323,0.0627502003248447,0.312746187772353,0.569473578978851,0.000767681558393384,0.0983548049925987,0.248420432259507,0.248916059818894,0.170354000240671,0.372495093388359,0.0499177210721512,0.00767460414196407,0.132401424034953,-0.102128422910457,0.61563321125415,0.486371376221408,-0.209312449843474,0.112696541703781,0.303384927420101,0.348343336375812,0.631492658952888,-0.183785406782406,-0.145369055768741,0.250370426740254,0.138957064103655,0.152173408965989,0.350538137798911,0.113745947670912,0.478642821697658,0.330171423103989,0.139823910714335,0.284135433643884,0.127132327363491,0.355712065409387,0.346549909234239,0.405504118923952,0.231241167672456,0.185954607758647,0.512849711191955,0.127691619392045,0.382481713376868,0.00164939171053672,-0.0521121881761729,0.33151198577866,0.105793433877383,0.181266831040699,0.227982347438617,0.0944249744728555,0.436450557580246,0.121631695501177,0.364927115624153,0.0812791786241367,0.519456991839254,0.166367343034573,0.236243234739109,-0.0914060265710794,0.112414989674294,0.635782217152496,0.319969275251329,0.0766880962404477,-0.0536265629928876,0.316945743760079,0.31755257060373,0.255302499425065,0.282858047387079,0.430307900311654,-0.0525580731242159,0.301557745915093,-0.19743442250333,-0.208052955524196,0.466047665820622,0.301364853636395,0.224387451744303,0.0551121097487102,0.460275636546718,0.264909921383408,0.457851418816549,0.15309564583285,-0.193224237883541,0.520137833670045,0.0754953787500503,0.0520587978559204,0.32098402105353,0.378078449921871,0.143236668119332,0.0609535240923929,0.338798123508936,0.32046192242491,0.00945196174613086,0.323041555486802,0.0148767986221507,0.842970984469575,0.0386238646161832,0.237061854243427,-0.00798044774311887,0.138562964789948,0.626616965463882,0.24771759702753,0.314560047196897,0.0493874244403501,0.696310897111064,-0.0757953014886346,-0.0612095536401859,0.123715859760694,-0.0922705726377585,0.21700015946098,0.208399117314475,0.243252202701689,0.212313313513008,0.58173205253076,0.607329517751925,0.419053558873706,0.0192207434953992,-0.340581031399712,0.086069806782871,0.438990496928267,0.227182247400577,0.148556156273726,0.43439608139988,0.650711090103723,0.392327522216392,0.323436142806941,0.110258001457911,0.33827526208389,0.619084311473548,0.468284347304187,0.454143816736906,0.350583242875555,0.123544999263712,0.327776306553311,0.105641874422331,0.0636681664402056,-0.0161159266857876,0.13092625140986,-0.236654761311083,0.111960738198395,0.0830582382737168,0.524618891306296,0.194024747288007,0.148675939151318,0.290740177459267,0.0553240586301672,0.0726976490749664,0.00147099717278643,0.525589143572339,-0.0639898898302016,0.267835845365384,0.19671162396035,0.467987534919319,0.199605729798202,0.311834775874882,0.511288458211131,0.0785807834197671,0.0817289081088318,0.405981652504526,0.266321174046054,0.176095140686979,0.344387925891402,-0.0796252298221615,-0.0626680699583815,0.284032188040926,0.393486271315951,0.421135788791857,0.418540889206941,0.333478630142252,-0.00317040705554711,0.204530130868282,0.254706775908835,0.187512007863208,-0.329201363776793,-0.150045553856287,0.439529393137375,0.0642305263129849,0.515818011837739,0.038165981412023,0.216117713180903,0.166098811697602,0.182279135223172,0.520161568942286,0.319145181367878,0.0996076226979673
"4",0.3,0.559678045591454,0.310131975184325,0.262202833048514,0.412735412689911,0.298567333090948,0.497220404180621,0.431086248173209,0.232957858652908,0.0585699040005389,-0.155400237447502,0.29195935819345,0.439542686684966,1.13499710789876,0.568945096981405,0.782410402611318,0.328442186437628,0.379171126051405,0.201354691316116,0.325374990757689,0.180288249127619,0.134398298883333,0.293040074026865,0.413717945168169,0.180534910976588,0.300178931937515,0.461273736824305,-0.196258669994367,0.355207878097314,0.458599999595811,0.248699090400645,0.150101554083736,0.604503221935846,-0.0131586347061835,0.116772318925411,0.595845187049705,0.00836824977127119,0.22361076235046,0.251816702711682,0.148761108544605,0.307822917037825,0.5127947297503,0.155898123435661,0.175875539379997,0.272282939616462,0.264188575656772,0.632990136388869,-0.0584153584751688,0.330357972792586,0.163153716958439,0.36995729699319,0.172569478916923,0.268661179416021,0.50870908709624,0.428629876229202,0.132410184271254,0.360022331283016,0.362621040976924,0.428983066454266,0.597418329534474,0.42308670996337,-0.153742019909641,0.589389759496048,0.119700152490791,0.222108724055561,-0.0251559687765462,0.260999856285179,0.526187616163799,0.186910482797632,0.289803975025641,-0.174563217003506,0.111457487955592,0.551900701969508,0.570409832793372,0.771652984654329,0.731548983815113,-0.107378957211571,0.163879821896402,0.67676779309722,0.0696992169367681,0.195423050862248,0.13011667273088,0.275223209411502,0.354563220221913,0.431676233074367,-0.0898289514275762,0.167705514218909,0.119909235581542,0.627714271465243,-0.0557904980656184,0.460855453381216,-0.227192827812835,0.308575202382331,0.468637863954665,0.697631794028317,0.354383044195479,0.181038696704741,0.339567306422833,0.26904143301306,-0.142059184632299,0.246818296432412,0.268255919644689,0.168934743739362,0.142346378844089,0.272967459918977,0.364706541199951,0.207414704573095,0.21928628900459,0.115511324938832,-0.0285089284242176,0.398697357190837,0.131327736336369,0.194994082787905,0.528790623540323,0.615287906321919,0.436203082292949,-0.000528028247154478,0.0791774940794335,0.314117935470765,0.392047121336634,0.222835344138775,0.00289663430385455,0.628384832916444,0.163276981011517,0.254114950273713,0.414299400727996,0.0129152078180455,0.391958537980758,0.32270038436057,0.00641561914253983,0.274502095106064,0.399182751818912,0.0527130030797557,0.114270182794,0.133571918095709,0.397655670491853,-0.0991160761873219,0.455773724659239,0.560111385629283,0.342449050368914,0.342385103665264,0.355997697168991,0.232789701874488,0.462101004182486,0.42302825158131,0.136255658545165,0.361158719072015,0.32702172510029,0.0521292005907054,0.222024591741877,-0.108875605456241,0.269926122865793,-0.114198443849498,0.327865533505427,0.309573123620503,0.593293296982709,0.103981274290062,0.639276478216628,0.244950809014957,0.850016744220474,0.685540440293939,0.289353973402118,0.29853993936194,0.178282799054296,0.192229967163931,-0.177590050370772,0.121156866546871,-0.327684705392533,0.0378626833352547,0.165728915046927,0.209641505393794,0.277348328860685,0.170392324765055,0.236788646359046,0.407235502054897,0.579094552245202,0.232492398711441,0.197703913225126,0.158689127143933,0.00835856418049922,0.098909750742655,0.0737129962207294,0.382550639558399,0.353377744951033,-0.0816420489679905,0.272931775173817,0.0910433105947368,0.622255367786891,-0.0624671159304887,0.483339816287142,0.167615181995458,0.80402628224517,0.260097211324645,0.160231350536605,0.330020559910777,0.0264063195727993,0.341670950092213,0.220335308303577,0.658695783157549,0.676389773405582,0.614096950482659,-0.0630139894054657,0.0586686393313028,-0.0816910509836618,0.702259341435416,0.215893157625812,0.486301141261683,0.147994844078793,0.415698787484225,0.140924645175395,0.18071529469534,0.32740780590575,0.121429799506142,-0.0376722047240599,0.0733348020392836,0.534436818402568,0.606299605927076,0.233942068501754,0.152089435155923,0.243266660852182,-0.249934805611707,0.521329372153587,0.506486237910852,0.0231168719176274,0.143536464723377,0.156678076585951,0.532670615446932,0.403135316315466,0.582510553564364,0.304212744019512,0.224777809387147,0.0391294577732508,0.162613862247185,0.423113661357213,0.225792992317688,0.32998036752918,0.0271746307865992,0.286750676406156,0.295087456303418,0.325158139639277,0.49993465430232,0.228453260323622,0.674842722375998,0.442081313561734,0.376151964498025,-0.0387398098355389,0.231825662483471,0.798562668037418,0.294302382922032,0.261463178080333,0.0435374069059736,0.0561598977270588,0.377230375931539,0.218416558887399,0.651349313765082,-0.142802056812583,0.130894563310096,-0.201993365917101,0.494110312596855,0.389393549638191,0.700772188807131,0.0963974133858069,0.0288136209784364,0.409230555817157,0.043573485948078,0.0227073375313821,-0.19839633013275,0.356019500765534,0.314568699509979,0.649369930428611,0.514718866793294,-0.126617846811048,0.167418163541784,0.567720881382882,0.391999767222644,0.17897468033182,0.235750393493151,0.230606386584654,0.233385660973162,0.370589771367925,0.434880813738749,0.439810060015624,0.222983134839695,0.36811401138177,0.357051526994957,0.526383133849822,0.0986378697461718,-0.307892036329993,-0.00172788557887619,0.354639426014687,0.331467689366548,0.0566693351255913,0.0738387092270234,0.667793110209312,0.188883187556935,0.690519729378725,0.0745609844808512,0.490385657929651,0.462501752049441,0.397905525976722,0.556807959049671,0.507392043682484,0.841520728731181,0.121476731257339,0.226893227751727,0.13485435450151,0.264447470609272,0.0147588312271056,-0.121054490147946,1.16790204361196,0.231862909863116,0.276670643615549,0.149201529873032,0.384587826767136,0.344970821492825,0.334952542287911,0.201011980812749,0.32109506001848,1.14285748190966,0.486318482735721,0.46534949232296,0.234498541053546,0.321655371243878,0.549866254820744,0.160112771244361,0.202515878385821,0.531199141229155,0.370270042008962,0.760784534080822,0.143863979957895,0.0556838436087055,-0.021551727305536,0.127477558849455,0.254308180582465,0.370082595196535,0.331482988703382,-0.0754136338356627,0.402408080245283,0.482696780504044,0.47178945376129,0.302742390005603,0.0247232459439763,0.115576147599553,0.396850432379061,0.468755039345315,0.225103274437637,0.470640525335084,0.234021208598829,0.684556219637533,0.498730464920245,0.385091507186516,0.239333431366907,0.186211232023452,0.464639672811074,0.409899139956824,0.558366175014879,0.430356103652797,0.30073200874873,0.475694019717859,0.282806075741202,0.435634499731372,0.207085017397711,0.062108905672174,0.534834446435361,0.157085363406831,0.521173229403079,0.165150667316361,0.344378932124525,0.490308945980616,0.12003247700907,0.267751001692936,0.354396907617104,0.521817822041698,0.279410516271467,0.388259031177361,-0.150326823019951,0.338588992334594,0.797626727230034,0.397239770788673,-0.0200719766648315,0.0603240673919313,0.49708914420393,0.379739280945904,0.310267886604896,0.111144991058495,0.56389297938257,0.308210128382217,0.323326152596612,0.0500340136001899,-0.2386970884323,0.630865970663728,0.437261751100291,0.352220908339895,0.015908699275657,0.269430266704458,0.392412801062464,0.761132568412351,0.381803163098462,-0.129265187161953,0.640707681261909,0.12099643001242,0.191330483178998,0.266892354066268,0.54218135344105,0.259192387513158,0.118828768928013,0.571339583444095,0.362040690911047,0.181585954704571,0.558872438608252,0.185237944341918,0.637881783167966,0.144027074475596,0.34801094371487,0.0190017386481721,0.293066576468434,0.634861265888694,0.359453492425751,0.410067289283082,0.255848121271548,0.935496621382598,0.0374239256683187,-0.175404469722433,0.288851272769218,0.116213363172323,0.29538646529134,0.317315666091667,0.175346264956435,0.344837908938146,0.612928969531436,0.595624980846365,0.531791925128074,0.205638954715958,-0.200894942902158,0.156506593556131,0.399156068422134,0.404967653198747,0.45344230190011,0.364663117467623,0.751169400967758,0.404372619354538,0.450024767778489,0.154506155820298,0.19475978308977,0.820963905614103,0.588129345610766,0.446918416101733,0.189157907774892,0.136026465456133,0.469885301686022,0.311684742112562,0.371888752412432,-0.118131424910943,0.175463692048118,-0.153938356182365,0.255996998672051,0.203387516109688,0.626963967942318,0.264658833014578,0.347216801976552,0.328307789972261,0.232029803629953,0.17040247591568,0.112059115693548,0.561872748252137,0.205624338794633,0.212557956942665,0.453080812026958,0.381087307434875,0.284517638589338,0.258090577854422,0.66700035354046,0.220793502809057,0.348600825111622,0.397675005406947,0.158835561965807,0.164404033960778,0.482005427289051,0.101852595143377,-0.0806753914053934,0.388192999308538,0.318509608198904,0.549427445569381,0.242784369146556,0.264218975178841,0.265334156501951,0.234528590462828,0.610809492720345,0.313503438071364,-0.181622962557107,0.240108690757177,0.252497926181549,0.133076299487726,0.45320243446508,0.133344509018901,0.323321936789132,0.363283246984679,0.440802685786609,0.649783812806624,0.266108015331271,0.190852426884311
"5",0.4,0.697757078001598,0.422472158925547,0.0611615860628274,0.615773088276347,0.461909614665179,0.895146992585108,0.618920655976779,0.187762733601323,0.36494400013693,0.163227135118276,0.554301914489068,0.513993911420647,1.1319178534328,0.850140110693683,0.480650068385178,0.286404503167432,0.565108241039412,0.273167589032236,0.429213984301835,0.266782791480205,0.114334355854471,0.372445921887494,0.457056099474747,0.370322906915522,0.398750890099375,0.428777347358076,0.0200063347980717,0.56256665270843,0.508971424095029,0.317426979876844,0.34682453930185,0.799836061123005,-0.0718914643123966,0.108019649328061,0.880968456834657,0.157862130941104,0.36764115096092,0.266689481376064,0.142704340231435,0.46960136928352,0.666001796689721,0.233136997321875,0.230112782815866,0.455275695250903,0.221208094500434,0.676535539610713,0.0941557165715126,0.379932077406562,0.31540976102093,0.279649556482566,0.378729436147555,0.571915564220098,0.741484282125732,0.622679043899523,0.257348671883817,0.487019907114276,0.262716556682514,0.383618856588699,0.76747008688909,0.508472730604457,0.0705229865499853,0.619002166920026,0.331769411699582,0.084063339101271,0.0616812991019088,0.310974369660614,0.538414253165774,0.514261283011242,0.439498250792207,0.0956731230589165,0.117049936802603,0.482674947343565,0.63013081274693,0.641968978351702,0.827695374804635,0.0542905119062094,0.372761372755194,0.787024837908097,0.272016327289744,0.25231219109283,0.303874404337199,0.400206360662893,0.560013532827262,0.320076268787072,0.0529592790678348,0.300650381547225,0.19832820832695,0.727336399927831,-0.0474715768812549,0.469584213827711,-0.110571968699103,0.59008958624792,0.734774932103839,0.53712720872435,0.395386492616836,0.28227772965367,0.474157046533268,0.228421558238492,0.0519199654782803,0.281985302424304,0.397526164294071,0.307854626879685,0.338841575581367,0.19005091935278,0.390769791851436,0.2514818191012,0.453409227065606,0.180824372628558,0.283444709697187,0.477360945924866,0.00613502892784031,0.352261815094291,0.767672697077476,0.817013054273073,0.387491751619654,-0.075258227537081,0.210836717930459,0.349172551900405,0.31609799219459,0.590953026379613,0.218096740303035,0.589664017202552,0.322873068566382,0.240830457119881,0.496403008424656,0.164884615239464,0.408483232323097,0.328956384472325,0.253772302678396,0.470676287882166,0.375729068293134,0.148930803161732,0.325603299751638,0.200884077210968,0.329134724934345,0.392703196029772,0.216914966966936,0.409300419013972,0.487154785128061,0.62024860015718,0.325241391222175,0.318208531410018,0.631757275911041,0.609045347328002,0.197860679817683,0.341081092051465,0.455081106675477,0.210541032907972,0.378912502244743,0.000223590380184994,0.217147217584501,-0.155585951034142,0.450655626401667,0.412537007081337,0.701240021567731,0.226468247997902,0.752990804096512,0.629830245647826,0.439218731311671,0.763035343548188,0.44346400883159,0.213914533341415,0.58624498330487,0.158753035877697,0.0462983568840482,0.228096690033,-0.01198241705747,0.197839714481454,0.377346842314396,0.116073713554656,0.417357910034688,0.223593693545751,0.369527359719657,0.589445342806729,0.70981651365039,0.142774393549272,0.414617357981623,0.361503860326043,0.097184055272613,0.0795741148329263,0.330568198326217,0.430132684057709,0.461750259788852,0.0709446877933304,0.425930628413857,0.420727744915895,0.664101729461832,0.298827867814081,0.665969018391464,0.175994693139913,0.619903528227392,0.218973285329747,0.16357774549716,0.438801170544321,0.174088810664661,0.557780843278071,0.39923580733363,0.81265774135449,0.767149864920336,0.764477857567385,0.0668316065551121,0.218833533231823,0.0408993816575472,1.12897422118013,0.283233144956682,0.48057552512708,0.186831215452389,0.326432213312358,0.269099966176758,0.601077962571519,0.362202970140224,0.149586606420242,0.0452508230557671,0.113238919201513,0.655432171774318,0.400214801745972,0.352418233366151,0.108745947835879,0.338145158556391,-0.0137904496012879,0.815809816722714,0.410892657672352,0.0605859587559832,0.237668854985707,0.337115452060919,0.766043776134498,0.550206486367,0.658345647870727,0.519569644734644,0.418307158773386,0.202525010675206,0.25349447328273,0.427131767640291,0.342676894583841,0.318249953121753,0.107995828125368,0.501112643232773,0.570088054314943,0.37472592930559,0.46721637533672,0.562084343893532,0.526619314549383,0.329851650868799,0.546103643858164,0.0796871374041466,0.337784149803858,0.805904190230015,0.420346093379726,0.437300585545214,0.264401314039145,0.151097179381873,0.521418050969902,0.540374668031256,0.566258631217733,-0.0892085230742698,0.371768104840146,-0.261707644815526,0.402207263401729,0.786192643472948,0.481082693467073,0.246272938269458,0.0965479910560924,0.175349499825959,0.399375056876918,0.231787468947431,-0.204223687754164,0.449852037023758,0.298698888891595,0.981006080718079,0.464162567871395,0.113517479843332,0.358305127306775,0.689555586970008,0.478429945924577,0.346975439120102,0.430212513916847,0.215124738792403,0.412562716128015,0.362857448839295,0.369614492099827,0.521203454434359,0.456000825671875,0.59133067308455,0.600872255180492,0.406782231192666,0.216533984288771,-0.112417000571014,0.156311491720549,0.364540863015943,0.270239103833713,0.27493185025185,0.374618079754957,0.68825171092884,0.434273490756408,0.588100849415374,0.179194431182068,0.432349875651969,0.378208235262161,0.658379320451442,0.633544624048996,0.833386630696997,0.671917920045721,0.387381662518601,0.451190290402386,0.378491987582701,0.171883578866489,0.127127295058081,-0.0820605825164951,1.21477160360322,0.437942224555461,0.79065449308265,-0.037097796718369,0.48476305409439,0.288805711468533,0.450603757071833,0.233617407728603,0.493727926832039,1.36396483547746,0.474207030430065,0.52665430663453,0.288417279285398,0.417380404051013,0.89663819670503,0.178170063272729,0.22524955724715,0.69430676740028,0.521284404242368,0.573806029712598,0.624580438921363,0.333936093159622,0.183276647795196,0.244630006582242,0.276608694449712,0.72355974141669,0.551717504343175,0.00887975685213021,0.288981708986737,0.663883034882988,0.724687843330626,0.756141512667375,-0.125640856099634,0.0416631411672172,0.336687850925263,0.44515680860818,0.625609166592606,0.562086870884874,0.265777851332991,0.672583104831977,0.508039751779259,0.407074888368399,0.3628983156598,0.187242858531967,0.664837194661124,0.421430441565115,0.652061655581847,0.50734959724401,0.321164151568406,0.75499206028686,0.349499748431907,0.501898738593588,0.295353668750845,0.113792190304456,0.53430071664761,0.382766052332378,0.520268290031278,0.198605140130614,0.297350444725696,0.397001949363074,0.429139999289575,0.394230696126536,0.31640457343212,0.58848808478195,0.197972903046726,0.469351534055292,0.0836961557908458,0.318570905960729,0.967504324625991,0.633998820432964,0.11661930491335,0.188738340094447,0.604555875016077,0.425110776320665,0.341493125825482,0.513057112242146,0.334027315403537,0.354782360530216,0.351692705269031,0.0704048816631609,0.0116491348869465,0.749966983220804,0.527210309584338,0.553269456421462,0.092254750695905,0.433496154490674,0.56633827262175,0.739055289842022,0.430221564807785,0.00519748155070968,0.495828695109866,0.241848056803308,0.300177785775094,0.575997150061859,0.562554801088175,0.360240663163554,0.287406560948303,0.840613381014535,0.439085194261514,0.214379966860313,0.679657672514793,0.132466632627266,0.665161572681376,0.21908474658386,0.323150230375622,0.109689741028781,0.289816053359607,0.758607551204268,0.455409463502266,0.480716035999016,0.216444980176027,1.03494413810075,0.143079241587893,0.147127666421855,0.635324104020565,0.160212246252444,0.150548224008178,0.320688258660029,0.208322503204683,0.497464488071889,0.569960092511937,0.895818254055534,0.616732946516861,0.307370110435635,-0.165460979586381,0.145479952140626,0.54957721972277,0.675073941808297,0.303625979832911,0.445218312318541,0.792007691583968,0.829669962517546,0.473322258468344,0.475742646588827,0.212458858740605,0.674425472296154,0.638336957383431,0.510661183449534,0.40121262433208,0.173028113356661,0.552224794687359,0.363416905244334,0.371839647762188,0.203492719023408,0.435663444393326,-0.0738907760522277,0.364869663500458,0.259624957166176,0.67161288567137,0.388747387402704,0.293024259706729,0.315618030377492,0.242279490930371,0.285348194056738,0.262485624299719,0.657742705338735,0.259973264697086,0.408083195087389,0.383309527430318,0.724021651481023,0.49754002217511,0.387366794556142,0.791619210686213,0.223125175018598,0.439260821905638,0.553389265715751,0.305516302634316,0.534969973671065,0.623995619973433,-0.0798452589969084,0.0512495197470334,0.245719152436198,0.481435580148613,0.700003491019562,0.563698593866487,0.452986491224493,0.355337995166226,0.282811518131087,0.73028765079152,0.38566468100565,-0.124296678839968,0.349641882281316,0.40143734695063,0.333467125133277,0.607496386505985,0.200279555122788,0.530331227488938,0.262476036487994,0.528210282472667,0.48542553859715,0.482960796681261,0.500375460438655
"6",0.5,0.650534066205702,0.372527451727079,0.257508126812373,0.404837329732317,0.429016317492889,0.795371759432192,0.63928139137125,0.36714223644041,0.235933966948894,0.175892896499354,0.73994836509176,0.45118678118532,0.996184843902367,0.826436873572751,0.767463394630246,0.606351356052784,0.40139394640133,0.57082659419313,0.551574533252374,0.52969460244889,0.182479572558642,0.350938218421463,0.833581913518796,0.481848039647288,0.188992788225772,0.715926641657082,0.216881557743019,0.555957773303618,0.617836310172226,0.460233980616835,0.253410123253226,0.989986841988945,0.130680149700639,0.247433648445994,0.843399345104226,0.165280762184135,0.320842507120832,0.220991531945994,0.38209844171519,0.579142978294686,0.815330097574017,0.277959589787363,0.292165971287276,0.528289306738699,0.308707248504335,0.590037587921147,0.203149796335134,0.506961325711255,0.500224347690076,0.590018057134334,0.472711539525519,0.645037201896851,0.690141798686983,0.494581436305179,0.701248795506681,0.653472564022734,0.359842274471483,0.371620706019117,0.843663993342014,0.452810127801441,0.213903975034259,0.941189722796078,0.236594299192573,0.513424773798902,0.117991619665921,0.296074068520468,0.667478158303517,0.571443360830452,0.518247722491071,0.141294443386594,0.250840144902316,0.812010777249857,0.571209260149851,0.893294026352124,0.871526609541762,0.195626195653743,0.249627926942524,0.946879032692715,0.407609557510173,0.284974736169689,0.340205392007103,0.428404548920568,0.693303584667496,0.614563640997919,-0.0470160512857369,0.478148894937626,0.244787097519272,0.748721310512876,0.133133380263074,0.526106871274084,0.0829345150976562,0.712773801570196,0.675184320716336,0.677013076309173,0.375778352308866,0.467747344259931,0.716114715211743,0.39994758805935,0.141697065811343,0.256438132808196,0.613700013444233,0.396366610360462,0.441540711650267,0.343024644346671,0.313456771002902,0.434956425066416,0.541964001470553,0.330123299511388,0.246244459457852,0.84091498009474,0.243123115360191,0.275298248287688,0.641475585464689,0.996561311519075,0.590156271023391,0.106087865680903,0.31169557731342,0.49412556196556,0.541330308019612,0.513110222904888,0.22280202848347,0.854108469418526,0.438964467841587,0.49672787976996,0.587013103112082,0.221472198020162,0.435251527972352,0.474190240670201,0.305050342174591,0.756056709492835,0.473198099833183,0.215708695996043,0.447673959359785,0.461212091974866,0.33142447934418,0.425465011372354,0.275573234552257,0.745642691659297,0.477285301529242,0.567448121967691,0.40065219648188,0.595213015258177,0.662924888712795,0.762744640348376,0.14070117340105,0.465392740259146,0.524557911164385,0.269271709644567,0.324892940951695,0.214334933755146,0.270028214273272,-0.0399112023329347,0.40370884706214,0.463376694869929,0.790890842823702,0.343606313660007,0.995757554257859,0.638864433835835,0.729713256958294,1.03313004166437,0.334968417599353,0.489641403418612,0.352309654283567,0.564173185704821,0.144897243814807,0.26231377850969,-0.168688424989213,0.33330828717846,0.548482985156056,0.49850316850415,0.505427728914578,0.201047244176239,0.461600991285028,0.489933189307666,0.787652961654412,0.340228586606755,0.532002485522002,0.242757985845475,0.320098914341659,0.290414240508212,0.361513582853474,0.398210160742858,0.739365057824069,0.121615197213256,0.667455079224229,0.605709360802543,0.917784155768907,0.0659015321094163,0.589313175448363,0.304893213106218,1.09373656010655,0.461429199250686,0.217143637055289,0.478702039334107,0.345591613657606,0.451028156971566,0.471343395976923,0.871338394528597,0.974534814798414,0.937000061510211,-0.0352501282340141,0.493486494121375,0.132586023007929,1.17717696251536,0.461164619671772,0.499874133063601,0.18178904840725,0.48404725200468,0.632678521395491,0.409973734932152,0.446849078341961,0.348616210108245,0.307594364276467,0.227530504831156,0.768995380701763,0.682553667623643,0.346231539216408,0.148622715510472,0.478923520510528,0.112167681334874,0.589829990541692,0.959783215893433,0.0248827025822071,0.319374971646237,0.150206016630721,0.671565840033452,0.614060637147538,0.925205501059748,0.841036490729563,0.43097162135945,0.24743662394708,0.382987835713155,0.635182491649895,0.324077142883338,0.457034876472711,0.23534816135422,0.614111931050017,0.54074012517692,0.575263893220173,0.347323474905512,0.559413378642472,0.809896932948497,0.484288812735719,0.352900686003686,0.29881049999542,0.414648213072658,1.20769541901227,0.741973075672253,0.585645245439582,0.183363520236423,0.182129421984356,0.642702295246262,0.439583478392654,0.758445418025635,-0.184075281518581,0.287525572538208,-0.10675412645825,0.773307175292063,0.587219453324453,0.808101230151406,0.393093830368018,0.260752614355686,0.613715528961619,0.354028593812676,0.236755452803682,-0.214968419846514,0.562041135277053,0.570936281948494,1.2694471220704,0.793982852955459,0.0569455013758253,0.458069319668344,0.603850720134253,0.538027445180508,0.326271264677424,0.722375710774829,0.289606048470052,0.473309822325222,0.656538376059607,0.54481764852712,0.491500750351978,0.375062022337321,0.609073580020255,0.47605714091139,0.660721537120253,0.138937170750837,0.160702759194992,0.0671200918043885,0.547549695057252,0.488485213723994,0.412802820365339,0.484002249510087,0.949502114889082,0.607911836418062,0.57894908875265,0.251731683506457,0.907886575954617,0.471728819846229,0.642423507769057,0.745849988130472,0.874042863005761,1.00284925168907,0.327091375943672,0.588514475179592,0.422646213750559,0.474498881563332,0.288823591047128,0.0180701481849813,1.17710133710625,1.15050960597908,0.41047047305079,0.0218843642477694,0.498021577955681,0.487962011635587,0.3799101855144,0.403901993054097,0.494422020000747,1.77959347399203,0.47070564436838,0.786924929279625,0.362506432108896,0.636397565164034,0.95270216435444,0.297491011352301,0.452328197848501,0.609279801673901,0.430067373882742,0.58329564545765,0.564933412236912,0.58248360886575,0.23186547380846,0.498650272552924,0.337927034306664,0.848887752415357,0.797241728262358,0.215118992826641,0.25725671780058,0.717989320007863,0.547424672462387,0.639696301930839,0.339989518545609,0.0940533773265953,0.496327206118287,0.495977165242763,0.686065814565316,0.842108557960912,0.302630477941292,0.595170493178429,0.571966372742227,0.528425361211294,0.591589114184392,0.255098615474133,0.578923835750316,0.673781420330223,0.628496055296605,0.559523276938622,0.384363731503269,0.771473146199055,0.401786911108889,0.806896067446447,0.150908780043305,0.150005697142652,0.456552614369857,0.410439243019893,0.637419013024476,0.675941656306903,0.537280820835108,0.893114778823977,0.326515207717251,0.46357893278872,0.466317036713839,0.665645429617998,0.604408812597955,0.516232700649075,-0.0380754900787797,0.580160654850307,0.856920027685118,0.929230975814329,0.159073282129123,0.242071829606864,0.719536103849994,0.62178857789236,0.261339685960483,0.559539576778545,0.833251022804681,0.447987624885188,0.476341583072778,0.422428051078775,-0.00528062118342487,0.961030831676803,0.683955319503416,0.63905087143816,0.233312297853828,0.718972817285573,0.412052831011215,0.930121922869333,0.537769071511164,0.0247795532518597,0.651464666175416,0.287982090291802,0.50999226256898,0.558033176228851,0.533232505596919,0.399055651648215,0.31591972449214,0.888948110319274,0.548021951224427,0.346321586588282,0.525059237572769,0.325540526323001,0.896241121065072,0.376690696873876,0.505868541438445,0.164060766165426,0.333927829266212,1.09915983547583,0.43354171746788,0.483624132121131,0.354022187209814,1.21015403730828,0.250388020319189,0.0172256175546969,0.615616305982016,0.432439172990938,0.401056632473759,0.441637551914382,0.292483761301672,0.653704930859191,0.520016425883986,1.09321106184614,0.765507379465611,0.327732997007749,-0.0354487374971725,0.440698825486075,0.461794751584041,0.562496954872219,0.236011092705287,0.524722873275747,1.37063223788315,0.814174248867914,0.713591255819626,0.315179047013397,0.428994209726447,0.757404806124041,0.798379288241918,0.529506831298489,0.570182733991624,0.168943873563998,0.486826154485378,0.491443431264114,0.5631887067299,0.246565758043147,0.408521549924851,0.078946281047807,0.452306399123581,0.491919254309228,0.662452860357223,0.373156925272382,0.547374356749766,0.370770470955448,0.575906082363258,0.3142382873702,0.266347249030981,0.671780409128564,0.32614264517806,0.648240398137351,0.472766569010272,0.676300139605529,0.471671649979864,0.593582732594758,0.971330424518179,0.337237189376776,0.439170414459841,0.658424124479999,0.263087369805458,0.646405348264912,0.675135455687628,0.143874162707029,0.0655331610996132,0.66458135735658,0.459416837667648,1.00233051111214,0.624668849589179,0.543053591299857,0.401065541696167,0.428155981815007,0.47938782939202,0.744082947568778,0.0779770109435393,0.361010068639904,0.521364495097669,0.359879085093788,0.700899153690551,0.424262948329244,0.581280828538326,0.469655997503154,0.662932246716878,1.03827571528367,0.463197035836414,0.316340480490513
"7",0.6,0.547549239796705,0.674175883084191,0.611469833067563,0.680471618860887,0.513189923280661,1.0240764329279,0.632122871955943,0.413516317422127,0.330750626839396,0.553547120567491,0.61137490379238,0.661435477214683,1.14180011378416,1.11699507622755,1.1255832412842,0.462032406283519,0.439221239823321,0.535626819258008,0.77426980140908,0.477166837745953,0.425488744267485,0.342980049509012,0.760480301148481,0.666369014333262,0.278273283485798,0.913819285396047,0.200510317409326,0.692197454179341,0.634535665674642,0.515967296466015,0.49316818048444,1.05469717158919,0.0719378171009468,0.309164192081291,0.900264451443108,0.204087617830474,0.433337534326028,0.452503571200079,0.478942765045921,0.671449934710564,0.989452824813194,0.374526830951035,0.485287645143492,0.539203379188733,0.523454947918371,0.933775531248194,0.326288051912551,0.457716387434396,0.610433368316032,0.619930554777171,0.517231286882758,0.663543317686286,1.21722141910938,0.649219807337335,0.661906945829509,0.593104531356508,0.576478111493312,0.438197317900257,0.876014020175769,0.625308246620124,0.265068194447018,0.706042282902612,0.434280010930518,0.404823051411836,0.264989679070222,0.432540647077201,0.814812160259606,0.762980172561719,0.415947309707888,0.278197479270065,0.328830240761618,1.1216288543558,0.842831205697969,1.22654632390184,0.974552793162348,0.244578939343766,0.394739697817777,1.21290497239712,0.348813610241505,0.374219011413667,0.389201294472854,0.632148890515582,0.749876335198641,0.588616985269307,0.215505050788745,0.602796813693401,0.365129349853264,0.933776789833248,0.307680543595848,0.610076838529712,0.0864689348118565,0.632989349787665,0.784558404169395,1.20779366757161,0.506990500818104,0.410137577083727,0.733543927361948,0.53258123416778,0.215131154179528,0.509362260841399,0.700197708311754,0.546677930288937,0.42972495726893,0.326566887505217,0.421995778815855,0.393806037678452,0.612326922931035,0.342103332424662,0.390553576712259,0.76628100209873,0.303540624418628,0.261462308809046,1.0348699207659,0.900947136887284,0.647122762788583,0.276370388199921,0.293860095406764,0.625225022820249,0.340277975558471,0.538781148327115,0.49973750726624,0.792110759884477,0.557945437610417,0.560257992308773,0.739599455892278,0.334486089116586,0.638604353252141,0.689065407755277,0.560455260737734,0.677511293910117,0.69333000006363,0.150835189546198,0.318277338876592,0.41795007565585,0.688970148184894,0.540507602107066,0.500800244865691,0.721014227684789,0.66172459022676,0.483648228435461,0.621527798047502,0.606366637479643,1.00427604233149,1.01509214258153,0.423335143141207,0.634829914083423,0.422732431405601,0.414476166464843,0.374223932012031,0.187922468344291,0.445806312773148,0.129859068133823,0.718953494208421,0.518061432000884,1.0143194904905,0.47505370121183,0.711288047972137,0.617173253202797,0.927442269116453,0.904877303070128,0.609047704387055,0.636258947135719,0.712685121314199,0.688878003051655,0.126423093200532,0.450854636902221,0.245683483867827,0.385299213733578,0.623580200236125,0.617964413994123,0.707447634942177,0.118664129537601,0.549421887974632,0.268572160997411,0.960903475931322,0.413987916866856,0.594381596025165,0.666432706436177,0.266979231076149,0.214078068534755,0.561335714669867,0.454443984564831,0.975359830826937,0.174017808189766,0.640032940193007,0.692411902531111,0.844412135185118,0.385149775209611,0.692842699799097,0.652614722313779,0.93445645364637,0.444709964493072,0.474213121398951,0.555372446938846,0.278543507864241,0.630508480325077,0.669054877968633,1.09806673358778,1.12741442917847,0.997064152272772,0.140301806683414,0.314823524757472,0.323314316452042,1.00691770691213,0.528219519736129,0.674739092375205,0.306693293546684,0.503633998050787,0.756908252398083,0.737845751112078,0.5688087756134,0.245959975623024,0.431085562153731,0.310077412850496,0.827808364399152,0.836409558277685,0.371192889131247,0.432887763188488,0.568844383951219,0.0770228793242567,0.583484465953736,0.680022393901794,0.142757782715998,0.699455760258762,0.202425705010241,0.791624478264782,0.725145888868128,1.09162568223333,0.739720977846917,0.453248205169488,0.362982186673809,0.428410784018653,0.642993467247859,0.52960049330228,0.462679011257124,0.335504796384711,0.675013193239898,0.710942140855116,0.688050440367059,0.71007307294304,0.507975770285061,0.999385910035171,0.71155230716441,0.583300092791672,0.427182611973451,0.378119722066744,1.02737177007009,0.836125219344203,0.660686381328441,0.404111254493971,0.355241034711256,0.642620176949891,0.656430377144312,0.893573679637526,-0.177964220428752,0.584440158884134,0.0278885955411049,0.705085271227147,0.854604756300428,0.700601792705756,0.482142683660401,0.364281068537603,0.444800891445557,0.496644461433394,0.361652726489021,-0.0863584920376286,0.624538178344094,0.730926574210532,1.18779782180568,0.887105710082206,0.25218345504822,0.47447954175156,1.07069356532254,0.738685827783922,0.345621217546321,0.5354364653768,0.352554243080661,0.439125600846024,0.555793700003295,0.535769403036249,0.669796739207969,0.654360338146802,0.653462914993719,0.585425270683688,0.724431228898139,0.363497270046558,0.094853189844221,0.25548571818569,0.59181039062654,0.72129810898725,0.319372291902355,0.45426586329891,0.855968436855988,0.65411662277397,0.895533019611505,0.449141037538243,1.00818533218884,0.621988831090883,0.787108898761433,0.752944944009262,0.998924938092405,1.26801546354716,0.449623443750893,0.81473004337003,0.443218506467086,0.61017152235315,0.391088470539695,0.152141637227741,2.63428274717774,0.681634956295146,0.902103198251576,0.0191539298034313,0.493639317758041,0.498199738101164,0.33938696784793,0.278371830195321,0.576489075432291,1.83851237527578,0.524723481821786,0.879574249962666,0.421709143865904,0.699307213046493,1.02662026237649,0.317990153393763,0.575937690307336,0.721399017763551,0.875605281339694,0.653413481754076,0.475182202213567,0.426429578452347,0.508671851142898,0.631019143479583,0.358619335233722,0.852337153673765,0.832367310417183,0.327897671529139,0.670476415553929,0.701695799313057,0.731862512074004,1.08583902489452,0.322917162381951,0.0635864229175999,0.589362699489308,0.775527356879874,0.511805059289356,1.05231850558134,0.381173187002523,0.597888045332001,0.786547715165793,0.55411194569349,0.445550779286504,0.382871206365904,0.79546506453471,0.595437389544929,0.900946311878995,0.72246285739729,0.558302308950447,0.998417794408703,0.459670823132108,0.831698800503573,0.434465447678658,0.254018808606184,0.579090702892003,0.531891151151998,0.568078440483919,0.604287176155682,0.856570613572577,0.616118335416049,0.586048722264379,0.698601056654274,0.630802357099827,0.766525012266957,0.606809767391423,0.521287411117538,0.301847584787156,0.744214047514338,1.0100669256712,1.04980419189816,0.250225461132189,0.211232913814597,0.759299805623695,0.598238014545036,0.449423992913807,0.843460939059087,0.766402401839113,0.626076671056598,0.667065697131933,0.244193732014511,0.122683325200128,1.15573155184366,0.728980651966123,0.863849611526347,0.406967087405703,0.608803370845794,0.520941714921643,1.26573428787948,0.616152413614396,0.257091814234543,0.829423175585915,0.344981091622841,0.570879064079383,0.559248712070662,0.738433310383124,0.32801917742876,0.350771089564195,1.22050572937952,0.757145326847974,0.368458215298934,0.606008438532178,0.387862095993592,0.923333454103479,0.49854928653376,0.595694800586217,0.310210704822163,0.412500621471236,0.959051534896011,0.69798531401733,0.57529569955437,0.527381230829074,1.312244802721,0.264153138037086,0.110852209895854,0.79555548755342,0.386478272023858,0.508731322699497,0.535462280746767,0.618003861009238,0.607167238618916,0.960264612927532,0.879943142438294,0.811833326967531,0.244594996531741,0.0161670520451632,0.368403328384859,1.11031438488089,0.704537001718023,0.300765840342035,0.553518382813341,1.0516906887186,0.793641321729007,0.797616748721781,0.56421005339573,0.609632547674246,0.87934209069755,0.950919392578939,0.955192750863494,0.508733583482306,0.238791248170342,0.732013184550199,0.655944866240885,0.406255723448531,0.336247138346184,0.472669245125275,0.149393624818836,0.544263366501245,0.583944621295996,0.971792492116753,0.650204816010494,0.550810973482682,0.658338842488897,0.41341027310051,0.424620109468028,0.259590778333264,0.797008284655485,0.462766190842046,0.617942981417778,0.657970927870478,0.858770290065004,0.709242597354946,0.564216350846316,1.22781432537371,0.552707034673797,0.381426761951882,0.841448857401321,0.510227048440991,0.410994635933055,0.744936325524171,0.325561071445402,-0.0840234682843274,0.776648177934652,0.738973935983125,0.882919718545328,0.732655524533414,0.569321010104737,0.456232411889842,0.519100799057989,0.937824388797114,0.708098618292268,0.221335821758135,0.379082099680918,0.662079728967538,0.335941344722795,1.08494278511254,0.480878173021186,0.481696756041845,0.618525552175741,0.754756806767728,0.821764548833395,0.594115506772216,0.632287513060512
"8",0.7,0.652575452553562,0.704630078623498,0.582470430887937,0.695910142556924,0.607395239843389,1.00885282108704,1.00533506025844,0.571077097700068,0.487110488212074,0.281927743964764,0.673332556402292,0.848007703394763,1.36371364464039,1.67559109380652,0.947307975188833,0.783480595700009,0.677988338079205,0.667251782813206,0.786248710841706,0.60927123847067,0.326014947112045,0.423247455825475,0.689521998543459,0.706451094237421,0.54447292293343,1.14836111243309,0.312724252333167,0.860720659701509,0.869202025612408,0.726356750177071,0.468641154379056,1.09948685871018,0.189183181005631,0.438822238477682,1.07453081261431,0.403796168672587,0.531878542667493,0.602336846815691,0.401930606118603,0.822989563069328,1.28468707639284,0.526231058943003,0.496826171553807,0.652715824696291,0.585150610380395,1.04397963871705,0.384126769767854,0.467686343852371,0.614665008085599,0.745930632396876,0.533087105505258,0.734807396550349,0.995176818876167,0.779447144757553,0.81613056732999,0.783061573211251,0.767333498231025,0.484789670489887,0.9839172649172,0.706523383265443,0.299840541947986,1.03304148275725,0.367372226131245,0.586479243563958,0.27518700614812,0.58237530783543,0.894293130771393,0.795297589400685,0.739578162689218,0.248236163365154,0.383763930966876,0.999442267304404,0.88766582024191,1.27296505379847,1.41100817615837,0.348510627780636,0.472646325610813,1.40427450321877,0.484931560841496,0.522747497493599,0.498330547752154,0.686749130085264,0.811295467355594,0.72996693540621,0.306634490964755,0.707590878895783,0.52942230874049,1.18270094505119,0.25220804442798,0.968369869935083,0.323929248746186,0.74344784662048,0.965864168977364,1.14320706542581,0.654472946810807,0.550420870113925,0.75117022715688,0.51184710113411,0.264538971688115,0.64746231828844,0.743246990505592,0.490746033351874,0.37380578240848,0.640463086091997,0.695801818236666,0.473231578807894,0.69051905084327,0.424940463399058,0.403482965114014,0.840910680425056,0.528695660036712,0.385741363515339,1.28267873777615,1.22825687788613,0.653913588110523,0.172651971434776,0.479921944672187,0.529009500225303,0.755554355669585,0.700612381334792,0.487989449462422,1.06039906970725,0.542462947058866,0.749754562883319,0.834305130875032,0.396440195887522,0.708167998564751,0.6771150946352,0.481975685399218,0.900140463313714,0.782183264766175,0.359589278678328,0.604166090333702,0.497355857158671,0.669790887623817,0.642630569098988,0.634221050684941,0.77721516265669,0.88164269923706,0.582856381792529,0.658426164907082,0.733196335785884,0.998777261004796,1.00400284691928,0.430230563973457,0.705175713676269,0.620627250689595,0.46331823733919,0.612167223851046,0.240547059192666,0.540088730019368,0.210630843639624,0.597200268572254,0.70808396270818,1.19839159829159,0.499728457678473,1.05283054739806,1.08755853807782,0.772326055045553,1.28534745873647,0.649992936785402,0.619364597205938,0.90501170758724,0.495488259332225,0.206736347371092,0.531468221728903,0.141556200812541,0.393804492461149,0.743912466234069,0.794215790986577,0.708379087400326,0.572474932137079,0.590482048318252,0.776101670195189,0.847965989601409,0.555779589867745,0.593371011181574,0.629376250853482,0.262306993710213,0.185900312516681,0.580387158208206,0.766415813316334,0.710899105509246,0.280319919176523,0.783324451804631,0.711069538869871,0.926551138730437,0.476852743031117,0.774368960381231,0.572105619556681,1.19420567595104,0.61525252199898,0.424657013100578,0.79048379310979,0.42923501017745,0.724022176215026,0.583494661044638,1.2187861235298,0.865093418081098,1.44650573339156,0.105463315506425,0.607840899244849,0.166935446658471,1.43659648346198,0.526185018480125,0.751005462936722,0.591884363727443,0.567950936799758,0.659953840433875,0.621038666168343,0.967468862733319,0.408152869381216,0.514611161301521,0.433313632115815,0.940486936482069,0.971727250814931,0.73380558210364,0.207929453637605,0.571276532847192,0.168294266292082,0.796150982520366,0.819701724731486,0.252816264188584,0.525845087688436,0.63958049662549,1.13661752742322,0.657221001200197,0.972921751989333,0.959193119392284,0.555125593324989,0.490395813976158,0.557869973232524,0.678694671010507,0.498351487793301,0.615345557921252,0.362144106412054,0.866753833243172,0.826650150014715,0.751995540580254,0.731954558889728,0.567513891961467,1.17707248600775,0.678653709601528,0.840945667602142,0.50259918726586,0.60586314753988,1.1291832534085,0.725033297512393,0.723562683358798,0.412800898524449,0.456878684608297,0.737657619395083,0.76317870274518,0.812288819673204,0.0903001927186438,0.706251758166126,-0.139464868711733,0.875673261056184,0.934887715360345,0.98315203142735,0.608985802404261,0.357862487672979,0.761007518565646,0.436163014509698,0.325513246407334,0.077120732119836,0.769873726073966,0.660561694193449,1.97507311441089,1.04528818950037,0.205856076585395,0.536665672434411,0.827727656018983,0.856442416519438,0.45559812162996,0.963894234475361,0.415298700178676,0.59605363336854,0.575369797042177,0.500564538847055,0.63603710815204,0.741644134553065,0.906108022790862,0.627899060122836,0.781400875193881,0.36083631049036,0.24430109649879,0.20530088031382,0.548265863978016,0.938079064283167,0.433581350926258,0.472986727174967,1.21566107642165,0.66301325118171,1.21930871247218,0.485999763939021,1.06782398475976,0.644866237497815,0.910477506516852,1.06902191916157,0.980693376853807,1.20785202804009,0.86938871003791,0.634152166078262,0.467520021946664,0.640124511615641,0.355587176340756,0.247732297055517,1.58491312582249,1.19971383573286,0.710809682418143,0.382671530387894,0.457784567391944,0.611877545410147,0.561220616968531,0.42256729568557,0.529554474001411,1.48324290258876,0.59444773198871,0.823494179282625,0.63733191952233,0.747924456528715,0.908328428816937,0.464628184163585,0.582881741955173,0.792992386921163,0.67811679616797,1.14113281969357,0.749679753232476,0.473259216463967,0.566938959772746,0.703797806843486,0.621892781400271,0.916517010523883,0.94420107895931,0.343764685788684,0.694950716677883,0.988080921500755,1.05753774792259,1.22921604316692,0.440987998468565,0.239689293130493,0.560817668351562,0.934891006030232,0.514330586169246,0.858619374635403,0.432515933539085,0.970824691425131,0.905070200600063,0.754732013797163,0.54058143579957,0.482144868987815,0.761671266818017,0.87514478134893,0.957367397625833,0.901614679387169,0.543567746195372,1.13673900955275,0.786612665471018,0.800222616420328,0.322998739959686,0.271271111804483,0.826377543732933,0.582071859876174,0.785467088074183,0.851558027871218,0.909194677872775,0.967903145351183,0.633837173671708,0.512721509588042,0.739064799024485,0.886328148909752,0.625245487383232,0.619763676538205,0.400885739247753,0.715334712726399,1.04339763648599,0.868095944262733,0.587979033412922,0.395691874317761,0.80096969208293,0.754458500119835,0.515479352981286,0.592320091256615,0.830174899053519,0.871930230848624,0.617431644265794,0.479049584157519,0.312669548467863,1.15035305842041,0.648320442378078,0.97581146456539,0.392416337758795,0.998165229903456,0.570461785595241,1.41649643109092,0.78912960778813,0.275471925489533,0.834270417095288,0.519313997750563,0.627326601167437,0.667366938971593,0.776836524847343,0.403303203289266,0.465220618197799,1.19211244801776,0.745998356635043,0.411073398891308,0.803781048200316,0.424789857487665,1.12935017943334,0.476925123262902,0.603608459638593,0.355215143111408,0.64540351124386,1.28694067110285,0.601531089435313,0.571475423270952,0.584111669802602,1.39945386855871,0.489295117212834,0.436822184147913,0.882614529196788,0.499809658904234,0.593110249470965,0.59777779937854,0.531724252480622,0.806353210310525,0.789135270878705,1.45904451250662,0.772207721300276,0.448896323646406,0.031233324122383,0.48197401008217,0.76462509304436,0.719674681298705,0.861173944852232,0.602403298168287,1.05068940763772,0.961416892709932,0.829941847569247,0.66171983554949,0.5703421669837,1.48640975945671,1.08512857607973,0.834451434020664,0.591547457384418,0.463823991440773,0.862568569007801,0.724917314696829,0.587342728552532,0.404155428850859,0.499932113390879,0.389127742629308,0.650797872454584,0.712845453377391,1.15266502965444,0.675884873445763,0.629366708229222,0.505438399555554,0.500252071121746,0.539034984072337,0.521231705606927,0.833196801903482,0.50508393551896,0.902060656836891,0.759842858119027,0.940130222188622,0.786395105816109,0.88354445785799,1.34109681932859,0.630553669078952,0.486077771425044,0.568586008933271,0.768239610294392,0.614398596137922,0.83619362686508,0.368356785849385,0.281079886174691,0.649496581491005,0.875213865374888,1.39159584839612,0.544148495552736,0.766256278475995,0.488069895468182,0.411212267763277,1.02726195495429,0.899001311790867,0.343169902982976,0.524794806897607,0.833292568084011,0.772068870159731,1.00292698338125,0.453260144491909,0.802890472838267,0.678906116842191,0.843927224896345,1.47232016766919,0.628307409547431,0.618796388170855
"9",0.8,0.898255919598161,0.875288387689595,0.745947099738858,0.751370478952808,0.715589797221853,1.22298449415119,0.920472526429144,0.508840828795396,0.754210573634101,0.476426788673615,0.880046675761032,0.870683560893522,1.6207695120378,1.10490085808582,1.15866980310781,0.741734843587041,0.922447827069031,0.734832171724106,0.94448214626958,0.689533510223997,0.504085092673222,0.503263941610948,1.1728595034089,0.784765113879761,0.639229162811095,0.940922863363807,0.2936012404781,0.870300631840568,0.764717075610265,0.765657411425206,0.621553819255279,1.17359782594471,0.359497173391166,0.454220582722445,1.30023989231694,0.575327858010058,0.581034796067589,0.75724421969845,0.524766511898351,0.724323665681502,0.92272677132643,0.736724142191442,0.471871094503844,0.83103375504041,0.712949365707404,1.02291025217474,0.293824793995161,0.69394399441367,0.80262063333201,0.806783817849705,0.824800928344328,0.792384380980291,1.17332877313036,0.864671358072215,0.891589617931636,0.98516442278205,0.59981413813254,0.765004537213726,1.14190537101135,0.935972261626796,0.26757697839627,1.14586081983633,0.708809072050455,0.612795156170472,0.400672784003342,0.74562853433506,0.915068722931069,0.844573235265311,0.717023588470145,0.286154056280897,0.525345916878064,1.29522362907915,1.16061937254422,1.19864677835091,1.61639391914054,0.332298648316483,0.684179132730796,1.11473569996101,0.567479848750232,0.565995530752369,0.509115553796167,0.725919240189861,1.21291611523082,0.787727684584658,0.329214894754893,0.849966529254685,0.48740322985836,1.50532987712308,0.434113047987229,0.93634891072362,0.321631133371484,0.97864866542193,1.06053583214299,1.2187989492202,0.688535563734827,0.401842891498287,1.02236131024868,0.372970881546256,0.349944491324055,0.73373827799267,1.11713295595062,0.610775692115054,0.529918354230079,0.567853736748201,0.777548601856775,0.872239020685016,0.919152384837691,0.569496627973998,0.377103963886886,1.02411531584325,0.525967217077558,0.603426972186898,1.05435489943811,1.5655064948595,0.747534263350576,0.263631419744353,0.600196483512302,0.752190511115122,0.488171518358543,0.876574472586297,0.641220826515585,1.14789358719078,0.574910729252835,0.862926453290406,0.912460950559443,0.484929553198761,0.938586475662606,0.70534140531149,0.568307834166561,0.817142080080976,1.13052817213713,0.507904110807724,0.485229549175937,0.737662147688066,0.857428519801321,0.669832337060178,0.571130837361394,0.715967875368961,0.66656039466862,0.857367215807288,0.753880349985526,0.883929508077512,1.17000855452447,1.05378531764856,0.480462315415553,0.69641186694089,0.785646508201982,0.588739174520505,0.589808984236106,0.39591955822844,0.595197727657656,0.183307899662754,0.751675760672527,0.73481482981707,1.2483163221143,0.601876284803418,1.37159779871094,0.611208955282925,1.1247956298666,1.32839416185917,0.722134955555268,0.482929807267828,0.810042170928285,0.560766711689738,0.582921401759531,0.61280544384028,0.333029755705555,0.505793377218312,0.830592105808429,0.813238930852139,1.16286779349862,0.605885091960308,0.483296913573288,0.72507249614244,0.977929192538122,0.676979355563051,0.668694418604211,0.596305252257365,0.290470956686411,0.386485876282808,0.561168239638361,0.786916883274708,1.03365808388141,0.304025459247065,0.712278471338718,0.694792382160373,1.33649671695842,0.47576438985157,0.85138742994191,0.810448511802863,1.14947926239177,0.780035540642057,0.443607500175114,0.869613399486665,0.383365968402337,0.735118182474705,0.722128702741268,1.5835463039531,1.72575494251471,1.13969164699588,0.145610365612463,0.49445153697391,0.440587337675106,1.75100604852006,0.66303247715272,0.855006667928751,0.503100149006887,0.812265694210267,0.711971152512369,0.781422426204468,0.968803678274099,0.536637934400173,0.566890406906244,0.563359352293572,1.1984547391593,0.965919200366367,0.701012114809913,0.384802364281639,0.563652538489059,0.305037040564724,1.26183248435249,0.93662138516314,0.37839000201812,0.675114880448365,0.316553664055287,0.952499576601909,0.894356702968374,1.15569058143418,1.0274578767046,0.764900795264035,0.555733560032253,0.452435210164739,0.719041279863972,0.588402667150865,0.683255265335187,0.429670594113953,0.81345882403627,0.671466702678011,0.886132303282167,0.818114349319327,0.865283623854227,0.952257192962087,0.916784520095538,0.899045134127935,0.475371476797951,0.660567151678759,1.4865982142363,0.843155541904714,0.776129972595114,0.449390363820676,0.508526139464543,1.04480240424984,0.823589762682366,0.986031595670855,0.169881396864719,0.690508238193857,0.062915579414279,1.11242849483059,1.0526761413221,1.01593560862606,0.733291314942896,0.459691192706885,1.05869023950402,0.691869457611385,0.382025457084005,0.0176185968562984,0.804270238515912,0.813255491517949,2.4112482410721,1.13083604338024,0.356054491818359,0.738947173631417,1.02278789915311,1.10571509240055,0.641956111924942,0.898854777819134,0.456854206076362,0.627151508156208,0.641565021108175,0.644642347258042,1.09688789422913,0.603906421045349,0.811322320057746,0.622883133928583,0.912492693814316,0.368996337726428,0.169079961290485,0.496398536543703,0.807947115351562,0.936663755173665,0.504636462443807,0.645204918318986,1.26825939528156,0.731400587727613,0.908139222102027,0.595590826573326,0.962614995024384,0.688349869519476,1.04546143773598,1.28312435845565,1.07790482308085,1.88144561654818,0.750375996224091,0.741365174922544,0.600320289127155,0.606775443055612,0.456062008211687,0.144874149370502,2.61710774413052,0.849352961458019,0.920412558636167,0.39983562528346,0.765432007143196,0.649554248883227,0.490425337914639,0.610133279915757,0.675297557484851,2.07200339683099,0.718977053901007,0.950477133020196,0.44176902529952,1.0073269018752,1.10461269249187,0.44024413984352,0.680689416241485,0.758705966260065,0.822711276361467,0.94955093740031,0.939524351752579,0.725405393336995,0.62445651608195,0.685383409801807,0.583516680461297,1.31690635926442,0.945263890468175,0.381985684860639,0.683966653221347,1.04021843762015,0.963610917401561,0.959132180490918,0.61129389646499,0.385244372339308,0.783883780993657,0.948083681122803,0.64478824435461,1.07500645441647,0.64355998650666,0.800097757972185,0.961762206646443,0.900671411050379,0.828328981238625,0.509900323444675,1.13811611646937,0.865621548610696,1.0417989458556,1.03323456327944,0.558833293830451,1.00392311316738,0.867670598634985,0.813871626833704,0.593177811167098,0.338859915712941,0.681340295174998,1.01092145640568,0.995148558586694,0.640515724992312,0.624899040912637,1.37554714295107,0.609534719394989,0.564213270523233,0.60179859823121,1.00692024285445,0.882223812560831,0.735008075399449,0.328234162536375,0.80437121493615,1.46914711626462,1.00573042158255,0.450266779958808,0.628093775236524,0.864928050812468,0.918038190662474,0.785959087391111,0.801530247436792,1.13874768556827,0.804126555043083,0.590628989493429,0.527057755059404,0.339144648923941,1.07544232552956,0.871484764677571,1.04762599258942,0.461077501503684,1.10234393700276,0.626879586870162,1.45286604781092,0.91494797376852,0.369646463387616,1.20034778417531,0.515082955194184,0.744676947915899,0.781870527073004,0.870487909671012,0.49914366540775,0.566161951996069,1.25007063443136,0.935574262954397,0.590320786304879,0.784578149298855,0.499208564163753,1.76321764562894,0.647008348766706,0.748471852647342,0.408773359165826,0.756437141752453,1.35400251516401,0.750063132080154,0.669891752386035,0.46303160495099,2.32005242104263,0.50269832561422,0.413644592407792,0.923755645889213,0.521585887081366,0.553385039366538,0.660948047231074,0.740367700179236,0.702653580744864,1.1042735057993,1.32382826630817,1.21097764525522,0.354845875826366,0.195580240917587,0.547449594324804,0.850494887443634,0.724277815033416,0.650722652680303,0.698128848979481,2.31881100688807,1.02175424361906,0.949244532525678,0.737166593929188,0.864259395309577,1.33324035117052,1.29270446026533,0.944514550653157,0.730053166631681,0.679826503959066,0.982772645530684,0.664226642003811,0.669949442653448,0.422062585869256,0.718680584735556,0.387312447090957,0.858419281112136,0.844564951020628,1.19763183569891,0.688427630479315,0.74372084706131,0.574278314116425,0.570996769182249,0.615846991959973,0.678864037280196,1.20187927488087,0.47615696606036,0.871086016740331,0.766576607545702,0.977531101938008,0.982768111738232,1.04889619234341,1.45647445123964,0.674544380872466,0.57836944822779,1.09001865302632,0.634129550362715,0.796750651637905,0.525066964269651,0.433445994695902,0.301374763834295,0.77366581586659,1.1023785654352,0.885173905059835,0.874640935816071,0.785112168538854,0.689000244228135,0.486066662961896,1.07838356397035,0.911001441917698,0.34883809910037,0.598692401342926,0.818983389431054,0.850656135121505,1.14528696102348,0.675717866403794,0.916179816213271,0.695299803448254,0.559217875246201,1.477470132009,0.733211249030383,1.00083288078358
"10",0.9,1.18516412828745,0.818231379573606,0.860888342116749,0.944045968844815,0.949654268606772,0.92199588458269,1.25491295652144,0.640724685797365,0.43381325476967,0.500197755656283,1.06546452799695,0.839289203697508,2.25254519837133,2.01698248639661,1.35262789969311,0.928225599912142,0.812052000228451,0.76607387425342,0.94088441194381,0.726495780156485,0.721262305447906,0.669656785743189,0.997362346681803,0.701291060231428,0.717377125990226,0.980338326817915,0.393569110431878,0.983931330135414,0.976983754362741,0.668143300381816,0.556283887618494,1.90437898529197,0.400987190917529,0.547795624866966,1.30078838639312,0.475961747460264,0.576621920269228,0.739321296362051,0.664410759453144,0.990123076122651,1.02046458904486,0.741059191175665,0.599678794829742,0.773567585244001,0.752452640056,1.3556260082666,0.538245524280354,0.676347324491971,0.661084031876931,0.959865219243656,0.943344092420886,1.06801094895519,0.942677976765998,1.04482606380802,0.884256749877705,1.03880411398681,0.67903904638084,0.527414044328955,1.48778496489514,1.04120708740584,0.53345396426622,1.29889467573039,0.530698930683978,0.574322029868944,0.443049756583659,0.829529031475888,1.09971852686583,1.02577666369695,0.892889690143499,0.463619690473874,0.439444986166251,1.37834065800168,0.923061984756583,1.78249585690924,1.46035278543535,0.393246138019413,0.781887330913733,1.21218879603655,0.652254632438746,0.84001644523128,0.498325228348414,0.909177936869627,1.17905933988482,1.00190932928921,0.430221739993536,0.790582032798176,0.627282277195096,1.61950486983377,0.385151382213721,1.11170187958456,0.40674338057296,0.998415465799369,1.15520818608366,1.53193948828321,0.781459120905095,0.5865939021428,0.957116465396059,0.682465485215965,0.39054094259489,0.853699121867124,0.894381285653825,0.690289170845791,0.653313776132589,0.754189039049384,0.83772478910119,0.866701709226676,1.08556339619638,0.516989347914721,0.55650744799956,1.46847391300677,0.456169672565744,0.735407288842961,1.2700771822772,1.22110611206012,0.716214149607942,0.42958532965961,0.781917083226468,0.893853702340577,0.602030939659671,0.905468261222361,0.763724847948338,1.0818510453158,0.839940825230107,0.903839818810489,1.09284151944405,0.513858526699395,0.984861557090283,0.782089192960325,0.861097941702452,0.881948332684914,1.00650372633858,0.434137030980795,0.779446487146002,0.615359205888598,0.707276311247327,0.628210010999437,0.800323131039672,0.86233658208421,0.776690151541823,1.06079963425354,1.12520874719783,0.80972535400876,1.22660470220018,1.11413111598334,0.528480000152753,0.874383370428282,0.874463240510745,0.671571331141098,0.715785651331206,0.46851319166659,0.712347524029939,0.417400488644842,0.951085396790987,0.928698060188439,1.24056210557626,0.491398125919871,1.71884418672746,1.07630210312937,0.906785137351486,1.45863240168809,0.877279359755284,0.764745946113095,0.721414120757718,0.844834566321262,0.372142492197948,0.688177363082956,0.355688295010585,0.714862074757899,1.0505501784958,0.808045383344835,1.3520196651126,0.518848164792543,0.715414021014144,0.9055988439352,1.55754192371269,0.590167020259164,0.758478505060615,0.635805878141126,0.421089419231778,0.638196484496808,0.676207898041035,0.731780330132823,1.24913387414823,0.349097830710304,0.910900161113853,0.86570755191576,1.27166883651251,0.560540098028093,0.925787931460638,0.822980259600423,1.10318189232534,0.85398479811401,0.655001593229682,1.01714086901805,0.62687515856237,0.831824766344014,1.01530961504872,1.57188661508567,1.45755668246661,1.29454680048856,0.323146070286505,0.704784230756366,0.498664132181606,1.63166758569731,0.643914023188357,0.891244167734109,0.613770541914092,0.904889110713845,0.965320470859175,1.0418981392398,0.905587767350151,0.421437565530314,0.66906708304674,0.5126220414068,1.28505903687144,0.986754745215847,0.807558346814313,0.489221310997411,0.594494882347102,0.460555726022537,1.01390672689342,1.12790532708403,0.435580179363714,0.747745694256037,0.600892870611006,0.923877413836813,1.00578221993421,1.36311484239772,0.925798770770215,0.774167310726487,0.63579434706849,0.648359590800764,0.714098174122672,0.759709507427609,0.673838362958796,0.471353820409057,0.978074579274651,0.992900185309728,0.91757531405639,0.965997931319411,0.790170999022873,1.40364223054042,1.16815971795122,0.941740635979101,0.555550910623317,0.701989812287138,1.31341083605894,1.14196225867878,0.835609718827423,0.541926412280829,0.586093431184652,1.17779445211436,0.71673029163092,1.08696379442891,0.245094054164311,0.849729743368333,0.158696676595625,1.4105390666902,1.08438137046783,1.51104667827022,0.639780651530956,0.472731213719568,0.8238791492657,0.784996053171339,0.484939427596787,0.241122271624468,0.880395249747172,0.882548891934585,2.58601047419653,1.28836772475484,0.524620053239523,0.905706895397494,1.21338834607845,1.00633982832857,0.69318149956377,0.928129004792481,0.682222067427064,0.664148577687621,0.871181741806653,0.775746350272647,0.842684548155262,0.981066445786541,1.28768889988732,0.676571742505927,0.735318235610325,0.572632547089511,0.325704151584604,0.383533612031464,0.629816269736748,0.800138560974402,0.72643075058715,0.723786659838223,1.33251064372629,0.765997994410684,1.37294468785723,0.440677628002577,1.31541846488871,0.979708266057137,1.25039701535314,1.13416809330319,1.27652258040414,1.74459710879242,0.7854446925647,0.807008519791385,0.704154039084525,0.762854608038362,0.532473998691451,0.39821113151394,1.90891999311279,1.06779042663316,1.18828380741039,0.474869851292821,0.771223327332413,0.73810486280528,0.579379927801147,0.542170733082631,0.845620079654929,2.75264215774403,0.833729364037068,1.01118069745446,0.655100315233174,0.930767669677696,1.10365290373257,0.631435806707973,0.653052593391795,1.08762017243747,0.909603574475203,1.10165887891606,0.98189714317821,0.897445140945808,0.743292338225565,0.923924307730155,0.742548715705513,1.20525235778679,1.05551432232282,0.565992183993129,0.834184560755777,1.24264781437212,0.942903076762329,1.57792132185129,0.404677574195923,0.373767828508855,0.922314146431641,1.13466237505182,0.807745920066003,1.35615389724831,0.754260754232161,1.18456308141785,0.816718823897845,1.04064702739563,0.894971819897865,0.680260434771886,1.10749870759575,0.847422566920767,1.19250343715376,1.06485338189011,0.677860556640697,1.00410717615801,0.824750898343719,1.0656789738682,0.403154673073062,0.686172246177568,0.824250023114654,0.881447777510109,0.965631266148922,0.92888525096766,0.828218048964727,1.08354631605923,1.01066180873071,0.69482896699907,0.815720343367536,1.02373175547015,0.758314369249318,0.898163547432155,0.424723257045911,0.901977764415122,1.75228549963299,1.29575905287086,0.455804170222841,0.634364454435431,1.07805834783732,1.09649522844511,0.855785037705394,1.09017267802205,1.22732689397328,1.01661570617867,0.665151946619182,0.587819202827422,0.411424692668917,1.39268620657084,0.974986711609497,1.22496970153058,0.537036503384254,1.01672727622671,0.857475957621651,1.8158773733581,0.985588685256351,0.475757923783925,1.28615740184752,0.678241555366577,0.833730614807208,0.881898373229721,1.12451830451887,0.494808326882336,0.685587035753153,1.6740581496393,0.96927162368518,0.695848804010922,0.930250949689226,0.726879314217013,1.36713381502438,0.749418582012602,0.900373041566857,0.369576722774535,0.77951461077164,1.53518022768958,0.870819092292656,0.981914435568288,0.703780348496404,1.70204857966329,0.544417197211415,0.428740709802238,1.0370303126012,0.647258420765363,0.838670282598623,0.623475678866988,0.706004781059007,0.909472325056129,0.899489051453358,1.72792117598325,1.22168700315705,0.679273662835645,0.306438794787662,0.697606660335329,0.915712381002947,0.682683062162807,0.949865767693661,0.768779180234352,1.52042649840581,1.1302136173917,0.980393954181353,1.00185189124011,0.751526731147413,1.5958566572982,1.4125697097379,1.22294568105727,0.899785332249908,0.689251858530196,0.885966916969352,0.871475985936393,0.786567158868903,0.658584655451611,0.681349989390027,0.483876976024392,0.909867634858032,0.96930253130249,1.53337032171086,0.742730469041309,0.669487481553423,0.736490533104587,0.792501089466156,0.591617519653905,0.775651098380912,1.21844818270462,0.608610345730977,0.924782749292683,0.92622820104474,1.19779050451927,1.1751495271801,1.03077188802653,1.52114254956537,0.767622037661237,0.801922937356969,1.06041030913285,0.898888138897633,0.823749745578361,0.610044745980934,0.455603217225329,0.441908260581226,0.948650081976431,1.13692154107173,1.4227502373181,0.789312772846966,1.07727422003398,0.60375616407124,0.900818955291946,1.20885976819531,0.998395019707986,0.486957281638106,0.697873571950353,0.80923492316401,0.941453650834095,1.26866797359222,0.794882877915083,0.992279800647736,0.865572263251537,0.823772662426907,1.48414258006029,0.851719899910323,0.982497949262049
"11",1,1.30141745987607,0.831711756712307,0.854040061457549,1.19716146043102,1.03113451659801,1.5006956878874,1.10079645657183,0.676158678958867,0.847687524629213,0.579260774306578,0.991649895036819,0.827577198016109,2.14071106551123,1.83246392476223,1.63214672553155,0.944932050505977,1.10184173092171,0.798658151425436,0.98764028442755,0.986809960732755,0.503744541855481,0.743447831230328,1.14325588484551,0.786360374525892,0.730162208749335,1.39972222987509,0.5144072453609,1.03708821430854,1.05004221137621,0.712846835187891,0.959250625394862,1.68733036745211,0.428716804859643,0.609745617179081,1.4937600652522,0.542894602110646,0.701578969099908,0.709967645058122,0.659967340472093,1.04393509217268,1.43818980074643,0.742130622066696,0.703875664406979,1.01955139190788,0.691605916907769,1.24772833847709,0.500401077128936,0.774090483458017,0.947960495645877,1.06317847853627,0.871388739458218,1.28253350945773,1.36069736081883,1.29405014607277,0.920170663617911,1.05641716724342,1.09147130074583,0.660677193186873,1.83813243663676,0.808665400109846,0.557704510282718,1.53406755446309,0.884463932271236,0.611232599757449,0.5376691310938,0.835789725260012,1.28069635267198,1.05942273531021,0.887274550832746,0.319445795671128,0.638356203586214,1.61682153455394,0.98348651620121,1.79393284543712,1.50065946923259,0.472277300269566,0.798176557329236,1.46598005346614,0.707417391543406,0.829485841860146,0.741973542671076,0.993535842076495,1.18437073094165,1.15014803112184,0.523297215509528,0.852832061002523,0.657496847368958,1.91627369378516,0.521425383613159,1.25150444211638,0.312458890694148,0.956050385332333,1.38207333649985,1.86901125021902,0.776899224632332,0.815367010925469,1.07626175928441,0.730596608983968,0.387764752349479,0.883864646701225,1.3294463749389,0.793861968174292,0.693355062831461,0.86291583284493,0.927614328035805,0.924882829636652,1.04828784637646,0.493664771930202,0.720750668952629,1.29362022166109,0.573128906753642,0.75677699724078,1.56361208686878,1.73945415689869,1.05279964894265,0.374170134760213,0.583765248480751,0.874331886886982,0.826122543292293,0.910928611468541,0.716789529378768,1.28979194376455,0.954506659436905,1.20888767320988,1.18066301980435,0.603488402835832,0.966693543911479,0.976212110922271,0.955554252470246,0.974649446837497,0.991278623741539,0.449762755673936,0.604997461085494,0.94241123861547,0.933872311270055,0.694563404433598,0.74018805623705,1.09335247084145,0.939494635519269,0.889385275477355,1.12885699022357,0.959355962822308,1.543323135055,1.24838215173341,0.63222027005733,0.801179893155363,1.19544244956131,0.843470218668863,0.8504841927899,0.576729890564334,0.769751848782264,0.270944924876868,0.97787899098361,1.01725530117075,0.952276302938687,0.751299391480374,1.39389305828678,1.08802574633071,1.68522036759757,1.49679224882699,1.08891535819423,0.865609978328879,0.779318526967886,0.898304800632232,0.463337697284708,0.770014763993135,0.468441018692664,0.831736896500299,1.01857359791447,1.0016471635214,1.23249821323892,0.479427513557459,0.698758435396797,0.870402059716858,1.27121518764145,0.741602090407703,1.15431686825228,0.780818888993056,0.465815415542962,0.542956983103868,0.885122193149726,0.893809472077934,1.11108552879805,0.38551858269396,0.969370509224966,0.827997116327766,1.42783614972144,0.584245306177348,1.15472532996324,0.866129794009515,1.68860333111901,0.827047026899886,0.754621770281842,1.05379726282593,0.696787875077733,0.957771660206413,0.86225328315203,1.68435521415732,1.5655242246602,1.22870202040429,0.315123963855027,0.746201875806151,0.555543272396459,2.05367621977754,0.807273378634073,0.869324371434637,0.740855221075303,0.965322328511289,0.891262737152767,0.802751145797636,0.934614339236183,0.545128219197899,0.858472645107102,0.60276657936922,1.28744750298729,1.13129592469958,0.898166291573476,0.558280948015939,0.816912503606743,0.395967352191205,1.21979628022388,1.38015590186982,0.506091634119643,1.02698802059247,0.724622104556603,1.45745233433905,0.941168651309453,1.27059511814735,1.21308171551524,0.857416714202837,0.701298091773812,0.677987680320887,1.13093058739073,0.698493860530923,0.65582556213945,0.545063547002959,1.10915146065735,1.1558496219463,0.893604339649897,1.00786421451537,1.18065866111487,1.68781476378411,1.0414645734226,0.963100495946723,0.638078130767458,0.667273331685927,1.4546657113759,1.16747271437696,0.838561003324657,0.678613613412465,0.636886309926839,0.946222430944765,1.03576543579985,1.23578458911768,0.285927244494933,1.0074028394361,0.155810765481043,1.25845071059438,1.28188965586286,1.17045777405538,0.961205418714582,0.74838884458298,0.898447593432252,0.821933637780582,0.562516146539194,0.286994892129094,0.949269006977837,1.06608918178499,2.8037059527119,1.53806190333259,0.513779878174857,1.03078327150725,1.32661919916381,1.18363747366306,0.896905342531031,0.984818495520825,0.716650312163824,0.864523617772603,0.745598153881538,0.877609155532646,1.14960429013506,0.698816012707322,1.04350670308001,0.997197798178282,0.793991850905495,0.670812203734427,0.411458675283969,0.462208027284953,1.06409215812517,1.02317911678151,0.616074703757283,0.485918837092048,1.69814309884672,0.87029398051632,1.32610509122976,0.679910898289448,1.42040830721001,1.06586680569058,1.21755803643323,1.41369050854277,1.46318725177586,1.91607279113249,0.870049697063487,0.81914111600014,0.760853351680583,0.775194345620838,0.559313014115439,0.435411808097112,1.8992241508245,1.15324957627801,1.22000404839876,0.433980052417486,1.12900901429548,0.797472309208627,0.762223901329417,0.610664299916036,0.929783322448247,2.74052346207926,0.783885961857856,1.2479376870603,0.675852496483473,1.0590295837965,1.5835271148804,0.488605002414228,0.88133016724119,1.15746883239789,1.24531385561739,1.60226093381217,0.878454123233998,0.837971479140597,0.74562243156971,0.734822724184596,0.853764564675827,1.29859417231809,1.46391972308918,0.63659431764012,0.84046427263572,1.43395237846551,1.45168702179967,1.06407910797432,0.635844376069865,0.544422509101003,0.997427964900828,1.17939030674066,1.1512197406348,1.27643286385958,0.914069441415091,1.02971441654194,1.07276445733912,1.1434913523721,1.00635927905953,0.711394290045078,1.19287540303315,1.24855715911916,1.23489681268763,1.12734898894067,0.873088043760332,1.2876443728711,0.673482876338776,1.23741611771583,0.479513590680475,0.571390238642551,1.11777585173829,0.915945275356794,1.18366319214276,1.12456727224255,1.12927497078115,1.16287913409871,0.815858369102426,1.06633337970575,0.785821344064543,0.965624634592889,0.815106290825181,0.95093859241274,0.530785768153082,1.1284390432457,1.7197580117492,1.42783015545087,0.65286660125529,0.546595166063276,1.34755976774493,1.17904493935327,0.851613118214458,1.24514382894226,1.23711240213734,0.713366409810476,1.07098300727011,0.620661838524699,0.424255160864952,1.83083245975115,1.11118692389427,1.49814834488956,0.667043491051925,1.15994749918227,0.958767448201923,2.72296268613865,0.8141978837082,0.521409830147868,1.52696594943806,0.71564113127832,1.01794797561399,1.32354437263596,1.52188453620858,0.504684683488788,0.751036406869337,1.54077632696803,1.03615720528575,0.743196245578123,1.10515423487918,0.658558010199154,1.96154117650038,0.684928966743697,0.911372574374555,0.615208001012535,0.847326734581843,1.18454759960252,1.00420845402135,1.06882798165792,0.738387045433841,2.15294112353899,0.612319617718209,0.475223373595161,0.889872074567633,0.750390475540961,0.803477054528134,0.909493408384456,0.901932490949992,0.858013314656916,1.38584847859952,1.39730476218606,1.38491145542857,0.861336440715175,0.387379101096044,0.775750665423155,0.982296684787691,0.873534943430281,0.781993539088814,0.869766275972416,1.52943890191258,1.42813799764014,1.14969425694609,1.2948077086316,0.898166962625294,1.69212780877163,1.48620455940722,1.39853244396727,1.01939720000344,0.743911915922752,1.16672593295718,0.80133346095569,0.791168705666318,0.679624209214144,0.903614326543486,0.490059017339587,1.00309680656832,1.01026993273855,1.86705563327216,0.89111516950717,0.893979616575991,0.696167965829868,0.677809595148753,0.96427798872686,0.605284662246188,1.47372148410186,0.711155161300074,1.01111401201671,0.934189237140061,1.24650530472429,1.10723308887849,1.10023191729204,2.03904317300506,0.968109432389175,0.564508579145955,1.19074617284594,0.836540224952428,0.927809869922716,1.30333109495583,0.487152157385432,0.474082863916194,1.19065256637842,1.18973817298147,1.29951951208822,1.0503724546749,1.03821069863424,0.872530205217608,0.928911412745251,1.37019251349974,1.16592809823107,0.442988281422275,0.796208352909658,0.795401551415937,0.968738120772286,1.69419721315158,0.753208725508338,1.19375048742985,0.857548915967966,0.930591422075933,1.67071520595691,0.875323712415693,1.00643746152487
"12",1.1,1.44180899974178,0.84804196536097,0.90121332059031,1.03908863069639,1.19566142529106,1.76592425289998,1.21289996487875,1.04271673642607,0.757940047808157,0.631094385034372,0.909341173507096,1.13852509123097,2.04921215406357,2.4338991712668,1.58565177386025,0.959773932829693,1.01325066385482,0.934412605417361,1.01476170792893,0.894571389694093,0.844640079612588,0.785857218435614,1.35324543635799,0.91663887726316,0.83501564110462,1.35625864140321,0.642461328933308,1.1149055044211,1.15807270323532,0.905015303921136,0.80027470285274,1.67619797089094,0.477819255648943,0.804597819973667,1.44002866958727,0.65744747981058,0.823853223017387,0.796030413460337,0.811513980437343,1.12855721861815,1.54587732572109,0.902175923657399,0.832380975184148,1.01560103866161,0.761166653270658,1.56300018838069,0.58983671888672,1.09277321626481,1.16716598707236,1.17235897454474,0.992092756779832,1.15771787992402,1.56033732775875,1.29837246676315,1.09486563733715,1.26155683036903,1.06049563833026,0.747574295483503,2.05437972231635,1.26070014767562,0.684591146155774,1.51316368025493,0.74149547892682,0.711140182293688,0.582079146484617,0.870811699384732,1.24656149389935,1.21797087018406,1.02880975423118,0.552666531609125,0.572266825425442,1.32637738035574,1.45816426895019,1.82413009222783,2.32298704262153,0.519989502110964,0.798595250400586,1.59433973033034,0.817445009553892,0.869560412347251,0.830959270879068,1.02253108469463,1.36704465425329,1.09058122410289,0.527700496534669,0.966617698795327,0.6610328274827,2.16792870544689,0.563898281731147,1.32146881449032,0.521450522748793,1.29068870869748,1.41216221071386,2.09389756165701,0.784323291691206,0.68984804519392,1.43925746849848,0.819939563652588,0.543402424924381,0.903751822397674,1.4629678189996,1.19061273861298,0.652540491374113,0.815573911336285,0.900152252532992,0.992899092473075,1.18817859790222,0.678764413050889,0.805957897123405,1.64228151568043,0.577318297101858,0.868339801522725,1.81872586924756,2.16929891402787,1.05142617191126,0.532527837607482,0.878712738115297,1.09866164292914,0.828902032822799,0.950253129230951,0.891100399497967,1.73462106512585,0.813086085748032,0.906792993108879,1.0622824900459,0.69070702924766,1.04304240514033,0.970154485274193,0.719481295163587,0.970750857308506,0.995203807386696,0.719390405097019,0.801437177323662,0.876595262753726,0.958267180205809,0.700856944664744,1.0033678879618,1.12434777762786,1.06832450971763,0.931582534195026,1.05249976071728,0.988634560910146,1.62099675791793,1.50502663581062,0.669766158326516,0.911413689058853,1.28416529931019,0.882045303938637,0.968428836841085,0.618407200064066,1.02191016992447,0.507944003756607,0.855026093093477,1.14173637210251,1.55690896190718,0.754527668479527,1.91322619197689,1.24594158587184,1.43363815616783,2.71153144415474,0.929714387009968,0.68651655285229,0.8477577054475,0.915831945941001,0.624839425929691,0.873595345706052,0.469335713688104,0.869791829504483,1.39848156576517,1.08742274739978,1.16905369977656,0.625963498288459,0.733765864895257,0.839117015719735,1.3371134465934,0.755264843509898,1.12499776708517,1.00730004015625,0.721585431439487,0.663484844540919,0.795180187224869,0.89305012504905,1.36656944636153,0.39766915287522,1.10164829159204,0.938230551532525,1.5347064017291,0.655619897291379,1.25801124544709,1.01163114093277,1.70116519133187,1.00511882879462,0.785971095507719,1.16939045188599,0.751541732907918,1.04734214674252,0.867430033197058,2.03859859514414,1.56124907545325,1.52548455103906,0.467184722733451,0.814349764186357,0.480242458173127,2.59146896267843,1.04890251452899,0.947696477597186,0.766241423014492,1.04000449604696,1.08299901176083,0.813966721833677,1.23511822232624,0.55065245594509,0.721907263745759,0.577152572035308,1.48651844223029,1.31995779605172,0.98969652292982,0.660069259711768,0.781125492597738,0.491528489867216,1.37489766142431,1.52078716441917,0.748243490254724,0.953695876062998,0.607371609890863,1.78837881387529,1.20654508865796,1.64995478072424,1.04605059868661,0.91516144226861,0.723608219251378,0.91008694690879,0.984238066062917,0.95358834702234,0.807902375689464,0.594771902608722,1.33823177206942,1.26996115533315,1.08118721821508,1.01405423009915,1.07065897414257,1.77943560436072,1.06486191630942,1.00546900478851,0.644428977746117,0.967398367309111,2.07516234221509,1.20648329208182,0.965127416600702,0.678550989694647,0.777860064990379,1.36079006536835,0.801879326214791,0.989903067905553,0.333088093347282,0.903312089946488,0.394017105713226,1.42505838067227,1.86640256825206,1.3886329339254,1.01373733110297,0.556684800223087,1.25944224159145,0.836329532983685,0.762752303555261,0.334966888779798,1.1023835635433,1.03134996278001,3.84777610648291,1.94303158542792,0.66889972154405,1.1141721196417,1.48024284580528,1.25664559774824,0.990217478034088,0.983186933572847,0.779709838628963,0.858511144198066,1.05807894373089,0.840710990767768,1.0565910823095,0.863528928074893,1.03058660377595,1.15928363428205,0.985525800515729,0.69246778135217,0.570329029744903,0.529004627825808,0.978344690431131,1.21507546148624,0.736203101489455,0.831375234040879,1.46194532820744,0.919961961755624,1.80621183758948,0.74758974689651,1.45157518196979,1.16550917063587,1.35595223369518,1.50004645288664,1.49297260358016,2.39358718890205,1.12278443011331,0.910842428556785,0.739630333671044,0.774931691179411,0.697035405874005,0.407542475995274,2.72254800156227,1.23486691678696,1.35769980580921,0.608495400904465,0.869274897011358,0.843401211240524,0.775156571080216,0.778237725146206,1.03667520323019,3.86832059242995,1.09910993835871,1.17847592188937,0.884564674883668,1.23520858226056,1.8331025707618,0.566251177492527,0.986578042680938,1.47039772671529,1.02826073229569,1.38444993353129,1.21650085219854,0.931854292137151,0.81703495842615,1.07307368163381,0.835133986577368,1.42406737155466,1.38906814161416,0.731322694737889,1.20049221137754,1.5368101777172,1.26629304019195,1.74134311152357,0.666638156680424,0.394201728238614,1.00296086129348,1.29514606102861,1.05359729168312,1.67145996278162,0.779411387661012,1.23534043776786,1.37832871895498,1.10734866776076,0.820000377625733,0.894364378607028,1.39388721955326,1.20408368022499,1.4309770639435,1.11202962292669,1.03405820783216,1.28573340577509,0.994168386617041,1.25008842127801,0.518331389621918,0.559299323370321,1.26614607329845,1.08376866957202,1.16898768952081,1.07663677832831,0.987898976877074,1.76986630061029,0.937093853495721,0.823729198600171,0.725816104071374,1.49733871913273,1.04678543791651,0.930618933861249,0.554423413871427,1.17948958950533,2.14601273680183,1.29833738713926,0.591615936333105,0.711123490494801,1.5139816648863,1.46835276763026,0.988787812731882,1.36943356634275,1.53459774197404,0.935933748592687,1.14308019462213,0.696057702738991,0.489070079564597,1.53144463797205,1.35603080452434,1.54326832157836,0.697806751893207,1.35863856720356,0.944792388366819,2.00289748802042,1.23296812547632,0.582280271629691,1.30652806763406,0.776508628993085,1.13136069395337,1.40694592700435,1.20492657609935,0.792823702845082,0.742371892787228,2.46797586210169,1.24519139908699,0.758090421423099,1.00219048702912,0.847487616341583,1.88475246552324,0.871363247453713,1.08532467315985,0.656717010851155,0.83719514343125,1.91827970465754,0.975201201124821,1.17594533435877,0.841452874530766,2.26370790604022,0.679544176312314,0.621444998445536,1.25239751531754,0.66622047743043,0.911331741365213,0.822930106715581,0.923873651594743,1.1078355040431,1.40535461033024,2.01455174185203,1.40426207599149,0.8473993012377,0.469405075170825,0.821561771352709,1.43336204907611,0.878138403598386,0.871888113199632,0.909119694806145,1.78039603492772,1.41514926274386,1.68377659936884,1.03175163598183,0.934974068096635,2.14373300545583,1.54125386735294,1.62592355224459,1.10918423409476,0.78359787701584,1.093280559828,1.00622940695284,0.772861436856035,0.740381257723611,0.960060425821006,0.625650961935109,1.0853560827419,0.995617013279968,1.62684849128598,1.08911832127543,0.827637565766,0.888958014981501,0.802419341159924,1.04525527590658,0.718180736067052,1.23924881548386,0.661551238514859,1.17754088838138,1.03985673846147,1.48050448590709,1.16081674555294,1.14314825054523,2.50247844103536,0.912940504507123,0.821822180613591,1.72891620924316,0.871168869021542,1.02665678349987,0.941120151778548,0.510804404743346,0.48333995162437,0.798292342461484,1.57050826106306,1.93846142769462,1.23080487204883,1.0708179407446,0.928053383927345,0.849941847917747,1.48354585929786,1.14722119028565,0.428631537099669,0.858783253855825,1.19646562269746,0.988619663683274,1.55224274463623,0.895214085083061,1.02735872617007,0.87766945933682,1.18320343518561,1.6701822118945,0.96778719851228,1.02531352208986
"13",1.2,1.31644050936054,1.06025674710706,0.906799815663939,1.37366003282591,1.10485702958124,1.90474604162364,1.33882435755975,0.904640062932402,0.961435951436584,0.714533946649311,0.940984867733296,1.07384611272129,2.13519004097457,2.45962334303045,1.86556119910885,0.97895653455517,1.07577715899035,1.0556670132171,1.16848787556912,1.06039475713052,0.671252953103975,0.870661084798941,1.49802585917865,0.902527872258544,0.961774978931722,1.7703474143323,0.596947891485672,1.15285614226739,1.2030454716567,0.897158516730922,0.925668845892993,2.18548026955086,0.471077784298481,0.807675420005907,2.08366424869234,0.594015502727582,0.835971356461237,1.03214723147903,0.86579233767731,1.09182867883694,1.77550236859791,0.850665387203442,0.628516499332078,0.979809372004682,1.13066028451184,1.78186365675533,0.889608859022865,1.01647291586446,1.12892259146321,1.48186034628024,1.07661165576872,1.14887608628103,1.58154115613419,1.31318488192028,1.18764184856221,1.32280332195125,1.11363091735021,0.881480950446748,1.73120825734845,1.24850296482141,0.780998559095116,1.72586569583072,1.04712179010423,0.937413957137375,0.576015946871498,0.950745247085949,1.36294953387514,1.26175392880577,1.05658611730665,0.686523421110278,0.824664998011515,1.81885441668738,1.48416061560103,2.34397058344545,1.49789364997571,0.539040742932277,1.08539156509015,1.70466685886221,0.984791370626181,1.02986468595841,0.906256830953621,1.20473154854854,1.42311905030702,1.1290681174047,0.681801159210758,1.03713154704278,0.733915134847636,1.93585465253915,0.6227742501179,1.39972978193241,0.620208729158932,1.21476044901451,1.48896919542859,1.76775540539317,1.05232666346804,0.76829324450362,1.51132345662541,0.817072033466446,0.538505405178388,1.1668164639052,1.39645214723284,1.15045479062908,0.734702516872047,0.973851540879841,1.01094464360856,1.22199700389228,1.37074051564639,0.726099126827677,0.824367229558524,1.77060955012397,0.755569933571264,0.825445530888522,1.91396114194097,2.3675268612165,1.22567838975125,0.53782892160807,0.84649978184146,1.17414704466148,0.941960626850253,0.98236266172995,0.863459192498498,1.29554568551535,1.22536626593009,0.916905898509976,1.63507446133957,0.734082469896173,1.22163419760586,1.14664536858154,0.980376923193227,1.07586466604371,1.1881817797846,0.513688265225228,0.746209675522639,1.01072163601791,0.998248384481154,0.8957695732931,1.0068888077366,1.37307880786799,1.14163686948978,1.15944543006266,1.19707859474691,0.967813064684005,1.88010837316017,1.41044079857057,0.879789853725941,0.974245455302267,1.24572113429004,1.0488379671568,1.01606528335039,0.768691408705317,1.0858910003097,0.402177256614343,1.30225796960206,1.08396875159941,1.75542816010861,0.881261161965302,1.78005891594227,1.07983315430466,2.067454240914,2.60203979395635,0.99555401095133,0.785084436190322,1.21302218001362,1.01534219904338,0.765463667335186,1.08190994929182,0.540091830063801,0.965155410583194,1.37872312316354,1.14178790117545,1.256864144622,0.750524341330224,0.782670669295666,0.945426961075492,1.76735065483941,0.92704645219592,1.10548385384824,1.09020486680659,0.516368654599239,0.729849309186561,0.929368965897254,0.989140837525036,1.36715445729526,0.570351762862637,1.05963889270199,0.934511195737542,1.51651795015734,0.87747747592818,1.28410169938518,1.04842745690684,1.7109048530603,1.10452172579457,0.865182651603669,1.25639938587948,0.79182084532362,1.15435651034635,1.05298792717969,1.93632541308725,1.63982242324473,1.73249097720814,0.506702588075255,0.915141943449578,0.597893341276118,4.30634991913062,1.07420418471104,1.27683800437039,0.827480089908194,1.12519079277512,1.26278170010943,1.01329588687728,1.02722826183383,0.793308486176097,0.875779723279827,0.586429418045207,1.57230204414965,1.4099352200887,1.10455336544028,0.617277555794156,0.982277850497254,0.529328660068806,1.40110570586027,1.68848185226169,0.606137076262677,1.05331902859092,0.750487090216836,1.94880795468799,1.47540121126755,1.67310386598603,1.32193898009684,1.12709041701753,0.750101283615042,0.832933358327612,1.31220806801546,0.84719105557706,0.966792328847316,0.695798762600164,1.07312350210395,1.32592253082698,1.17582461529344,1.17760739193106,1.15214426107344,1.91666155176151,1.17687977642216,1.02258396126734,0.940242853882586,1.06032732636624,1.96594788313226,1.36945997591831,1.06319231125821,0.805882727841957,0.725259813553236,1.11689949812753,1.17598526807639,1.38605039153376,0.520683638111445,1.27047514708718,0.390514679532702,1.8144533290206,1.32020003525684,1.46845566519987,1.03535456208834,0.64456572614312,1.14282219184167,0.929010804413083,0.725225497180992,0.346354611907104,1.27831981186918,1.07708230221353,3.51566874610752,2.24022614175083,0.74691055179715,1.1533758732523,1.45601746191574,1.22452414213959,0.874053688446281,1.49681923748138,1.02039550457258,1.08979189713241,1.08800515575197,0.946344288578696,1.15252575460389,0.866317919477361,1.52982119124106,1.18005781740364,0.934736013088215,0.699622583120836,0.482165162373432,0.621802281302919,0.947187963206063,1.15769957356207,0.8286617704306,0.865736030911214,1.75064222246908,1.1899933143355,1.6166379102643,0.724520456487571,1.66803193626056,1.35822229521513,1.58644879895838,1.59744977868871,2.00991933599349,2.05470545051666,0.953553898137196,1.00036392869336,0.821596545896728,0.904003664993442,0.781539579490897,0.440470043700634,3.19687864180665,1.36495877743754,1.31061544825031,0.632447989527343,1.29400478555525,0.99968132712179,0.91317652470552,0.805061191545639,1.08456597787504,5.5055595413574,0.993297435251128,1.33381997919863,0.937668396360491,1.30676643470698,1.97592288610563,0.889942236588365,0.824379950636476,1.20835349303521,1.52771900966692,1.48190380520013,1.24045368336414,1.01605284249803,0.86696892233703,0.9579330793529,0.845481913948744,1.8125774060916,1.30090456869407,0.869980105283639,1.32141960276064,1.74666259133315,1.4719306013951,1.32733871098363,0.892778249947568,0.565007788271165,1.13632140621597,1.30288905829141,1.13629882911352,1.61637603564499,0.896108467888658,1.868620284704,1.24696481163098,1.11338782944179,0.887781891253423,0.841279047328379,1.53447345134816,1.24959595078744,1.5703426587806,1.0731982789964,1.03763279861879,1.5567293373853,1.19971361261868,1.12029038504125,0.821361248157436,0.702196473390381,1.05837188484706,1.18517464671421,1.30560259091441,1.15898263164272,1.05504261621237,1.97854030075983,0.889232935353915,0.74277400586733,1.01769091977591,1.55625961652648,1.12281288999642,1.08547251693382,0.674987783095224,1.27478520514754,1.52213242566692,1.52857468059685,0.726756428055888,0.855872423710038,1.47307498832074,1.48627721904647,1.2735998776923,1.2207198512392,1.31081499410464,1.17646467569968,1.19310995363182,0.921947342830454,0.578107234908761,1.76024768645688,1.58457766418565,1.53832524455286,0.692985748341239,1.38399224792259,1.27201892376998,4.00787059235949,1.32681635951182,0.540056586016639,1.67643939390196,0.866060437411552,1.00572055063462,1.30957685709104,1.98556285227572,0.663151227629037,0.79082260675616,2.7594545851187,1.13742905863813,0.98594465154784,1.29522807501276,0.850518543360013,2.15031431290514,0.87044156037812,1.08182375515918,0.794308413864288,0.935153599469788,1.96766929193204,1.07440204416111,1.22726924963059,0.874838939955168,3.87361486179074,0.78304194977705,0.66554047868098,1.39169067710481,0.781478270194466,0.856622768624745,0.92787945113577,1.01235186847984,1.00626515804518,1.4602504762662,1.9464160060215,1.69540296582291,0.932952733435866,0.503785190111805,0.982631764096353,1.50158861625877,1.07043686577961,0.801493155764427,1.12937451355435,1.93243292778187,1.38582235404034,1.68010311406012,1.13380280000094,0.998361928000564,2.48141909726773,1.67094616182756,1.79112325596927,1.00008537259811,0.752423264866368,1.33474719321076,0.96810514631499,0.763492335812941,0.848512605216516,1.12711551296591,0.653631997468273,1.06719667487328,1.30167462525204,2.22141493682785,1.1046791008519,0.940039077752788,0.864127751734731,0.908770243355237,1.0697513426654,0.813350403499404,1.62841842228936,0.807651669580567,1.18550126275765,1.0858874325167,1.31179784713789,1.43895073242926,1.21766034704119,2.14930371809356,0.94043422322742,1.05489539957585,2.03071544153682,1.14056030842849,0.919030568649905,1.26102531830662,0.572874575416177,0.527061733723708,1.25103820164524,1.21697309313323,1.94982984449295,1.26067658338315,1.07560664712271,0.940821707965691,1.0085644749064,1.63071465281655,1.06265869648532,0.648759719906704,0.925664185681597,1.30541587755777,1.14924923420683,1.96768714620457,0.943664663979753,1.20473683729817,1.16486794545093,1.09169130903901,1.90933572764846,0.932467197052681,1.14167845187799
"14",1.3,1.4626429915004,1.12669693674324,1.119763286479,1.19900245314883,1.3618892750144,1.75182005159846,1.39538613076788,1.0324258018069,0.871187386786438,0.792100572444483,1.31452300536584,1.36551812317405,1.49749510896223,2.78325012709843,1.97737968441422,1.01368665489639,1.52763500625807,1.16551474884138,1.28099332526149,0.950885807265565,0.776059145724951,0.857682858621474,1.37708650357413,1.1553871001523,0.894786125234329,1.49576832343989,0.733646348594654,1.26629834826948,1.33861325827287,1.09080678586195,0.941346258255463,3.23336493877019,0.620595908446913,0.797136529201793,2.48162941284618,0.845812750036528,0.78553257762893,0.967883723985999,0.815115280558193,1.26357844452082,1.65803335703235,1.03991841396017,0.956739852288409,1.16000512682487,1.23968799474965,1.84619198022107,0.736592633533327,0.925765587279272,1.1911983973692,1.39374715909227,1.20734630529206,1.45022319946654,1.43240002682531,1.28804405682639,1.27253084224697,1.34982322009481,1.14188726631436,0.978844129805723,1.91984686577603,1.3283764291991,0.88928122399939,2.02186470085677,0.92953367194108,0.89473848653975,0.74095266142955,0.995411728163532,1.57624716467729,1.57910299497031,1.15321786586396,0.665376354657871,0.814515499206707,2.79949554404128,1.23120851514466,2.00559816428307,2.86367756093748,0.581282690422488,0.930602563705664,2.02645494981675,0.936395373756497,1.08859857498958,1.03658399224976,1.13268005464968,1.29313838600293,1.47595792987385,0.627068418753107,1.22933329849248,0.859948386401875,1.719201712423,0.673387314697979,1.59967730312925,0.697057736343765,1.30168698236007,1.88692285062717,2.07357974333178,0.959490773039963,0.847745154888523,1.56910343061887,0.896722359342208,0.57380283200552,1.09052613804689,1.74085467166869,1.19532175974651,0.924216939946511,1.01025057647021,1.06467903496256,1.30719602760186,1.61173506608546,0.634665688442747,0.884015035074355,1.94009107049865,0.828066668929408,0.932031788206651,2.12875087136281,2.50362275277497,1.27732419564211,0.62473217985505,0.984258803860578,1.1828094355549,0.877450236763914,1.21875909825365,0.875906825672995,1.30344407255405,0.972251849871931,1.27417986434125,1.40524013782184,0.720304118302193,1.54896636958548,1.11720972655962,0.851967574750512,1.42127345426808,1.22216756809033,0.501609716773626,0.85142847816775,0.887553774898808,1.50503436986999,0.974139049118104,0.94556276556035,1.26835951451552,1.16722010132711,1.24786733394431,1.34745859643729,1.16454485312274,1.81741315609415,1.86113820559351,0.968876523062153,1.19488034409024,1.47247164880077,0.990539384830347,0.989806092738799,0.823342055343569,1.06249200273949,0.376411910626683,1.26566825469236,1.08233556242742,1.95807949512937,0.783907065750032,2.06224872098283,1.48060887254187,1.63010901151951,3.38353917150734,1.199896023874,0.916256320990535,1.36073750342252,1.06696441989036,0.770215789953487,1.28105312540294,0.469412009108353,1.01580793733,1.27358191845164,1.27027227112198,1.48271134193734,0.753600715797785,0.855776098579139,1.13361228898205,1.82216581191469,0.947877287480566,1.26836818788566,1.07474153927413,0.750278098889394,0.781113224591825,0.848819257788277,1.06961847319684,1.42472899976053,0.555543225199593,1.22164795701292,1.04578867349291,2.03734264417231,0.769973094882648,1.71807098303148,1.01489905107793,2.34675925160357,1.08346562036733,0.854726711506666,1.39249914658746,0.761755241378731,1.32470546819392,1.08612755834737,2.39629147829248,1.7918125101687,1.62884610495862,0.490779070144747,1.03982293286231,0.635371998019349,2.48425602682777,1.27530456546552,1.35728810321134,0.982798086008613,1.30263687115403,1.34229259987933,1.29350225823779,1.14374670809319,0.696149373871033,0.898028294597584,0.66987667348068,1.7715860421006,1.46295928921246,1.09206929405838,0.729139810364267,0.962018459961505,0.612852628348361,1.52035019804582,1.51542228487238,0.802837971826378,1.18611499718486,0.946389922400468,1.61780217721192,1.46469629822078,1.72636063692116,1.31232140301315,1.16795428041538,0.898612246085608,0.880989223217489,1.2768603541272,0.9076869979014,1.04825009233415,0.885890056769212,1.23744003197045,1.36962356167897,1.27377698709534,1.16882190023131,1.26729243355612,2.27675239267043,1.20832737496289,1.36042489217411,0.779336475115769,0.97514443640777,3.06451745632545,1.54027775125766,1.1980794923604,0.88621065247768,0.76902904723291,1.33900166485964,1.2957071867711,1.25201977849544,0.538482345861364,1.38633383227702,0.333993965374404,1.64156085916014,1.94679833609978,1.60166639916291,1.01835934743001,0.835990105837736,1.25826671746965,0.948128028928261,0.859679053288275,0.509936256804555,1.3287902130815,1.32908217315438,5.00047524751729,2.24909221748475,0.86172872918422,1.27381346906195,1.49171254683465,1.3546656629204,0.989750552739717,1.5326963780319,0.923308513667726,0.937023082078443,1.1434351125921,1.10948454489332,1.29703401133422,0.939567596707194,1.48761570913606,1.11543048838078,0.993961762737062,0.823563564040545,0.610437206259768,0.645114981208061,1.26806514742148,0.993591099055885,0.881635248334539,0.914260003102673,2.12845313353013,1.34897479157302,1.80269440529724,0.824630438453606,1.90433308911803,1.28366231622494,1.90082146449334,1.82042454017612,1.62963968748128,2.25049554954616,1.19028089872283,1.14899441865311,1.00920538464407,1.08711474780455,0.880940355526896,0.484587273192584,2.8394777521578,1.50984758048444,1.65722151959703,0.72547311576917,1.1281727217646,1.21783758646601,0.950276053067322,0.860864062194436,1.12862395476493,4.46316151079728,1.12044216898428,1.64739804733198,0.975759372919243,1.41672968614295,1.74785708933646,0.843740960955709,1.22104280723525,1.46938457558577,1.12547956123881,1.45010746282791,1.36854433621358,1.11885517912632,0.850885227357183,1.09587946461052,0.908721431201232,2.27652385972376,1.71111714418809,0.807059240865314,1.39347193260625,1.61289363481067,1.45503517726089,2.29653888543835,0.626538606812445,0.620443870977735,1.13197435038671,1.44384619220008,1.2712138581128,1.71509054137585,0.921361644645791,1.8049978649467,1.37503186815436,1.27721418812916,1.20299964118001,0.931121068515352,1.66288502991689,1.46498494309014,1.72434822521688,1.43499905989309,0.99029059600006,1.95336854612036,1.17670170953937,1.11791921173115,0.731822160387523,0.891504694220575,1.34209575435983,1.16979011987628,1.57467942035252,1.20651896644871,1.12058669230167,1.95867969828457,1.02749716787529,0.929333539419868,1.05180895337185,1.36993961467829,1.22248433873628,1.28255853035597,0.842882273087198,1.19224794636612,2.23643884954943,1.64892362167029,0.829462095930113,0.893974958928985,2.01955186835889,1.47768773671611,1.16194860996657,1.42800823223627,1.60245532787279,1.13902441718907,1.25979339651941,0.904382468202076,0.570226055813979,2.27420059179025,1.43922605694164,2.17620011803184,0.798725043021302,1.32780110980871,1.19456475750615,2.36772299769774,1.51629219537886,0.813715767644246,1.92525205061373,0.995964139529414,1.15908861625084,1.23092739266904,1.4307346384204,0.85515305061589,0.851503102150027,4.18766120102896,1.54647067863801,0.975603087956713,1.28508977888185,0.968967351286701,2.32393133639158,0.926459017607137,1.35352714739714,0.638355402524079,1.06989756242533,2.10317061461158,1.25860946080792,1.29760354567029,0.855955192686796,3.36600225437437,0.764862775266653,0.621579231514125,1.64016417321607,0.944247245250075,0.958266806971976,1.10902523066501,1.09411904389618,1.10931114269834,1.63602457554264,2.14565290020706,2.07440982434226,0.94402510917492,0.440034356175495,1.03511336493583,1.39449200758061,1.27493924476002,1.10956092160215,1.06063122244654,2.4282103998502,1.91649206379338,1.49701720883621,1.487086850137,1.30359727425789,2.61795361101498,1.96368025075764,1.5924372824898,1.38201077252043,0.838511093842768,1.36047889161616,1.09482315715983,1.30775840261754,0.610270090093144,1.1128069338606,0.747749763276381,1.22969896539725,1.26129206208818,2.36021935002017,1.1725105661166,1.00015752980072,0.929929329690842,1.06454334002285,1.06713616246583,0.831663332126557,2.01259791947937,0.883996025818468,1.24154292173926,1.32785885544461,1.46206381797926,1.49547552536132,1.95679812804812,2.94877315211219,0.974760581742055,0.929989044704331,1.51365175520598,1.24906845157259,1.30455633627815,1.24398874380655,0.670531421279497,0.602464297594714,1.29851782440838,1.89922765553212,2.28909535559545,1.41680563932683,1.31532861287526,1.12652526856718,1.00870092351893,1.72959130152867,1.31732073713702,0.521290950610499,1.00373491608189,1.52793733312535,1.32180672670668,1.9914768995895,0.967931369808274,1.37520313222288,1.05246939488793,1.26625280224249,2.32172667245768,0.990712480343932,1.26755621596307
"15",1.4,1.69629512468545,1.14749612957525,1.0977066937168,1.20749884850902,1.29583672580617,3.17637569995036,1.46731030787132,1.07438954925481,0.845546520444702,0.809835341837401,1.49224140281629,1.49165448358582,3.09891620861831,1.58041053790284,1.8397941866823,1.39404148964358,1.25102303296855,1.15743631773811,1.42586625033244,1.04016414085401,1.01289935677005,0.92749191167408,1.58161076027043,1.12339165722501,0.910919929149283,1.90311082082324,0.74241491228166,1.43404749187487,1.45035784178084,1.08950105920205,0.953686342136621,2.4838310334563,0.640871800333418,0.966147680261132,1.57069693578223,0.813637434765848,1.24974720457885,1.11465810210846,0.836808318613183,1.18156151516025,2.0094608262757,0.943460680205037,1.01215467211298,1.55699758651467,1.2929448437444,2.16944733131498,0.75366412483183,1.20599076555875,1.19013719357653,1.46615358241575,0.974276120090499,1.40975895415192,1.85442749975964,1.39604437768599,1.36545859353988,1.37895032220367,1.20651552546854,1.01694881431164,2.03731835949665,1.36789562938943,0.975166904582842,2.3330830571847,1.07271481568833,0.948628049257409,0.759449293253422,1.05548686629651,1.88070884305257,1.45618479942881,1.24534564513812,0.729262868854342,0.966039794041164,2.72823117260475,1.34976725493353,2.27652998115115,2.19432627022288,0.606314429530305,0.970495800231145,2.12613049639316,0.964909751865024,1.1166462610035,1.04376495590456,1.4299902973036,1.45301880507312,1.50513222960492,0.673524162185896,1.09402038898631,0.886774264963678,2.22834454411835,0.74737387147458,1.72644919559546,0.667420105969661,1.59396471281528,2.00642542701164,2.0482158189722,1.02000028873953,1.05626383158004,1.45436166154337,0.996865435163724,0.750305955086911,1.2488088082311,1.75157329110987,1.29002655083979,0.85635163803287,1.09089977255774,1.09751530779909,1.23752568143492,1.64457212672255,0.860940177981121,0.861497163894534,2.03101526250103,0.786763069884645,1.05909565483204,2.00011713585058,2.30429443358576,1.50990520077273,0.759311260636607,1.03970233782778,1.28064813502175,1.04417136784586,1.22156500539252,1.09711910338508,1.80586297710935,1.01047028150551,1.338596942989,1.51299316565507,0.794819461678507,1.29044012269232,1.20592196299867,0.919920130080188,1.43840770377382,1.34712081931247,0.727937042939877,0.815438431966912,0.986979059474951,1.13874270043132,1.06739722418792,1.17390785825191,1.59922883137631,1.23947932019125,1.35102016749258,1.3027057080753,1.25675189487587,1.76773203371091,2.35674539415528,0.938083716183942,1.25869136178665,1.57663613415658,1.1690839975157,1.16194022758563,0.792846741997309,1.1732880479103,0.652850279122911,0.988540433835671,1.36938188403466,1.74860826088368,0.963664637069545,2.40452029623868,1.3219619443453,2.01144190502497,2.84397645494522,1.08554100246758,0.861193162670052,1.34215925006297,1.20463544410399,0.81349342245923,0.998775238339433,0.716515060803911,1.13501919734141,1.3289147895576,1.25330122179159,1.5566146544701,0.918886023619085,0.929597158001265,1.25463019471165,2.12681461384523,1.11437107949928,1.55415017352924,1.09047437801772,0.730188912902896,0.78951978157942,1.10312868631657,1.29543891276535,1.35327860924476,0.67908914260369,1.20565960817359,1.15927629409682,1.97399663033973,0.926383891892427,1.67341743538035,1.12809406239342,2.52398368527554,1.37763207624171,0.896535444338399,1.40990067920925,0.797013469407412,1.51643712168744,1.13330691568965,2.94698115588421,2.19891062003029,1.941667534223,0.625600924318213,0.953048486783855,0.695229355698948,3.31731916811112,0.933758255171772,1.57505232458375,1.04430148353581,1.28040018107645,1.38068511929153,1.00838445572703,1.567615175305,0.75993188655245,1.05434364874835,0.864692602708467,2.03766715569078,1.64132586590891,1.07663746426191,0.750347924666576,1.0904687299594,0.626441572077347,1.64689353421729,1.50514141896935,0.777216580150054,1.26167859906739,0.985947951873041,1.9693929779232,1.58466718656251,2.28699370257464,1.40428417699087,1.17632269648698,0.822005430642026,1.15985709577338,1.33776810081356,1.12919479016957,1.06019179190583,0.833103567511098,1.52276605280305,1.53602297877807,1.34758263442192,1.19681497597699,1.34976581308257,2.35630578816597,1.34673559209723,1.43366866463348,0.825448020391993,1.10240883802585,2.2581085627196,1.54464056589305,1.33418448420358,0.880428850617585,0.891699979030159,1.23702485046036,1.28331160894918,1.46524241179709,0.542441054519973,1.26299245201975,0.517663473853257,1.52086298098048,1.9631317622915,1.91123760047919,0.991421094820889,0.897611982441342,1.25485044251991,1.03556958798624,0.950689088926539,0.521443580781049,1.40426939559478,1.51398099829825,4.27023427679536,2.79054147453551,0.884907164747117,1.23551054231622,1.51634390101441,1.47743172544175,0.988548052250741,1.32921403088525,1.02313802710227,1.11524406436758,1.10848425777252,1.38052168657558,1.41987590008148,1.05791121039825,1.68102411386003,1.3137187334346,1.30289210284196,0.847267908177242,0.554613684179635,0.803337536275974,1.06358237900681,1.35069573373257,0.959155004027986,1.05817402231288,2.32264425586747,1.38717351810517,2.08985589821251,0.917478215835051,1.95234972080229,1.50513203571449,1.74464561871178,1.73806136628056,1.8810074517478,3.02783180744502,1.27449244800186,1.23049931134323,0.987912463973599,1.06195625900414,0.905671488709017,0.644944573219381,4.41994360949503,1.92671290806075,1.61004450833192,0.814933407426848,1.48046319204756,1.00981543881366,1.17361605201169,0.982527631092,1.39028308857035,5.13619205387044,1.19927203980965,1.69691721086899,1.05874922970357,1.486209881693,2.27481334893406,0.881731137283142,1.2768752099512,1.57179528803293,1.54657356405981,1.51732423918665,1.37322111795868,1.15003005637646,1.03978958497222,1.11386732054943,0.990297180426199,2.07051869175941,1.97579521794225,0.853055089797045,1.57374011837046,1.94585050842339,1.39974639818694,2.2077577763885,0.687633195120292,0.652468899395017,1.29299214283069,1.5798904897363,1.19239105300637,1.65810004794017,1.14852279955314,1.93447352903147,1.42812294376788,1.38565541485599,1.18233972790523,0.974904134549041,1.6861605077097,1.370714055033,1.86277693117402,1.27406977391791,1.22229628522995,1.2701526395101,1.30750960237701,1.61427354520802,0.925067296090401,0.933818327047226,1.44497029419948,1.29753104813292,1.64978824853413,1.23555131226601,1.27060387490113,1.58779141101422,1.32619601075579,1.14532329875095,1.09260678110142,1.94242451131391,1.28018727453446,1.39783893741156,0.795911286649092,1.26893909137149,3.24832140258343,1.69162735923504,0.826262140283298,0.934922737429696,1.9234007069876,1.70845422038497,1.18245381896594,1.44915736830698,2.28814209264071,1.27100912540294,1.49878575650704,1.05888031842825,0.634000122963155,3.34023143453144,1.58923828419533,1.63551875485788,0.874761580442395,2.0460983397406,1.22099216490983,4.13680139606495,1.35508882053867,0.706644973485186,2.71032689272523,0.885383356743574,1.21352688385099,2.00678571470884,1.57487264849914,0.9084327775199,0.877203786806193,2.60176362168544,1.61974421125666,0.897905644971149,1.36995630269065,1.07036267881851,3.36819802510897,1.03302540438465,1.15928817037853,0.786780553794958,1.05888849339233,2.5260223714558,1.24226126471819,1.32890497184205,0.992668191384095,4.09370575011234,0.764384165853186,0.775459200554368,1.2805571009947,0.99019228563015,1.03248378994513,1.02816882458144,1.14323455125232,1.37107073734239,1.51986038775592,2.23114528348897,1.84090553337914,1.10656337800408,0.593628877388602,0.994330386998897,1.39490861035402,1.27655730317361,1.07317444857366,1.2953625805653,2.8494347995841,1.81520306837828,1.91160183117251,1.28519508999754,1.24007486119515,3.67292968045773,2.04050144436647,2.14095973815708,1.23883281589,0.889701475094719,1.41147597309541,0.91622971308394,1.2900012644948,0.864832970537507,1.15932942800615,0.758119074730839,1.30875931071925,1.2741157352482,2.8346871313977,1.11979243410305,1.32648260530011,1.17108571784851,1.02393168342133,1.15920879727095,0.973702502514589,2.08774495915747,1.01254186405524,1.40041271537433,1.40121125559754,1.66432636980308,1.23882204272647,1.59658854760899,3.08243652336943,1.15054378122159,1.39519637585745,1.62214185307595,1.39089912557696,1.23347068518614,1.34270149942768,0.744370140210394,0.713951356748057,1.49059237643042,1.41520015054879,2.45833996322444,1.30795656036836,1.36863536551309,1.10569958687857,1.15704552326184,1.76418595814691,1.4168800391103,0.544549251590032,1.03545054652038,1.73828537473142,1.29325815592715,1.88456601001909,0.994218004830404,1.47954374194791,1.10039856970902,1.25967827199357,1.97831273065287,1.23320257307991,1.4536537144949
"16",1.5,1.54214100083146,1.37066822725744,1.23397241818013,1.65594621185587,1.40226840850456,2.10929655987033,1.69514876140551,1.21398494265313,1.02331773337274,0.769482824267229,1.66585831521404,1.53248504252271,3.89343288751825,2.20696358298418,2.26679754339963,1.30504753534244,1.37791817175624,1.25315439311597,1.55317191367041,1.28228738522944,0.792092772342468,0.965718598039169,1.58101637718298,1.02952859117009,1.11320466746677,1.72964716828341,0.820322260777083,1.53011573834435,1.54046602407393,1.14067691972985,1.07288627774605,2.79189526464889,0.774570456302059,0.707686230138054,2.67181111118888,1.01719936943939,1.01677687049127,1.02958063387996,1.06780258554423,1.54011874129021,2.05933160096991,0.9585075044832,1.10760750294968,1.43067109715915,1.447982949873,2.77852532113321,0.970455164318948,1.29630773263588,1.14233392330321,1.6998164374542,1.2447345520279,1.31087656642434,2.09933811615539,1.0910652293221,1.08275185738041,1.47566320483913,1.2614184828563,1.33329989356588,2.66872596249853,1.4559431474361,1.02350662453319,2.26809925965178,1.06780218927847,1.15485686351363,0.86306503035447,1.10927187564616,1.83990549871279,1.51158651497672,1.47669334143767,0.769471006803227,1.10664709430295,3.07720707790168,1.75412931233423,1.96983687606762,2.65619138861187,0.6641419272069,1.08426067068945,2.56280452637845,1.10211010961525,1.06029504728697,1.11600038707819,1.44480501547795,1.82559438284684,1.52719540652822,0.708530610497698,1.12690205906495,0.943356265915726,2.35394602171385,0.719640280362505,1.7986907494312,0.650507245191789,1.63974639535182,2.12801034211533,2.53982678899432,1.1030397012472,1.05365297267509,1.44961525103361,1.07548939605735,0.789531470345114,1.26864647720717,2.00398055869938,1.33337867236528,0.8735219479636,1.21474612712283,1.2548085078856,1.35960457968128,1.56076677176125,0.87616051668936,0.999735953013456,2.18299066334803,0.910603163570743,1.04585509601326,2.42347306482675,2.3040385211588,1.38487051044829,0.756432810142235,1.06826294461091,1.30899322915805,1.27787523730971,1.43849401066328,1.15940169260272,2.10802138692628,1.21079300429911,1.37283762340625,1.64311003880122,0.950677554457388,1.47825859024384,1.59133476294985,1.02892197762282,1.20052045454107,1.52650510138504,0.575221148674998,0.989673007355046,1.10721509334452,1.26480596549476,1.11697937237896,1.27116329729315,1.51206513882767,1.39426657904095,1.31064684325004,1.56307027168414,1.39488442326696,2.10106821506708,2.13074092033028,0.890977467802063,1.45034062245143,1.49180361009505,1.06865007203627,1.1218739444415,0.874517086689682,0.966907814353179,0.771886628330279,1.71556645378224,1.33054471503754,2.03667304254474,1.14813350676806,2.13873943940358,1.66576032534614,1.81574786147071,2.51765807969027,1.33974432643535,0.944809455032743,1.43013368201851,1.12793163108236,0.841213810343029,1.20253580236696,0.744623703306875,1.0137815864719,1.47357739381248,1.45581877690955,1.56379686208863,0.87332895927981,1.04899056654851,1.29412108872551,2.00997175082586,1.18195759356773,1.4221274898691,1.322222132366,0.932024993918737,0.8371993636048,1.09953135468853,1.22439188804461,1.69806198975904,0.658669085875531,1.31623274693291,1.45976740229961,1.99017242846417,0.861482542166826,1.78574077602324,1.29878274041743,2.38298409201204,1.19487749632381,1.02678970579578,1.40748778388171,0.953381751136378,1.29804460607369,1.28706132745627,2.8755189559367,2.63652109448747,1.92228802219364,0.619220778051281,1.11587619809272,0.779969792016771,3.28039940485146,1.28674950332087,1.60370867160183,1.11411388097028,1.64084230641558,1.22712494643168,1.14892439364887,1.39384803364758,0.907189311920208,0.900269284602247,0.934069899011811,2.0578308302629,1.69124702779866,1.34953859109651,0.792927168082028,1.1585067340014,0.635084445828949,1.8688321731053,1.87894438759762,0.789802511330306,1.38086009353671,1.01876394759087,2.489332156682,1.598775828233,2.54900690310171,1.68203710139635,1.25216831891744,1.08020006660333,1.12000776452914,1.26627754199733,1.19169364622037,1.07028339476129,0.973768063703077,1.58980012044906,1.4057573914623,1.3190422450703,1.29703080649048,1.54858760179324,2.44670902729598,1.65717048362473,1.28552473098068,0.97194697850569,1.09081935377862,2.4648640948983,1.53110829378932,1.40347252768005,0.942954876298847,1.05815241437156,1.43336813519945,1.26645959554153,1.59882576031667,0.530230851582742,1.53065607470579,0.436320278146304,1.76178640719451,1.73213466503007,1.96089050558697,1.22598716097482,0.936255316471429,1.34768686273022,1.14478560321762,0.968635739554536,0.571173642019055,1.719620569699,1.62560434569156,5.28531443591102,2.70256995277045,0.918686471399069,1.33044761836401,1.61915214982185,1.59199476137681,1.09935061073252,1.59180695188901,1.05045474246831,1.20559139091876,1.38826535653616,1.29484735621481,1.72664126844109,1.09619694947954,1.58636469196978,1.44019318081981,1.31881836322501,0.858128176191492,0.729611185740302,0.729568165366876,1.20888445802284,1.39757737679079,0.999812180816807,1.11682942117482,2.49632699310471,1.39260567735028,2.30319443793977,0.988596765537411,2.1872907322213,1.44959266724071,1.99869482531619,2.19085889375903,1.95946335928252,2.63471873621248,1.39706118066156,1.2999460071352,1.09396354759651,1.0966954175386,0.873166002266137,0.570941569877402,5.03130420296921,1.92118736856422,1.51360497145648,0.794533846811224,1.5008152966046,1.26919745086564,1.13134414976486,0.99554633983165,1.41928242326791,5.94591328342578,1.33545596014816,1.50316466220387,1.10968236527926,1.48061136321838,2.29280025993497,0.961681820650569,1.39277267156635,1.73669649130728,1.43703817517715,2.1573043226807,1.35173725866158,1.1210247381244,1.05021824041284,1.14994455146925,1.13003101998834,2.5624956671237,1.79343259272473,0.925086821017497,1.40976672659831,2.14843360355179,1.43240111820327,2.06799031388291,0.880656356933274,0.536985050461125,1.30401260370657,1.64201599836798,1.41745093837364,1.89066655139016,1.22222568885017,1.93868633917726,1.69415354310414,1.45683048777388,1.19021898465874,1.0170164472457,1.74829657623034,1.58164240255039,1.77348307886248,1.52203508392712,1.13504759278238,2.05367041792137,1.21039892924651,1.97249752833055,0.850832145856855,0.650861292719828,1.52797357468198,1.43807685044355,1.85457716756663,1.28888545407016,1.27096538511293,2.30566215903943,1.11180000866695,1.21684913236958,1.24420975448336,1.7879688026535,1.3316260835121,1.58703235259744,0.825220485432269,1.28964324431803,2.90128425718795,1.82951285141372,1.13989968358583,0.903349186794034,1.79132071470142,1.80120698788702,1.27314483892706,1.48547836941359,1.89949549958153,1.7587939335993,1.44330695039194,1.18469132265179,0.683599194074815,2.96513174388111,1.86798658326758,2.08058260282327,1.0929646582314,1.68504374717555,1.33831701518821,4.20556340512093,1.33566998261928,0.831276845173204,2.72732219853137,0.97563033342076,1.45988518722548,1.59668599792046,1.72503571935259,1.0550942402917,0.975050735756161,4.20545161776906,1.71222844087422,0.9817770540614,1.58319903364527,1.11516075684626,2.60378193576438,1.10651610901984,1.46911411124149,0.843401116602638,1.17416382691955,2.49393755739092,1.32369548567109,1.39171329079781,1.04844054547512,5.37893272866978,0.893030436977891,0.781241404113204,1.51169679335441,1.01086350658241,1.10014962436149,1.21721177074296,1.19611070832771,1.2003189715823,1.81271127814107,2.98139421163213,2.37785778013239,0.971711966910879,0.617685023289441,1.05937163763855,1.63317190846945,1.19636174247106,1.14650600600807,1.38650349858563,2.86011745834743,1.86997699812771,2.06251091982323,1.47092022265362,1.204978233267,4.0465014486134,2.60581822044077,2.22379251356347,1.4164329413574,0.910716691925834,1.55352118143591,0.975382399510038,1.12929833815012,0.982572631623271,1.13938676242791,0.742530145332752,1.33984654606569,1.63596984218881,2.57998617827362,1.14040777301136,1.38138814710867,1.29546125115073,1.38575062123288,1.10445291522745,1.01930004772543,2.04346041903055,1.06367555778355,1.75435753992779,1.39578823092047,1.8902638796439,1.45762432072339,1.70065293867745,2.61666064796172,1.2062120489881,1.21127755839154,2.21987799513145,1.16656881111034,1.3189823934435,1.70895494284272,0.985769197140025,0.752807885083953,1.63090167556041,1.61895620498196,3.21695141915837,1.48856575296559,1.39454448265028,1.068850702187,1.23126613976382,2.17071704485369,1.49092746034912,0.646855146709806,1.0768464449088,1.71372332594223,1.33269060903309,2.57767786400572,1.22804850874167,1.25580275327961,1.19148808068661,1.42103834016813,2.08634643239612,1.4466317225252,1.57757300320356
"17",1.6,2.00716987160651,1.31734898692532,1.24748902861266,1.56995904296166,1.38535893459846,3.07604432315538,1.84444801655891,1.26056320080238,1.01419191339458,1.00337654944784,1.35687803404403,1.79268184532428,4.19021463902756,3.37465331971744,1.64238520991072,1.47779908291766,1.66956706208362,1.18165548820814,1.62602422296556,1.13759618746061,0.969784866412069,1.01449766316728,1.8508374101887,1.22980384965988,1.17332872618516,2.01617748285473,0.853490438156777,1.34187654322819,1.82203752221975,1.14394948822175,1.06253487015308,3.32848334941716,0.691221946327125,1.02744062716905,2.95051126063602,0.992313778727691,1.36237711534069,1.10593749543358,0.995729984196872,1.34298976987235,2.80062129239701,1.14911297697981,1.1486898099375,1.38412293218196,1.14889382430061,2.9550569107559,0.941402994951574,1.40550707565767,1.41759651644864,1.53217019130931,1.48587199906929,1.52127920759205,1.60285535041,1.41367535930724,1.37289636859896,1.54634234352562,1.42168294542396,1.33167613882962,2.8146470787864,1.63209680225298,0.909002689854863,2.54868157715256,1.11770795373636,1.29400427828739,0.8916933660225,1.14169657186865,2.03984848767264,1.67576592901604,1.5220195795216,0.897166764802426,0.950980532637372,2.28631699512848,2.03077332887094,3.18336540329099,3.33933380067239,0.75502909273693,1.14913791148048,2.8782208832646,1.20859005717999,1.1993830025642,1.03414563938954,1.40632359382214,1.84075285009847,1.85682000506212,0.751919370989611,1.3796910552546,0.951213873468865,2.670208649397,0.747500568389729,1.78764278274693,0.756790109386667,1.60710694318179,2.09807647796005,3.08281501897999,1.26610066992616,0.922464962050736,1.777129029991,1.18801303636808,0.70087994606287,1.26645158623367,2.2401651760304,1.4567221977372,1.01294603917275,1.35953798544066,1.25740401033267,1.3546463654205,1.52367782913188,0.882578282783104,0.979986578819432,2.61412409935813,0.942646128168793,1.09827897035839,2.78063723190279,4.21447516123536,1.42487443888968,0.803217200266985,1.14541298861104,1.68413852742979,1.15344789497506,1.4360448162061,1.05490543955806,2.28808583142754,1.23542260358221,1.30962128405981,1.99750344137168,0.99915578138894,1.52654011780353,1.34397369693913,1.00477056838753,1.4663901838514,1.73229625119429,0.749493484844805,0.938930002900035,1.18100425793042,1.53932695263449,0.999293808522606,1.41894261946815,1.66710705020961,1.46606652539348,1.57053281537846,1.54770326564052,1.629667387334,2.00784282469179,2.22396518968822,0.989669672973451,1.57633400355993,1.79774452412514,1.24378491967867,1.32669781992201,0.873626037834577,1.00757866873257,0.710465832930322,1.52964576983207,1.37241523512567,2.05056225069816,1.21790995757258,3.04118968014618,1.42761871665127,2.06278691142804,4.63041481684496,1.21197392178367,1.11650383901389,1.27376471300794,1.244144150376,0.789105385535111,1.35401756927281,0.78207005520728,1.1693948331375,1.49239892336549,1.25982715590787,1.59064973899498,1.0370681327197,1.16535109741302,1.36671992578028,2.39244331925654,1.1743796249904,1.55823259509734,1.406059482282,0.757744461657803,0.9757008368529,1.1600890971362,1.43200373724449,1.72523967482145,0.769271164448828,1.57665211321611,1.56764571332355,2.02548321481677,0.978797875273195,1.62859527348442,1.36385438562776,3.00672423246388,1.35385368151948,0.914907615887021,1.64050741291715,1.00512903961777,1.4037038449798,1.25633393876237,2.94626439108778,2.19275784465926,1.9503243275941,0.688493813255592,1.14546937916248,0.783118723333151,6.01308633558585,1.2842611388703,1.4318016734331,1.11872772671774,1.66484973624143,1.43041884823134,1.33466331629634,1.41322322264937,0.876517809731543,1.11803760275002,1.02427437891779,2.1579885725074,1.76443196113036,1.28942582275367,0.879001571817768,1.23678458973826,0.745760380791418,1.91014007896596,2.18113194006382,0.827667862820849,1.45729703982996,1.01697801362659,2.64663939305497,1.64795580895277,2.47638590939462,2.0340492998801,1.50396340108648,1.07898100213621,1.24730897251898,1.35889249213813,1.07047254256353,1.36948953356906,0.831975288408451,1.74420680659713,1.69137248084398,1.48395925150153,1.40183357356489,1.49478516171024,2.35007305869237,1.9268767792101,1.41151197347481,1.14847776967484,1.06765501772345,3.29148662554694,1.84548827461308,1.55811289451071,0.95474485078333,1.09470034729931,1.68121700727915,1.31797507547132,1.41858624166851,0.548357014477657,1.63182345699843,0.62440634662979,2.23801586381572,2.13164247098812,1.87492173422084,1.13842939838546,0.92822738315165,1.57427491147778,1.21219718323482,1.0200257844479,0.576190207676441,1.59701299313662,1.62374419947791,7.43955541077328,3.13604614387919,0.784599484679983,1.41935041011634,1.92318620481735,1.58477719214401,1.19759612986505,1.51397067038276,1.09765294872727,1.32391552857378,1.47234430884942,1.24896361108514,1.77698601414547,1.20641503331604,1.83623185988416,1.45379986303904,1.39202166835125,0.998777408970299,0.773223650214227,0.843861885564271,1.36431076447488,1.41209758065826,0.942674267645883,1.19882186861819,2.84727313651896,1.45893666247406,2.54471098487066,0.978257227896929,2.49692347424835,1.50112610683687,2.0147152268787,2.2721015363799,2.1348439455311,3.50150591657191,1.36302319715793,1.35629479736105,1.1652429665408,1.23284493095939,0.959767070283845,0.703353198395775,6.49035132603901,1.85566109937312,1.69480795773024,0.913430103191506,1.54536583327623,1.23413235799358,1.06441675715584,1.10886936732795,1.36540925736211,7.09671571876895,1.33028603682805,1.79402882350303,1.23512829203004,1.62528772419189,2.84613834932501,1.09555477051642,1.41883218016247,1.92027431692788,1.52409704983299,2.20245220889643,1.44641281290474,1.14460826424733,0.994264967007514,1.22928302246841,1.24821467437603,2.34716613543956,2.21252715719103,0.98982313529996,1.46365992454587,2.29977417456139,1.89627278165663,2.09006264703266,0.753145065370646,0.793673995249466,1.34414722421152,1.83068885604035,1.32824526003937,2.03783086086764,1.2435589481363,2.22072998946645,1.74735922765209,1.41152688359699,1.29378526603758,1.11187865355909,1.97419763502904,1.57804710048718,2.32071699634541,1.63835501445389,0.998900124603481,2.38167333432193,1.21904377742656,2.15213820563149,0.947797870370962,0.936640920109146,1.69407895820728,1.49059176481764,2.01658502932654,1.39062223342327,1.68852828683361,1.83680039620476,1.17645025382498,1.42972553266101,1.13121491620598,1.90053711929356,1.36217912175931,1.48397735785576,0.920865108544651,1.78576927269549,4.07134180748541,1.76749973813845,0.955871430644998,0.976671404693462,2.64011921285425,1.87752303042366,1.52276014781824,1.53151771750033,2.18418589240087,1.49199660929924,1.4688052119216,1.16435081571648,0.706572224273329,3.37668450646515,2.14434978880146,2.53487377802009,0.913965530137846,2.02145569585123,1.47022274276656,3.78983378667514,1.76648510302297,0.836726843278203,2.03559295782085,1.24197473288652,1.35295725146557,1.79049038235905,1.65275786120424,0.98275784843643,1.22620462523747,4.5781151729974,1.47452006782162,1.13791222047742,1.52070711876075,1.18752209795088,3.09411396862032,1.11248070204134,1.34809312528018,0.852867283893727,1.38000356485622,2.91523659904342,1.25288786783138,1.5255770699519,1.0724449506332,4.92426339700179,0.878173673920259,0.890528153661249,1.92117475909966,1.06750344124675,1.26088263608945,1.50863337348961,1.43182010887335,1.65355780050874,1.61473812650606,3.37663167581288,2.03896372155927,1.17138015531712,0.597645618737311,1.06813339807052,1.49681833851943,1.4047292536083,1.22719152034811,1.31347038207008,3.71429036079685,2.16728840389803,1.88493172142175,1.5736901022688,1.21945250770787,4.21448613129158,2.74176043847668,2.48925787754447,1.36844665123775,1.01591699062109,1.62731536632227,1.53076018657775,1.18531904804472,0.884787149236722,1.34685172221289,0.759784534275689,1.41329133535926,1.53182748178951,2.48026124349647,1.56920146509631,1.47038807242567,1.11072248877889,1.27998687791641,1.30135503121925,1.0327377019818,2.81855552651398,1.16481359553886,1.80822575626158,1.46061183885119,1.81450695567438,1.96323226153099,1.59502281082993,3.74856535650468,1.31834502618988,1.40441010538344,1.98979771464145,1.38111893248412,1.3868584378775,1.75819818541245,0.937479905453702,0.809914069129105,1.76269410417016,1.80859870911745,2.64185198478383,1.55352945353072,1.52103018148951,1.02376534409692,1.31040209071446,2.31520381615502,1.39019016280946,0.868593175969207,1.21903745530845,1.63877498864021,1.38047992746304,2.41497379771366,1.17103376309513,1.72754523013136,1.16222781893336,1.3769144419237,3.13149915890148,1.51779462810287,1.21952061018263
"18",1.7,2.1906575976071,1.13902573351255,1.43609120492819,1.51541478591191,1.44215552790689,2.97059938129972,1.87520054233208,1.14318634605724,1.02148399341703,1.06133198509836,1.81294603964154,2.12641617826957,3.60541900413808,3.39589912805261,2.12037855627012,1.53271348973229,1.59863870755333,1.32784076421525,1.78080040519949,1.31403691033779,0.892941657626314,1.1432345703988,2.02987269999089,1.58657724552332,1.18639978890701,1.75572116786077,0.950796396208439,1.69200390796897,1.85226611724216,1.24414975127186,1.19913679818039,3.02611011901592,0.767572183229922,0.927583562913765,2.96324577675966,1.03214450122312,1.40542115244292,1.18096670475901,1.15560229884942,1.51992995777031,2.73273015604991,1.25808839851975,1.11894053214164,1.55790292841099,1.44567525129146,3.98614145467707,0.974680573736782,1.33649861918348,1.36044718413807,1.94794265254372,1.36426954127845,1.65228119782317,2.01781865603376,1.70994990450656,1.2976665243195,2.01675410220179,1.38288629319454,1.1675540139989,2.72813236926402,1.76599472877912,0.995591555194766,2.77805270152604,1.28516516387782,1.34326126149906,0.938324708919133,1.39429530102631,1.93471464873073,2.01927842403635,1.45269652022906,0.902117598207993,1.12933837577323,3.48926552722456,2.2897026524746,3.06894115814687,2.49183877054326,0.773084685238378,1.20276290326854,3.91986095320405,1.18375638022675,1.20153970841589,1.21735935088143,1.58416791416868,2.03337555986972,1.98633809440432,0.711477773243557,1.38468988612427,1.10951115396074,2.66465285022592,0.803253955168807,1.87095872327631,0.759798706516292,1.57292817835817,2.64364794643823,2.40978454320943,1.29946894167808,1.08545384879203,1.83021305351594,1.19861602432879,0.81601247566047,1.45502518596911,2.25191293150884,1.46187514363427,1.00172432393583,1.27292067939186,1.32911961654773,1.57576733991404,1.45533131167704,0.858928609974555,1.08561909524707,2.46555536525023,0.853845046545029,1.24648180699367,2.85944201908022,3.33259252578875,1.55935628342818,0.834923100172687,1.16862613211232,1.57594471122319,1.41562300765941,1.52921575392224,1.20443910491203,1.97744933206897,1.31979940550509,1.36042190960809,1.94080592633831,1.08067580622908,1.65212814546796,1.26312009983719,1.10176878824555,1.53965468887414,1.56196246931674,0.866526295973137,1.08144123821556,1.27016614950354,1.76528016657863,1.08267531341443,1.26326782722536,1.60110411281619,1.52142386117097,1.59262101206317,1.65734798000316,1.53759158343655,2.42821174389496,2.22038071584696,1.23756922944877,1.6053282292545,1.37337877601837,1.27409001575651,1.33591392538407,1.0880294890003,1.446617938544,0.791978291514281,1.6809336892392,1.61382572509098,2.49702986392038,1.31724087328968,2.33086989642052,1.7484255286334,2.12100141299059,3.5452762874711,1.41658687851534,1.22121458224446,1.36040944142931,1.11450216483756,1.00947188051034,1.48618295410008,0.792490088481525,1.09094681204275,1.46600709467144,1.50797044434415,1.65606467036586,1.03788302806511,1.22661272080004,1.31289242613936,2.44445456111782,1.22390406955928,1.77174008479342,1.45841749181202,0.930422413550308,0.988400889558674,1.21609564122832,1.47239052632406,2.00048117795004,0.800862666676173,1.47332345631995,1.27867523747717,2.25979419995831,1.08624495223019,2.15573677734442,1.26470452322875,2.79753662926481,1.39416743233963,1.0514824854375,1.75712924698142,1.14907576002371,1.56908550178628,1.44364921866597,2.93318139815228,2.79973802524199,2.28301862871172,0.718246675076038,1.17552826834239,0.711447760138171,5.17602098485023,1.21743414347689,1.88173694267363,1.23024669994925,1.82682311761325,1.79613633553454,1.31766902762995,1.56778691009985,0.970709500855153,1.2121124489793,0.998799530650052,2.29857630275873,1.8553596780456,1.41008643120391,0.979333527034844,1.22686046509637,0.766737372614926,2.11089784922282,2.06600153240677,0.96122078602696,1.53151493434671,1.05370073286141,2.86357509847068,1.76598033554073,2.67478173307866,1.78818006915739,1.69514514562235,1.12440387918535,1.15486956489955,1.34920080534936,1.24339203226334,1.39104663080103,1.03855821143565,2.0289623210782,1.53959286269521,1.7936149202332,1.49864360198213,1.80023553904653,2.79870269705963,1.80162637245514,1.43803584081934,1.11395156085991,1.26471310753553,3.8744020917271,2.00237307558689,1.47884321260226,1.0278957468436,1.15305619946209,1.69151758300205,1.34401310656512,1.82404133148756,0.691842267023261,1.69184207055171,0.560140362135413,1.87137715564754,2.55277233040016,2.57684333911865,1.34240259918149,0.944041479099271,1.47292012538478,1.27228547086115,1.04860030445559,0.670312872401731,1.70680063680203,1.77724533668371,6.48164732789139,2.69123671479898,0.935377489758385,1.40369756726276,2.48418900458691,1.89035118478655,1.274019100825,1.66204498259275,1.14117214345745,1.5606112567474,1.43531678335757,1.34044935549591,1.88219101479129,1.32139805925007,1.98619268010657,1.39163117333486,1.45975538663541,1.04847245266705,0.728606261051317,0.853143987042543,1.42432086381871,1.52641853089144,1.15630096265229,1.23779131899359,2.48748923221786,1.75397800800392,2.4187885244118,1.06806276253739,2.50400096770789,1.82527143883559,2.28697538443523,2.300078128138,2.72647225144201,3.89920435500628,1.51516751498906,1.32584980039554,1.17722476872771,1.34457598869091,0.972644859071267,0.68651879288834,6.37356565472382,2.04067458144355,1.90520178599678,0.932587741107611,1.53257640097489,1.42847882603661,1.13700246735536,1.12444693141972,1.41009849902852,6.80132093180703,1.38633193924049,1.97433742510588,1.16177183689066,1.87566629854274,3.26415978257741,1.05569719185591,1.46512201127621,1.87276737649376,1.94721077811548,2.17324349884122,1.64870073915358,1.34544625325817,1.05600006477545,1.32464295598811,1.14899129979504,2.7082745831971,2.45032922100375,1.09518779087495,1.66457725763824,2.38106059652582,1.93509630016487,2.646281610714,0.866333998757256,0.842306778932732,1.522203975447,2.10256527219108,1.60998180954129,2.47390523767632,1.17809238838768,2.07489140628962,1.73980521074565,1.51947523997249,1.3632137114271,1.10836930965752,1.75535242313477,1.82664064670409,2.44303637442476,1.68008648696423,1.08247584339102,2.13063294546843,1.19208959166876,2.0925063157478,1.1256848598601,1.19502283642663,1.54139868249398,1.49953461272881,1.95417286499842,1.38007267999899,1.72335568961807,2.22148015673684,1.24551745676964,1.38396391106579,1.18170488511236,2.16106421996211,1.36355728016812,1.6540424159694,1.01080377082635,1.80110548506645,2.49992247179395,2.39744105496207,1.09581796732449,1.10066032022703,2.168968356658,1.82782404100812,1.27672147534452,1.53284956914999,2.22708770453066,1.75005135251665,1.9338308464586,1.24645882139093,0.720335817043896,3.60885174371545,2.16388501327987,2.41773070709192,1.01604085602187,2.09072448970294,1.72440126452331,5.33921227915643,1.79057925472428,0.825011376305991,2.49087936341984,1.26218246122089,1.43100290947539,1.97508626494661,2.03411014845492,0.965769346951865,1.08963951339988,3.17910159860704,1.82776915667973,1.25370620600845,2.01423751500818,1.08112244553106,3.71723805963279,1.07999301928872,1.62208274673604,1.02927651790285,1.21571045571675,3.13933465707351,1.35512654838069,1.52851018893014,1.05884783270225,5.60119504127325,0.9642535503207,0.875368600119578,1.98321498993589,1.10834522922228,1.33715400847798,1.51493187969271,1.40239664915056,1.64262445666316,2.05328342456092,3.27082475314279,2.47826589009115,1.14252678960864,0.733862185149854,1.32092195201916,1.61365674779745,1.46606899391101,1.2170302154266,1.37201723900435,3.07487683243067,2.53048554236383,2.13019683682676,1.66390847963454,1.29904907122745,4.15934748352013,2.33582126142283,2.29776532497617,1.72784631356323,1.03307040875053,1.78505852300298,1.5046180848989,1.24685059659962,0.899684113838539,1.29435541089169,0.863865785555707,1.46505846158974,1.49649110663299,2.23412995111462,1.34394999445713,1.54142383452043,1.46154160220372,1.35617203803007,1.34217414723116,1.20026383290904,2.18646624413711,1.171274495655,1.89973993186606,1.74815131595279,1.85917052230265,1.91069306099496,1.5968136726053,3.53653795588134,1.50324541567985,1.28351576460456,2.38586409115935,1.5411507173198,1.48372920926223,1.76315752679288,1.05274672394212,0.856115301640483,1.57686187002219,2.24377651248026,4.35654025689247,1.62376379197449,1.99088453028822,1.25315572910888,1.40330877137353,2.68485384016708,1.87219599341595,0.719185758338567,1.12425912544453,1.71978218767899,1.5446714801508,2.38279724157872,1.24569602534263,1.92340031073141,1.19037011958265,1.45269197167066,2.91444251291497,1.37719084802517,1.29761140036611
"19",1.8,2.19540196838607,1.62420740832597,1.49303770728876,1.54479258826904,1.58917782115514,3.33185762714255,2.35882581744725,1.33925388568246,1.22284567120772,0.960645675199381,1.73121237526332,1.83122389801404,4.39119545727996,2.97456721992699,2.45590786154766,1.46655144864167,1.76416843926137,1.34222795015861,1.48590006444268,1.40449919577218,1.07080883281549,1.38037876590626,2.5434663970521,1.59764191721003,1.33449585124862,2.75606096049355,0.899878969320729,1.49026243669599,1.98795926285812,1.2481375184873,1.14407700883447,3.16545233838406,0.818164793797392,1.05868645290313,3.21669601492642,1.05975728894062,1.27614444645584,1.3504813027454,1.23189990051269,1.55369885688402,3.09877731385522,1.21058232785923,1.24333029541068,1.68615059580821,1.48264789475031,2.69425930229613,1.01533431583225,1.59414564937343,1.59926204775885,2.17710325951028,1.6371707837163,1.73950550072708,2.03646276866262,1.73850309946422,1.37124947255806,1.71243459294934,1.40951460170067,1.14181471208685,2.77144004447353,1.62130302888319,0.967852448796531,2.92771795722686,1.32876647485381,1.3523626617686,0.971713702132788,1.46452744546423,2.00304285328851,1.62881373339944,1.6397702503288,0.88507603436627,1.10316731604328,2.92225751368778,2.45100573719831,3.54680474102961,3.27829726392622,0.762161658930456,1.33172625509176,2.94926081121972,1.17894148679695,1.42767574895278,1.25487999159776,1.73690285713818,1.88099785679162,1.95266227674209,0.730784598396084,1.61763174001332,1.16143544856218,2.99754393253709,0.781451017372679,2.09292874051103,0.714210881646877,1.83344285987194,2.49929611631391,2.77889979211943,1.34431682049161,1.09425367515272,2.06732826151539,1.26410001311275,0.816728139452711,1.48288140148438,2.08160123326272,1.67754508699259,1.05362579543799,1.26555389150949,1.49005904693462,1.50243750094172,1.66094887596059,0.953901361212259,1.13673611886151,2.4534455996091,1.06286099291167,1.28232079151875,2.50516829336945,3.36127843328471,1.56306053341663,0.864859129416893,1.11614899500708,1.73828991176056,1.40029733778346,1.58257481152616,1.17106208286818,2.37574583134554,1.32711176767858,1.53958764266562,2.03062044072787,0.948077713108178,1.79256016818403,1.60526681077022,1.16285350937578,1.46806178827693,1.592039579889,0.754937259725051,1.18442266611102,1.37130245574227,1.6113915951524,1.0566343981189,1.5601929300948,1.78312277681393,1.57355150600889,1.71254311494381,1.64813048834592,1.61892346637844,3.11309805248626,2.80807648431343,1.26979449707957,1.63747011762416,2.1902933304072,1.30132462669425,1.44955226120198,0.903714342539594,1.56073374810947,0.800477849494966,1.62872844694429,1.49586946152919,3.39109513238485,1.31896207624196,2.99988093377792,2.0463968853681,2.66061075306377,4.41957299328041,1.63905830645249,1.2225510856554,1.43385683871254,1.26878184039976,1.03411563461307,1.50021016956358,0.770404711019608,1.16895229888799,1.5296114084724,1.60777859964278,2.16634235797519,1.13327628418481,1.28551849781992,1.59679951263569,2.884511502069,1.18623939823302,1.84504501374831,1.29022248974528,0.965298521644717,1.03895748981459,1.29490692646663,1.45240792369437,2.06668459648408,0.861293197506729,1.53043531890361,1.34991179737092,4.15077783429041,1.18345645805536,2.01464594179431,1.31621498374731,2.26874544878022,1.38098920227722,1.22692030666709,1.74449716558393,1.14361911943334,1.57851675686067,1.28309398283573,3.46843271686331,2.73454323340793,2.72199815051303,0.702471642770524,1.30749423026981,0.802446059688752,4.4634621195478,1.43203748295463,2.0522640682076,1.32628761379076,1.7152230761226,1.96255249703942,1.51168531827459,1.8106423730484,0.967252954517941,1.11001866524227,1.05478861584564,2.21372208570467,2.12790647140913,1.45926646705739,1.04266317460023,1.30274563207982,0.784933605213572,1.88077157611748,2.24494211274974,0.984472836500225,1.48117402229039,1.08541288922262,3.43937030783439,1.80616556836254,3.58939969227117,2.11649564407363,1.55625003220097,1.09453766338565,1.33836873932989,1.59515729398632,1.2335038412821,1.17818920257244,1.08166499715016,2.06255264622634,1.80630240474895,1.84038221658034,1.57903730321061,1.81131465868122,2.68210271225026,1.84099541196838,1.61385717025721,1.12851421066145,1.36984611989099,3.85388978641989,1.80399700335811,1.4879206336054,1.10537290272824,1.27021797897668,1.7158812543966,1.5643628511852,1.81375265201492,0.74656556389723,1.60624095594634,0.654577421275292,2.17405188738887,2.67829207558066,2.26702172462636,1.42296863404664,1.00185435227899,1.56166163343063,1.17812319417322,1.12881284046033,0.697010808485065,1.55563403547746,2.03508824921685,6.39652376126324,3.0654346534435,1.00899747802191,1.52443187059513,2.04828417431056,1.71700708251769,1.26398868654447,1.77509878736365,1.15447110377038,1.61225894377781,1.28435030331366,1.54715065649317,1.77482978546411,1.39422575535421,2.53397799492143,1.34120007011356,1.45505038557523,0.995846363456193,0.913398394100168,0.835065600882266,1.32927584300268,1.74692333896037,1.03751060596271,1.21138721901798,3.4573674716707,1.7611182516324,3.41186422282397,1.07741226829579,2.85943296754493,1.79231171282777,2.16240171450136,2.4242102543232,2.7534148223828,4.19841346323232,1.45473234875188,1.42458493403582,1.28487280583355,1.2905176620613,0.993595394129249,0.766046540621019,6.93117855389854,2.25470385492157,2.00881681583187,1.03313358862484,1.55032256523178,1.41218414843045,1.22487837106435,1.27270776489374,1.63249852136066,8.53754545913438,1.40482643675118,2.02452477958546,1.25050888353919,2.15168278810746,3.00191319823768,1.09879826109391,1.29325455606835,2.03033909343393,1.98209544893071,2.26707628085665,1.61937990696724,1.3331776685925,1.04950386019125,1.54960860163465,1.33838728702778,3.03649883345907,2.26455719029259,1.147638520082,1.70486106439708,2.16301868226638,2.38796708903655,2.79030534524419,1.0209086639166,0.857674931235323,1.57516166024719,2.03357087655573,1.64877027678158,2.46792822336747,1.6012009549824,3.01890004265073,1.76649263135223,1.5181499972388,1.57227776825817,1.13813355117996,1.9051879814073,1.68699427376749,2.55111071283827,1.62930645093342,1.25939150358779,2.29739190941254,1.17644462442881,2.50739338937834,1.0029275783874,0.97458858008976,1.67715168832085,2.28866791356872,2.08619591784196,1.46012342480717,1.54744431646862,2.25220982072921,1.40655601109296,1.63095204069501,1.30247737211052,2.23172599642312,1.56890812458039,1.46105004089883,1.0026237554315,1.62172964157451,3.45443627480609,2.48710531528006,1.04819017731089,1.19823609920214,3.02866705252495,1.89858288656269,1.35853760120417,1.7412648486567,3.00819176865014,1.79462814521597,1.70978844397931,1.12807255654401,0.866411442964792,3.46848305597377,1.70728389286819,3.13132890026494,1.13453889569155,2.64889287804463,1.89975307892139,5.09921311153613,1.67267703059759,1.04317362913084,2.55686917955163,1.05119850986996,1.54425258667967,2.12768298046793,1.85935226082605,1.17036720338895,1.04818364510603,4.32284518172275,1.81648187846129,1.19021586233007,1.80268722984406,1.0991482349955,3.04986795118965,1.17394445114107,1.62885444854521,0.900440366538411,1.28013717618135,3.28140691445061,1.57217173057585,1.81292170038965,1.12700932363976,5.99565223728012,0.992856321178098,0.917044787665195,2.14402849309148,1.24500200811115,1.40688983441161,1.58760903400411,1.51840580532977,1.87983594443305,1.8177101841105,4.02165811014401,2.64962886430665,1.19162806520406,0.678660873325606,1.22940454022952,1.71161772733515,1.40423552352769,1.42211945308238,1.51388328508213,3.74363524811775,2.39690318348803,2.54304110804902,1.64376457126474,1.59095157709058,3.21565185444058,3.28058608441395,2.38234113514449,1.57663711877676,1.08348765181424,1.93353940505195,1.35391360118542,1.29825848523756,1.17706973631948,1.37990704791163,0.851695704254769,1.53692464519268,1.48057792294121,3.3631866426178,1.48091951881795,1.44957614271547,1.2450561753616,1.42065828324694,1.46823281758014,1.06987681224103,3.16753760283097,1.34290607245245,1.90667239386203,1.51639074050777,2.42344930580484,1.76675457819239,2.18886413449372,4.17796985465991,1.58841001669926,1.38115170986511,2.5727932662346,1.34772385465467,1.72471909053569,2.04429198268166,1.08404786426391,0.906629829749078,1.60640872390901,2.93595508282558,3.05144335723011,1.63394758930893,1.91298816374614,1.14315702747625,1.34009679731762,3.04920234718163,2.09389660574068,0.975679519733961,1.02849304275789,2.21488738822992,1.56108285371039,3.20132422948181,1.27584624876333,1.82977988362017,1.31754377706514,1.51276339536616,4.39220333264771,1.43042890875789,1.38813711244613
"20",1.9,2.11207276594268,1.45962497721142,1.54194946325373,1.71769536999368,1.44471496734466,2.88925009164247,2.24978989980291,1.15420609153849,1.23046610187532,1.04281527587528,1.69275824489209,2.07858058636085,5.05902855168072,4.19963426330688,2.75061411620874,1.50152173576242,1.68700173096802,1.59939409078903,1.74356549898573,1.26460145900503,1.15718342459048,1.14742604376735,2.62746440317406,1.50594779883679,1.39871396358721,3.00681090530961,0.971078985499772,1.59857280008672,2.16827919117677,1.19093020076417,1.20766841910935,3.09074701803509,0.790762328553221,0.995526953316945,4.11171012642185,1.05986009827503,1.37660480668564,1.3814238306607,1.22171734636313,1.86230052310321,2.79744550587342,1.21090557684591,1.28330696630516,1.84090695569177,1.45931529529018,3.24677555244107,1.14287231563105,1.54544004244099,1.60442505520602,2.00419750568901,1.36550799242316,1.63243798835344,2.45740943903533,1.85706617854064,1.40705324601187,1.82321394314358,1.56183463306528,1.25401723237,2.85765620522554,1.7882224716931,1.13477911734117,2.70571439585908,1.37098223291475,1.41669085996133,0.964027503796161,1.31575221814277,2.35755487946371,2.18765357281814,1.48802155315842,0.922264515096514,1.15671151727766,3.23940972200792,2.45993722371302,3.30367787050415,3.72698618570421,0.862939839357225,1.30265258828562,3.4061938304103,1.2929780065823,1.40160826727984,1.31946020454557,1.6957413129092,1.83232468910336,1.61499883951908,0.891436737199348,1.61401070147475,1.10690561230041,3.39033201318123,0.84182993487543,2.1835787314658,0.865460499874565,1.74542476845214,2.7921127772301,2.93993341572174,1.49801052238569,1.14594457076664,2.25608823299406,1.22261918399074,0.877607783636094,1.70099558624047,2.8271801087642,1.62967356562572,1.15339187889997,1.33340225549784,1.54743916467473,1.72402531602596,1.98075773601292,0.880597234221664,1.10557657825871,2.08698780021541,1.10763219764053,1.19007943028927,2.85566218246763,4.02969602311224,1.82889854551122,0.892770255127045,1.32786501242455,1.76949267047134,1.55403904826057,1.54834373817808,1.26308066700291,2.4008408468307,1.38466226269652,1.72294359089199,1.93807534919962,1.00415124557988,1.7787814897517,1.70169989166416,1.21158960887783,1.34433849074775,1.46076213858511,0.989722756345939,1.18142410772403,1.37052161338644,1.78031548032773,1.18842381306817,1.49014752540978,1.69769239608663,1.63195038223247,1.80654401559896,1.7673194131602,1.80269915733555,3.42804277027632,2.6874001470223,1.25198360285846,1.7986385430358,2.04989006512226,1.28158683467341,1.57761733607812,1.05653765128123,1.4516873320996,0.774687047278867,1.8572373731065,1.51617419639626,3.03992706921659,1.30862463834098,3.21220544787523,1.7448412137376,3.67058867275917,4.84098390555416,1.6354208631166,1.20451469421709,1.51949408125325,1.27951043045159,0.918671271974919,1.5265308271208,0.862589222695865,1.31556859336548,1.96873123264619,1.47470252477766,1.95300549782947,1.1278425685587,1.03908066551302,1.43032078995203,3.50046820310193,1.29360243092352,1.86860599874782,1.51111598998264,0.932350452269178,1.05794116617207,1.33112825472024,1.52130845248021,2.01453334398933,0.844218502302676,1.74759491857343,1.57925967783966,4.18843560702543,0.956713939931492,2.44656771048587,1.43876933989898,2.40458674803821,1.5738478166536,1.21020780360346,1.70820187404844,1.20127843062266,1.62945488131635,1.48164648617938,3.74348800701461,3.25798006859659,2.28715699088864,0.710751713486921,1.30858333907507,0.944754438483609,5.54049387844066,1.49507878475536,2.25640508868165,1.38169088104182,1.71319847351294,1.92551142230653,1.44246614265421,1.61105485445819,0.945066897607328,1.15674954641068,1.05981479964093,3.01310519589456,2.13309671348495,1.49473270844795,1.08389720907332,1.31948452977512,0.79770185885911,1.98182815287042,2.31233437348256,1.04638086055191,1.70485732370782,1.14261158001252,3.5545405457347,2.03831962393006,2.67120218560164,2.44332342631079,1.79027693103249,1.15793909917865,1.20935300121221,1.69312040886437,1.48729725558744,1.342809404757,1.17038316163715,1.72848308890635,1.79732160390851,1.75315599432582,1.49413651182331,1.82493047757857,3.33963383984204,2.0298446447841,1.68359299791243,1.07504528305807,1.39163165775938,4.61418356915641,1.82577135652898,1.699778340067,1.22705104626398,1.27481775922467,2.0051171873246,1.59367511875098,1.820137275934,0.792774133915976,1.70118461655341,0.635593471387113,2.60525084213533,3.43316136498503,3.29420725027777,1.32687409365232,1.0966475961768,1.62524090553801,1.50156191179287,1.19982297474884,0.648378842821481,2.1361637721169,1.62010635462856,8.6487681738272,3.55249669996772,1.02324711030626,1.6409758011513,1.96467842168929,2.03442430319252,1.29224187652316,1.75626549456965,1.28876123190392,1.65357114381441,1.32887065782091,1.5031497799258,1.93428920470537,1.47286760459073,2.22054044025794,1.79890809338497,1.4818853147353,0.952799764164801,0.82881354304833,0.902321384314882,1.60429913494551,1.43412013406557,1.30959175581239,1.2548090910015,3.06075772723639,1.67521811690637,3.31581663367726,1.12089906481574,2.70350605660166,1.76448622511745,2.29587948420687,2.65621119827326,3.48394896348951,4.14144576639426,1.48656569358245,1.57455773688866,1.25806750479984,1.39301337986396,0.921220372504386,0.850980656633041,8.3162621648507,2.2224356993116,2.27777390624179,1.07099298970065,1.77010981839931,1.4560545356426,1.22266808835555,1.32863152877711,1.54794329370508,9.32428549857286,1.53511144963289,2.3283608400042,1.38206144701829,2.02339430777987,3.32001427913515,1.16412994668653,1.46820987298932,2.21311697565611,1.91870441398589,2.69491084226203,1.69762585350507,1.38411285464969,1.15088590670344,1.52117632087031,1.33429939944513,3.67189100587369,2.7565449333405,0.985693898021509,1.55765600247785,2.79152345558146,2.0899406655885,3.1526368549098,1.11613798039756,0.885303072114612,1.79837318211289,2.22782486813441,1.72693961228061,2.8303110848342,1.38606569130025,2.33239597946647,2.24137603683783,1.85032687171149,1.50678589611759,1.15578647753826,2.26990414639026,1.93090355056962,2.40175618280814,1.94708848020651,1.31252854161676,2.23831491511276,1.29004706756742,2.61218287793327,0.996590665596415,1.19834205259868,1.87661447609793,1.73799289676844,2.38063453595791,1.6487510445999,1.61107737834746,2.6180874661442,1.36892299420782,1.55687133886583,1.38613198883502,2.8484254047206,1.39871341884904,1.67799436515614,1.01724039906292,1.79728938758775,4.35365911128482,2.51698449111887,1.1320158871208,1.05378006186406,2.20888496105684,2.52899676037167,1.39431607969089,2.0668514641678,2.74400605533518,2.0034517983213,1.89626414178223,1.25300161286808,0.798678440810164,3.44842039079671,2.11407328997618,3.29675777889788,1.23916629851402,2.8911203321911,1.67002823985077,6.28176993871492,1.95179536958877,1.10104449148085,2.89903191722158,1.14163158788595,1.74359209154187,2.01685334320089,2.18062917060869,1.21980842476231,1.14017765697486,4.29675363413294,1.91996193324009,1.25788049721447,1.57147830176264,1.18684463898969,3.30895246777446,1.15180300015621,1.60307832613043,0.899653595193993,1.38407713459964,4.2347112279975,1.57955433399464,1.67883516534444,1.1455638500851,6.05851016863134,1.07436976292364,0.991265555015256,2.06827465674539,1.34531015988378,1.61265475191721,1.64771840754037,1.50893386815902,1.84094420829063,2.15029472082256,3.44682065333179,3.3177242790287,1.26127187688868,0.661126487071182,1.23639167581373,1.86696816319058,1.53236939686237,1.40722949117037,1.48533475246771,4.01115486735798,3.44291365162862,2.28824162151379,2.13752463461241,1.36414669406517,4.39555384820106,3.52601356227925,2.80173690263301,1.56886431962428,1.29307809971784,1.83411765267197,1.57240416606064,1.62111100952721,1.05864808888212,1.3684698555823,0.923415896248555,1.45532640019044,1.60234110885093,3.8987561823629,1.44678979375987,1.41130960741099,1.50877006464724,1.43229171764338,1.37315182738244,1.17208443691952,3.05898733476601,1.36241459672554,2.03769416221947,1.85060417095759,1.94951000543753,2.03462456488024,1.9066393315164,6.01422307865991,1.38895278309471,1.39934828947232,2.63208575026926,1.46114088787414,1.7995740846636,2.18982265815724,1.12239209593351,0.99033092623339,1.73514984926019,2.29630854473576,3.28567110927671,1.69264270536701,1.8054516246707,1.35866264257495,1.46789349343265,3.19878118560793,1.61981462839242,1.01986348543336,1.34638871597543,2.09495099377709,1.65874519442071,2.76649729238941,1.3613702736579,1.91326277367233,1.41328415848357,1.37530157600127,3.36468764814861,1.72246359539323,1.85567356190558
"21",2,2.69047855549788,1.72746214058067,1.43707221971424,1.48993139219973,1.62906028213423,3.12281306035572,2.3186947544283,1.44469090359462,1.23707132405119,1.13714685887699,1.96217309927798,1.85813800629041,4.12205292727763,4.48645744471526,2.96106787560438,1.54645305471581,1.55770725825677,1.62842442430945,1.94748695388033,1.40885545058799,1.02777857175569,1.41044086031432,2.59138410661281,1.50314209521335,1.20054684085928,3.0083656591775,1.00688309536814,2.00320864816183,2.15575714682302,1.28515562968897,1.26114563709034,4.8709048192558,0.814845669627499,0.994597748860646,3.03089568704223,1.09308404746144,1.32946103882004,1.50811344993733,1.28437124780941,1.60378645468569,3.26982351764997,1.20197383746922,1.29970532148638,1.78105536855759,1.64226071147823,3.77899161538034,1.21413753706034,1.62300424018919,1.75952919675611,1.99174658376147,1.77248922956754,1.63521154770883,1.94473722791716,1.79842429766197,1.50364183451154,1.89852584218639,1.44366744584972,1.27842215513978,3.74860963347419,1.89797061830078,1.12341108667185,3.9370135586543,1.38918726302266,1.33085011741614,0.959672415382584,1.32815543280547,2.25705425285101,1.90225012589619,1.57053428131608,0.887564897462535,1.06581930405288,4.35530251072147,2.49447291100573,4.29503676969913,3.79309469791968,0.828010069751459,1.43544638913526,4.41422796012826,1.22530854415289,1.32112773278333,1.30795970492932,1.65918717554768,2.59083713098825,1.95409215679768,0.911214013807364,1.52279997930639,1.09293006448948,3.51040661668913,0.998037906891414,1.90577033925876,0.763659625288176,1.85238303300224,3.02672858176075,4.05263001516822,1.24018964507255,1.13872146603541,2.28107855709657,1.32157235469584,0.875000994335085,1.60114833334466,3.26125906530536,1.77276579394199,1.12129679861214,1.32072500133094,1.7924979082746,1.71700314752574,1.83248421190588,1.05574180514344,1.03258714430089,2.40189632764033,1.03117759063449,1.35970689952281,3.58595458336113,4.22048502259985,1.89962714561119,0.994866965789296,1.35921913333152,1.6210396552679,1.36464922436779,1.817293718237,1.32013398132999,2.29270237440624,1.37110591592698,1.55627026262007,2.15456099349096,1.14572505147648,1.80857374809416,1.45532665262891,1.33069056788984,1.71595196010109,1.8387093915729,0.912742404224377,1.08061852174817,1.40692516575949,1.84683581228058,1.23186225166797,1.45781646874628,2.05870125738114,1.69985820396,1.78909791914086,1.78131002218224,1.73422902255486,3.0348806419156,2.61277607419621,1.41428101763907,1.75590923990446,1.78930155918761,1.38462918384257,1.50245484579965,0.993259145428497,1.49161393368239,0.825353716630942,1.79922581548887,1.61404195997957,2.99240913362293,1.36367193520005,4.05048432766309,1.93124935214852,2.972656643902,5.86362559659062,1.66490232987447,1.26402454016986,1.48849863581435,1.2893539546756,1.07078452467168,1.6392473649419,0.896882346551642,1.45500690765478,1.87804773830423,1.68298978738971,2.1923833173522,1.24023517320923,1.23344591704338,1.58128712830359,3.03390718936877,1.2430072992766,1.91524336909533,1.60254059083173,0.966806560407719,1.14256141129392,1.47734491973303,1.5486378382288,2.09346203722378,0.855027505990589,1.81787420184256,1.83850658615662,3.89410400091319,1.10800721250985,1.94616926724692,1.58648199005577,3.71538845233308,1.44454299156811,1.21392291236483,1.86578200794245,1.17067288428259,1.72740885890323,1.45360208262962,3.68251280772572,3.37178539432343,2.77604314304803,0.740448749306838,1.34009120170325,0.978712486806687,6.17255722278682,1.56730460348007,1.8859324389755,1.5095577631123,1.67385456282312,1.84940434919092,1.72888254612947,1.89670533008059,1.01456962055645,1.21767601512351,1.08120082209102,2.84079573165345,2.04080889035741,1.49079115001555,1.07517729541584,1.45363373523305,0.834657404009112,2.57181325736014,2.16135297940123,1.02607568725901,1.6131463784273,1.27479035164481,3.26340617115499,2.13987861135088,3.25378943790755,2.19058055727187,1.82634480862131,1.14505495061743,1.55861130612924,1.72402480567706,1.4640662680717,1.4463758015472,1.12877683174118,1.9190449397507,1.95545913469496,1.73346506737557,1.67208260960724,1.7592110169551,3.3391814714637,1.92507704358448,1.74996582994357,1.08382392195578,1.48058219781439,4.23666940899627,2.15121626140069,1.82538262313892,1.30973842464351,1.34449358334758,1.83284075107752,1.6104375311379,1.97383303270773,0.709419288941605,2.02494483923123,0.710438278915242,2.98903304744976,2.69642969787098,3.07216351574787,1.463616993752,1.18267506512489,1.57385806154017,1.40855100997517,1.20968840545989,0.734601031248626,2.1030722812107,2.12428287055585,7.8021805208618,4.43380297771858,1.0842577424427,1.64457303350592,2.17671744571508,1.9161678081045,1.36972565823372,1.90552675311632,1.2792394735986,1.58800280590175,1.59558121253068,1.73418253379806,1.74234262649658,1.42087445845962,2.60518557566077,1.73042809232059,1.75170383717628,1.05811223899244,0.901478956640154,1.0129219040381,1.56692528886146,1.61475191039176,1.17292594020958,1.40106161309646,3.51965745542973,1.86479539474647,3.12814637276221,1.15931618518557,2.8681627759482,1.72134204707444,2.34929307974124,2.76120176532828,2.78798923473477,5.64983938033414,1.71965494991462,1.74060171574612,1.25258015554891,1.45411621263016,1.03592927297065,0.810967117168194,7.76060893674916,2.32364211345177,2.29118321997822,1.06919968355728,1.77321459537883,1.48602133361518,1.40422905774837,1.17590272360433,1.74933435644759,9.2686056141995,1.5811629158745,2.3339825280539,1.48715338593033,2.11513919921345,5.01573788180669,1.23267182660482,1.48993288556778,2.13084533741023,2.2934283833149,2.36282026581836,1.86075266955617,1.52454904884615,1.13099496201714,1.56993394746365,1.36180016506643,3.32628093984392,2.37142372446861,0.982469264961627,1.78126128980317,2.80896918307024,2.9854953312493,2.73679896114423,1.01603772865817,0.905889667667844,1.66851503426799,1.9458928444331,1.95945438989736,3.28822739032262,1.5730512427366,3.15039334241892,2.38603203966461,1.84148198619936,1.60861584959342,1.16178093144081,2.06027714796962,1.90699352395164,1.98647140975977,1.89007421862192,1.56522844091079,2.24635424773751,1.65418149219934,1.82707890193121,1.17905763777208,1.09989012469814,1.8453147684045,1.93646270992815,2.44799400967144,1.71838379638859,1.66749057759546,2.57887380829336,1.62052853076452,1.57749564164773,1.57556632343282,2.19993857680177,1.72016864150245,1.81152168620745,1.08975671178417,1.78085303584618,4.04060564183509,2.53980714515002,1.20147745451693,1.06895448024268,2.92767044267123,2.56483189797916,1.46529522929564,1.95347467813524,2.56229261995362,1.83782082158982,1.94985615538397,1.26248973953384,0.94391133356835,3.81833595146392,2.37048112551763,3.72494716230454,1.15495770622255,2.82578276170354,1.70376993781325,6.43394017348658,1.95666776200174,1.09335215722085,2.69294210317972,1.32781291459543,1.78738224609007,1.91892270185697,2.5264265255462,1.07777789377922,1.24446863089479,4.63751041556245,1.88247620494111,1.28993217888927,1.64126101135133,1.32338277633304,5.3165326654587,1.27075197026473,1.70255903932689,1.04523822687877,1.54457424081178,4.38934773539125,1.56499428858038,1.66460981239779,1.27814838098734,4.98284526550339,1.0528017488783,1.06616621282568,2.33677145640678,1.27256694409507,1.61557519806302,1.6632418888532,1.69369659230198,1.71178120337715,2.59505725910579,4.25290676896668,2.60701274807768,1.14104543010184,0.799460947674493,1.37636674392555,1.94135713971334,1.73138737062162,1.37483969776491,1.49432273989831,5.25852350512305,3.29224389566559,2.60175718346296,1.79375468451947,1.91720728976491,3.68226468503237,4.27860916171375,2.72970909021494,1.7325687944187,1.11503727158491,1.81467104294653,1.49715955964169,1.44833261800323,1.09026154507871,1.3160373799518,0.922367223167734,1.80318648628113,1.66075201520922,4.64916203999016,1.54954474192594,1.69986864684892,1.58046481588363,1.29801679588711,1.44269840398932,1.29457904629111,2.76593923048715,1.39101402414849,1.63110608247418,2.00141124316221,2.5419947115214,2.15141429263938,2.03119917076745,5.89530959413082,1.54402369350865,1.53395658823853,2.39865008769599,1.60283763119259,1.94014367973677,2.10404573506615,1.09717447660155,0.927875714586781,1.90990729236639,2.51373798867649,5.15246848351792,1.69985249124516,1.8986440909789,1.47743059535816,1.43532004086735,3.67364445131094,2.25506814508407,0.953124817259393,1.12397992447537,2.03484520978527,1.72215566293951,2.81023079281993,1.22205645039268,1.84922525482699,1.63018945644859,1.78110665269823,3.0070752648217,1.75692062230461,1.67566180096567


==> Experiments/Data/HIV_Transmission_Network/Results/MSEBetaNPvsP/MSEvsEpsilonBetahatPNP.csv <==
"","epsilon.vec","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101"
"1",5,0.695709924436482,1.11608079000746,1.30352542260157,0.67175029072686,0.786004061107653,0.6669250169634,1.4098526851594,0.759068064859378,1.00792101442403,0.90616573726545,1.04391516326986,0.899741515392901,0.901618152871792,0.808143891984441,1.04379297138404,0.69830482244742,1.11153093284972,0.976182454784143,0.843572575896174,0.759500004499079,0.896498458593949,0.728682252808409,0.970781974577063,0.883669702842601,0.717540143383652,1.04918877207117,0.610100331657989,1.11759441576733,0.751447492846828,0.79989580575503,0.757898735793106,0.965622418106741,0.819729757450561,1.01119091277565,0.894633071302089,0.82126578430664,1.05867218918743,1.02835386473532,1.16157323266261,0.845261719708917,0.782426218408769,1.1531230397728,0.829846339025128,1.17088544318442,0.768923887882064,0.977102412005399,1.17049518721189,0.687125346549999,0.89911432675289,0.744249177079145,0.759158563890368,0.728779183012004,0.977060833704064,0.759262704010838,0.803010409813233,0.942006081080033,0.784356310419432,0.726211426495067,0.936929368989567,0.727369996572635,0.759971201461714,0.8852553794925,0.639134739438086,0.888453530072469,1.03947744545657,1.05072406256369,0.843340423515939,0.908169543954554,0.915868913255718,0.760050842212749,0.887424741282612,0.839608110167794,0.813061142037331,0.794526820171473,0.804652244476441,0.619749603501277,1.09426162630002,0.939274630551728,0.836249754926641,1.15813210510566,1.08653469188021,0.871976821791681,0.874478644025015,0.936129294341264,0.915358069537174,0.635549364888175,1.22111906705451,0.801359216416018,0.9471402370917,0.636154714103281,1.12542391541849,0.762616037597132,1.24907505202895,0.806734334647873,0.832655148263314,0.87648919532207,0.86886599496329,1.03313128055716,1.28600813092197,0.835367470117424
"2",7.5,0.367592085759902,0.677268105976402,0.767169800602315,0.377833207937552,0.429158709632752,0.364990528787121,0.933452404287626,0.416170350576975,0.585273235921499,0.561179544992824,0.635690643236285,0.507617654234973,0.503100249746216,0.423353764371553,0.582028428816537,0.384969167986347,0.651197328326335,0.58305776107405,0.464238176885906,0.41277090295798,0.49376742869048,0.403739058673507,0.55822393408753,0.524266112175982,0.388817913346289,0.694131453991789,0.332832761717197,0.624880199868432,0.419586079033258,0.449737812256051,0.41571003300857,0.536829654408005,0.456716786703419,0.574177023533147,0.525404375629502,0.441671684441755,0.597620029160064,0.610822460130679,0.741533813596649,0.476898474794528,0.429938439764335,0.681711195981549,0.454820957639204,0.661325723485905,0.428511817576755,0.574237983998261,0.666776674187707,0.368101747496224,0.480879380928327,0.402122691685421,0.404567814163621,0.394889213850692,0.57463319700708,0.428937301568066,0.451326843399832,0.526489193112958,0.449592635354908,0.37815947305823,0.491880664459849,0.39485546822983,0.407592265352353,0.482849161801929,0.344707755504402,0.494859403417717,0.587378411310051,0.616250847897698,0.470189854198699,0.516049579127791,0.546238765361336,0.418277264105984,0.518246808174034,0.481397317037699,0.444798934894545,0.433359213126126,0.452724210282045,0.335815207679968,0.616115794968755,0.532691301709571,0.452487351531776,0.688763218125514,0.647954928951266,0.508292798957682,0.489361002410719,0.496781841088805,0.51611382093832,0.343451106542806,0.729024510972087,0.456718055015339,0.539106268526096,0.339794324678314,0.627632352200393,0.419778080284563,0.746973302835892,0.456294943938354,0.459870265085623,0.487528728134412,0.456905687917566,0.605221897163302,0.769956802604121,0.490319242614283
"3",10,0.221142190854821,0.437157780041003,0.45653432330575,0.236335225911026,0.256571075624485,0.222930284463601,0.654766148311355,0.252354579041073,0.360414006320293,0.366437613978691,0.403553667504358,0.305137952482131,0.29852499952203,0.246815677837452,0.344218205680323,0.236289008242845,0.403640952974527,0.369819785630027,0.2786880525997,0.247545670342749,0.29136427258994,0.250469653452339,0.334810242801423,0.330116359001463,0.233454933028827,0.499686902132292,0.206840514852241,0.366274985794985,0.248689373618235,0.274505480572568,0.255601613851854,0.31766128457048,0.27258981417988,0.346534234605307,0.334731101379227,0.259331759250221,0.351672713972906,0.379680908975227,0.491519485689279,0.29077695985754,0.259273651984003,0.424098187333157,0.272614409355927,0.393181573073508,0.261923167198816,0.359518281080881,0.389889014266997,0.223024592067905,0.281818649012837,0.241120876026026,0.240677246923894,0.237783885665742,0.356242301643156,0.266765105440802,0.278990735336298,0.321208613066076,0.280020599292997,0.227951641030146,0.286980233938352,0.238844048894254,0.243156235847581,0.284240561959561,0.209819683547042,0.300302980632049,0.347425644087141,0.38072565857088,0.27967735940669,0.312943601155214,0.345249295819072,0.255305456073148,0.328550326873878,0.291406529773101,0.266598793677148,0.260746931818292,0.276916829818182,0.206988452207077,0.36407491321071,0.321779067541852,0.269454932646932,0.427370546600414,0.401396050322762,0.323566193569504,0.297945086331463,0.289819247387922,0.310165950739251,0.207596604665028,0.450756550865562,0.280972801489261,0.326600420179006,0.20623341781396,0.369341285979315,0.249212602423315,0.453277942641876,0.281727931113096,0.27487905445989,0.297113481611238,0.269705134839873,0.372030112829006,0.472529902509565,0.301092463984554
"4",20,0.073850289251225,0.113593761144855,0.103105897499909,0.0717373991401841,0.0763465851186781,0.0700515327231895,0.206767215279358,0.0761118025780528,0.0934602983922948,0.0929802424403963,0.0960624343722155,0.0838781944308936,0.0825432718003434,0.0758890059471365,0.0920966540135697,0.0730970231037252,0.103357898604674,0.0976978921392829,0.0815564414966382,0.0744491351244484,0.0807858021677843,0.0780430203919541,0.0838658596880153,0.0836415046193051,0.0736455675167481,0.189828157232308,0.0704203876641565,0.0944206100973553,0.071440551105277,0.0804262113963313,0.0783950237292965,0.086638661853409,0.078627399024257,0.0914703670968909,0.092497524005706,0.077988457403006,0.0922957979117732,0.095732503870484,0.129193747857412,0.0810399674266547,0.0780505220782277,0.107012488237452,0.0803503918377479,0.0999736470809491,0.0784548278570356,0.0937154506814596,0.0963153863167304,0.0736120138230992,0.0839037126880679,0.0745045232517531,0.0765336689360237,0.0729116285576032,0.0913101813007603,0.0770687131968913,0.0826104710736162,0.0893930823523263,0.0815904134980544,0.0777257745171131,0.086694537780596,0.074279413716,0.076360498535333,0.0822792155664516,0.0700665625536463,0.0836607859911323,0.0921513043580722,0.0960403233297905,0.0808569688047193,0.0842545800520196,0.0915286623114016,0.076674342802983,0.0905735397912107,0.0816410896910729,0.0793403135801847,0.0798142339404476,0.079006694114519,0.0695325733228612,0.0931025611604065,0.0874389656536128,0.078911445126734,0.0993929339797233,0.0974631834657568,0.0912593002228328,0.0831098259325816,0.0835938102353552,0.0860946147681534,0.0687031056780764,0.105009213185721,0.0798595579552263,0.0872933987681155,0.0698236994044693,0.0941620744245864,0.0735581506217799,0.105063068685619,0.0824294513012453,0.0803474848211008,0.0855878926346302,0.0822348617629423,0.0943925613488802,0.107882365650029,0.082577248404369
"5",50,0.0230032578492369,0.0265947878172431,0.0261152183050487,0.0213974195796632,0.0226116613126736,0.0212487976241901,0.0293876547224385,0.0226232866849991,0.0250555680907943,0.022970572960481,0.0242895349015014,0.0240438732144402,0.0238004394104083,0.0226242844273895,0.0256933559429415,0.0219301167877996,0.0256911806989751,0.0248710107933525,0.0241068335330739,0.0220556841093401,0.0231643984995177,0.0236241095200171,0.0226664601298421,0.0222273647493279,0.0224498205397003,0.0258016779840842,0.0221698470941318,0.0261227079965782,0.0209838507392536,0.0238568693413402,0.0235414634165252,0.0245610538501992,0.0231756064918197,0.0254509897820713,0.0250293900829843,0.0231997535878993,0.0258409995258714,0.0252808336738747,0.0251553990535457,0.0231112866220945,0.0233145604171359,0.0265169166849431,0.0238588757497063,0.0272898277923174,0.0233596748511163,0.0248326590651204,0.0259897889448696,0.0227869239529684,0.0248820700210927,0.0225432041854011,0.0234026356249917,0.0218286392541457,0.0245408038391642,0.0222826410645494,0.0242657397657331,0.0250744169699666,0.0239543484089689,0.0243997057787449,0.0257534800507479,0.0225907708559164,0.0232676218243968,0.0241059675156222,0.0219409354556187,0.0236231180802026,0.0258926064241632,0.0255403143106658,0.0238919444013999,0.0236037085119901,0.0254868642696644,0.0227482296444123,0.0237051313080942,0.023702366357242,0.0235089563222673,0.0241867836945509,0.0227476094766709,0.0218359291487729,0.0251968439214739,0.0248453383519464,0.0230775501544199,0.0249260024427422,0.0255033960938118,0.0241554260986152,0.0235458078714889,0.0241898014827123,0.024872880369848,0.021401565434298,0.0262352073936893,0.023050700012809,0.0246433319161888,0.0220100127399189,0.0256458088608132,0.0218380867664831,0.0272514507763064,0.0241418918002923,0.0236456046174026,0.0246967956307057,0.0244719069594477,0.0255852294865387,0.0261576726185723,0.0239274090254474
"6",75,0.0144369469322436,0.0162771693729874,0.0158605545386005,0.0134181625847632,0.014083300502594,0.0132771511263546,0.0172196538094534,0.0140781578566578,0.0154545197696497,0.0140919558991896,0.0148891183690213,0.0149041953351468,0.014782377234065,0.0140681150654071,0.015818258361076,0.0136752862030855,0.0157103305929565,0.0153156745002057,0.0150239969227706,0.0137183376296822,0.0143592338922016,0.0148117674078752,0.0139174795403682,0.0136702228619389,0.0140360323029524,0.0151648509988181,0.0139377407188196,0.0161167048243703,0.0130539020866827,0.0149018858145213,0.0147389144107719,0.0151759161072378,0.0144417172394919,0.0157140819738615,0.015513556173941,0.0144355054919104,0.0159566577823316,0.0155883286006359,0.0151124143575575,0.0143395796338365,0.0145393134339196,0.0162618412028875,0.0148961132530258,0.0167984572616495,0.0146134212525859,0.0152857833201511,0.0159426208726066,0.0142734234786589,0.0154924072886679,0.0141048359479314,0.0146512561117603,0.0136011209403,0.0151443906850066,0.0138668360635083,0.0151404577131243,0.0155233747611866,0.0149380332233128,0.0153374141892622,0.0160261123434729,0.0141610117028708,0.0145635109424851,0.0149799350456506,0.013796217545902,0.0146249956510979,0.0159901547858436,0.0157094554465693,0.0149001633507271,0.0146390990187139,0.0158595298345047,0.0141828089660497,0.0146680982481004,0.0147306257957083,0.014649501076337,0.0151695209535472,0.0141278216847408,0.0137432421819271,0.015441002125359,0.0154161901331121,0.0143409285797888,0.0151783983301041,0.0156674995131067,0.0149822274544197,0.0146005411951659,0.0149857747423253,0.01546584092239,0.0134344618193876,0.0159904587564884,0.014326608957146,0.0152875121062762,0.0138676889756328,0.0157337478143135,0.0136124006987805,0.0166665869738917,0.0150393029909663,0.0146960413337805,0.0153434097924465,0.0152343581812966,0.0157815407409074,0.0158672484908504,0.0149102654357236
"7",100,0.0104931535988852,0.0117091093954513,0.011346893599616,0.00975947237446397,0.0101989359738264,0.00962803539977064,0.0122015864439049,0.0101866359389091,0.0111470072752457,0.010140510020265,0.0107127144613969,0.0107697224970401,0.0106966014511393,0.0101763266603199,0.011383704317815,0.00990492434825506,0.0112830298632997,0.0110417076207808,0.0108859057348788,0.00992490203202644,0.0103788573611571,0.0107656426089476,0.0100104027935643,0.00984310337631178,0.0101816116288299,0.0107883902946269,0.0101364438536877,0.0116247744774631,0.00944918250026981,0.0108122594409108,0.0107068822504321,0.0109457053756143,0.010464607506442,0.0113334055002715,0.0112156106221244,0.0104458641322392,0.0115089851254201,0.0112455127266295,0.0107766509220317,0.010368233966443,0.0105344814798697,0.0117050350806677,0.0108061149533443,0.0120997327038131,0.0106111656935947,0.0110099468627593,0.0114617720484256,0.0103613675838965,0.011218455468418,0.0102421387036103,0.0106381491302562,0.00984944992042412,0.0109266850735477,0.0100414632706103,0.0109772398552791,0.0112106023370657,0.0108255535762413,0.0111575405960313,0.0116004666123645,0.0102929525816864,0.0105742989225046,0.0108359805035792,0.0100385938907276,0.0105616396703225,0.0115319102790992,0.0113127173279369,0.0108012596985045,0.0105898009826072,0.0114948921710051,0.0102764882157752,0.0106027145671472,0.0106568455028472,0.0106130802825173,0.0110325789193686,0.0102174828993391,0.0100054318356707,0.0110884746394076,0.0111488215753729,0.0103746076752357,0.0108769352320166,0.0112801233699359,0.0108419113935152,0.0105550645577447,0.010823606076282,0.0111964574499807,0.00976536116334585,0.0114666378196489,0.0103659656475282,0.0110585768719761,0.0101041995420638,0.0113087516202268,0.00986369434327951,0.0119686752445838,0.0108918241671245,0.0106281161406284,0.0110985468721516,0.0110294642091593,0.0113818851504907,0.0113510867221168,0.0108066455335232


==> Experiments/Data/HIV_Transmission_Network/Results/MSEvsEpsilon/README.txt <==
Experiment: MSE vs Epsilon Plot for beta around non-private beta hat

Parameters: Betahat <- Estimated from HIV status in the data
	    A.N <- Adjacency Matrix from Data Network
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = c(5, 7.5, 10, 20, 50, 100, InF), Delta = 1/N
	    BetaRange <- Betahat +- 0.5

Simulation Details: Number of repititions done: 500

==> Experiments/Data/HIV_Transmission_Network/Results/MSEvsEpsilon/Sexual_Network/MSEvsEpsilonValuesSexual.csv <==
"","epsilon","beta1","beta2","beta3","beta4","beta5"
"1","5",0.165554866102572,0.295410280148877,0.59609205861679,0.828235723149626,1.1150603931672
"2","7.5",0.0909194038548466,0.202102292269896,0.370717757055198,0.592796650833623,0.87071088367137
"3","10",0.0683359721288536,0.106384981814847,0.281075083354377,0.39115022965707,0.724698354376833
"4","20",0.0351313552720555,0.0767528983939405,0.11278621473325,0.191396335577007,0.396375936207725
"5","50",0.0252645639774231,0.0366025724327247,0.0691541654421689,0.101931509929121,0.178466774809994
"6","100",0.0250482863081186,0.0331738681910949,0.0541420973809776,0.0803951800242998,0.142234370731905
"7","Inf",0.0257085846944902,0.0270925975039785,0.0457740396519231,0.0620105576256056,0.0855636839109939


==> Experiments/Data/HIV_Transmission_Network/Results/MSEvsEpsilon/Social_Network/MSEvsEpsilonValuesSocial.csv <==
"","epsilon","beta1","beta2","beta3","beta4","beta5"
"1","5",0.308432438190854,0.525331844089213,0.886475720255935,1.23603377457682,1.71923841041492
"2","7.5",0.150922097863643,0.292632483693872,0.556658983643945,0.928321259014084,1.29180325941751
"3","10",0.0923997984296419,0.177581428702242,0.328276966153047,0.58289062137828,1.09279352571507
"4","20",0.041745454338358,0.0754568650121765,0.117708952258967,0.335102927819997,0.697708684956195
"5","50",0.0303372699428384,0.041798763438023,0.0597383983775773,0.109026062567708,0.207034721806401
"6","100",0.0237045734398943,0.0294056040504096,0.0496126829572004,0.0706594148017198,0.141931155394024
"7","Inf",0.0239084887153206,0.0305815369693695,0.0418858270166863,0.0490770428096682,0.0762929383090532


==> Experiments/Data/HIV_Transmission_Network/Results/Parametric_Bootstrap/README.txt <==
Experiment: ParaMetric Bootstrap ErrorBar around estimated Beta.

Parameters: Betahat <- Estimated from HIV status in the data
	    A.N <- Adjacency Matrix from Data Network
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = 5, Delta = 1/N
	    Privacy Parametric Bootstrap <- Non-private estimates from simulations done using 		    				    private estimated beta. 

Simulation Details: Number of repititions done: 500

==> Experiments/Data/HIV_Transmission_Network/Results/Parametric_Bootstrap/Sexual_Network/ParamBoot.csv <==
"","type","beta.est"
"1","Non-Private",1.60888712645737
"2","Non-Private",1.62605603170244
"3","Non-Private",1.76509112119528
"4","Non-Private",1.77876262780344
"5","Non-Private",1.71325556828547
"6","Non-Private",1.68310224905394
"7","Non-Private",1.28614199334617
"8","Non-Private",1.68497002627292
"9","Non-Private",1.55202833466607
"10","Non-Private",1.65695523583696
"11","Non-Private",1.98381942507019
"12","Non-Private",1.79001145828343
"13","Non-Private",1.64076486264317
"14","Non-Private",1.75526198530836
"15","Non-Private",1.53589784851285
"16","Non-Private",1.67712390346014
"17","Non-Private",1.89494973593843
"18","Non-Private",1.63066546724076
"19","Non-Private",1.86373912505745
"20","Non-Private",1.2190089995647
"21","Non-Private",1.41200320772791
"22","Non-Private",1.62831631932936
"23","Non-Private",1.36036501867853
"24","Non-Private",1.36977487754742
"25","Non-Private",1.51688648724908
"26","Non-Private",1.50547132048587
"27","Non-Private",1.31734520714652
"28","Non-Private",1.83660947860293
"29","Non-Private",1.71946897536845
"30","Non-Private",1.62767245321376
"31","Non-Private",1.21079685345673
"32","Non-Private",1.55863486488576
"33","Non-Private",1.59001578374158
"34","Non-Private",1.47055730832684
"35","Non-Private",1.38380299895034
"36","Non-Private",1.62309005677913
"37","Non-Private",1.63630457080572
"38","Non-Private",1.67954692596125
"39","Non-Private",1.6464584762622
"40","Non-Private",2.02429710092268
"41","Non-Private",1.64405208374745
"42","Non-Private",1.8530137644328
"43","Non-Private",1.60677303579071
"44","Non-Private",1.39001974906071
"45","Non-Private",1.47134642328885
"46","Non-Private",1.45349573837532
"47","Non-Private",1.48744060787611
"48","Non-Private",1.63653880346347
"49","Non-Private",1.49641950151887
"50","Non-Private",1.49106545751653
"51","Non-Private",1.63050695624869
"52","Non-Private",1.50525424405231
"53","Non-Private",1.70537991488424
"54","Non-Private",1.62480107270277
"55","Non-Private",1.34728174482505
"56","Non-Private",1.77109354738826
"57","Non-Private",1.67761117976636
"58","Non-Private",1.41810788493418
"59","Non-Private",1.42746945975201
"60","Non-Private",1.74235271547418
"61","Non-Private",1.94077212948981
"62","Non-Private",1.89288392323934
"63","Non-Private",1.80437395548753
"64","Non-Private",2.44381218618176
"65","Non-Private",1.28776121562058
"66","Non-Private",2.21672496631206
"67","Non-Private",1.53268279425275
"68","Non-Private",1.58124170702631
"69","Non-Private",1.85574292091437
"70","Non-Private",2.05864984503859
"71","Non-Private",1.59907493366175
"72","Non-Private",1.38669688666657
"73","Non-Private",1.94011915806921
"74","Non-Private",1.66007371876199
"75","Non-Private",2.1220737462352
"76","Non-Private",1.98202161166448
"77","Non-Private",1.78860217126539
"78","Non-Private",1.54869889915214
"79","Non-Private",1.4801354260981
"80","Non-Private",1.64301451092106
"81","Non-Private",2.09891883960838
"82","Non-Private",1.96910489834465
"83","Non-Private",1.91019226499798
"84","Non-Private",1.40259833255943
"85","Non-Private",1.79816728769127
"86","Non-Private",1.87603561194367
"87","Non-Private",1.58705548518099
"88","Non-Private",1.82387686677222
"89","Non-Private",1.79312367938427
"90","Non-Private",1.46430983705054
"91","Non-Private",1.31626787397452
"92","Non-Private",1.79547169269351
"93","Non-Private",1.83959308182861
"94","Non-Private",1.34513461265041
"95","Non-Private",1.34769579540059
"96","Non-Private",1.48645263281332
"97","Non-Private",1.39770214093202
"98","Non-Private",1.62222790704219
"99","Non-Private",1.58855049144914
"100","Non-Private",1.29424696183184
"101","Non-Private",1.75329333182934
"102","Non-Private",1.79758708341516
"103","Non-Private",1.52153854408969
"104","Non-Private",1.82226853751725
"105","Non-Private",1.40062804651404
"106","Non-Private",1.75881918408062
"107","Non-Private",1.65592481783576
"108","Non-Private",1.50254605029173
"109","Non-Private",1.41637730919346
"110","Non-Private",1.52780592047428
"111","Non-Private",1.57779565436642
"112","Non-Private",1.59925527055085
"113","Non-Private",1.52363016437918
"114","Non-Private",1.57779006692628
"115","Non-Private",1.96998426780255
"116","Non-Private",1.34107755386478
"117","Non-Private",1.22594802155679
"118","Non-Private",1.4921085173154
"119","Non-Private",1.44928374594006
"120","Non-Private",1.92148802051668
"121","Non-Private",1.58361919294858
"122","Non-Private",1.78670573048658
"123","Non-Private",1.77126189302689
"124","Non-Private",1.90240305946926
"125","Non-Private",1.66717327374057
"126","Non-Private",1.26989485332277
"127","Non-Private",1.90288148028431
"128","Non-Private",1.67852897784469
"129","Non-Private",1.43611863253719
"130","Non-Private",1.56658954679152
"131","Non-Private",1.48256321788375
"132","Non-Private",1.52112739181391
"133","Non-Private",1.68822266001765
"134","Non-Private",1.95592566188704
"135","Non-Private",1.85660571699775
"136","Non-Private",1.9209815008234
"137","Non-Private",1.6371692366366
"138","Non-Private",1.54402439444657
"139","Non-Private",1.66343285991947
"140","Non-Private",1.71175551859104
"141","Non-Private",1.52876504249909
"142","Non-Private",1.62535762640874
"143","Non-Private",1.5639549494104
"144","Non-Private",1.4990614419831
"145","Non-Private",1.65868712357298
"146","Non-Private",1.90752814266831
"147","Non-Private",2.02220636141735
"148","Non-Private",1.62806375197287
"149","Non-Private",1.78213277963074
"150","Non-Private",1.40410555269455
"151","Non-Private",1.75807364893166
"152","Non-Private",1.74407549144908
"153","Non-Private",1.56754498953718
"154","Non-Private",1.43620227003122
"155","Non-Private",1.60447885735642
"156","Non-Private",1.72947464148332
"157","Non-Private",1.76581292017488
"158","Non-Private",1.55194217668427
"159","Non-Private",1.69537963137275
"160","Non-Private",1.58909610072384
"161","Non-Private",1.243000413177
"162","Non-Private",1.72821992093342
"163","Non-Private",1.46179107112559
"164","Non-Private",1.52124107261614
"165","Non-Private",1.47841937740598
"166","Non-Private",1.51953356212337
"167","Non-Private",1.54931171343005
"168","Non-Private",1.42158424290057
"169","Non-Private",1.74343560140047
"170","Non-Private",1.50932640765502
"171","Non-Private",1.74130911126631
"172","Non-Private",1.54924390912766
"173","Non-Private",1.56767927625126
"174","Non-Private",2.06620695583849
"175","Non-Private",1.3894042683659
"176","Non-Private",1.54569476501834
"177","Non-Private",2.02862731774762
"178","Non-Private",1.64153093709638
"179","Non-Private",1.72616740934325
"180","Non-Private",2.09475684727966
"181","Non-Private",1.83962157848083
"182","Non-Private",1.56679157257822
"183","Non-Private",1.64426639906773
"184","Non-Private",1.42746251957215
"185","Non-Private",2.00776303956643
"186","Non-Private",1.37447835618539
"187","Non-Private",1.69287264605775
"188","Non-Private",1.66174032216885
"189","Non-Private",1.43950505113047
"190","Non-Private",1.31205008339411
"191","Non-Private",1.58709497230741
"192","Non-Private",1.48976399019431
"193","Non-Private",1.42735015477576
"194","Non-Private",1.80514056638207
"195","Non-Private",1.70055619529072
"196","Non-Private",1.77016132065855
"197","Non-Private",1.3545985320695
"198","Non-Private",1.57727020412585
"199","Non-Private",1.6786023624821
"200","Non-Private",1.80928343076894
"201","Non-Private",2.02003029250424
"202","Non-Private",1.68241112985542
"203","Non-Private",1.54315874504449
"204","Non-Private",1.55787861459506
"205","Non-Private",2.05912999629443
"206","Non-Private",1.53498963218041
"207","Non-Private",1.78654725213936
"208","Non-Private",1.67941043906939
"209","Non-Private",1.87089115996236
"210","Non-Private",1.58534228309773
"211","Non-Private",1.40611909731673
"212","Non-Private",1.22991755851071
"213","Non-Private",2.39045771096735
"214","Non-Private",1.72331742495826
"215","Non-Private",1.64548494924991
"216","Non-Private",1.68222759169471
"217","Non-Private",1.73625093831689
"218","Non-Private",1.20169560637519
"219","Non-Private",1.69444202645784
"220","Non-Private",1.65131667794933
"221","Non-Private",1.35034511859929
"222","Non-Private",1.5953088902208
"223","Non-Private",1.99117003218159
"224","Non-Private",1.71611616117716
"225","Non-Private",1.46889316630795
"226","Non-Private",1.73034469681766
"227","Non-Private",1.44876518669357
"228","Non-Private",1.72118797709234
"229","Non-Private",1.52432837507799
"230","Non-Private",1.68671216260743
"231","Non-Private",1.57923089936467
"232","Non-Private",1.99842592693568
"233","Non-Private",1.81847975547412
"234","Non-Private",1.62917327855598
"235","Non-Private",1.84548482887565
"236","Non-Private",1.68258314527518
"237","Non-Private",1.60315755762393
"238","Non-Private",1.52753719222263
"239","Non-Private",1.62754952691403
"240","Non-Private",1.62408354744291
"241","Non-Private",1.48063305145803
"242","Non-Private",1.95179203754329
"243","Non-Private",1.62530613829821
"244","Non-Private",1.66128653357074
"245","Non-Private",1.40305586139876
"246","Non-Private",1.40158074799719
"247","Non-Private",1.40153881479325
"248","Non-Private",1.99852060326275
"249","Non-Private",1.75328809975099
"250","Non-Private",1.64685720872587
"251","Non-Private",1.77665507783407
"252","Non-Private",1.85574020504428
"253","Non-Private",1.55986837982987
"254","Non-Private",1.36644295229694
"255","Non-Private",1.42562659893257
"256","Non-Private",1.43119368282635
"257","Non-Private",1.42555420578762
"258","Non-Private",1.61094409768387
"259","Non-Private",1.84182997072611
"260","Non-Private",1.69570942872122
"261","Non-Private",1.51737664578272
"262","Non-Private",1.94113331782091
"263","Non-Private",1.52728405241309
"264","Non-Private",1.60531032478012
"265","Non-Private",1.44462412534486
"266","Non-Private",1.37869395146906
"267","Non-Private",1.75099127781546
"268","Non-Private",1.51210044272013
"269","Non-Private",1.25966978945012
"270","Non-Private",1.67989619241983
"271","Non-Private",1.77479736046017
"272","Non-Private",1.60295055115633
"273","Non-Private",1.55480796199771
"274","Non-Private",1.77901003506839
"275","Non-Private",1.509565548446
"276","Non-Private",1.42027749531728
"277","Non-Private",1.80786324938932
"278","Non-Private",1.64850003852988
"279","Non-Private",1.82343159212139
"280","Non-Private",2.11714088395282
"281","Non-Private",1.61134435513167
"282","Non-Private",1.88332170180622
"283","Non-Private",1.76561663328268
"284","Non-Private",1.85164452898141
"285","Non-Private",1.50968616848132
"286","Non-Private",1.60205634339577
"287","Non-Private",1.83410259775728
"288","Non-Private",1.36413201732125
"289","Non-Private",1.59353777153675
"290","Non-Private",1.55778239139321
"291","Non-Private",1.6811497607277
"292","Non-Private",1.63503298890529
"293","Non-Private",1.48328414391927
"294","Non-Private",1.73548064701427
"295","Non-Private",1.80769726811381
"296","Non-Private",1.28531449281104
"297","Non-Private",1.82069108268757
"298","Non-Private",1.5808191275732
"299","Non-Private",1.33623334549495
"300","Non-Private",1.29792870481549
"301","Non-Private",1.80262171445422
"302","Non-Private",1.25417605162521
"303","Non-Private",1.52154341731011
"304","Non-Private",1.6026623736217
"305","Non-Private",1.39867855881503
"306","Non-Private",1.84352439398527
"307","Non-Private",1.82195450917518
"308","Non-Private",1.44115623419098
"309","Non-Private",1.75762545588752
"310","Non-Private",1.73982034215889
"311","Non-Private",1.85685291908287
"312","Non-Private",1.42447179686636
"313","Non-Private",1.44973534983398
"314","Non-Private",1.56913598900506
"315","Non-Private",1.87483920114622
"316","Non-Private",1.6359353094726
"317","Non-Private",1.70959904942371
"318","Non-Private",1.86050735728469
"319","Non-Private",1.67460883367936
"320","Non-Private",1.63777372703082
"321","Non-Private",1.20296924795941
"322","Non-Private",1.4391945968567
"323","Non-Private",1.2770765467582
"324","Non-Private",1.54428482331041
"325","Non-Private",1.56611699133819
"326","Non-Private",2.10891953816793
"327","Non-Private",1.75214626415423
"328","Non-Private",1.38013114362831
"329","Non-Private",1.49878901007783
"330","Non-Private",1.55502325108826
"331","Non-Private",2.06108229546587
"332","Non-Private",1.62483525151449
"333","Non-Private",1.62578246726062
"334","Non-Private",1.74848342321294
"335","Non-Private",1.57262827566935
"336","Non-Private",1.72046022369643
"337","Non-Private",1.61700631224267
"338","Non-Private",1.61853052475678
"339","Non-Private",2.01660029078207
"340","Non-Private",1.81420502713713
"341","Non-Private",1.15598181978022
"342","Non-Private",1.56976305812604
"343","Non-Private",1.42593534451447
"344","Non-Private",1.74891166408309
"345","Non-Private",1.49575489219029
"346","Non-Private",1.45436769697561
"347","Non-Private",1.47276417408615
"348","Non-Private",1.77249119537529
"349","Non-Private",1.52431201338134
"350","Non-Private",1.79937181523766
"351","Non-Private",1.63373975607872
"352","Non-Private",1.77366322074402
"353","Non-Private",1.84258788105742
"354","Non-Private",1.63893379582472
"355","Non-Private",1.32903912789163
"356","Non-Private",1.3408183083733
"357","Non-Private",1.48802564360955
"358","Non-Private",1.570577748947
"359","Non-Private",1.99370615940895
"360","Non-Private",1.35058879748325
"361","Non-Private",1.62522653856019
"362","Non-Private",1.81039085496649
"363","Non-Private",1.76787589435222
"364","Non-Private",1.49320551912665
"365","Non-Private",1.69906941833501
"366","Non-Private",1.47400243445084
"367","Non-Private",1.88671368651718
"368","Non-Private",1.44253808791856
"369","Non-Private",1.56701749613104
"370","Non-Private",1.79215663170143
"371","Non-Private",1.472941253167
"372","Non-Private",1.8810936511951
"373","Non-Private",1.51590274748326
"374","Non-Private",1.54800071780365
"375","Non-Private",1.65436562961048
"376","Non-Private",1.77525071478574
"377","Non-Private",1.71489918070879
"378","Non-Private",1.47796265851325
"379","Non-Private",1.43627773156382
"380","Non-Private",1.73887627765278
"381","Non-Private",1.75209086056532
"382","Non-Private",1.83742956328321
"383","Non-Private",1.68998344293775
"384","Non-Private",1.59236466255856
"385","Non-Private",1.56956136475801
"386","Non-Private",1.41430862582246
"387","Non-Private",1.62867652067623
"388","Non-Private",1.77341935286682
"389","Non-Private",1.9421157884908
"390","Non-Private",1.5971113499199
"391","Non-Private",1.49670090697574
"392","Non-Private",1.73818841918766
"393","Non-Private",1.60500298635843
"394","Non-Private",1.55180465258873
"395","Non-Private",1.82396792679542
"396","Non-Private",1.63617679505731
"397","Non-Private",1.71457223909942
"398","Non-Private",1.92183773907445
"399","Non-Private",1.81565598697563
"400","Non-Private",1.47424784541887
"401","Non-Private",1.26190119836944
"402","Non-Private",1.47681509047689
"403","Non-Private",1.80254956191049
"404","Non-Private",1.67805004055493
"405","Non-Private",1.46280646286144
"406","Non-Private",1.79718150927189
"407","Non-Private",1.77462583475968
"408","Non-Private",1.64266738819884
"409","Non-Private",1.77517831892065
"410","Non-Private",1.81963221580119
"411","Non-Private",1.40541170562
"412","Non-Private",1.91015883076928
"413","Non-Private",1.46330686476728
"414","Non-Private",1.71499853810629
"415","Non-Private",1.82157142195388
"416","Non-Private",1.90535436240294
"417","Non-Private",1.76752297832969
"418","Non-Private",1.2833762118081
"419","Non-Private",1.95997234860594
"420","Non-Private",1.82311048204694
"421","Non-Private",1.52366891388261
"422","Non-Private",1.6316401199747
"423","Non-Private",1.7814354416166
"424","Non-Private",1.79326742060557
"425","Non-Private",1.65601254364869
"426","Non-Private",1.21626464352025
"427","Non-Private",1.29781930555356
"428","Non-Private",1.52503153448713
"429","Non-Private",1.4673431437689
"430","Non-Private",1.66947173213266
"431","Non-Private",1.68782288675359
"432","Non-Private",1.83699498002337
"433","Non-Private",1.41317897940162
"434","Non-Private",1.95563708541888
"435","Non-Private",1.51823168015345
"436","Non-Private",1.72793012148803
"437","Non-Private",1.90493104562817
"438","Non-Private",2.02031396840473
"439","Non-Private",1.64941791670923
"440","Non-Private",1.8290517807222
"441","Non-Private",1.5605491499011
"442","Non-Private",1.94601854316735
"443","Non-Private",1.59209276289477
"444","Non-Private",1.66115125701494
"445","Non-Private",1.70162660387486
"446","Non-Private",1.28656262883126
"447","Non-Private",1.55996077047753
"448","Non-Private",1.59055152173425
"449","Non-Private",1.54567616190317
"450","Non-Private",1.96923006433966
"451","Non-Private",1.76388061622152
"452","Non-Private",1.860331817327
"453","Non-Private",1.69095336459951
"454","Non-Private",2.1186389264802
"455","Non-Private",1.70003976297707
"456","Non-Private",1.92460922023693
"457","Non-Private",1.91028930033965
"458","Non-Private",1.44426967286478
"459","Non-Private",1.56395750182325
"460","Non-Private",1.8355501916451
"461","Non-Private",1.53884303587168
"462","Non-Private",2.05036048707524
"463","Non-Private",2.09504010689376
"464","Non-Private",1.90039666080832
"465","Non-Private",1.53146675976774
"466","Non-Private",1.67686023301021
"467","Non-Private",1.8170213646523
"468","Non-Private",2.09955093660687
"469","Non-Private",1.68327472434706
"470","Non-Private",1.4427848460438
"471","Non-Private",2.04828695458464
"472","Non-Private",1.6784172828939
"473","Non-Private",1.80503251285982
"474","Non-Private",1.7861756431898
"475","Non-Private",1.81002267794304
"476","Non-Private",1.69776645323032
"477","Non-Private",1.8872381448885
"478","Non-Private",1.58785076784922
"479","Non-Private",1.5592990335707
"480","Non-Private",1.71695754996671
"481","Non-Private",1.88885456439297
"482","Non-Private",1.77293557621879
"483","Non-Private",1.58311820501341
"484","Non-Private",1.74899765388368
"485","Non-Private",1.34377290445588
"486","Non-Private",1.58118078288397
"487","Non-Private",1.5418594352417
"488","Non-Private",1.44770315445635
"489","Non-Private",1.39371515572986
"490","Non-Private",1.6387080762054
"491","Non-Private",1.41115315825778
"492","Non-Private",1.54192857601223
"493","Non-Private",1.58607540343962
"494","Non-Private",1.66423237485912
"495","Non-Private",2.08633725604344
"496","Non-Private",2.02721282921346
"497","Non-Private",1.6250501214579
"498","Non-Private",1.69070355489712
"499","Non-Private",1.63668552791497
"500","Non-Private",1.89006853771443
"501","Private",1.78973954521155
"502","Private",1.65511259793934
"503","Private",1.89629715480062
"504","Private",1.50413453686012
"505","Private",1.77899729945022
"506","Private",1.77913640323215
"507","Private",1.94775133826914
"508","Private",2.06669871263741
"509","Private",1.75341627488962
"510","Private",1.9301943407377
"511","Private",1.46083145871536
"512","Private",2.1924319752746
"513","Private",2.09803070399964
"514","Private",1.58678120181928
"515","Private",1.60277474064555
"516","Private",1.65726680308204
"517","Private",1.47070725496524
"518","Private",1.53749912699748
"519","Private",1.29118141633318
"520","Private",1.57254046980386
"521","Private",1.54665124812671
"522","Private",1.84363745866109
"523","Private",1.75234969188322
"524","Private",1.6469197692357
"525","Private",1.66840592983098
"526","Private",1.4913300765095
"527","Private",1.49849578731552
"528","Private",2.13359820488359
"529","Private",1.80310789122805
"530","Private",1.36560449362573
"531","Private",1.77049714878684
"532","Private",1.5448419898415
"533","Private",1.52959392114227
"534","Private",1.76102494655606
"535","Private",2.34499607223157
"536","Private",1.65512552604285
"537","Private",1.76800041469602
"538","Private",1.44156810501965
"539","Private",1.60838533191482
"540","Private",1.57571478137675
"541","Private",1.39339397685266
"542","Private",1.81037082142694
"543","Private",1.42562414542982
"544","Private",2.02257200633584
"545","Private",1.71350566728458
"546","Private",1.64741958521441
"547","Private",1.46824553027723
"548","Private",1.36618527602516
"549","Private",1.43041303787162
"550","Private",1.94923548457686
"551","Private",2.04299203806487
"552","Private",2.17169360160301
"553","Private",1.89618080705272
"554","Private",1.59331689846239
"555","Private",1.44558762960149
"556","Private",1.64215172637644
"557","Private",1.42930215025554
"558","Private",1.5736961603318
"559","Private",1.52872411639742
"560","Private",1.7931815878354
"561","Private",1.44976817400334
"562","Private",1.38727310337854
"563","Private",1.73921127177868
"564","Private",2.43643654515189
"565","Private",1.75385126921662
"566","Private",1.72944556398035
"567","Private",1.68845262663383
"568","Private",1.96339668605743
"569","Private",1.35733786632041
"570","Private",1.64533843111033
"571","Private",1.64174915515977
"572","Private",1.74715864816638
"573","Private",1.36950053492425
"574","Private",1.62483137094594
"575","Private",1.84593041683914
"576","Private",2.06451590136714
"577","Private",1.82263963516909
"578","Private",1.43209263956459
"579","Private",1.51424515172884
"580","Private",1.81222741419548
"581","Private",1.97671433759014
"582","Private",1.56782173720781
"583","Private",1.86407549311002
"584","Private",1.82482162381203
"585","Private",1.81596283459346
"586","Private",1.54010421175292
"587","Private",1.59105161851936
"588","Private",1.47536117839782
"589","Private",1.99023447550155
"590","Private",1.54014390419852
"591","Private",1.78427566049477
"592","Private",1.98989591908565
"593","Private",1.96727001661516
"594","Private",1.90963745801825
"595","Private",1.81816739694504
"596","Private",1.52603210541697
"597","Private",1.43609751365894
"598","Private",1.84921874424197
"599","Private",1.86264224463936
"600","Private",1.63712707638958
"601","Private",1.72937192104071
"602","Private",1.91424299250674
"603","Private",1.79555918137411
"604","Private",1.64965452312674
"605","Private",1.7616366437724
"606","Private",1.31466984630951
"607","Private",1.82586190932416
"608","Private",1.74176965239439
"609","Private",1.47140665945161
"610","Private",1.5282201756683
"611","Private",1.72182175002358
"612","Private",1.3686839060945
"613","Private",1.71872172879629
"614","Private",1.50519139748603
"615","Private",2.02383496478245
"616","Private",2.1516912848256
"617","Private",1.26456640146217
"618","Private",1.79339751520986
"619","Private",1.34293390412246
"620","Private",1.30824288534556
"621","Private",1.39013398866385
"622","Private",1.56346442560776
"623","Private",1.91997422255367
"624","Private",1.35869204412378
"625","Private",1.73940639894758
"626","Private",1.77058423068899
"627","Private",1.75164921368637
"628","Private",1.50514706262573
"629","Private",1.55901216125367
"630","Private",1.52678835974691
"631","Private",1.5852085602578
"632","Private",1.81552741091975
"633","Private",1.83592266778576
"634","Private",1.5202121005031
"635","Private",1.64533733392789
"636","Private",2.01417238928518
"637","Private",1.98225427890221
"638","Private",1.640278116011
"639","Private",1.62236409106849
"640","Private",1.55022744445696
"641","Private",1.73486434107448
"642","Private",1.74674766370826
"643","Private",1.91153857380537
"644","Private",1.8616753752469
"645","Private",1.74402968752809
"646","Private",1.50821647230865
"647","Private",1.7646358007644
"648","Private",1.70306971723941
"649","Private",1.55855003134081
"650","Private",1.70814513678542
"651","Private",1.95619784666958
"652","Private",1.4342273169181
"653","Private",1.40778961631484
"654","Private",1.94957736273163
"655","Private",1.41964521146578
"656","Private",1.84948946087885
"657","Private",1.47523964683932
"658","Private",1.76844557865476
"659","Private",1.4803901627792
"660","Private",2.09588349201019
"661","Private",1.5732080978164
"662","Private",1.47438301293119
"663","Private",1.64503234654264
"664","Private",1.55053328279806
"665","Private",1.5630760742642
"666","Private",1.59891456492686
"667","Private",2.01607442269719
"668","Private",1.40504127770294
"669","Private",1.83536232188728
"670","Private",1.6932633963103
"671","Private",1.73313976325648
"672","Private",2.063307985187
"673","Private",1.53822815018521
"674","Private",1.33547847066928
"675","Private",1.58871709798401
"676","Private",1.37289815168381
"677","Private",2.03461238164913
"678","Private",1.78014378168405
"679","Private",1.39649116451089
"680","Private",1.85351130362945
"681","Private",1.73218877855882
"682","Private",1.52447722416228
"683","Private",1.71360524377252
"684","Private",1.57921720032919
"685","Private",1.83824497601231
"686","Private",1.92652538027709
"687","Private",1.5460648662761
"688","Private",1.5358459544936
"689","Private",2.57153247552082
"690","Private",1.56862961065292
"691","Private",1.80078216254966
"692","Private",1.77750763665
"693","Private",1.60570010827613
"694","Private",1.64350506227732
"695","Private",1.33331916576811
"696","Private",1.87893610165888
"697","Private",1.57508327643481
"698","Private",1.62185050091479
"699","Private",1.60692004868315
"700","Private",1.63441010090538
"701","Private",1.65634555845129
"702","Private",1.77744736615855
"703","Private",1.66024068480135
"704","Private",1.53905637289536
"705","Private",1.42906146918511
"706","Private",1.75061718224908
"707","Private",2.27602430358435
"708","Private",1.44411967281824
"709","Private",1.65459036744855
"710","Private",1.71326814810743
"711","Private",1.88009435142347
"712","Private",1.51109071736939
"713","Private",1.61770048839096
"714","Private",1.67959076406771
"715","Private",1.82301476601781
"716","Private",1.67160064317374
"717","Private",1.47396538524335
"718","Private",1.74090796374953
"719","Private",1.65370830593984
"720","Private",1.85844595658141
"721","Private",1.89652208199741
"722","Private",1.47859793768392
"723","Private",1.65498192429692
"724","Private",1.57213710773655
"725","Private",1.65805724673472
"726","Private",1.61966594129977
"727","Private",1.42079455994932
"728","Private",1.74557806020653
"729","Private",1.78012096698336
"730","Private",1.36050232765611
"731","Private",1.4398375528937
"732","Private",1.70102420905173
"733","Private",1.49916566850314
"734","Private",1.99723745458826
"735","Private",1.56391513967764
"736","Private",1.59963230414423
"737","Private",1.70396567616393
"738","Private",1.73707807153473
"739","Private",1.89264493013364
"740","Private",1.82449273880438
"741","Private",1.82403571428391
"742","Private",1.6137200048579
"743","Private",1.47527366069573
"744","Private",1.74588499954383
"745","Private",1.69873897225207
"746","Private",1.43375946002615
"747","Private",1.63359881802473
"748","Private",1.77880177406573
"749","Private",1.71922363601229
"750","Private",1.9060994111524
"751","Private",1.87147427287684
"752","Private",1.89953984769866
"753","Private",1.72131823544275
"754","Private",2.13089530313536
"755","Private",1.52454505709689
"756","Private",1.70939928502847
"757","Private",1.41766705556449
"758","Private",1.88422640989276
"759","Private",1.71296409932815
"760","Private",1.66592626070928
"761","Private",1.94410518150751
"762","Private",1.4398224807418
"763","Private",1.43932390994712
"764","Private",2.16929399023526
"765","Private",1.92996359252309
"766","Private",1.71103096869262
"767","Private",1.60475852653878
"768","Private",1.8026392076226
"769","Private",1.95406008650686
"770","Private",1.77728286617946
"771","Private",1.74633074462819
"772","Private",1.7427934245925
"773","Private",1.28720531119947
"774","Private",1.46811819248685
"775","Private",1.50856207561107
"776","Private",1.85796210782247
"777","Private",1.69866561530347
"778","Private",1.76200934268385
"779","Private",1.4935111940551
"780","Private",1.4740548251583
"781","Private",1.61241858037522
"782","Private",1.57348574809105
"783","Private",1.88523004370118
"784","Private",1.73491460644488
"785","Private",1.59608067584723
"786","Private",1.76874223043305
"787","Private",1.40226297241768
"788","Private",1.93298983019408
"789","Private",1.85035489064742
"790","Private",1.65982887483242
"791","Private",1.3658438416752
"792","Private",2.00026723319655
"793","Private",1.35989317077465
"794","Private",1.41973556124148
"795","Private",1.59088512150886
"796","Private",1.54852938719344
"797","Private",1.83731153183202
"798","Private",1.30215371984875
"799","Private",1.85371541696497
"800","Private",2.01921656580059
"801","Private",1.92954078497318
"802","Private",1.59165982041981
"803","Private",1.64802685096307
"804","Private",1.8905718786388
"805","Private",1.98431487735852
"806","Private",2.22336499501899
"807","Private",1.54482978905877
"808","Private",1.89916838500634
"809","Private",1.71985479948478
"810","Private",1.81037831571423
"811","Private",1.90901358062149
"812","Private",1.50245782476466
"813","Private",1.87770764308476
"814","Private",2.31798758177885
"815","Private",1.75999103023385
"816","Private",1.41975749804307
"817","Private",1.74185177486265
"818","Private",1.70685149962034
"819","Private",1.74521734099752
"820","Private",2.13467394213621
"821","Private",1.80976748588038
"822","Private",1.88180431890538
"823","Private",1.66237229524231
"824","Private",1.46702828970186
"825","Private",1.49810832040137
"826","Private",1.36048594019564
"827","Private",1.92418654266903
"828","Private",1.53572560013306
"829","Private",1.89801720560998
"830","Private",1.69636522260887
"831","Private",2.03840909664743
"832","Private",1.70853475290708
"833","Private",1.84558284988304
"834","Private",1.64567055402989
"835","Private",1.41351472450343
"836","Private",1.43108507970397
"837","Private",1.63577509228588
"838","Private",1.9246874139185
"839","Private",1.64104747792687
"840","Private",1.66246001697176
"841","Private",1.37900493266092
"842","Private",1.926194876771
"843","Private",1.51324553045107
"844","Private",1.69390886618663
"845","Private",1.58693959666084
"846","Private",1.59007575638842
"847","Private",1.43020870236013
"848","Private",1.78951353491677
"849","Private",1.69860566580837
"850","Private",1.64876888091267
"851","Private",1.67185407181499
"852","Private",1.72881784607133
"853","Private",1.32383368043587
"854","Private",1.4926473473173
"855","Private",1.99488527328925
"856","Private",1.58914943136442
"857","Private",1.56888832252608
"858","Private",1.81180424383446
"859","Private",1.74594493912629
"860","Private",1.45122989892914
"861","Private",1.73269381912884
"862","Private",1.67380175963013
"863","Private",1.98721585932967
"864","Private",1.54630342202433
"865","Private",1.53486478835858
"866","Private",1.21619748879004
"867","Private",1.22424672667195
"868","Private",1.54016839497729
"869","Private",1.8065440886159
"870","Private",1.88516449344334
"871","Private",1.66682399121577
"872","Private",1.70660471990748
"873","Private",1.88262913989732
"874","Private",1.74200889291619
"875","Private",1.47836711617143
"876","Private",1.67841605817719
"877","Private",1.60918397248829
"878","Private",1.38825118626932
"879","Private",1.56612032976375
"880","Private",1.5688946756341
"881","Private",1.53483837826138
"882","Private",1.45539478878478
"883","Private",1.75980664033023
"884","Private",1.79990111923217
"885","Private",1.90689200677739
"886","Private",1.43581604295875
"887","Private",1.762433832993
"888","Private",1.5057040261869
"889","Private",1.78216444618187
"890","Private",1.71588994308499
"891","Private",2.51260130231341
"892","Private",1.49860064440657
"893","Private",1.19225682482888
"894","Private",1.49392307515765
"895","Private",1.60114278676138
"896","Private",1.75336624996968
"897","Private",2.07412541524716
"898","Private",1.62592605580427
"899","Private",1.61654232162579
"900","Private",1.78593580392479
"901","Private",1.73191455348595
"902","Private",1.50758386605036
"903","Private",1.50584242815346
"904","Private",1.95836943390751
"905","Private",1.86351830708854
"906","Private",1.59410212242345
"907","Private",1.47706570479782
"908","Private",1.45520587498244
"909","Private",1.71854069690408
"910","Private",1.77883886786131
"911","Private",1.72477313294962
"912","Private",1.93936520408777
"913","Private",1.73455590011127
"914","Private",2.03204595004784
"915","Private",1.67872738710033
"916","Private",1.86871878040781
"917","Private",1.67351449448707
"918","Private",2.49158970297328
"919","Private",2.42726300570922
"920","Private",2.16140654892117
"921","Private",1.58546521188826
"922","Private",1.81094504978214
"923","Private",1.47618817270828
"924","Private",1.65339205448664
"925","Private",1.63787698977918
"926","Private",1.90634628492205
"927","Private",1.98660969527456
"928","Private",1.43355336889247
"929","Private",1.67973987681267
"930","Private",1.91356688173396
"931","Private",1.96003364542
"932","Private",1.46157061848947
"933","Private",1.61579375357984
"934","Private",1.26437188762886
"935","Private",1.66047824195816
"936","Private",1.62486085921127
"937","Private",1.75424373926117
"938","Private",1.58345533385369
"939","Private",1.77214257815371
"940","Private",1.43794086661908
"941","Private",1.94684036289549
"942","Private",1.82673754730754
"943","Private",1.56776106213202
"944","Private",1.59708241196263
"945","Private",1.33146890247819
"946","Private",1.49806892078998
"947","Private",1.57634714497719
"948","Private",2.05113370699811
"949","Private",2.13755794946837
"950","Private",1.75416443374292
"951","Private",1.44890533581907
"952","Private",1.7045609024991
"953","Private",1.94428938444048
"954","Private",1.63356349702391
"955","Private",1.51947377664229
"956","Private",1.68702127594043
"957","Private",1.65999668939561
"958","Private",1.76883130815512
"959","Private",1.57071796086421
"960","Private",1.51877211965203
"961","Private",1.68305359619632
"962","Private",1.39206701316085
"963","Private",1.90729600768854
"964","Private",1.80167815041479
"965","Private",1.77534052586521
"966","Private",1.84721649105288
"967","Private",1.43942011557689
"968","Private",1.37566284538088
"969","Private",1.82972844137364
"970","Private",1.76915918927153
"971","Private",1.71067335646621
"972","Private",1.61880873390413
"973","Private",1.74179418033376
"974","Private",1.81863835515242
"975","Private",1.69963782950288
"976","Private",1.52307187143431
"977","Private",1.5750578837614
"978","Private",1.51277438594935
"979","Private",1.61811948071867
"980","Private",1.48230369358345
"981","Private",1.666034451675
"982","Private",1.57878637749198
"983","Private",1.76851629733755
"984","Private",2.04467541476219
"985","Private",2.04706492778059
"986","Private",1.42750710976606
"987","Private",1.42132492448481
"988","Private",1.79301600021925
"989","Private",2.01215084969975
"990","Private",1.66627393345311
"991","Private",1.77407234569084
"992","Private",1.57025352773965
"993","Private",1.47496251280708
"994","Private",1.57439877671118
"995","Private",1.49583241121254
"996","Private",1.78663529613924
"997","Private",1.80603874866871
"998","Private",1.61248721350663
"999","Private",1.48243736836961
"1000","Private",1.16339127084787


==> Experiments/Data/HIV_Transmission_Network/Results/Parametric_Bootstrap/Social_Network/ParamBoot.csv <==
"","type","beta.est"
"1","Non-Private",1.75253503696172
"2","Non-Private",1.78603000202906
"3","Non-Private",1.44184790536656
"4","Non-Private",1.71290112354692
"5","Non-Private",1.85280580359986
"6","Non-Private",2.04778725857704
"7","Non-Private",1.70061352984907
"8","Non-Private",2.01334720291621
"9","Non-Private",1.8627695856231
"10","Non-Private",1.67181898595758
"11","Non-Private",1.84076708634852
"12","Non-Private",2.12305414371754
"13","Non-Private",1.63632785481615
"14","Non-Private",1.7797439572427
"15","Non-Private",1.50733671604915
"16","Non-Private",1.94405064716126
"17","Non-Private",1.71031215373295
"18","Non-Private",2.06420907904465
"19","Non-Private",1.89284813419942
"20","Non-Private",1.94666531761278
"21","Non-Private",1.61895863782473
"22","Non-Private",1.99886073611861
"23","Non-Private",1.63380790509315
"24","Non-Private",2.02950592402431
"25","Non-Private",1.65350161254961
"26","Non-Private",1.64821768570643
"27","Non-Private",1.71300429646272
"28","Non-Private",1.55046324366634
"29","Non-Private",1.89027462180796
"30","Non-Private",1.66238488911057
"31","Non-Private",2.1645943549642
"32","Non-Private",2.00120222888692
"33","Non-Private",1.73379622284694
"34","Non-Private",1.69130018368504
"35","Non-Private",1.73501803272069
"36","Non-Private",1.66151654562463
"37","Non-Private",1.72320643412506
"38","Non-Private",2.17140084774208
"39","Non-Private",1.82556571587318
"40","Non-Private",1.93491617676028
"41","Non-Private",1.93593274191503
"42","Non-Private",1.49286831214067
"43","Non-Private",1.78574677806967
"44","Non-Private",1.9145327352646
"45","Non-Private",1.68929750170515
"46","Non-Private",1.87438576196806
"47","Non-Private",1.69395991276571
"48","Non-Private",1.58096755819894
"49","Non-Private",1.58919689984776
"50","Non-Private",1.64489063772038
"51","Non-Private",1.89300882589093
"52","Non-Private",1.87633121576966
"53","Non-Private",1.56463377859817
"54","Non-Private",1.69953420160375
"55","Non-Private",1.71646153223459
"56","Non-Private",1.60689762316807
"57","Non-Private",2.00535378392588
"58","Non-Private",2.0148890412452
"59","Non-Private",1.7201990901127
"60","Non-Private",2.21412935417638
"61","Non-Private",1.51538309904682
"62","Non-Private",1.97185448978432
"63","Non-Private",2.02490218801514
"64","Non-Private",1.87427785543415
"65","Non-Private",1.94568585444581
"66","Non-Private",1.89795025426302
"67","Non-Private",1.75604257770939
"68","Non-Private",1.65123975490203
"69","Non-Private",1.71158423584248
"70","Non-Private",1.8671033185652
"71","Non-Private",1.5625443272796
"72","Non-Private",1.99520946927145
"73","Non-Private",2.04622304752106
"74","Non-Private",2.22223451303594
"75","Non-Private",1.56114360765329
"76","Non-Private",1.87954513425444
"77","Non-Private",1.77737513222074
"78","Non-Private",2.11569703387761
"79","Non-Private",1.56891793651601
"80","Non-Private",1.66130084121641
"81","Non-Private",1.83978370369486
"82","Non-Private",1.96837740934143
"83","Non-Private",2.0112109521651
"84","Non-Private",1.79422037637609
"85","Non-Private",1.53576164986639
"86","Non-Private",1.62709251307097
"87","Non-Private",1.85034596797243
"88","Non-Private",1.98106397419514
"89","Non-Private",2.36558331303063
"90","Non-Private",1.63121269982958
"91","Non-Private",2.05432809546491
"92","Non-Private",2.06495252540512
"93","Non-Private",1.97816344682085
"94","Non-Private",1.7684395001326
"95","Non-Private",1.76219454515578
"96","Non-Private",1.77923903388321
"97","Non-Private",2.04388366253617
"98","Non-Private",1.80201916719978
"99","Non-Private",1.67280678514158
"100","Non-Private",1.83223871185856
"101","Non-Private",1.94048210994825
"102","Non-Private",1.66823608506604
"103","Non-Private",1.91340931870809
"104","Non-Private",2.0854799154312
"105","Non-Private",1.64205551625618
"106","Non-Private",1.60833075042511
"107","Non-Private",1.97628336047017
"108","Non-Private",2.06410550529963
"109","Non-Private",1.62937452679795
"110","Non-Private",1.7510338384013
"111","Non-Private",1.61838635214909
"112","Non-Private",1.87657678712753
"113","Non-Private",1.39099397734229
"114","Non-Private",1.72789298764068
"115","Non-Private",1.62143089660349
"116","Non-Private",1.92274252506178
"117","Non-Private",1.84139274140743
"118","Non-Private",1.42617375956422
"119","Non-Private",1.84770851199931
"120","Non-Private",1.54396562887458
"121","Non-Private",1.98663210717389
"122","Non-Private",1.95534657662907
"123","Non-Private",1.74611180095461
"124","Non-Private",1.77496832740655
"125","Non-Private",1.83495795961296
"126","Non-Private",1.78838710252702
"127","Non-Private",1.61793611939988
"128","Non-Private",1.5159319332691
"129","Non-Private",1.62684371121129
"130","Non-Private",1.51269500773436
"131","Non-Private",1.96192359531183
"132","Non-Private",1.49606941923512
"133","Non-Private",1.61376160278893
"134","Non-Private",1.96916065678649
"135","Non-Private",1.53762532033492
"136","Non-Private",1.65474556898569
"137","Non-Private",1.85381136679694
"138","Non-Private",2.11397175056882
"139","Non-Private",2.02897531023777
"140","Non-Private",2.13324761731498
"141","Non-Private",1.71519051910838
"142","Non-Private",1.77787318362895
"143","Non-Private",2.05157232097338
"144","Non-Private",1.69410441876655
"145","Non-Private",1.59438066284275
"146","Non-Private",2.06193567271481
"147","Non-Private",1.71491853143036
"148","Non-Private",1.79250574134402
"149","Non-Private",1.75591469918669
"150","Non-Private",2.12674914099438
"151","Non-Private",2.01125154693186
"152","Non-Private",1.78027161759434
"153","Non-Private",2.26404640068128
"154","Non-Private",2.53734831137403
"155","Non-Private",2.22530922829429
"156","Non-Private",1.46743664040142
"157","Non-Private",2.01535063359057
"158","Non-Private",1.73310039983847
"159","Non-Private",1.7611655032611
"160","Non-Private",2.15629177184386
"161","Non-Private",1.68988480848905
"162","Non-Private",1.58619547021105
"163","Non-Private",1.68588272199715
"164","Non-Private",1.82592487090726
"165","Non-Private",1.74994264017818
"166","Non-Private",1.84600339935164
"167","Non-Private",1.82801087267585
"168","Non-Private",1.70323990040375
"169","Non-Private",2.01336886609856
"170","Non-Private",1.53433979801694
"171","Non-Private",1.7966443428408
"172","Non-Private",1.84065502298715
"173","Non-Private",1.48896837408757
"174","Non-Private",1.89815997221431
"175","Non-Private",1.78155192611726
"176","Non-Private",1.99700596148793
"177","Non-Private",1.84122735912088
"178","Non-Private",2.37511888498347
"179","Non-Private",1.65376807179373
"180","Non-Private",1.54324749426914
"181","Non-Private",1.83931447585759
"182","Non-Private",1.55837621982597
"183","Non-Private",1.76359694840432
"184","Non-Private",1.54961244284491
"185","Non-Private",1.76869395161179
"186","Non-Private",1.66397076384353
"187","Non-Private",1.76279138058151
"188","Non-Private",2.03857876956343
"189","Non-Private",1.76464451688065
"190","Non-Private",1.61125910379567
"191","Non-Private",1.56082212392155
"192","Non-Private",1.835555107248
"193","Non-Private",1.85299420680367
"194","Non-Private",1.84538062988976
"195","Non-Private",1.69331673907506
"196","Non-Private",1.77706953168963
"197","Non-Private",1.92955849147607
"198","Non-Private",1.69075759648783
"199","Non-Private",1.712199102647
"200","Non-Private",1.84396520426094
"201","Non-Private",1.69370776594791
"202","Non-Private",1.68963155611738
"203","Non-Private",2.19224721935162
"204","Non-Private",1.61877006553208
"205","Non-Private",1.80574477572253
"206","Non-Private",1.79935943070918
"207","Non-Private",1.86399016927255
"208","Non-Private",1.96133908982121
"209","Non-Private",1.74614746651304
"210","Non-Private",1.60395189123307
"211","Non-Private",2.01237581547009
"212","Non-Private",1.81834033039556
"213","Non-Private",1.73441230790614
"214","Non-Private",1.76564360007403
"215","Non-Private",1.74329711905296
"216","Non-Private",1.60198871281763
"217","Non-Private",2.22154459371363
"218","Non-Private",2.02249747963501
"219","Non-Private",1.83874585263293
"220","Non-Private",1.79346077008127
"221","Non-Private",1.84745776593138
"222","Non-Private",1.70466126014653
"223","Non-Private",1.61516038371457
"224","Non-Private",1.67558705662895
"225","Non-Private",1.79865331799152
"226","Non-Private",1.87036826304377
"227","Non-Private",1.73680380941195
"228","Non-Private",1.98397274233901
"229","Non-Private",1.77431151664707
"230","Non-Private",1.97074393525303
"231","Non-Private",1.83067612369943
"232","Non-Private",2.04446024859474
"233","Non-Private",1.7172522238735
"234","Non-Private",1.8876900415454
"235","Non-Private",1.85606199953517
"236","Non-Private",1.5274934254879
"237","Non-Private",2.02779520718736
"238","Non-Private",1.95889438916464
"239","Non-Private",1.71796163671141
"240","Non-Private",1.59654960994333
"241","Non-Private",1.94291069805657
"242","Non-Private",1.9465206077922
"243","Non-Private",1.77846905037699
"244","Non-Private",1.6349185809143
"245","Non-Private",1.70806009377277
"246","Non-Private",1.49544168088002
"247","Non-Private",2.01878271924834
"248","Non-Private",1.47468466455814
"249","Non-Private",1.84951630386425
"250","Non-Private",2.12976452810987
"251","Non-Private",1.82280889718476
"252","Non-Private",1.95710270805762
"253","Non-Private",1.74344517606392
"254","Non-Private",1.73352734203647
"255","Non-Private",1.75285152956134
"256","Non-Private",1.75452983981089
"257","Non-Private",1.79593810164125
"258","Non-Private",1.62444795294042
"259","Non-Private",1.89575847403773
"260","Non-Private",1.83151590072698
"261","Non-Private",1.53700093676082
"262","Non-Private",1.98751425299446
"263","Non-Private",1.85993001265903
"264","Non-Private",1.80528995473605
"265","Non-Private",1.94842280733271
"266","Non-Private",1.73375016727253
"267","Non-Private",1.55703169284646
"268","Non-Private",1.80462888719462
"269","Non-Private",2.01541800040043
"270","Non-Private",1.74414447615998
"271","Non-Private",1.97982444861383
"272","Non-Private",2.13382763483309
"273","Non-Private",1.51047198660835
"274","Non-Private",1.77459796853484
"275","Non-Private",1.74477135616408
"276","Non-Private",1.81004936370612
"277","Non-Private",1.64010086815451
"278","Non-Private",1.79279344974352
"279","Non-Private",1.6671537895204
"280","Non-Private",1.5384228846454
"281","Non-Private",1.53596451419653
"282","Non-Private",1.98746523817641
"283","Non-Private",1.58825937578181
"284","Non-Private",2.06778365846049
"285","Non-Private",1.80342981528109
"286","Non-Private",1.98678910320902
"287","Non-Private",1.58543432970981
"288","Non-Private",1.83022446085876
"289","Non-Private",2.12373743743159
"290","Non-Private",1.73935473791092
"291","Non-Private",1.6504408062398
"292","Non-Private",2.02536389939722
"293","Non-Private",2.03720800491152
"294","Non-Private",1.79967393760454
"295","Non-Private",1.94314152117941
"296","Non-Private",1.95594241546115
"297","Non-Private",1.62937966180474
"298","Non-Private",1.61198912220838
"299","Non-Private",1.46425507122233
"300","Non-Private",1.68754757090475
"301","Non-Private",1.85645275799735
"302","Non-Private",2.13814461259444
"303","Non-Private",1.86611121049403
"304","Non-Private",1.83498392058028
"305","Non-Private",1.69791773320139
"306","Non-Private",1.70074416446414
"307","Non-Private",1.96871344883547
"308","Non-Private",1.64114808074981
"309","Non-Private",2.12096019698926
"310","Non-Private",1.99064917898932
"311","Non-Private",1.4398703088758
"312","Non-Private",2.1638762884684
"313","Non-Private",1.99298064686034
"314","Non-Private",1.9044396396223
"315","Non-Private",1.88957326040606
"316","Non-Private",1.87913186372951
"317","Non-Private",1.62670567956292
"318","Non-Private",1.62671129239229
"319","Non-Private",1.65901317675047
"320","Non-Private",1.86901596410952
"321","Non-Private",1.63773443777915
"322","Non-Private",1.67004516435345
"323","Non-Private",1.96650513665404
"324","Non-Private",1.87290442566615
"325","Non-Private",1.87097898450122
"326","Non-Private",1.73198284899946
"327","Non-Private",2.17977997409214
"328","Non-Private",1.82853762663748
"329","Non-Private",1.76116296625326
"330","Non-Private",1.5073630529193
"331","Non-Private",1.7046552504476
"332","Non-Private",1.94264465071461
"333","Non-Private",2.05360486978284
"334","Non-Private",2.18687142328515
"335","Non-Private",1.59390646303951
"336","Non-Private",1.66107196041551
"337","Non-Private",1.87309690775291
"338","Non-Private",1.87397452124925
"339","Non-Private",1.86981234475767
"340","Non-Private",1.90964424108168
"341","Non-Private",2.18402502313563
"342","Non-Private",1.93261941044384
"343","Non-Private",1.828043690186
"344","Non-Private",1.69361801401024
"345","Non-Private",1.74595609414681
"346","Non-Private",1.73501630102431
"347","Non-Private",1.83144434458736
"348","Non-Private",1.74689619860495
"349","Non-Private",1.68983381330787
"350","Non-Private",1.64099756231438
"351","Non-Private",1.56271018645559
"352","Non-Private",1.81000481591336
"353","Non-Private",1.71251605393356
"354","Non-Private",1.66509650230588
"355","Non-Private",1.93109969077204
"356","Non-Private",1.8254032223066
"357","Non-Private",1.74655178798236
"358","Non-Private",1.96022108456623
"359","Non-Private",2.0647183973124
"360","Non-Private",1.7615859991922
"361","Non-Private",1.54737111305173
"362","Non-Private",1.99819795994983
"363","Non-Private",1.61277422425346
"364","Non-Private",1.57950884438104
"365","Non-Private",1.35192856065998
"366","Non-Private",1.5746669532378
"367","Non-Private",2.14835480290111
"368","Non-Private",1.74284985231376
"369","Non-Private",1.63041126390274
"370","Non-Private",1.87161685063938
"371","Non-Private",1.89320828951683
"372","Non-Private",1.53804557670705
"373","Non-Private",2.38540184723382
"374","Non-Private",1.87835243858084
"375","Non-Private",1.97143256699271
"376","Non-Private",1.62743126119382
"377","Non-Private",1.59491741280756
"378","Non-Private",1.68129109545322
"379","Non-Private",1.8969639754437
"380","Non-Private",1.77738733404089
"381","Non-Private",1.82123762642357
"382","Non-Private",1.86697852341144
"383","Non-Private",1.64843565715838
"384","Non-Private",1.9760624834765
"385","Non-Private",1.51964788278361
"386","Non-Private",1.58827301972767
"387","Non-Private",1.62689350411161
"388","Non-Private",1.99469646470116
"389","Non-Private",2.03967306262645
"390","Non-Private",1.90428090514159
"391","Non-Private",2.01140468334718
"392","Non-Private",1.66080409470228
"393","Non-Private",1.68640808696586
"394","Non-Private",1.66707933780625
"395","Non-Private",1.63340662409875
"396","Non-Private",1.63713904040112
"397","Non-Private",1.98476330751961
"398","Non-Private",2.05099786275128
"399","Non-Private",1.69907987742224
"400","Non-Private",1.75825389895983
"401","Non-Private",1.76806489372016
"402","Non-Private",1.95753803863415
"403","Non-Private",2.12339945906273
"404","Non-Private",1.83843049972999
"405","Non-Private",1.90569312895395
"406","Non-Private",1.91573222155565
"407","Non-Private",1.85016601594189
"408","Non-Private",1.91233850259722
"409","Non-Private",2.10708814846255
"410","Non-Private",1.75209097199899
"411","Non-Private",1.69150930682703
"412","Non-Private",1.77793339640118
"413","Non-Private",1.90968131778434
"414","Non-Private",1.64373988297324
"415","Non-Private",1.91224160382584
"416","Non-Private",1.89900876010149
"417","Non-Private",1.4415076618644
"418","Non-Private",1.71128771397783
"419","Non-Private",1.72228245130932
"420","Non-Private",2.21169847745075
"421","Non-Private",1.91966529958069
"422","Non-Private",1.96046772225205
"423","Non-Private",1.94884163199063
"424","Non-Private",1.98599492875295
"425","Non-Private",1.62668346438139
"426","Non-Private",1.89598228711237
"427","Non-Private",1.93300262336372
"428","Non-Private",1.63340167632634
"429","Non-Private",1.83115336628614
"430","Non-Private",1.99230168610014
"431","Non-Private",1.58404632532136
"432","Non-Private",2.22672877200211
"433","Non-Private",1.59106864485464
"434","Non-Private",2.11481577112869
"435","Non-Private",2.07396199179532
"436","Non-Private",2.2934529253676
"437","Non-Private",1.74821907700878
"438","Non-Private",2.43959135496861
"439","Non-Private",2.06524985499015
"440","Non-Private",1.75336853389962
"441","Non-Private",1.72773204020699
"442","Non-Private",1.88242032234317
"443","Non-Private",1.722426901736
"444","Non-Private",1.87963860961103
"445","Non-Private",1.95862353093628
"446","Non-Private",1.67166207724034
"447","Non-Private",1.78359804458606
"448","Non-Private",1.51958542721904
"449","Non-Private",1.99930447745514
"450","Non-Private",1.83834421581143
"451","Non-Private",1.70883558049601
"452","Non-Private",1.62031917691923
"453","Non-Private",1.74468872255707
"454","Non-Private",1.82502626628939
"455","Non-Private",2.03226145937944
"456","Non-Private",1.83214679314026
"457","Non-Private",1.84828258435577
"458","Non-Private",1.78124682952534
"459","Non-Private",1.74662277119412
"460","Non-Private",1.69863632196131
"461","Non-Private",1.85339343535604
"462","Non-Private",2.03038024228792
"463","Non-Private",1.58303642201821
"464","Non-Private",2.0489979933536
"465","Non-Private",1.90913083149877
"466","Non-Private",1.52466883238555
"467","Non-Private",2.06243001442844
"468","Non-Private",1.54846229661944
"469","Non-Private",1.91658166570392
"470","Non-Private",1.93133652274063
"471","Non-Private",1.55373766480584
"472","Non-Private",1.71447078716039
"473","Non-Private",1.75054119645981
"474","Non-Private",1.73317103188293
"475","Non-Private",1.71026658646441
"476","Non-Private",1.93864702039841
"477","Non-Private",1.79637115604993
"478","Non-Private",1.4726277703724
"479","Non-Private",1.76440587039148
"480","Non-Private",1.79906049901872
"481","Non-Private",1.97547081551897
"482","Non-Private",1.88502782482272
"483","Non-Private",1.62873880415011
"484","Non-Private",1.81798292150373
"485","Non-Private",2.05717870112947
"486","Non-Private",1.8153204613641
"487","Non-Private",1.92557310408798
"488","Non-Private",1.95616814344453
"489","Non-Private",1.79053161655025
"490","Non-Private",1.74300804445422
"491","Non-Private",2.1782773094109
"492","Non-Private",1.85998384114504
"493","Non-Private",1.81810221089197
"494","Non-Private",1.91348108948977
"495","Non-Private",1.77246743443866
"496","Non-Private",1.71207231499376
"497","Non-Private",2.01593500807905
"498","Non-Private",1.65037382568936
"499","Non-Private",1.78915971404356
"500","Non-Private",1.93039829712687
"501","Private",2.33462554825787
"502","Private",2.09328464135808
"503","Private",1.8609249379112
"504","Private",1.70477493125549
"505","Private",2.35202273662025
"506","Private",1.58177318561908
"507","Private",2.03244432066014
"508","Private",1.58900983975041
"509","Private",1.40289879023887
"510","Private",1.91845086290118
"511","Private",1.89798467984628
"512","Private",1.99570626759939
"513","Private",1.75345731691377
"514","Private",1.70090160340928
"515","Private",1.81783955448403
"516","Private",1.84668079767487
"517","Private",2.14071832276695
"518","Private",1.69974055513988
"519","Private",2.02640978047544
"520","Private",2.21489451682024
"521","Private",1.64885880057841
"522","Private",1.67228098855392
"523","Private",2.16588439902951
"524","Private",1.99699893599196
"525","Private",1.62740315281458
"526","Private",2.04028844960042
"527","Private",2.16359165444528
"528","Private",2.26495837555813
"529","Private",2.04882869538504
"530","Private",1.67888667670313
"531","Private",1.94895481797916
"532","Private",1.83183104756514
"533","Private",1.63690365298778
"534","Private",1.94167119644459
"535","Private",1.98627257356787
"536","Private",1.75719836554683
"537","Private",1.86165845854258
"538","Private",1.71118671024009
"539","Private",1.67982571798963
"540","Private",1.8133714048867
"541","Private",1.83006730981567
"542","Private",2.1734844389545
"543","Private",1.65895825772421
"544","Private",1.8737652126948
"545","Private",2.28115646950386
"546","Private",1.88571934462616
"547","Private",1.88019762804032
"548","Private",1.84449998820354
"549","Private",1.83389018151551
"550","Private",2.01206508667052
"551","Private",1.81618589833477
"552","Private",1.78385550725302
"553","Private",1.66190107707093
"554","Private",2.05622531309175
"555","Private",1.86147398967699
"556","Private",2.17486506143214
"557","Private",1.66329691584443
"558","Private",2.02861348732212
"559","Private",1.49536876094225
"560","Private",1.71178405859219
"561","Private",1.66665248122467
"562","Private",1.52108302708748
"563","Private",1.95722765476664
"564","Private",1.73155737119312
"565","Private",2.18352179376032
"566","Private",1.80673976096952
"567","Private",1.62881968123401
"568","Private",2.08535379174719
"569","Private",1.99038527803929
"570","Private",1.84758542646069
"571","Private",1.95535353623383
"572","Private",1.98779439276908
"573","Private",1.96197135555538
"574","Private",1.65207915490042
"575","Private",1.96643581197926
"576","Private",1.80840327803081
"577","Private",1.78708472630068
"578","Private",2.01260390654475
"579","Private",2.05749652798032
"580","Private",2.29520241605909
"581","Private",1.58142235685985
"582","Private",2.34416924102855
"583","Private",2.07336540394093
"584","Private",1.52456087642249
"585","Private",2.02399137297674
"586","Private",2.02184898530285
"587","Private",1.82161347465151
"588","Private",1.65379660477684
"589","Private",2.02193835653046
"590","Private",2.07118900876431
"591","Private",1.59526894031027
"592","Private",1.63932130658081
"593","Private",2.23047828190699
"594","Private",1.92991956423694
"595","Private",1.54731905136923
"596","Private",1.77134956204977
"597","Private",2.14172732017102
"598","Private",1.91827505847489
"599","Private",1.92451792085257
"600","Private",2.03122862164323
"601","Private",1.65456833711459
"602","Private",1.90700012145018
"603","Private",1.69842051161096
"604","Private",1.72717492021002
"605","Private",1.58202612734352
"606","Private",1.79780846666133
"607","Private",1.69820964886558
"608","Private",1.73296300233092
"609","Private",2.11509651584798
"610","Private",1.38915119717298
"611","Private",1.95116023940792
"612","Private",1.78079651646179
"613","Private",1.63962666260567
"614","Private",1.88833120991591
"615","Private",1.93072138432694
"616","Private",1.69927742301045
"617","Private",1.73909772407338
"618","Private",1.66580551041321
"619","Private",2.07612960008756
"620","Private",2.07372411687521
"621","Private",1.95931957196172
"622","Private",1.76131850396236
"623","Private",1.83895516780608
"624","Private",2.23408655688064
"625","Private",1.81019788274412
"626","Private",1.54911617328433
"627","Private",1.65723284535067
"628","Private",1.98420453035815
"629","Private",1.89750256827005
"630","Private",1.87587508373519
"631","Private",1.54606911387304
"632","Private",1.3915780578716
"633","Private",1.71270693698319
"634","Private",1.7656378079582
"635","Private",1.9734371051
"636","Private",2.08338979358546
"637","Private",1.85553845361113
"638","Private",1.83504136100234
"639","Private",1.74575298646945
"640","Private",1.70079045483836
"641","Private",1.77229735798221
"642","Private",1.81527935490319
"643","Private",2.03445548419104
"644","Private",1.90452186910565
"645","Private",2.31483741713685
"646","Private",1.86140835654996
"647","Private",1.76149602344995
"648","Private",1.76379511072011
"649","Private",1.93145746462837
"650","Private",1.52242479309654
"651","Private",1.80724536025689
"652","Private",1.8123630580622
"653","Private",2.00326539061542
"654","Private",2.09627224223995
"655","Private",2.25752464741883
"656","Private",2.16702446263102
"657","Private",1.96678944739851
"658","Private",2.32136708430934
"659","Private",1.69822029672605
"660","Private",1.70326737923453
"661","Private",1.76064278074482
"662","Private",1.78102572187414
"663","Private",1.63973457783565
"664","Private",1.6476564824098
"665","Private",1.84532071609127
"666","Private",1.98795259035471
"667","Private",1.67378707798072
"668","Private",1.76698734955623
"669","Private",1.95252458165783
"670","Private",1.61613938614004
"671","Private",1.83006021338233
"672","Private",1.68701125719439
"673","Private",2.00336387253064
"674","Private",1.70807667913666
"675","Private",1.86695579681063
"676","Private",1.5754753562064
"677","Private",1.93942110350712
"678","Private",2.23578513283589
"679","Private",1.85641780762151
"680","Private",1.90866259366179
"681","Private",1.74865702991304
"682","Private",1.85496640558572
"683","Private",1.83422186131912
"684","Private",1.77556941827809
"685","Private",1.6881463403052
"686","Private",1.71013085574415
"687","Private",1.51222932069465
"688","Private",2.13884281158444
"689","Private",2.30512278568768
"690","Private",1.73765896236937
"691","Private",2.21063248799994
"692","Private",1.77199374365426
"693","Private",2.00722924585508
"694","Private",1.94183371876425
"695","Private",2.04519449781916
"696","Private",2.42000874704619
"697","Private",1.88144964278893
"698","Private",1.9843796910582
"699","Private",2.04829836451695
"700","Private",1.70927026743697
"701","Private",2.05404612738084
"702","Private",1.75896086232869
"703","Private",2.21405788553842
"704","Private",1.68798532016307
"705","Private",1.62400956118368
"706","Private",1.93007727161911
"707","Private",1.95956910925159
"708","Private",1.68195734024897
"709","Private",2.00189244094684
"710","Private",2.01953388627448
"711","Private",2.09653529081639
"712","Private",1.87828623121124
"713","Private",2.04943052088694
"714","Private",1.8083452284005
"715","Private",1.71877461951154
"716","Private",1.96172077307852
"717","Private",2.04248637650922
"718","Private",1.6932019224332
"719","Private",1.84330017969315
"720","Private",1.58363652088404
"721","Private",1.85552733387749
"722","Private",1.9969224650086
"723","Private",1.77843019420112
"724","Private",1.75309664378994
"725","Private",2.00596855062089
"726","Private",1.74177683929281
"727","Private",1.99584845158643
"728","Private",1.79911467706507
"729","Private",1.90322643302608
"730","Private",1.83189166530638
"731","Private",2.32847825269848
"732","Private",2.0395274047635
"733","Private",1.66725752115045
"734","Private",2.35872598574235
"735","Private",2.29839270511222
"736","Private",1.83870381762217
"737","Private",1.81655136151527
"738","Private",1.86995441795386
"739","Private",1.90490883211831
"740","Private",1.81308652405786
"741","Private",1.84451171287498
"742","Private",1.77602595799472
"743","Private",1.94472686971215
"744","Private",1.76137875798135
"745","Private",1.79867363857204
"746","Private",1.99150365692331
"747","Private",2.0752469526631
"748","Private",1.61016504812416
"749","Private",1.86542824814217
"750","Private",2.0445847765449
"751","Private",1.98029861345841
"752","Private",2.04740986803197
"753","Private",2.210834292495
"754","Private",2.16696767073421
"755","Private",1.93487519751014
"756","Private",1.65143220374689
"757","Private",1.9462354402286
"758","Private",1.72328266645084
"759","Private",2.35632064832601
"760","Private",2.33174982097366
"761","Private",1.78268968060865
"762","Private",1.89537567264746
"763","Private",1.90149217043018
"764","Private",1.77925380188133
"765","Private",1.869226386763
"766","Private",1.54864171735968
"767","Private",2.17859339334273
"768","Private",1.62185824815819
"769","Private",1.80479423064377
"770","Private",2.15405465707502
"771","Private",1.89508027277615
"772","Private",2.33562520069534
"773","Private",1.57725970244937
"774","Private",1.92117451838665
"775","Private",1.81092302219346
"776","Private",1.75652530370102
"777","Private",1.73483345704218
"778","Private",1.9146543198513
"779","Private",1.55085956063114
"780","Private",2.22061815086798
"781","Private",2.29152328879965
"782","Private",1.79017257296317
"783","Private",1.77696307595787
"784","Private",1.49191700377762
"785","Private",2.13946388149559
"786","Private",1.73923049523738
"787","Private",2.32904925269838
"788","Private",1.69169303137506
"789","Private",1.61997338948458
"790","Private",1.88803659070852
"791","Private",1.85999604669651
"792","Private",1.6820805729742
"793","Private",2.05338945014137
"794","Private",1.77758088629853
"795","Private",1.95641041022519
"796","Private",1.78166228187089
"797","Private",1.7414243877894
"798","Private",1.86702540795195
"799","Private",1.98152776261313
"800","Private",1.88219185247749
"801","Private",1.82333606380317
"802","Private",2.03625317443868
"803","Private",1.89339376037283
"804","Private",1.92072004585714
"805","Private",1.66480373649037
"806","Private",1.73420157659846
"807","Private",2.28042769177109
"808","Private",1.48822203248497
"809","Private",1.80525555427722
"810","Private",1.72297463358548
"811","Private",2.04835268156368
"812","Private",2.05558648399599
"813","Private",1.83806590551542
"814","Private",1.92962741060441
"815","Private",2.11551561277999
"816","Private",1.76731555580838
"817","Private",1.6909262366153
"818","Private",2.17488497449865
"819","Private",1.89130190715709
"820","Private",1.89678861980241
"821","Private",1.8284920000003
"822","Private",2.0792548374221
"823","Private",1.70242450855984
"824","Private",1.69163808837745
"825","Private",1.83997216818288
"826","Private",1.63854594948377
"827","Private",1.64137381472209
"828","Private",1.81217160888133
"829","Private",1.7974369476589
"830","Private",1.87155508316681
"831","Private",1.93262687158023
"832","Private",2.01111623983354
"833","Private",2.17547718764627
"834","Private",2.19091737580907
"835","Private",1.69933597252188
"836","Private",2.17088101535895
"837","Private",2.02741165377476
"838","Private",2.18205656001164
"839","Private",1.72548827859815
"840","Private",1.77342003631828
"841","Private",1.95576655163108
"842","Private",1.87629271550976
"843","Private",1.89658766130561
"844","Private",1.74054662323273
"845","Private",2.19915825934624
"846","Private",1.72733390084638
"847","Private",1.79836455787616
"848","Private",1.7590916707345
"849","Private",2.22816448140999
"850","Private",1.57197409577316
"851","Private",1.95801032202436
"852","Private",1.9685815699813
"853","Private",1.71610432593428
"854","Private",1.86067554686934
"855","Private",2.00572613559712
"856","Private",1.86702997001846
"857","Private",1.83950197211464
"858","Private",1.58729748610666
"859","Private",2.07998824318481
"860","Private",1.80218595634625
"861","Private",1.46563606245817
"862","Private",2.48118239324608
"863","Private",1.89890941112406
"864","Private",1.79707841286061
"865","Private",1.94684433965003
"866","Private",1.84224278901558
"867","Private",2.1909768929446
"868","Private",2.00245268073838
"869","Private",1.73917395078685
"870","Private",1.60409328496098
"871","Private",1.84105439871656
"872","Private",1.61840657981681
"873","Private",1.66430166790996
"874","Private",1.81097637813917
"875","Private",1.76264007327221
"876","Private",1.80159957340351
"877","Private",1.85154597633509
"878","Private",2.08206491676383
"879","Private",2.01892279056396
"880","Private",1.65105124510893
"881","Private",1.64081132973672
"882","Private",1.56936472339552
"883","Private",2.12263901397225
"884","Private",2.09997464209729
"885","Private",1.9750629305067
"886","Private",1.8526272647448
"887","Private",1.72518985529146
"888","Private",1.81518097646987
"889","Private",1.95171689759082
"890","Private",1.93110055044795
"891","Private",1.66509817820761
"892","Private",1.93629678325578
"893","Private",1.85240034594235
"894","Private",1.87396996732212
"895","Private",1.62339569111757
"896","Private",1.90852930563361
"897","Private",1.98233106616693
"898","Private",1.90140017515987
"899","Private",2.43952271219817
"900","Private",1.72138345106385
"901","Private",2.23164575597263
"902","Private",1.93856092358239
"903","Private",2.52112656163918
"904","Private",1.69875619584445
"905","Private",1.88887339537955
"906","Private",1.82605722033412
"907","Private",1.92317962252218
"908","Private",2.11678521183357
"909","Private",2.17219384723095
"910","Private",1.6658811275547
"911","Private",1.58308329440003
"912","Private",1.92471273704529
"913","Private",1.67067497048969
"914","Private",1.76154607056102
"915","Private",1.87189249242595
"916","Private",1.6956897419305
"917","Private",1.89817158615829
"918","Private",1.8115093493679
"919","Private",1.83869115131827
"920","Private",2.24516470911249
"921","Private",1.91606010911572
"922","Private",1.99024047008221
"923","Private",2.04116989487413
"924","Private",1.91630995201949
"925","Private",1.89471655786142
"926","Private",2.01669388591067
"927","Private",2.00224080784314
"928","Private",1.94241380576945
"929","Private",1.79500670473154
"930","Private",2.07531337380155
"931","Private",1.90195917532296
"932","Private",1.69944059150282
"933","Private",1.95940129683849
"934","Private",1.67225824340331
"935","Private",1.80240098190366
"936","Private",1.74963643588948
"937","Private",1.95407183355664
"938","Private",1.7817731769479
"939","Private",1.77301440335045
"940","Private",1.69456217935456
"941","Private",2.353567700725
"942","Private",2.65991737833894
"943","Private",1.86131846086254
"944","Private",1.6256211143315
"945","Private",1.92400144196642
"946","Private",2.29477986030975
"947","Private",1.78651717934627
"948","Private",1.69760592664118
"949","Private",1.76680800263924
"950","Private",1.74889732356569
"951","Private",1.84489241989184
"952","Private",2.20005901021
"953","Private",1.94675261231501
"954","Private",1.65290580206987
"955","Private",1.93688039108557
"956","Private",1.74384030063969
"957","Private",2.06901553226561
"958","Private",1.82144257837736
"959","Private",1.56552121918437
"960","Private",1.91646319463616
"961","Private",1.96324188899538
"962","Private",1.76781700569107
"963","Private",1.75619524898916
"964","Private",2.08854603998999
"965","Private",2.14065199671667
"966","Private",1.88158897588001
"967","Private",1.99257391793798
"968","Private",1.53451837493095
"969","Private",2.23302891886455
"970","Private",1.7065386852536
"971","Private",1.67649479030837
"972","Private",2.06356225954033
"973","Private",1.97807530828783
"974","Private",1.71028331736081
"975","Private",1.90972029881033
"976","Private",2.1162390555048
"977","Private",1.72859139485256
"978","Private",2.07561062938001
"979","Private",1.610863224579
"980","Private",2.00532999001052
"981","Private",2.01144837582425
"982","Private",1.62192965014277
"983","Private",1.96290244683255
"984","Private",1.87634264175758
"985","Private",2.0742153619473
"986","Private",1.72717527767751
"987","Private",2.14870702588222
"988","Private",1.6698249668852
"989","Private",2.0854153713605
"990","Private",1.49962497195725
"991","Private",1.94343684914319
"992","Private",1.88903590774502
"993","Private",2.14718751603328
"994","Private",2.21756251716473
"995","Private",2.11479127629659
"996","Private",1.78083724731464
"997","Private",1.63361177843229
"998","Private",1.99671755897702
"999","Private",1.39707784709118
"1000","Private",1.6108295229006


==> Experiments/Data/PolBlogs_Network/Code/Large_Conservatives.csv <==
"","x"
"1","bradfriedman.com/bradblog"
"2","brilliantatbreakfast.blogspot.com"
"3","browncross.com/usualsuspects"
"4","btcnews.com/btcnews"
"5","bullmooseblog.com"
"6","burntorangereport.com"
"7","bushlies.net/pages/10/index.htm"
"8","bushmisunderestimated.blogspot.com"
"9","busybusybusy.com"
"10","buzzmachine.com"
"11","carpetblogger.com"
"12","cbaker.org/blog"
"13","cemonitor.blogspot.com"
"14","centerpiece.blogspot.com"
"15","changeforamerica.com/blog"
"16","charleypatton.blogspot.com"
"17","charlineandjamie.com/dotnetweb01a/blogdisplay.aspx?logname=jamie&#38;logcatid=48"
"18","chepooka.com"
"19","chiron.typepad.com"
"20","churchofcriticalthinking.com"
"21","clarified.blogspot.com"
"22","claudialong.com/blog"
"23","cleancutkid.com"
"24","collegedems.com/blog"
"25","conniptions.net"
"26","conservativessuck.blogspot.com"
"27","contrapositive.blogspot.com"
"28","corrente.blogspot.com"
"29","counterspin.blogspot.com"
"30","crankylittleblog.blogspot.com"
"31","criticalviewer.com"
"32","crookedtimber.org"
"33","crooksandliars.com"
"34","dailyblatt.blogspot.com"
"35","dailyhowler.com"
"36","dailykos.com"
"37","dailywarnews.blogspot.com"
"38","damntheman.net"
"39","dashnier.blogspot.com"
"40","davidsirota.com"
"41","dawnofnewamerica.blogspot.com"
"42","deathpenaltyusa.blogspot.com"
"43","debunker.net"
"44","dedspace.blogspot.com"
"45","delraysteve.com/blog"
"46","demagogue.blogspot.com"
"47","demleft.blogspot.com"
"48","democraticunderground.com"
"49","democratreport.blogspot.com"
"50","democrats.org/blog"
"51","democratvoice.org"
"52","dems2000.net"
"53","dems2004.org/blog"
"54","denisdekat.com"
"55","dewar.journalspace.com"
"56","digbysblog.blogspot.com"
"57","digestiblenews.blogspot.com"
"58","digitaljay.blogspot.com"
"59","dimmykarras.blogspot.com"
"60","dir.salon.com/topics/joe_conason/index.html"
"61","discourse.net"
"62","diypolitics.blogdrive.com"
"63","dneiwert.blogspot.com"
"64","dogfight04.typepad.com"
"65","dohiyimir.typepad.com"
"66","dolphinsdock.com/blog"
"67","donkey2004.blogspot.com"
"68","donspoliticalblog.blogspot.com"
"69","duckdaotsu.blogspot.com"
"70","dystopia.blog-city.com"
"71","eastbaykerry.com"
"72","elayneriggs.blogspot.com"
"73","elderbearden.blogspot.com"
"74","electablog.com"
"75","elemming2.blogspot.com"
"76","elissa.typepad.com"
"77","eltcamerica.blogspot.com"
"78","emergingdemocraticmajority.com"
"79","emergingdemocraticmajorityweblog.com/donkeyrising"
"80","emptyisform.com"
"81","endthenightmare.blogspot.com"
"82","enemykombatant.blogspot.com"
"83","ergio.blogspot.com"
"84","estropundit.blogspot.com"
"85","etherealgirl.blogspot.com"
"86","fafblog.blogspot.com"
"87","fairshot.org"
"88","farleft.blogspot.com"
"89","fiercepoet.com"
"90","flagrancy.net"
"91","folkbum.blogspot.com"
"92","forewarned.blogspot.com"
"93","frederickclarkson.com"
"94","fromtheroots.org"
"95","fuckthisblog.blogspot.com"
"96","gadflyer.com"
"97","garbage-house.com"
"98","georgewbuy.blogspot.com"
"99","gisleson.com/blog"


==> Experiments/Data/PolBlogs_Network/Code/Large_Liberals.csv <==
"","x"
"1","100monkeystyping.com"
"2","12thharmonic.com/wordpress"
"3","750volts.blogspot.com"
"4","95theses.blogspot.com"
"5","abbadabbaduo.blogspot.com"
"6","aboutpolitics.blogspot.com"
"7","achingandspinning.blogspot.com"
"8","ackackack.com"
"9","adamtalib.blogspot.com"
"10","adviceforlefty.blogspot.com"
"11","agonist.org"
"12","aintnobaddude.com"
"13","ajbenjaminjr.blogspot.com"
"14","alicublog.blogspot.com"
"15","allanjenkins.typepad.com"
"16","allspinzone.blogspot.com"
"17","alphapredator.com/wdtgw.htm"
"18","alternateworlds.blogspot.com"
"19","althippo.blogspot.com"
"20","alvintostig.typepad.com"
"21","americablog.blogspot.com"
"22","americablog.org"
"23","americanmuslim.blogs.com"
"24","americanpolitics.com"
"25","americansforbayh.blogspot.com"
"26","amleft.blogspot.com"
"27","amliberal.com/blog"
"28","amptoons.com/blog"
"29","anarchyxero.robfindlay.org"
"30","andifeelfine.blogspot.com"
"31","andymatic.com"
"32","angrybear.blogspot.com"
"33","angrydesi.typepad.com"
"34","angryfinger.org"
"35","angryhomo.blogspot.com"
"36","annatopia.com/home.html"
"37","anoldsoul.blogspot.com"
"38","anonymoussources.blogspot.com"
"39","answerguy.blogspot.com"
"40","anybodybutbushyall.blogspot.com"
"41","anywhichway.net"
"42","arancaytar.blogspot.com"
"43","archpundit.com"
"44","arkansastonight.com"
"45","askhoudari.blogspot.com"
"46","astroturf.uni.cc"
"47","atease.blogspot.com"
"48","atrios.blogspot.com"
"49","atrios.blogspot.com/ "
"50","awards5.tripod.com/tarasblog"
"51","b-patton.blogspot.com"
"52","bakshi.us/redskunk"
"53","barkingdingo.blogspot.com"
"54","bartcop.com"
"55","battleground-wisconsin.blogspot.com"
"56","battlegroundstates.blogspot.com"
"57","beastsbelly.blogspot.com"
"58","bentcorner.blogspot.com"
"59","bettyblog.com"
"60","billmon.org"
"61","billsrants.blogspot.com"
"62","blog.dccc.org"
"63","blog.dennisfox.net"
"64","blog.glinka.com"
"65","blog.johnkerry.com"
"66","blog.kenlan.net"
"67","blog.mintruth.com"
"68","blog.veggiedude.com"
"69","blog01.kintera.com/dnccblog"
"70","blog01.kintera.com/emilysblog"
"71","bloganonymous.com"
"72","blogforamerica.com"
"73","blogforarizona.com"
"74","blogfreeordie.blogspot.com"
"75","blogitics.com"
"76","blogs.salon.com/0002874"
"77","blogs.salon.com/0003364"
"78","blogslut.com"
"79","blosteam.blogspot.com"
"80","bluegrassroots.blogspot.com"
"81","bluelemur.com"
"82","blueoregon.com"
"83","bluestateredstate.blogspot.com"
"84","bodyandsoul.typepad.com"
"85","boffo.typepad.com"
"86","boloboffin.blogspot.com"
"87","bopnews.com"
"88","boston.com/news/blogs/dnc"
"89","bowles2004.com/weblog"
"90","boycottsbg.com"
"91","bradcarson.com/blog"


==> Experiments/Data/PolBlogs_Network/Code/Non-Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.9,1.21747090846974,1.09235765154839,0.821098562398401,0.900011600462976,0.921039621203801,0.909311256897312,1.07466286310144,0.850162292782448,0.962925480289,0.863312064811018,0.793461947154357,0.897338846505117,0.866795146493299,0.902079484992068,1.03831878554642,0.86168104929404,0.760156160571901,0.866783079572374,0.876437829819315,0.940566981200544,0.904973989189348,0.958943960365454,0.937329460463648,0.744303619357362,0.956124210360843,0.885810412291299,1.01949224535859,0.751523374586647,0.746404168769082,1.00509910215111,0.886231471294787,0.788030310453322,0.869031303458038,0.883570517612337,0.882738568630087,0.972774833021915,0.90521687599407,0.797565317526317,0.820259886621609,0.844411068185168,0.804707057207272,1.01769000182591,0.854510405660006,1.0481489050329,0.765059288784985,0.736489257675598,0.865538832440177,0.860876629068296,0.812116061417432,0.964804461808244,0.943759415132734,0.978502206654521,1.07037238193102,0.863133237517338,0.832805586046901,0.901004249145513,0.594595139459406,0.920464644609683,0.837986934037756,1.03121952639917,0.755161978912448,0.908874446561464,0.823672629636132,0.982608259700909,0.785163509380127,0.676188726023474,0.939155526162943,1.18355216683358,1.09547885517685,0.778157210263522,0.932221996122769,0.806345974600449,1.26046934784747,0.962681804386047,0.863727326868843,0.883868762175746,1.01999911812145,0.955885286557469,0.97230279360325,1.00288419705752,0.935892692207812,0.892335152049419,0.957842883517947,1.00289270635512,0.791230042877553,1.02259722997424,0.934236542130642,1.10079493206599,0.986171646278096,0.817488641563283,0.826190737430822,1.0220627370874,1.04005245730717,1.14022408720913,0.85731143735458,0.839795727397118,1.06501654807866,1.14879610172776,0.645302262631568,0.704956848236069,0.90164775312321,0.941701121561281,0.833255512060513,0.80803942267094,0.674590641658594,0.926054888632411,0.924966344549537,0.899940341132113,0.863934466369129,1.04941657537616,0.873251471580393,1.00560001646378,0.735764928475169,0.84976358021887,0.745319919888705,0.857312819526078,1.02751115557402,0.909411813706211,0.79190295315496,1.00207744687726,1.01365850948035,0.920730840717991,0.95267806031853,0.870681435359335,0.864071025259888,0.853300843137123,0.828704000801397,0.976160433502826,1.02880623973652,0.764532425011012,1.03553926636239,1.02309754362452,1.11391690220461,0.962291186878582,0.80633961420346,0.966649059232795,0.857960576158931,0.969356829414702,0.840737076394498,0.811636692428955,0.632260813065576,0.884193197560022,1.0063747570573,1.01559823930277,0.961842406464902,0.912561478934641,0.905967165455928,1.00723572172151,0.853632907142849,0.941836729002116,0.789109202401663,0.816573511502327,0.770667371645392,0.872992058046459,0.950124855059027,0.77623755475025,0.838119806219266,0.868554170326498,0.892996800734412,0.773751682734055,0.927207194302511,1.04373216170416,1.07263789032436,0.91892364313095,0.788380963047178,0.984258043280864,0.918549550346489,0.907196892434299,0.986698071718088,0.853276855212791,0.829427367586688,0.780780382763794,0.968949890303915,0.800397698293114,0.800903291503531,1.07448114076557,0.939168349409119,0.91757830609482,0.772439833233537,0.743882897277513,0.86114955355562,0.881958815769357,0.914724765963809,1.12675166195228,0.891541853669158,0.760327550128485,1.08806753603836,0.852871714152281,0.981804747220488,0.902488554454113,1.12063092670236,0.926444920967424,0.975407484725248,1.11151469825291,1.01902623895162,0.847062269256056,1.0101057444872,0.693631960489318,0.84686759989088,0.907293521733986,0.884094869171566,1.08171856633578,0.859163321456692,0.951739408793968,1.08241705403438,0.804054097444245,0.787697887148202,0.945513240248824,0.865135891214445,0.904493771910277,0.748567831946029,0.847446901555422,0.948255385996076,1.08847383505486,0.829722192119479,0.654374548600247,0.996125989379085,0.991842526474581,1.03367491525645,0.760582823417955,0.810754998519878,1.01561356960339,0.919029996392515,1.12409557300931,0.964222632227478,0.956465726323381,1.04617226231467,0.908140714589202,0.9602327240841,0.842363303857562,0.922721945282199,0.931483545754787,0.99981448700134,0.982753364620834,0.813972357715751,0.766455606820199,0.991301897965689,0.817306653913371,1.04637277740958,1.1510762732228,0.793312660916191,0.644073081410348,1.06272309686181,1.11797781896672,1.01065520120196,1.05444258369153,1.03320009124728,0.934907500341674,0.811870654102354,0.803270227654025,0.838541917448333,1.01419819566652,1.04557417056655,0.812995276639443,0.847414243570935,1.09813750120981,0.87841098712395,0.74177187283353,0.910000535043917,0.892412374093612,0.979358478267495,0.948208418374173,0.706395457083309,0.937175374833159,0.960968158207259,0.900713231343728,0.737303925127032,0.81759970866914,0.921370189149105,0.693688497718466,0.818814359909758,0.916035518988044,0.794867766359544,0.772716230966733,1.04458844518801,0.794783720172677,0.982244775262772,0.814008267448043,1.0729917288747,0.768467990642114,0.900617995697171,1.13267755442293,0.85964883991154,0.899469937964652,0.913582741270093,0.767018813637305,0.855709217833492,0.633128065564199,0.768967910172388,0.904431608265193,0.769316053842544,1.09268692866525,0.806793286353388,0.854754229662238,0.832565704712461,0.653052723956627,0.898607866256626,0.902222964039843,1.00709535766189,0.911860020412766,0.712678319815674,1.00569524427446,0.943969156924766,0.973339022279772,0.848723475010418,0.865340570183191,0.94520196699589,0.678534641414133,1.11895093352344,0.62090975372037,0.763560010663759,0.918946451956539,0.829808932820421,0.960263944511595,0.909641999957852,1.03114486737264,1.07615179207843,1.07569802583221,0.975894249468767,0.862859434722392,0.765807833927922,0.837861810321766,0.869460592942083,0.810644432524533,0.805326813237993,0.957590810618436,0.744370590856783,1.10362778694116,0.976396960454464,0.964329902333867,0.807897464885551,0.98042070902005,0.764104496668373,0.998183891182991,0.961768566335235,1.02512803962007,0.795988771140049,0.851150190208367,0.803760489649643,1.03318251294301,0.988601205324935,0.870174650418884,0.996415087889255,0.81192786961859,0.860184548050679,0.755002827314057,1.09489259695923,0.974109409246082,0.945317414675714,1.00366214260609,1.06138738020661,0.804373757496709,1.08180110057862,0.834785547041548,1.03585612891164,0.842958984493296,1.05346676098249,0.940333852086866,0.708783845808904,0.942415584124297,0.645984634811795,0.91512449895602,1.07030106381144,1.26145766006017,0.83355527207444,0.732335149400937,0.759076688818528,0.70975315817961,0.901663182408313,0.927355696045681,0.782989326015047,0.699671376771539,0.991027119863947,1.02519703949924,1.06295148720967,1.03552093885813,1.00083895028787,1.01827558517702,0.988555077812052,1.06880818060534,1.11263976712454,0.907217344415857,0.901226134786274,0.776237004418754,0.838680853894796,0.812039425083565,1.19419989923542,0.853093054525414,1.05095398589983,1.04179059536861,0.915707989772472,0.890361462836969,1.06317931653837,1.21650407125516,0.805223813195235,1.0177748765687,0.9921067908071,1.15326610726462,0.996281130259218,1.00037764488741,0.7287601762253,1.09438960586376,1.21418585066899,1.29989849247217,0.913998412524476,0.946565195469842,0.956574754565637,0.705796951200707,0.704026454608396,0.702769230548363,0.829597924328928,0.929021771241757,0.902705195835763,1.06602054878413,1.01366468020282,0.892911626903831,0.849214663049516,0.815735427678383,0.954534007911583,1.03947309643386,1.03494077887511,0.804128078385314,0.607654216806836,0.921605562639097,0.868025200990297,0.845301245928827,0.779171388060418,0.866109600405307,0.855617635134775,0.774130223139054,0.896940991031217,0.793288748275037,0.904052086185663,0.934630259663952,0.950344576428116,0.974871476897694,1.00881955858887,0.92838536040645,0.722279301385444,0.946738896746391,0.804133814941165,1.08578004817114,0.947059243168954,0.989979534600227,1.02515294947134,0.909474651936106,1.00310458161202,0.846494240975762,1.00121241676777,1.0176743101711,0.957710181766525,0.808977103790234,0.89904719281433,0.864009893565607,0.842322556016419,0.762684116712317,0.883170663400817,1.07249897764686,0.871564665068851,0.769660104588619,0.885623296677536,0.739793629204293,1.11624282197087,1.03861176369893,0.938665809849697,0.85439538140718,0.984860552214648,0.929485953424218,0.885061687355517,0.980740587140925,0.622844682739503,0.693626576337812,0.709052784270226,0.878512263030142,0.906195582503999,0.763890503693894,0.826595391021254,1.03255332642915,0.607640987501214,0.832825932590961,1.08199992282203,0.871184280391292,0.929756611193305,1.01991122671543,0.895679144805645,0.731070586049265,0.864896805986619,0.993430889610054,0.85274135253116,0.908406124008013,0.92149522812666,1.03007553050849,0.812160753613944,1.01956296181939,1.04470531528436,0.830857271044082,1.17876043565879,0.754689914057827,0.802140610096839,0.832095935566057
"2",0.95,1.05056865802246,1.05822203699328,0.92772300826802,0.794969467677344,0.575044577965456,0.964828646764368,1.00895660814738,0.862461799816862,0.916633364829529,0.836868709264626,0.83017834614667,0.874011438390185,0.916938711120244,1.02562828484451,1.14326723205654,0.798049704858176,0.898147967562081,0.883560935933696,0.980915658725543,0.986902145335161,0.948259700175561,0.965437565669236,1.11703381691434,0.946760588615195,1.09261971441724,0.801670765949866,0.760453658988348,0.963249390397345,0.887830856414216,0.977701158957211,0.996842250141547,0.770372849156192,0.935872229643772,0.905216506919686,0.868667072700941,0.900378351111301,0.97641824117722,1.02947862330226,0.902152315096627,0.922918248688544,0.979805413974588,0.794339162240329,1.02117234734127,0.897142093587957,0.83516654992412,0.925339644376489,0.777104588312646,0.78670281863024,0.955278152935042,1.02806641503438,1.07288273797191,0.983534971917737,1.15406133958478,0.873506061956774,0.845058208612862,0.895890116362546,0.732482572419086,0.926264229787086,0.880360184519237,1.0214513507019,0.859070728465716,0.820515510502392,1.01849883504888,1.108572556057,0.813059855854426,0.773691375056937,0.946190332717151,0.96460022419123,1.20666063158498,1.20594835380349,0.79783468323934,0.994004796584044,1.26369265602719,0.973867045597113,1.05727022848681,1.0255713965815,1.0624470209094,1.00385764716822,1.08829443171105,1.00331490112541,0.974034108194349,0.946471236976526,0.998033611581881,1.02727476689319,0.848063041968944,1.07484827014854,0.96529379270094,1.2188198248511,0.838852467277142,0.90331485147046,1.01674294341042,1.06120547022925,1.09983891902622,1.18267400550416,0.91464612112216,0.805656883493008,1.12407223262367,1.09672869665465,0.721438778270675,0.691364858854976,0.899447920505889,0.887065938415804,0.835478721613613,0.917818516378298,0.776727537013269,0.95125881764157,0.968604619099816,1.07252918728201,0.872432633098232,1.16838044556446,1.10440579692902,0.890522709777553,0.703583751492662,0.804364471594235,0.887484099354248,0.930797355759516,1.05089262427184,0.968583193288529,0.917683777597081,1.01902199419361,1.19185051119538,1.00550607871204,0.913946627806795,0.965541872110485,0.93557291496529,0.88496663251902,0.915991343652641,0.905184894595927,1.07327404246,0.863817732788832,1.07018650979256,1.17235817010962,1.09101509826169,0.835483927960405,0.959089711757234,1.01777411562308,0.901838998625983,1.02285439444993,1.00002818469939,0.894371936640264,0.728568344299568,1.10507049157082,0.901782489185771,1.00696762757925,0.990896520832085,1.04304160659513,0.920081742327874,0.950732484011846,1.02767937025566,0.975776783775074,0.879951700120101,0.9278032461221,0.9671938457427,0.853346359598932,1.02825991493671,0.831059494254829,0.846847498834725,0.943006001614321,0.85378975862165,0.945995133870135,0.816479792805138,1.1740101443204,1.03513270990324,0.857600150576083,0.9033506433021,1.08827844492619,1.05417305972484,0.961161646610283,0.953317290500599,0.915817601416432,0.876705280555119,1.02467304412702,0.916418430857977,0.819242772125864,1.18126987905134,0.939514101076741,0.941934017864183,0.831124709842643,0.909745792427072,0.787708211443851,0.796020790373957,0.949948642402569,0.881550498055317,0.935325018767934,1.13511606728954,0.919069973342812,1.10226222508776,0.889328021874592,0.980497362674313,1.207471123913,0.965425677724508,0.926593790933923,1.00363141555814,1.19646644070226,1.1575203625126,0.942228607630043,0.848254437534311,1.01824674109915,0.757324660420383,0.909591929021918,1.18313961856804,0.963456693517232,1.02113969105317,0.898115220841626,1.03567672071415,1.08681706533155,0.832875386579642,0.993400710058294,0.89843034636275,0.928562730327845,0.932862230910572,0.936003589415207,1.17410058928894,1.00556355367025,0.881599007323039,0.676808634240617,1.0411674124955,1.08168360269876,0.816292497352587,1.08375590732226,0.858955771227527,1.11081457455232,1.09874942812264,0.911183240375104,0.957060183812393,0.995748771822136,1.01038592357366,0.968656621977995,0.914739790680884,1.06748492296069,0.981019098321379,0.932809526186233,1.07090908633583,1.06610646789827,1.10597782660258,1.04500940728103,0.845375090783749,0.852525580719496,1.09036607978704,1.10112787766536,0.867358911401336,0.579034714935653,1.15513151726039,1.20096475543424,1.12870570132192,1.14821464637441,1.06602585661308,1.02235974808489,0.89468713109844,0.906186076368092,0.879854949882512,1.0260398726122,1.12719849213169,0.8115370065281,0.9443576670351,1.11676777328833,1.03701949715367,0.903238526786604,0.977089157608158,0.934882254367357,0.960348203959653,0.960697550519849,0.813724986189225,1.03169847377758,1.01989959790761,0.91958066729235,0.807612967093842,0.962469704359701,0.799452784070929,0.874850193156788,0.985890496071251,0.883123866757935,0.859978390600014,0.78892844312434,1.0816307605101,0.832533283730066,1.03922341284414,0.88398257069416,1.12465652475793,0.835742495565393,1.00153542700804,0.996668844078393,0.943828876653457,0.840341852242229,0.949578010714987,0.906358769832837,0.863226770654844,0.879318362013436,0.72102027735707,0.84681404313722,0.955087915192435,1.11802304113795,0.920496903228488,0.985014763882693,0.867231937317159,0.817686669396641,0.891076625070063,1.07381716247721,1.05058042274135,0.914527373033157,0.954135787466445,1.10423551126922,0.823279233696881,1.00396709796845,0.825123514692277,0.967326231263967,0.980769657994828,0.652945190631292,0.751780683321018,1.0712251443604,0.772224926662941,0.927469398750579,0.867466814591115,1.04589650523552,1.05217282302321,0.983469260724588,1.12839899393144,1.18639649765006,0.918396229315423,0.822659892510328,1.00019454797452,0.845115579805892,0.915700067633357,0.84947823739759,0.864288614696187,1.02885474451675,1.03039021578111,0.737032546022956,1.21902056128392,0.963010201795809,0.897432996735943,0.994093708041429,0.771207057589713,1.04066586509373,1.03879325850929,1.14845141667296,0.8380037660644,0.919801842132705,1.20214612064222,0.992880834494851,0.918149704784837,0.869234917146828,1.03320059870512,0.938036476394865,0.898807726083255,1.09412499291879,0.834602865474657,1.04145866015108,0.972351850151692,1.06934781067284,0.855421623818601,1.11590981471718,1.13854178440983,0.916443907357288,1.06819849141195,0.95066065341547,1.05830095634766,1.03394138190662,0.775317600132761,1.03410064411834,0.763675230753139,1.08345308368332,0.97067629964068,1.3208769718072,0.87569541991131,0.795522381847566,0.789357124280057,0.851372718226443,0.897910949929546,1.05524567223499,1.01892650012303,0.950122647203698,0.724717890920294,1.03390899052042,1.08110822033189,1.12794470539083,1.03604895934496,1.12176243597602,0.898445970377163,0.986996414472019,1.06200103826007,1.09258260696195,0.82631129323021,1.01366659744423,0.816147904383821,1.2012683307889,0.888959207092099,0.816292915020954,1.14780085322926,1.06705611952358,0.960817322251971,0.988580529308918,1.16904846740198,0.842860895778662,1.10852333565106,1.02618412306033,1.03099754392865,1.21425518767091,0.912731272244043,1.01312464307104,0.938531802756994,1.12010741394386,1.32483937463541,1.29245867421073,0.942931995506639,0.969162557010196,0.763458583296583,1.08640145764986,0.888843454331611,0.691852626254899,0.946395723596703,0.977035668236221,1.0075707315559,0.898422645246216,1.16595268710192,0.888794531748759,0.879390304708741,0.944617964280461,1.012121106746,1.11098924686979,1.01981971903368,0.900556431462147,0.992524397254888,0.7468216720346,0.940472310938306,0.852674886370357,0.741158569222174,0.965524607974238,0.866602248020873,0.827527655283137,0.900818378907361,0.892961306486898,0.938130697535383,0.910505607873951,0.943082735456472,1.12458197878565,1.03851455676685,0.967708560740102,0.891759490288977,0.976546325819071,0.870104627097292,1.24571460532292,1.00613631712682,0.866533028420327,1.02236121641254,1.02127149088483,0.942226433449007,1.02807526963365,1.00160427687125,1.00028996934024,1.00780717405212,0.923912890137269,1.00488034558623,0.887249122931471,0.78212527286279,1.04396953620466,1.22218883996288,1.00463857706403,0.890104909435581,0.7828567160388,1.11699838922143,0.935582920632724,0.796441628274808,1.01872219149107,0.970208564181215,1.12809226079832,1.10281088857089,0.945568025906569,1.01848264564145,0.873940159809591,0.747666661335942,0.720960385421126,0.912204360993251,0.71078571083412,0.813825218311818,0.876302454092885,0.890023528241503,1.09161371658758,0.695050290889418,1.05844511486389,0.901440982851796,0.850572786135587,1.07984372931302,1.06154613469018,0.81657282833728,0.769962909271364,0.939729794705962,0.862856786152731,1.04134899058719,0.960544193158024,1.01313640753678,0.942276877326598,0.888728936241081,1.05878678313904,1.08041914147544,0.870230214689975,0.805857839120148,1.27318068483618,0.833682400443052,0.892803529444393
"3",1,0.93746525985268,1.0554914641249,0.893177836472679,0.951422939191281,1.38804937306277,0.816847328476423,1.1179478942667,0.915191598509065,0.87515335149725,0.979651981675217,0.852478545629537,1.01943518577157,0.928592777848651,0.938777215163218,1.10706778087532,0.897926805696955,0.91609823536658,0.950732680765337,0.956565296921971,1.00643795624927,1.03983588904228,0.972604392557764,1.05924349920445,0.851463319555808,0.984281516023005,0.961696005184747,1.20926465708623,0.874710143837454,0.848397826570359,1.05673277405898,1.03657250930656,0.91974385700495,1.00569556617654,0.879337466311678,0.93703463284382,0.930607099650336,0.985085429833109,1.05273911369884,0.852195291665601,0.919625935244516,1.00109647944582,1.05453038210142,1.0283399161398,0.944315346388485,0.923674400745605,1.0834160246334,0.849769791476264,1.08037485438047,0.877395825941199,1.04676926152035,1.12389903442114,0.983647000265762,0.907830966189913,1.28491004887016,0.953273191474623,0.928178741123444,0.940972559530074,0.761585310236592,0.969383096398276,1.15567824728874,1.09265967207783,0.940040842208596,0.841011972519365,1.04174987557144,0.826093634651966,1.21164457056468,0.795505493044678,1.24975397128113,1.09675601958898,1.03181669315672,0.789654579867032,1.08397804899635,1.30364814439806,1.07085846340439,1.01976184375124,1.0717668072008,1.20865706076407,1.02736957205479,1.08612804766467,1.24080859277552,1.01246903265673,1.00767025516573,1.02889001804063,1.03062058028582,0.890458918385143,1.07121508591348,1.17916620418713,1.30722461234519,1.05664691591328,0.958899023616389,1.07459316135076,1.19010293118655,1.10491075490968,1.23665689845999,0.99005287392674,0.815991284327479,1.08838251361881,1.21535598826848,0.784017289272381,0.821044553928707,0.908705849141429,1.05903062452752,0.935001702411441,0.818645681918793,0.845802703947263,0.96462863433169,0.902927336325131,1.07441527321045,0.834554406829169,1.14946547000393,0.937511656976917,0.711904994016907,0.875985687499864,0.873807035578554,1.13774880992431,0.957777725244417,1.17183029184515,1.05122248679289,1.10734813260859,1.23870909129782,0.955168151567032,0.966697239070851,0.948087859708608,1.0283145277327,0.90482547040443,0.934561355093899,1.05784929933647,0.924404970040372,1.01753981133635,1.036256374653,1.16132627021154,1.17798638106742,1.07037829124378,1.05748110399556,0.926671483759409,1.05454498901864,0.912259024096884,1.04679425180791,0.779631291124849,0.966444785689827,1.03406513702403,0.905313991574602,1.04814138674994,1.02574307342466,1.03153211453799,0.915842257562163,1.1152007950011,1.00749075207221,1.02101957605382,1.04171323806723,0.926433633905654,0.931564580011258,0.863099968685782,1.03403214670952,0.852128670432282,1.09345157358144,0.847314232287688,0.979823281293021,0.917229849423061,0.920705109715502,1.08926099933067,1.21076300840557,1.16807922738728,0.920847428604754,0.977175981712472,1.03759176164633,1.0928550110232,1.0311310873221,1.02214106255506,1.15179210051651,0.924504209618025,0.983902005072921,0.827820072705748,0.99150046385719,1.14659778644677,0.86577768584112,1.02763217554639,0.940382060352987,0.889207064444462,0.860109587480238,0.889602285552467,1.04299289548242,0.870094111116918,0.978178374212484,1.30089214190011,1.00012063880106,1.06479561549735,0.955627935346028,1.0324277992466,1.06331201044426,1.31944755511348,1.03210651454813,0.95213578408604,1.21518503941917,1.18839288925589,1.00175151879045,1.08576043531474,0.840672792609474,0.744883389843591,1.04490117409302,1.00598228216034,1.35999388441931,1.08032240616631,1.05131542598728,1.08511418479989,0.847112241632507,1.07060351784571,0.899829623613117,0.916573976924239,0.964801466289678,1.02839059746215,0.945223244653243,1.19572030631695,1.0385807118743,0.976755592035026,0.780802810106472,1.05223981633146,1.11710444643627,0.830605993985533,1.03844845445731,0.898026667166191,1.10645421715155,1.08729870837652,0.979868068423039,0.966847118219816,1.03128686557402,1.07477987867115,0.991749697277308,1.1105223726311,0.988376694925992,1.04288839145319,1.01329304093833,0.968245100996212,1.13379614421504,1.0631832587615,0.89238429753647,1.01322343254673,0.916017244515206,1.17036991715562,0.74936387744857,1.07028930293061,0.984903539358253,1.13536614458123,1.18872950351788,1.2328189096529,1.17492578065084,1.11977718979939,1.07236401457891,0.898309715026535,0.873279101264862,0.963109593843538,1.06098541020697,1.0337897740797,0.976223837421126,0.79326878919302,1.29338043173209,1.08359855914125,0.927380306483944,1.00535344992758,0.974697917913799,1.01966845756747,1.02149190192366,0.902714486000228,1.14535458872033,0.901198938422778,1.02518026396828,0.977198005871136,0.952718589672294,0.958924631647466,0.78030004765414,0.976560493585159,0.704401410074844,0.98001243943379,0.918105275802873,0.839993427019741,1.089743528002,1.0309458614185,0.935803819580526,1.17320086246514,0.800085021397425,1.02866926920741,1.23895172532819,0.946433892290556,0.90870925573898,0.991170531698363,0.924918852881478,1.02043243065767,0.87027939127355,0.718222490853665,1.0296332288484,1.01229182729548,0.888965730356514,1.13070744316684,0.995750055859516,0.978386176958748,0.93739944526745,1.03067791002487,0.943574277847349,0.971137091712703,1.0827536418007,0.87168452132751,1.12387404550695,0.880167085959514,1.12007559489096,1.01984276016765,1.02586562219623,0.949724616395167,0.660248521283833,1.07263167074815,0.716583901115391,0.74919003102439,0.899082624664688,0.999001264524682,1.13683929262871,1.19825454966448,1.09203565736257,1.1500599222076,1.15616406620194,0.876189601371511,1.14805547253259,0.962901297442588,0.879531593304247,0.920105883087848,0.965025355084682,0.825069768661336,1.03196665179465,0.793005566414406,1.0593264123882,1.24895505929535,1.10584647219557,0.92241669651595,1.05525473881508,0.851186647819225,1.19327984024718,0.976472741339228,1.16917116679831,0.89128618616631,0.9646626954638,1.04134456797302,1.17200650506858,1.10692972739055,0.972846762338013,1.10395096718854,1.02023148424773,0.893375873490701,0.919251248902515,1.10570008758699,0.986417235921019,1.14136021926181,1.11477582849859,0.996423860463402,1.19895862325957,1.19194485505733,1.17597219812818,0.891553215618783,0.994217255025998,1.08445484854419,1.04490576785228,0.790584596148869,1.11149563922902,0.86815204465272,0.970229530893253,1.13664449815707,1.35893879580641,0.891463733766057,0.83991156429509,0.88492512980282,0.786082317304445,1.08963087063347,0.963480975184102,1.02833991573529,0.822627036574063,1.04389813286637,1.00436885333713,1.14814612990601,1.13768454378126,1.05257427745245,1.2785498133029,1.05469355649182,0.901539039153463,1.06919547168621,1.14564865566249,0.901239157059517,0.958846009018441,0.814035600322248,1.20923046759518,1.02950874956681,0.878223262999033,1.26571359224221,0.866213667734186,1.05326213565181,1.07433627246115,1.32376886130939,0.931168527786786,1.22590657377591,1.28305240982014,1.05887595266256,1.08751370343744,0.968947672522639,1.15267247421692,1.00663585593466,1.26223781524424,1.31526748986765,1.40551700455367,1.10438416569538,0.918309376154107,1.17955930268329,0.877351822447572,0.7509168116219,0.871614525190487,0.960151294288973,1.12511762415926,1.14300531614629,0.977961900385735,1.25346088271885,0.953594696704946,0.94896546264956,0.993773146755038,1.12749117443424,1.16239217104063,1.05120700638856,0.944743110902002,0.930559222317254,0.901380767276799,1.06733301908159,1.10900351633565,0.778127627991162,0.98585725308212,1.01374490618206,0.839279006779007,0.966180811939125,0.980494898794239,0.988824258037107,0.975545522755802,1.04409146668348,1.11500750246186,0.908213711572275,1.20853975858692,0.903581451971962,1.05498605772143,0.945992309274555,1.1940713572102,1.09529256959712,0.950200897620655,1.0850010341907,1.03560650732024,0.985871251178039,1.07178081116285,1.06020847034418,1.04814962781181,1.21183950813445,0.925615519555974,1.06931610052937,1.07729449812499,0.988960836279678,0.888289924950575,1.04594627681713,0.848210081506422,1.28568171050765,0.869978571472864,0.9700101197652,1.07051151617375,0.823261738538683,1.20719715864604,1.01369386059271,1.01702532143396,1.0729143130038,1.06108762202034,1.10921097980897,0.939566699219843,0.772071241501279,1.09923134077529,0.883374085134674,0.774111632663106,0.867100807920201,0.977261928819328,1.13237708432807,0.906221028837379,0.727501189806437,0.901657315377303,1.10740634215874,0.875013544815831,1.19393410352434,0.895195125694485,1.12676239886477,0.808299125433816,0.926542751392564,1.01891001707497,0.931281483737015,0.925760939428068,1.14140260527662,1.04602481743297,1.18549830595471,0.911525485491567,1.11677208592489,0.99370002935755,0.891109045857413,0.900698600991585,1.21359486529619,1.03365303491446
"4",1.05,1.24697617913883,0.853851025722773,0.858374283968666,1.00397891662768,1.02182960715883,0.857958183606032,1.07367027848025,0.949586149308045,1.08018584729091,0.921242007773736,0.991055746004013,1.10456996425325,1.09705263493774,1.09749501903055,1.25106431383812,0.989788607131493,1.02283952168011,1.11316282004799,0.94930922005173,1.08630979165668,0.998258298351531,1.05820325776605,1.14348338301159,1.04292663443093,0.9179460256328,0.977752798315483,0.885538076456948,1.23458365964155,0.88534492935406,1.09059801809929,1.05754006769912,0.960592365877561,1.03657018617846,1.00728868662872,0.952085135260073,1.00508448588147,1.08037457274288,1.04164259136679,1.08169331661146,0.917976365383007,1.03267693750325,1.15723827962616,1.0922779889059,0.945928189455927,1.16408278760169,0.861060346314842,0.919102511897025,0.904879871448131,1.14086339912591,1.08886154607225,1.07787391767603,1.35085871133313,1.0026637553518,0.988156861069274,0.999412287988379,1.08984209802501,0.878806524704855,1.02261662758876,0.98577123269204,1.22762613646294,0.925602340346152,0.948916286246378,1.20665672026765,0.871347026598133,1.21108688700384,1.0870657753909,0.784077153772429,1.16516703515362,1.3472181296297,1.15977958444621,0.791422635509987,1.04389580792039,1.27512471533365,1.04792724918817,1.23517537356605,1.11738713908222,1.29882944735553,1.14955625930482,1.25321571952895,1.07342763449461,1.05631045527268,1.01908104623357,1.0270726977044,0.997301046568987,0.887076195417495,1.16827325857481,1.10489113344737,0.960093037784616,1.28844911376251,1.11645855451473,1.12458966635702,1.30818719135288,1.23049257672395,1.04600438036592,0.939694368779286,1.07884361494326,0.862132097109373,1.18148640007928,1.21820555429023,0.868905408097261,1.06046646898553,1.02498583040903,0.973859776777417,0.820795765571657,0.866757985564417,1.06339324068082,0.912131883607038,1.20353716769541,0.915745882028491,1.23157600910243,0.965992217365072,1.20461240740684,0.825161140268024,0.918788194435719,1.02510693870319,0.973522653066031,1.11862992933097,0.992117009557006,1.16435500956811,1.30009075750708,1.03389253599279,1.08141090815541,1.03868497171711,1.13159955487948,1.05587345116281,0.970351787808427,0.938217843302327,1.11165945078196,1.05776449938283,1.08465565314068,1.14886572557188,1.05298725822571,1.2442484583712,1.06854659396568,0.981482297787205,1.1751259968897,0.833172991929034,1.12797390425177,1.13130085853769,1.03744154099117,0.811122019078731,1.01895999102105,1.06405075854086,1.13095223893096,1.0661428395373,0.910225434405882,1.20941043901426,1.04746235555702,1.13063520054029,1.11884077887399,1.04912045194887,0.945393823127952,0.995408364167663,0.939252910538937,1.08985055116411,1.10251774748558,0.866393200667164,0.970870144547161,0.898324567394592,0.975408886424158,1.17802520349839,1.12910086712682,1.29368799672069,0.922079370473914,1.06386924528816,1.14786968077651,1.04891050513405,1.10286668778929,1.06418241906618,1.00276054272488,0.979242571014078,1.1618145647979,0.851484371020179,1.19308067375811,0.977990852413974,0.87367025970491,1.03149842844337,1.03970624999072,0.888354240585421,0.999905258636016,1.07129838837297,0.966538826325816,0.894580307695811,1.24955204742947,0.936946466986384,0.964722285292585,1.18066927017912,0.975087073695847,1.06268487381699,1.06301156767983,1.35940235489134,0.941261435665288,0.98674009840166,1.19159263134564,1.40723763502816,0.974645160160075,1.2099027463549,0.724203922278438,0.83992414870309,1.03880466841287,1.0745301521745,1.19443268370365,1.42597791694245,1.05852874654697,1.13376356991502,0.982221232680438,0.877430518880797,1.16267496505795,1.13595650120633,1.07837746876295,0.97256275925408,1.04969548952709,1.12241757279554,0.855875143880372,1.44567215903805,1.10532018992471,1.02767957850214,1.1683153148038,0.829840317985276,1.07697778061976,1.03571371653133,0.841503187533094,1.16535328654186,1.15442627848066,1.04132843529331,1.21210978366968,1.05085809056945,1.0093523619613,1.03123978705221,1.09462448474656,1.15161550015882,1.01028054697951,1.17511261919403,1.03207745657141,1.14676268479834,0.927395285302183,1.0591870259405,0.98285913222206,1.29376128623383,1.17202759864946,0.754500854859436,0.960632547272478,1.20534813780985,1.26641484621364,1.23997152232263,1.19898738091642,1.11261403872854,1.08847217943158,0.919241171872704,1.00116571767894,1.17955242060434,1.01104894939212,1.14780249098334,1.03839105973374,0.999750932848277,1.3093262888394,1.10002906950316,0.952889174644804,0.996467758374357,0.951810418854004,1.07700751447932,1.11875843583067,0.942105658249309,1.14897991414517,1.15961515289006,0.885750827452457,1.01598819285068,0.988805852047628,0.998640369641153,0.899700249062806,1.05568130010503,1.05939083729614,0.887999148086207,0.891946952171752,1.14496200652553,1.08912513276699,0.872882489276261,1.00886204398853,1.264460777905,0.77693791054112,1.03770647303912,1.20324191506494,1.0068983547446,0.967795177706584,1.07227148986701,1.01382252841367,1.01584362921892,0.893908872342132,0.779564496356848,1.11788172812029,0.996563886007288,1.04241807655847,0.969082159686421,1.08120382615773,1.10543226602812,1.03749992930281,1.01221688890001,1.12969796132453,1.12008927627356,1.0022693356631,1.00634906802932,1.15228045580865,0.949696971366316,1.22890038200589,1.02857105903259,1.04355494389397,0.748055513332028,1.15784691490852,1.09698080899781,0.762080982864293,0.706290526274174,1.03509047171588,0.998950392251875,1.07263666700182,1.20576546237649,1.24649970857062,1.18975294186203,1.19362108273008,0.966067941435296,1.30233715720652,0.895108455053478,1.03656430739886,0.861208462875969,1.09354688573694,0.918345447195419,1.06146562714701,0.90949355324836,1.13915769727989,1.16236305180147,1.09773334504963,1.05367406991898,1.02085534548331,0.881359071091253,1.1286177651246,0.966940104324902,1.15377314001347,0.962650417395561,1.05498170218142,1.14518177881934,1.0639916850858,1.09320703615085,1.08136847720129,1.15339352334748,1.19411164489873,1.025688118225,1.1979607303773,0.945855739623254,1.20289707385824,1.24532850873894,1.06939802126597,1.07959672831443,1.25926310919754,1.17811995743447,0.935997013660485,1.21599420073367,0.97522735502412,1.1119930929637,1.10680329565628,1.13782507038852,0.886530261286365,0.900188344965264,1.17787070383501,0.92375059576057,1.12578183184416,1.36728163710352,0.966653184390158,0.95360641885071,0.869800987859843,1.0270245518146,1.11624319194742,1.06981835701343,1.09386705548867,0.89398937425981,1.10433687894039,1.15096112253846,1.17820744168445,1.10247071748639,1.37779595457666,0.854738085363532,1.09722418348997,1.15182832432419,1.17836077563721,1.07707231140661,0.861030748226791,0.911253571630984,1.17949257340959,1.1650064821306,1.33825604433156,0.839485165795465,1.01712966563407,0.94501653692606,1.13747203082791,1.34663655137009,0.993689953220436,1.11549525006677,1.25632700797897,1.19996261068643,1.30444931945219,0.977439084752229,1.06597534457223,1.09419390827788,1.40411584801055,1.52707677266508,1.24425781504077,1.17337270984121,0.940826481385442,1.22145362181394,0.881451872778323,0.866749350545684,0.864627929484429,1.11640491557209,1.17071456224109,1.10706758227236,0.941633172295997,1.09124527582744,1.30266986194858,1.01486191100555,0.874893627596667,1.17322769433319,1.20751395951621,1.14209194369809,0.997127798988633,1.0024466086378,1.11246243117706,1.22627572130183,1.03110669926758,0.816024670478283,1.08737495115439,0.96548225461749,0.903083211426871,1.02164757807423,1.0568613450727,1.13744141184227,1.00314108954376,1.06614330424676,1.21805183149641,0.89455217902566,1.24615213809868,1.04008773756131,1.11818152469466,1.03893150237626,1.32916533358951,1.13560760965879,0.915992442343703,1.13646574128833,1.06454312608701,1.04014527998158,1.07356355737624,1.17226631430071,1.08642182783421,1.20432042162127,0.975571687315014,1.0925846748532,1.11529873554529,1.10079266399462,0.95299613512205,1.12969326563221,1.34403928852888,0.858513810409009,0.995062143172741,0.981493107084009,1.16946907149399,0.877089061355082,1.16179258636209,1.02312099156857,1.04308843354147,1.07761442445498,1.18967590896058,1.02578515492033,1.07505209082135,0.871676708638044,0.974733592864354,1.16105885603005,0.902388659261434,0.906357326281198,0.992375081329589,1.07304032100998,1.13964239132497,0.715422258925041,0.954642198515769,1.23763478952137,0.917665751685443,1.33061913789076,0.981834891428193,1.13023440318122,0.933974470861921,0.833952608259816,0.979062992726196,0.971109568197926,0.986060659507389,1.09816911944694,1.13982111034792,1.02357355382229,1.20959712066504,1.27009830568346,1.01715245919121,0.976263795264331,1.18665152400958,0.973040469592225,1.02852194214193
"5",1.1,1.13085844337411,0.810157273726529,1.18638467340885,1.21167588066408,1.20671480280916,1.15775890564221,1.07060760553587,0.951778364272707,1.06845033770104,1.13970247272183,1.11025406550361,1.0106420635949,1.18712490204571,0.97802159703788,0.899359526492346,1.2014863866213,0.974780017003074,1.08160472157334,1.07673885254619,1.14803367766188,1.19141189284893,1.19471509175006,0.973194975814675,1.04417470705824,0.930262241922498,1.02281244311912,1.06215818279767,1.28549310763741,0.918554002058682,1.17877562991543,1.07934185711205,1.04395466654473,1.10335769496098,0.958439647751983,0.99732972960165,1.13278194463365,1.06627930168489,1.15936727350386,1.01520912875677,1.04614460287921,1.22013085399604,1.11337622092007,1.09674376419192,0.998045793917224,1.2035379224894,1.00687377973826,1.27811844579216,0.926118726817293,0.924808004328119,1.07036081041536,1.00479268373239,1.1326872943491,1.40234209618567,1.07556898551516,1.01673301080014,1.04614255961441,0.890790187302135,1.12265373685003,1.07369275457015,1.00394461442412,1.2229081725636,1.1033835214286,1.06141654197853,1.20042132887421,0.891490471093126,1.21710778265383,1.20004166447519,0.960875697486027,1.36360945384993,1.12158604558852,0.794172632003163,1.21172506381879,1.35578092018299,1.15477005378278,1.2667571700686,1.21665747749566,1.22579559511136,1.14829821011621,1.2331069827654,1.02794010515757,1.13514330640352,1.03994333813009,1.09545363203044,1.18156222519542,0.918504315510072,1.06194777297457,1.13902335356842,1.4004562220258,1.01204534748532,1.24688787746161,1.18204556356019,1.28364792968548,1.05716984504067,1.116589235031,1.38603362932231,1.27988945569414,1.32832491612682,1.0902556818626,1.05733163610462,0.866084704943297,1.07309631635844,0.962572894626985,1.0772413061327,0.990885380210817,0.880088421187473,1.112417625157,1.18437333477589,0.953737167286019,1.06196684734347,1.28786300547392,1.0545943448898,1.28363442088656,0.856101277730358,1.01540041895816,0.98762571374754,1.07533653232628,1.15635647214956,1.04572999006831,1.02769031874235,1.29872501082211,1.31576576340374,1.13281220932517,1.06409398840547,1.11023654642706,1.2003447266521,1.1036826340709,1.04395534520923,1.23251196694128,1.09591019956445,1.11265126720953,1.15331930728622,1.07503577268557,1.34371094670414,1.18846039949554,1.03836297591018,1.10462204551517,1.10070870454138,0.961467768639109,1.14134393749599,1.0469846104714,0.832132098655714,1.09922905295237,1.07787557125617,1.14031004239796,1.25685980289402,1.14641202698382,0.975216722627026,1.17463893894672,1.20105367578549,1.22199383124363,1.12683491718869,1.0023696022832,0.996930711893519,1.1806250588172,0.935223552749338,1.12993087003706,0.915624344810337,0.932359049524664,1.06407121319016,0.894918334862503,1.13415990870219,1.20851246356497,1.1922441180442,1.24862291077383,1.21379653471763,0.975677035176975,1.13103089805667,1.06538297453551,1.09343868748282,1.01393738453202,1.00512954498542,1.18079642474744,0.977711620519633,1.076971618211,1.19607355262942,0.895841803563371,1.02750002565117,1.13178349701,1.06958797475877,0.890814712974155,1.03148987069356,1.12003783882237,1.2989854998316,0.992134394970178,0.928555377702529,0.972630408416899,0.977858182270053,1.16751775187664,1.09684514354298,1.05143113515286,0.983224142864385,1.37396518167367,0.977144577754516,1.24359094761244,1.36499448405982,1.03240789282444,1.3422099232202,0.86363291457568,0.793854783215254,1.12868941688347,1.13279020495159,1.38160832564099,1.20925022228254,1.09502186089746,1.23102618022335,1.01247302162532,0.936067832888877,1.22786102845633,1.21934464836396,1.08169052900469,1.15192251941039,1.0832974069709,1.34863134141416,1.20016491066334,0.969483330564877,1.10597025192733,1.06273324025708,1.19530955477524,1.06726697970648,0.903545792747191,0.878685742923263,1.05589962157144,1.12810866768495,1.03352354606641,0.989432553228656,1.25414003909209,1.19147884256855,1.11248424503683,1.1848221982673,1.07483927390496,1.21045071483214,1.1000874308719,1.17225157848638,1.02694603110168,1.0824753268063,0.953072921094557,1.20750979483696,1.02857162181512,1.28779154741885,1.15259886381118,1.08273770864423,1.16777933042176,0.841827579845125,1.27486271567415,1.26668310538958,1.26348453155179,1.01045025224006,1.17980545490369,1.12231798020265,1.02756267180222,1.16501241691772,1.13730650407964,1.10487118768483,1.05014492498446,1.12851463972754,1.08949841451843,0.9588068648524,1.36895287937788,1.13071760356932,0.975807539092341,1.13506777587751,1.17007993644528,1.20899596936995,0.935428120225725,1.10619984953753,0.999957550276525,1.08723325550121,1.04875544518283,1.04215916751166,1.0464746644488,1.03185145192434,1.18942520178503,0.971195360914626,1.06025885843194,0.947439330802774,1.00899547258474,1.21252238629907,1.01738429563155,1.30159867457938,0.83302672056856,1.06142509748896,1.04248546309904,1.04756692779948,1.23080285122266,1.02813240216012,1.08389215310562,1.06525283689072,1.0720176900596,1.12666273141266,1.20379357634785,0.877743332087772,1.07858308712547,1.09216019206129,1.08836843708709,1.12123467789892,1.01285769839835,1.05766346588768,1.12033662515838,1.08998766231321,1.09668406863198,1.07585552204257,1.20121838877766,0.977369412269232,1.25854167315496,1.10367901165415,1.06359585323141,1.25166652476019,1.00942356385849,1.06758933804673,0.71759328217835,1.24372992673339,0.931757228810577,0.995192012294839,1.17854005596766,1.21843013384697,1.21991467590645,1.36580139869071,1.28169135557676,1.25779581722827,1.02757850723429,1.11657310583675,0.994246498143028,0.924814979676302,1.14291146421998,1.23945453742715,1.03674317704792,0.937730519268363,1.18671239466443,1.1177723922194,1.12058356719656,1.10700463561913,1.12255552852762,1.01413496692812,1.06711780173248,1.21329106711507,1.1307421229629,1.05235596472186,1.02601726309906,1.23705040025581,1.13325188541476,1.2068495492355,1.04353905816175,1.10228129456139,1.19802848171448,1.05329114032035,1.02271522963675,1.20342137176488,1.17252900078572,1.10254881730348,1.18775992858812,1.11499481985933,1.2689465743019,1.2935113775857,1.05135313589505,1.26818909600851,1.08337350678162,1.07612073439086,1.10809137123834,0.955142878018875,1.16366299673011,0.966119168227536,1.20493595469634,1.17307407249255,1.40630938848878,1.00137870014138,1.02544790477184,0.986473440059525,0.886615863655058,1.15548533463481,1.0824799824177,1.12304505963712,1.10062213562261,1.15172157447606,0.977603411027061,1.21996674054209,1.29018259321719,1.09347705440363,1.23504772457763,1.25352892661692,0.9194183090733,1.17771778962141,1.24124568736736,1.00495119172917,1.12265271802914,0.937804932024228,1.20088694937919,0.968797072529467,1.18642657772446,1.31668514171008,1.09536378601272,1.25049731669805,1.14014690307319,1.29836123800242,1.0942102036888,1.1789253987666,1.24388558251397,1.2583309930438,1.43168786268052,1.05910048768832,1.17104591639219,1.10421144508488,1.35285197019966,1.56458725181782,1.34423944842782,1.03866366188678,1.39638438390234,1.28482489224558,0.917931776932884,1.00880779674844,0.828454621173521,1.13915256149722,1.31781845922754,1.22940040962299,0.9666802084375,1.23611198767356,1.07964483398769,1.16865220677897,1.20143396981149,0.915138867900455,1.2236762962191,1.28381512155496,0.96722957324143,1.07729224718852,1.27952363254733,1.07780627767526,1.09527438023916,0.876980659522463,1.08328533637386,0.951908202263858,1.01330778197291,1.02180594716725,1.2210182398428,1.1105974818631,0.939162921178582,1.04758077510346,1.22554143896955,1.35781211230629,0.990766236258052,1.12352667657767,1.10848366864034,1.04822693060131,1.29015716683563,1.22579651655481,1.08766711981994,1.08902160444497,1.19021607100322,1.09513477271799,1.13026448757487,1.08531574442546,0.99727022186486,1.21733482726103,1.04390613724005,1.13528326136314,1.14991924469292,0.977260225208307,1.14934801648816,1.27709563297304,1.36347137113058,0.971262510461347,0.987031949061755,1.07443814985298,0.944566163840044,1.20989599003382,1.10959409260655,1.03092094562346,1.12561585680646,1.10820682344518,1.28692162529512,1.09390837230278,1.01263349681363,0.938661025957537,1.04422360918181,1.31943059202205,1.01063136049275,1.05704097972589,1.11807400124685,1.0657070656864,1.20818069116941,0.848392612628188,1.02408130290329,1.27439292734968,1.04670370049781,1.23882620417173,0.835562502490928,1.26054849578351,0.98869263196568,0.996668102959875,0.98006826066409,0.92775919878604,1.02332073221508,1.17287140883477,1.2705576365615,1.07471588705023,1.19405239250944,1.12314364617159,1.11135195126879,1.07422251730983,1.01650496349932,1.25144398406638,0.971335078550142
"6",1.15,1.17726208913142,0.969664770878159,1.18583405001242,1.07861770845661,1.06720304658563,1.00385061330837,1.26936254162511,1.2517237386259,1.17938237312007,0.993621931909592,1.16271546803551,1.20368785131822,1.04276968527372,1.05529535526106,1.28890225998684,0.895393054105328,1.12948264042984,1.15083573681656,1.00299649494494,1.18791908303804,1.19018942111169,1.06567309554043,1.27227119140462,1.0280156211595,1.11088131696692,1.05967865707168,1.24312746330928,0.991611321117155,1.02014326280316,1.19042708245159,1.04949436936023,1.17321846434475,1.11274967733433,1.22347079961501,1.1097617351219,1.2210842639048,1.10474731108343,1.23974659034687,1.03121762202317,1.28337698405535,1.06680135174129,1.226437396697,1.1473330020953,1.03803835925539,1.08416076538081,1.28126682499196,1.29561813917772,0.960477031117072,0.961200783396387,1.21173242206289,1.21651208625812,1.18318868683292,1.41406697198972,1.06537000604236,1.07134537507875,1.12912531146708,1.00646559541942,1.15870397317517,1.14144295029517,1.06208166645909,1.19143194541379,1.06447908436384,1.08840709265559,1.36317239184348,1.17567741534494,0.910386240396404,1.52168782510058,1.00384332084239,1.25789716902513,1.17053411667586,0.816780684242771,1.39057852651973,1.22036230369483,1.19823907343852,1.20345214955928,1.37158136828061,1.23255715988177,1.07133443254037,1.07802676056556,1.2965622528959,1.04592889556458,1.18009908575135,1.10612702260834,1.39646271511856,0.990716614200673,1.19906894762788,1.17096198213808,1.49767607703624,1.20773050295927,1.09234987372781,1.2022995648561,1.45839493525786,1.08900015802226,1.39400572411695,1.12905411696992,1.13581742035133,1.36022863562889,1.21590784796619,1.00175216038292,1.0069214521316,1.09539832138205,1.24140901901978,0.98693195707134,1.02347749468475,1.18730494412041,0.961210489014889,0.981215833194449,1.09076502730927,1.18530334755042,1.34533492398568,1.18372510881713,1.35269730543781,0.904075867708954,1.19617712300226,1.11354024540871,1.13926073906226,1.05290198417056,1.17771560497771,1.34199687703078,1.12738673401451,1.21289889014749,1.1164267821542,1.21487255275486,1.13485496157155,1.14407165912487,1.4215420881962,1.02455957773956,1.25684160706742,1.1777240452155,1.16864130717,1.25145923625504,1.1271884885831,1.41417598079523,1.18443580942881,1.17906150069547,1.14675638665153,1.04031999495583,1.21463302478581,1.16123693415783,0.934892293392315,1.21797430427392,1.13440469568532,1.13239189903133,1.1448949872394,1.1917344928503,1.27375336430085,0.981518630428975,1.21160670083315,1.19277900032078,1.17845567224145,1.1893902487114,1.10174594711591,1.13503514984436,0.999842309051111,1.17421248198933,1.22318273632969,1.15474832928318,1.01363684567914,0.944244530851516,0.952061804099397,1.18893020474112,1.35852803614421,1.1402385350829,1.02710124328763,1.29165634062486,1.29864275412541,1.16645186089771,1.08307123884637,1.04222847081225,1.25024491011064,1.04059123612309,1.19622587620312,1.09208641857924,1.21231065291424,1.0085230424773,1.09807173438339,0.902521849012246,1.07357721639137,1.23879390775885,0.994390017388567,0.966368193091372,1.23411217110571,1.09505342552391,0.973412891869499,1.32723623082745,1.01597172698857,1.02841617512843,1.21724219752161,1.32525790880844,1.16592301628204,1.35197304580763,1.02291711299637,1.04502407298352,1.20311203341924,1.26207407413613,1.46098387034851,1.13162501865502,0.770014870091034,0.922774556804,1.15795686111922,1.25287483255153,1.47469940165438,1.16445522971641,1.1658159908546,1.28080425302581,1.27575182790305,1.24098710323756,1.34653448475722,1.19650939290981,1.11956930078838,1.14695628868195,1.126747275569,1.31801218090323,1.37146638063409,1.11334958449798,1.09107701154046,1.13679126927929,0.927755864518018,1.23928043523475,1.13106302632935,1.04940405544807,1.07488564681844,1.19365512556222,1.05051855787817,1.36155724677674,1.30324841221638,1.22017505262794,1.18586406405949,1.07903943399443,1.16955947332395,1.16925899151158,1.19099591292802,1.13305087576683,0.943490869890894,1.11299438529505,0.986026174478393,1.2566397275902,1.08290542420657,1.30822483745039,1.19141973893909,0.874662995550125,1.14153132486969,1.13000591520565,1.34397135900727,1.20066907384809,1.28690934819151,1.26877988397848,1.09877785605766,1.0804576579701,1.2819154027062,0.982434899580678,1.19749238130458,1.16624817501049,1.06953112626193,1.10184002850156,1.36184825452146,1.22843295464843,0.972455042640098,1.15575835441977,1.16665074884428,1.16938938716178,1.16024546545229,1.22988019167884,0.994045482563414,1.20417731994996,1.03599656064127,0.96580638240788,1.12719561647377,1.13772625674546,1.08561864596489,1.21837241625565,1.28463111191389,1.02785209483736,1.27678543072191,1.15232049315863,1.08257554629109,1.12230020463059,1.39004073261404,1.17469844405901,0.955128278649166,1.09103333172486,1.20493270467945,1.08564493341464,0.995572297506868,1.08089712946253,1.18683850648185,1.11330821181549,0.995462151732894,1.12885411221805,1.26758501700092,1.10893957321477,1.05105128940439,1.12546533228147,1.19074347630966,1.15994391103662,1.1280961746149,1.13770707654166,1.09896500332469,1.14027695112601,1.26404038600725,1.1789960658331,1.25759447619384,1.03588722451982,1.34784595799483,1.13610058002625,1.13009056493967,1.24971855808505,0.876297064208506,1.09062375900602,1.35542167404246,0.898202076322627,1.19278735735496,1.18860564590092,1.28080114198039,1.14231665545802,1.2716256743682,1.25640574565441,1.3400814570166,1.31626786400969,1.06145229901999,1.11397017622052,1.00769216906555,0.921003349476033,1.12444368471433,1.11232783035419,1.18689653376097,1.08225112110105,1.23658506843842,1.1058319321236,1.2255225887256,1.0899349431318,1.12626552377037,1.13762316007311,1.083005915514,1.18201152898949,1.06021930717176,1.10092988687057,1.17183604511119,1.22477167258977,1.13538760798393,1.21014786634591,1.06950161066137,1.36708323513544,1.24000817392336,1.13398770501503,1.21643255438184,1.05196850143997,1.11517046604273,1.38284556907453,1.23219650269964,1.14628295348056,1.23213412999314,1.17354733031949,1.36134351485663,1.06840139068916,1.33638651236153,1.1373546535808,1.25595956325498,1.04992301051294,1.19884862220933,1.06206618209476,1.09040209851051,1.21874625467423,1.06644985943424,1.29440272533571,1.15094412720186,1.10113387326181,1.1188659642453,1.26066597064635,1.10407071491484,1.04923312283564,1.0690144707184,1.29230275308133,1.06110638522665,1.22677575605957,1.28322481258218,1.23492445782395,1.20287384824147,1.28875783068324,0.91262684451612,1.17311571946342,1.21886962075743,1.16236749635276,1.09783203238254,0.939981101585191,1.24391942254924,1.26484953994816,1.09267651029143,1.30412166564752,1.02922785977187,1.23441295432813,1.13107162549664,1.37457471662284,1.18085176440591,1.30474991048492,1.19404218285913,1.34749825560793,1.33889443416349,1.15016516238212,1.20868825382275,1.05314699419619,1.35741662401725,1.56204831242272,1.40872575106974,1.33142840390205,1.10871667243891,1.30632073558053,1.00926751697939,1.02747756635218,0.914469104731345,1.25530483014517,1.3008496486596,1.3030727213419,1.08849815350372,1.28484567948239,1.37376846103025,1.1344088521312,1.09826760001332,1.23405362914767,1.27778179658469,1.26775000151533,0.950818724296831,1.1973856975121,0.983358616626008,1.23887498096584,1.20695803128511,1.14831517397394,1.04569936251879,0.998068728443198,1.0742901494959,1.04568051813079,1.20620348377432,1.2509304453437,1.08582137900731,1.02052946174581,1.30359939705747,1.48390582248286,1.07989497411188,1.15715026222165,1.13795249461331,1.25334252577545,1.37571969476249,1.05632343301508,1.27688621757256,1.39509544417099,1.29999529755088,1.23813074424317,1.13288213771906,1.07320249843056,1.0908559835651,1.26131568803533,1.13160859481933,1.17013873483798,1.20818700614248,0.937986940165928,1.10762723395995,1.40228813012032,1.38181101489112,1.02156822074697,1.0411271478299,1.25375062011831,1.13253051728792,1.02483204496789,1.14152491613406,1.07649175043454,1.18154467558373,1.18974274473177,1.27511883924434,1.09101798102756,1.0500267092621,1.06062298401005,1.03714354338906,1.43197888591106,1.04599589028104,1.07984044094062,1.02871885010416,1.20522034679816,0.97292708617886,1.11691378385678,1.23698916922403,1.32948229019922,1.14978048004438,1.23669409260477,1.3948978576526,1.05380771516285,0.977292411482899,1.04958639382772,1.08792819664077,1.06320686856229,1.05777434066155,1.2937995457257,1.19650276381178,1.26677002192826,1.03326316421384,1.21384527040159,1.21518406407476,1.11911130158944,1.31943571975496,1.0677130193843,1.04421794552328
"7",1.2,1.02787070911405,1.48879196333247,1.09405859347105,1.16383335439399,1.11327185240836,1.1993735420111,1.14463716266058,1.26959156757931,1.28887705161601,1.06323820183728,1.04475806053589,1.11810457769605,1.17262972818681,1.03921313380499,1.39624166410723,1.19928558081357,0.9784903759115,1.0648974617729,1.22436523630534,1.14510061268217,1.32388397367013,1.12148485140916,1.08432900602,1.33904662421564,1.11403884983655,1.17388033689207,1.01933558814709,1.28145657494084,1.1203022714623,1.33547594192867,1.16561956480375,1.10178810557203,1.2498376423178,1.26263310601773,1.07733180854066,1.20746187958191,1.30170117609659,1.11469282152653,1.17196181954274,1.31072763246209,1.10377395536105,1.28932968340449,1.19218152705184,1.32399135392795,0.972558980689712,1.13699193341433,1.37798854731871,1.17343722665616,1.03557085274709,1.23427199498089,1.24109313448141,1.13489910090931,1.23282918325812,1.62164681197807,1.05411299278402,1.12354026195397,1.04093384813017,1.18674883518948,1.14298086833346,1.23035126321582,1.14899916496038,1.22810255701665,1.23816475423496,1.4130700209332,1.21419547723619,0.953560459744224,1.46500674595202,1.09494391734738,1.18523748722344,1.35186823984339,0.898007209854064,1.23688134627885,1.19831827026309,1.33145104431426,1.18068503978833,1.23146973425902,1.39217133420352,1.21351413074326,1.06019699643727,1.34774879161138,1.23705848187731,1.15676916509044,1.16972795444988,1.42101364381825,1.00046955109799,1.10863687713096,1.081672985292,1.34426939196545,1.36709765828594,1.29023629445281,1.1485337117736,1.32945010146055,1.37716795747537,1.15191276960143,1.22479946433952,1.27100020976413,1.19940636969954,1.24332407504801,0.961165552406275,1.02922300388467,1.1094656065421,1.35243465766182,1.13920596178126,1.10908183279824,1.05575329728268,1.22554053498537,1.07866623508713,1.21345998626616,1.26475104502896,1.30921274538146,1.28215560585311,1.36428257716719,0.919489572845588,1.25116726350653,1.09307508153807,1.32751241996715,1.09978291121234,1.15789547906073,1.22355294905563,1.32740728655082,1.18477504325539,1.17932194616598,1.29696023270807,1.16358415257487,1.20817381610479,1.37961844540677,1.14067370096994,1.25971566073018,1.06649136589402,1.11289075759899,1.2111685980774,1.21275440308434,1.44810526219091,1.27013313545472,1.16155180362412,1.15578187404839,1.13719744108978,1.27896856834804,1.27907232651427,1.24522482974164,1.12694883807461,1.15463873069975,1.20289805010917,1.15617302523209,1.20827167522967,1.25039928151879,1.06828232393346,1.2512874854506,1.22957387640491,1.15556208492153,1.19862617617037,1.34100976144053,1.28382480513869,1.23656707050964,1.08209614666618,1.21945641298878,0.918852069377039,1.20917785347218,1.10914032073592,1.06067205905072,1.17766000119613,1.43760406858254,1.05187292854095,1.19209746481055,1.29303353400344,1.26424600926262,1.2924039911328,1.13224716293931,1.38496601188153,1.20824414125502,1.06148176786681,1.07688192547874,1.15666306243016,1.26991839541926,1.04775159215804,0.906288137130418,1.24434552747135,1.03725415202376,1.11686207349022,1.16627115366945,1.12472979296711,1.14362807331246,1.03561992668033,1.43265245607317,1.11554738730744,1.1771520188458,1.23000258304532,1.40895194975949,1.04723863503336,1.25144874928852,1.49589095621344,1.08797940014656,1.16961852160776,1.09905855363038,1.26054100746039,1.24870750189913,1.58849339173766,0.861024931119889,0.964034434343792,1.15443063679763,1.13791331346819,1.34440971586721,1.12749906536236,1.12493533278571,1.37595520773382,1.34719443361312,1.24110582675106,1.35884891913304,1.33783341080077,1.24559064692293,1.13276980454523,1.19951600613073,1.27122793710781,1.36890875050716,1.22513410659019,1.16630706431916,1.10475791072951,1.35109173091215,0.968861500904549,1.27235271026234,1.02460380145664,1.30233428793323,1.16507992902894,1.1542598256433,1.2635632049871,1.16324375543216,1.14908551965685,1.30657344760742,1.20843522786164,1.17430382341058,1.1944258517822,1.12144680014047,1.3010861201836,0.994034544485228,1.21975824583507,1.13527818413982,1.44108175055991,1.36247022700372,1.13791901998451,1.25057322821602,0.895496166992928,1.18198292268158,1.16370511369652,1.4000827137573,1.29607996482894,1.26647549392769,1.22067833917453,1.10275004538077,1.17138989499238,1.03832874503402,1.30963184566075,1.30759485390378,1.262324446413,1.18605689743666,1.19546009474873,1.29013969422893,1.38533381865097,1.04625660401888,1.37212885688766,1.12837536630184,1.13219303035173,1.23094481120229,1.00211817153934,1.15594829588817,1.28875553978931,1.12859738718411,1.065355531554,1.13303245785215,1.1861359604551,1.24325140206638,1.08409151688669,1.39341555987561,1.17930007797117,1.15538261958801,1.23976969884803,1.07368542536822,1.32373146520101,1.25684656770709,1.29512641153247,1.06780223171733,1.12991058629178,1.12697687325175,1.22327365367971,1.11589969614348,1.10421847656029,1.23627303531194,1.31118321932909,1.18418623940656,1.13193374151367,1.27350843228011,1.09943114142652,1.13944688178459,1.24226733557956,1.18145148936147,1.16648055291656,1.2368978775957,1.24697311120997,1.07553083003363,1.31065034988773,1.18755632796474,1.22834735261715,1.24466043506799,1.05253750416312,1.38374383750164,1.15590374776009,1.22841122382204,1.29638050681089,1.43197601159219,1.07311244774138,0.94112629145497,1.10182093487227,1.23437683506216,1.18820041157158,1.06580446003326,1.15661200493664,1.31151280652471,1.45303849831281,1.2506784096019,1.1216079670222,1.29859154594741,0.969151834131481,1.22401132592748,1.16303677768709,0.926187206222541,1.18652808475121,1.32961136103498,1.24163777031207,1.25040839204032,1.05645163924078,1.31855473403945,1.09801371803537,1.14987205839232,1.16575184397214,1.11004060325284,1.26229787679224,1.31341612483855,1.18431676501659,1.20210242294392,1.3530187307155,1.25632294569579,1.26784704027543,1.06304821715598,1.19424575563464,1.32158931258072,1.15462449592329,1.0491618145308,1.12307762747014,1.34831218763156,1.15259136859895,1.23014882721024,1.20311221911695,1.19407420182798,1.44448870238897,1.22148474879854,1.29699897504698,1.30476251075062,1.22191980347481,1.02940926998188,1.34581807645856,1.18384517304306,1.040641145785,1.1864091953415,1.16834750665144,1.38618003889113,1.12171072252175,1.14653766844632,1.090494693142,1.23796328555272,1.35358426234419,1.18408988448262,1.10646767833072,1.13141397182437,1.17944078362442,1.20459275469215,1.34302966670089,1.37746605673575,1.1419635349508,1.19436558946302,0.999066793708702,1.25423147323134,1.20125860950215,1.1848846341214,1.23314185436155,1.17036321682431,1.10250604971626,1.30521508391133,1.2246217623584,1.03622498923614,1.3368535854652,1.09828100811842,1.25813837121605,1.23348723176606,1.24771332931475,1.35760112011733,1.46410770544057,1.15400263881547,1.24995679787614,1.20269223635498,1.23473455334789,1.57038579915552,1.21041300059042,1.32989543858501,1.53871717575191,1.50098824113626,1.37697706406333,1.14968217078676,1.26812812878642,1.07083981360496,1.10340781465135,0.932321366073312,1.3832121995206,1.33543672185086,1.15015171200964,1.31409097209331,1.52969560706983,1.37650329885101,1.15623595471393,1.00879913783023,1.24507547763376,1.22570734251192,1.22519863741339,1.03576706120169,1.03047100763696,1.23711883003061,1.29741108602564,1.33873888057874,1.17112605410911,1.09533775299038,1.10511828930697,1.04341537680238,1.11785158103704,1.36202511352468,1.37727614282073,1.17101330217446,1.20143901194274,1.45095374972858,1.47724435610254,0.975430073502844,1.23985209681113,1.25328993708432,1.19146868258094,1.09986957559368,1.37423271575753,1.50280893361667,1.254060598356,1.37211745157123,1.25678636301235,1.18634991649817,1.13538846920823,1.13174036019935,1.29740415580821,1.21764583270345,1.26626007725073,1.01810355520243,1.21761133676177,1.07030353146614,1.4080197814182,1.35401172757213,1.08517713579763,1.10561722644785,1.13382090637027,1.30684473033857,1.20930643130379,1.0236939162284,1.2292270752603,1.27099247294261,1.30883463638484,1.29056713396352,1.19304219437463,1.06665142413498,1.11098725900542,1.09363286327455,1.43921807885371,1.1409667153019,1.26219106211017,0.990641093133814,1.13829903699509,1.26171352713715,1.01350041561232,1.16662131460483,1.40110017186691,1.07795291020342,1.29539533609069,1.40851078668489,1.17689274222699,1.05679023071958,1.05674726283424,1.12248903562427,1.15747235873553,1.10610739278146,1.44923509117347,1.24947403790396,1.09095585693006,1.28091525862393,1.36912216073701,1.3450648377399,1.06850585717653,1.27334628747306,1.03647974650971,1.25643185899542
"8",1.25,1.50964581483915,1.28331586103013,1.42380318381799,1.2998270161774,1.26372874139315,1.4081421337934,1.21343303554571,1.36100245051528,1.11999969322057,1.08102359597444,1.30459780367759,1.19329543801593,1.17983766731918,1.16488068727571,1.5213350806354,1.06610048373464,1.21340009783388,1.23236967106736,1.28604163504692,1.26903636451512,1.34630766744956,1.20047809158755,1.19034914080058,1.16168089167654,1.37571247471084,1.22746997007133,1.37428346097847,1.01732407094119,1.14911877371715,1.40609009085921,1.11168301580572,1.15845426735616,1.3210238516197,1.27638764894202,1.09575019048439,1.33436310611392,1.19030258490055,1.44912196521424,1.1226268305339,1.24498695232947,1.14323221077833,1.38432854616257,1.31727878301873,1.17496005669044,1.24695238799949,1.42271396048891,1.30990977214398,1.43359627896584,1.05827741637011,1.32483811179936,1.4197912142372,1.10132139822993,1.49393580294559,1.05275448136865,1.11093642647038,1.13053072421704,1.21002446431361,1.32437668141402,1.24305671865472,1.20807506477099,1.33180331574775,1.2133438144429,1.18127562111881,1.57557607012395,1.02571766719131,1.07977627187759,1.27215105015019,1.59025044344462,1.10043194658885,1.35845244543524,1.1395682249469,1.33469920451552,1.27535450258337,1.30158628261579,1.19372896245611,1.24673091477738,1.36146632663196,1.14181929930328,1.19960620335874,1.41834103496564,1.20389392704533,1.25395998560689,1.53883066869297,1.32516513085246,1.1245397063626,1.19992137935142,1.07925779915252,1.3938737481034,1.38348882555836,1.1383064733663,1.2732730881906,1.43253805774628,1.27258702766155,1.19853436962701,1.4528766049408,1.29813019313989,1.21329899687702,1.25362582036611,1.01524718589477,1.07001796529969,1.10974078810756,1.37731738714585,1.16156045720706,1.00500220423052,1.15032228115686,1.33150344237387,1.15555797633991,1.2667363659459,1.29353883015615,1.29842445076591,1.37180453797363,1.31891793201471,1.04970556454892,1.3580007909982,1.18807094177014,1.34345609489702,1.2934082816479,1.27107625899096,1.29230151129863,1.37911026132233,1.42887709695168,1.34176875797722,1.34125732110175,1.19754876006337,1.39066460826087,1.21519943763092,1.2227641940657,1.33284456645764,1.36732430135568,1.18554420996807,1.34247773181741,1.27758351873664,1.29492165591123,1.4394624425245,1.22930943259637,1.22772429037784,1.17655123737638,1.31456520176412,1.30157488064287,1.33795135404466,1.18578374654657,1.31124237537243,1.19029058459756,1.26807531161121,1.23832187197633,1.30797267433273,1.16202451019304,1.34417783781337,1.21887401971456,1.22092500448122,1.33237775428392,1.23900472687174,1.28019047098838,1.3359716238144,1.14947045045146,1.23265395444672,0.911186520602087,1.2068877983849,1.1985693720386,1.22677709411303,1.14926687555068,1.47655129030058,1.22942110380539,1.31361536353103,1.04186501886612,1.24796578309044,1.27173858431907,1.1051457939539,1.39098030029738,1.321767599493,1.01943643420399,1.18117215188556,1.06733792560225,1.19687543135406,1.36547895666089,1.0378919460688,1.32351356831014,1.36348962669751,1.09899290342859,1.07824100871853,1.15039531900157,1.21079589542675,1.10589956615165,1.51294132819466,1.14834456771917,1.10594404762535,1.1502485776919,1.17444421250479,1.29205878751248,1.42915842587082,1.34467956885369,1.15350611977002,1.1635497870882,1.08819131119053,1.21553145606787,1.28529786673918,1.54321304340526,1.14453200935531,1.31785322740964,1.23467533148987,1.01359753196459,1.36575860010048,1.26845359932775,1.2071522324997,1.39975273397555,1.38937176106025,1.37610967708394,1.20595593985381,1.36619620470902,1.40295549528973,1.21828477713299,1.29516939940794,1.4434228629481,1.28908089265368,1.41519754816317,1.21800904552003,1.21817124968028,1.26081844642635,1.28498134406963,0.975622478884969,1.11288146068803,1.29707560928169,1.33301020951616,1.21897520170189,1.29597969783548,1.29813897190881,1.25496337821691,1.30073887266093,1.33521438177065,1.29892524548823,1.33227172855834,1.32219025244026,1.32992477595,0.990693613431204,1.27675311556161,1.07727116722057,1.38280053259972,1.31384895594464,1.2719517864273,1.00838634430097,1.23561707463858,1.28781947815945,1.25536111503764,1.49202028675414,1.30951994797966,1.4202853485669,1.25216852273424,1.44293998155352,1.16829572675894,1.1357188861397,1.4361412088328,1.41000913320573,1.27120032733697,1.32411859780991,1.32999780843184,1.22721209615838,1.35506019654695,1.05188102892534,1.38056568677236,1.20530454827518,1.28085700042226,1.33766111777646,1.12245161278628,1.17208701482433,1.10247790371264,1.31472359825063,1.20673017006337,1.19460299682814,1.29247729338036,1.25752188247499,1.1208084268731,1.45345940410035,1.31367142207875,1.24249595298517,1.33265703224363,1.06706640130554,1.35597401045089,1.22573645060675,1.23016560852926,1.19384453797057,1.22057059497723,1.12851811086248,1.27358981074563,1.01738369869886,1.21599753220154,1.40663620899295,1.23947426433708,1.44060740290345,1.03706754854135,1.3674383398984,1.18751678148581,1.23692090204622,1.27259710000762,1.2753556375346,1.17974429840352,1.40031215433782,1.3099171423521,1.20685124632381,1.41941657290233,1.23990229224403,1.27254452528351,1.00442566179543,1.2547737534488,1.33150089787293,1.27623981869707,1.21643778103504,1.15058216839678,1.11371986312298,1.41116409632664,0.936903924151781,1.13158433597992,1.22080608376675,1.34955376579057,1.24156982198254,1.32345071062401,1.41215533194658,1.40364618899087,1.34144844673542,1.39475488056552,1.1769159578655,1.3153361375981,1.04081778631902,0.982308644738396,1.18342349035523,1.22031818563027,1.30523693421298,1.30818213729542,1.28432228771949,1.15066259907313,1.12254869163417,1.40267092228678,1.25154545972106,1.28549637910506,1.16437297285772,1.31883228413515,1.39829917375222,1.29131940792671,1.3324572847824,1.15957833858712,1.34678605462483,1.31599479975434,1.05205990894282,1.24054763707128,1.19574915321388,1.19127901616321,1.11790604194596,1.31318658004302,1.27635028337648,1.24263884140044,1.2783174285683,1.24224692523939,1.45449021219841,1.66375560032345,1.21460659632672,1.38590739123687,1.23136800616184,1.48345898630703,1.35051901395172,1.1156722442852,1.11262423689918,1.1377140743107,1.33809721383355,1.20148186461054,1.24772466283206,1.36547639549269,1.24249445682867,1.24306429460917,1.26859854926263,1.45021901106947,1.2445336889142,1.06566105831218,1.11933286213985,1.15869300702643,1.33468434053226,1.37902907325528,1.458201577599,1.22446061855627,1.25571040337691,1.05777580342641,1.31141093456515,1.3898835130213,1.29225597604432,1.27970802643543,1.1813846254349,1.08050517507072,1.25117986272997,1.21625151374894,1.16379882281738,1.26360549338938,1.09422673166772,1.27769598447982,1.25210772104197,1.27372450060069,1.32869064676065,1.7028587802026,1.21677606538144,1.30138008078142,1.63932576308914,1.24795168725482,1.21301767860764,1.23255507836628,1.31894314110364,1.5995880966706,1.44158406385879,1.55725077558223,1.34459964404601,1.32490529976309,1.23315020409623,1.22969300518474,0.989480049353533,1.36957732052226,1.18362782895062,1.2569639670217,1.24991773478278,1.37709796078276,1.36609034661585,1.15415647773448,1.34840041508163,1.07690890890699,1.25438596068467,1.40568682089057,1.0770456368436,1.07634756588937,1.26614514535197,1.22531681328584,1.37549813298537,1.22148893777826,1.17431127854705,1.18439205872587,1.17746274114352,1.1392615897619,1.3575402378408,1.2781809470101,1.10151643939194,1.24382270147039,1.52415010147019,1.47462688815808,1.02540659518374,1.26722466188627,1.27954596283284,1.34651073789107,1.52571689156192,1.48834400200945,1.27800299014555,1.29229904437011,1.34868894206445,1.22016452257095,1.277306688972,1.12928552167094,1.3239395235527,1.24164408510042,1.23806581816609,1.30490389885945,1.30025117535954,1.17431750740626,1.15687338886517,1.35618609830239,1.37635291031674,1.12591721306646,1.2349998800526,1.1853569863026,1.12453874116928,1.35511729494201,1.32514999959624,1.31701582251175,1.30971769583818,1.23908805343878,1.30922717845969,1.2414753091301,1.14940442993882,1.17949419495825,1.13652990559744,1.45400156430326,1.20441027112564,1.31978203773638,1.05960945141525,1.29941303587097,1.26342339763741,1.04445679928403,1.24676842173296,1.4141222029743,1.05101105608451,1.37930331674872,1.47485550364497,1.34554444895336,1.1008785633179,1.15848396557296,1.15684883984479,1.12211542869006,1.15249494181041,1.32841951707858,1.38527863575893,1.18210821621468,1.25783779322419,1.31744851141496,1.37193389935041,1.15426650056649,1.3121023953862,1.26150839536581,1.16409971109624
"9",1.3,1.30039255675765,1.26074081423658,1.17621445272469,1.4621331338465,1.42418270373834,1.35152173977832,1.45841023466708,1.21182705367739,1.3135115945655,1.17836939595684,1.31121379253862,1.28501673701479,1.16893204339313,1.24808057881609,1.48103651139789,1.1403941766614,1.29866858059873,1.15605175524542,1.39971819094393,1.34037423224997,1.19216716376736,1.28377067674622,1.11456182774907,1.44633249653678,1.22901217812701,1.24942058331333,1.17181832978257,1.44395880942039,1.28083338765493,1.25168792736243,1.21402756288366,1.44383831664007,1.28097709477393,1.29404843878437,1.22872169483499,1.41135342056197,1.17431793914529,1.18763084923977,1.53355029502361,1.37031945342167,1.35739329365536,1.23138538383109,1.26618714192329,1.43393680925758,1.3770032620664,1.2720047340507,1.33773092109521,1.43070920975614,1.07938367259652,1.45559499089912,1.27272295556067,1.46806956573911,1.343042832193,1.24192325984394,1.20113573205842,1.18728872385581,1.25677876200813,1.37882022454264,1.22424609474128,1.27918863253515,1.31250979237219,1.19647682797208,1.41518630068994,1.01593182158572,1.51035212328025,1.30352270864607,1.72398019655785,1.17760454729771,1.16016544689642,1.38865038067487,1.1410382041268,1.29109701336817,1.32545958044114,1.35795534843022,1.2545769175596,1.33737244358574,1.46243187253123,1.20281162774394,1.24648716797669,1.57020452608932,1.19923317709332,1.38970381064083,1.5447597933899,1.30223751694368,1.39780412141687,1.28099686341554,1.34125826726241,1.39983503750285,1.29985700685365,1.42762274710043,1.2555785638879,1.45374659824073,1.31666755282861,1.45354050447477,1.24265196875134,1.31825790347845,1.36328223992656,1.24906299321158,1.133597712503,1.09729504479806,1.17234965904313,1.43975910615984,1.27464632983428,1.11899921823343,1.12612557961822,1.42107353052872,1.21144154096386,1.26298914349755,1.45663358060722,1.37147449492352,1.39096473410878,1.44543865928196,1.19935727864781,1.35786740715883,1.26954410650384,1.3791181034019,1.33733345481109,1.35978826308388,1.26441334714929,1.41091159907854,1.29922970852579,1.44494748396728,1.30106216168867,1.31558417688394,1.44807327573301,1.29991500592218,1.21202373687247,1.25178871428376,1.36517061203372,1.29016456335557,1.35425242060668,1.39569815073929,1.59680214765498,1.33263048352722,1.27285027822962,1.38817267743673,1.15969704529303,1.40045447114694,1.29233989379664,1.32072991914626,1.17658501174688,1.21508816324654,1.24106007803008,1.38506663146756,1.35873556497687,1.4394128560099,1.21657446872324,1.38219931580767,1.31975797926656,1.28244051796154,1.3130946200371,1.32181994534666,1.33338055743009,1.36846630284843,1.27823890643391,1.26697923510547,1.14336064670999,1.25373728781688,1.14553326485734,1.14525540903641,1.281366016602,1.53469613754791,1.23583949930997,1.10045410206709,1.33798161400609,1.25333706827742,1.17826716778211,1.20536375693069,1.36114606878435,1.09053776645769,1.3624974438914,1.21312892015853,1.20384057620692,1.12481018976255,1.40485265007057,1.19056975388136,0.922258879798861,1.08418964866348,1.34973946500669,1.25027369906567,1.32440035541659,1.37369831745241,1.12198562515596,1.47135958062111,1.1087892247784,1.19319493915087,1.26620721256351,1.22306102477042,1.38651018562085,1.43264132763117,1.30550133374623,1.20395983979244,1.39097478717993,1.24140456138079,1.36761445733717,1.22848193794686,1.05868170733285,1.46426983182933,1.26719261688796,1.20536108734716,1.29005601133092,1.43673795604989,1.26264736589998,1.33744284174506,1.45047396345681,1.53551207559472,1.24459458192801,1.48902139461803,1.33532852891769,1.38130325638768,1.37560018739535,1.29971247542452,1.42696544423786,1.32757031908382,1.37450136824208,1.20803441547219,1.3142706539633,1.26543261719813,1.05248561319946,1.39200297267996,1.27630286071865,1.07914323548056,1.47778118044777,1.38960680767055,1.3691613220444,1.26417785838682,1.38109802264988,1.46279103734772,1.3248855335147,1.32533917291684,1.39159852349838,1.45098992096064,1.41753108749612,1.26573061855364,0.967428927924394,1.23658319287281,1.3671737275985,1.57563765575411,1.36402038343738,1.28656870941671,1.18761424524771,1.34089808120876,1.14362518245597,1.39490845927932,1.29864042913487,1.25135380191423,1.52021052989643,1.33185240130916,1.18877815696393,1.24577259449997,1.43485180097403,1.38573268266748,1.42792495735404,1.30748255316637,1.47307734446416,1.35710258890555,1.07821983896905,1.37601187355719,1.31421826325874,1.47459745635149,1.31959122281992,1.35445668395595,1.19867810087912,1.12464760181202,1.45417031948315,1.12280070738807,1.41191339676482,1.37178173382018,1.34749965187871,1.36845296621917,1.18359484612793,1.25594286767477,1.5322340097397,1.48108643810491,1.39531131690926,1.38486431277654,1.07349178882929,1.2891193642289,1.3587263297944,1.12418848268911,1.27496051009385,1.32182578752818,1.40951621574053,1.34172088464366,1.12811724485209,1.47567858585434,1.36325562200825,1.34357679448145,1.20208572766765,1.33088815227668,1.2861479767488,1.33034256993561,1.39095639610093,1.34603652333668,1.17130710947815,1.34590741483714,1.36118351061347,1.25408391492041,1.44036062929389,1.34225796644646,1.30707170829453,1.40933187588187,1.09620485855951,1.36853246238569,1.22353903567425,1.18472460024967,1.19964318273467,1.58170390669377,1.18616419405201,0.951867137730828,1.1254293896211,1.29270351304429,1.32724361220249,1.32086912466808,1.35874740707001,1.42507150454915,1.30184657258365,1.42866963580343,1.40444077194872,1.25811968622389,1.33458678708085,1.23729073179202,1.13168079770581,1.2356622258785,1.18610940383426,1.27798034609615,1.31595581967563,1.39522174356871,1.30545413510874,1.22608015597147,1.24573275589421,1.28003025114852,1.16258340909172,1.3386610664283,1.43961018757791,1.38907256817596,1.32178390768514,1.3610375732411,1.35241389956028,1.46354776295648,1.23274482626307,1.14499333973667,1.48916745913963,1.42141191346529,1.27905403662624,1.19360449678985,1.35209466391207,1.37134972332255,1.36357147783469,1.34074431458024,1.19120784834186,1.48409302487882,1.50650406956235,1.45790010764465,1.31544688781399,1.16436044021932,1.41096028502844,1.37613421453677,1.15843111222866,1.28985469375058,1.25559014224177,1.23906438442304,1.28572069969788,1.35260770157726,1.33033219283315,1.16938129459243,1.31047001846764,1.59810645985767,1.34566117004714,1.35423051498679,1.19077330021635,1.15318763165599,1.18304392890938,1.18936322687028,1.41229511950173,1.57598727814497,1.31329640240443,1.39283637224726,1.39593995437448,1.25284106198397,1.46160521967572,1.34036685931206,1.34893216902565,1.12031219071201,1.17050153257546,1.22094563597665,1.15061878895208,1.23415638045813,1.39370352271722,1.24844989806835,1.19966186033712,1.25224847437342,1.39419689904654,1.36247847901681,1.58097343564297,1.30612007534937,1.22025246265211,1.60487187267792,1.3063273754712,1.31596621063302,1.19939669047226,1.27159679454575,1.44278328906324,1.65137446861028,1.31552594506426,1.41834614848176,1.45889981645274,1.29312157241341,1.18778828069709,1.02506118899514,1.374587471401,1.23503514398286,1.47080080144997,1.32755171749278,1.33063311458335,1.28211289478206,1.17471126845715,1.16502123965952,1.33893670993428,1.35488788830933,1.19094445395451,1.37611627284873,1.12429510499117,1.29950713636442,1.43560628527736,1.30757773157406,1.27274334418916,1.33914541423898,1.20404867166204,1.21061931497717,1.48719759632907,1.35649319409235,1.13313685744869,1.27612388181796,1.25914411954281,1.53139874467164,1.38329793183734,1.23109100088604,1.35665267417731,1.36695182834908,1.42917603210583,1.31161712893984,1.43329372548541,1.31815415584479,1.48279774030422,1.43014493423879,1.36250410008834,1.18748442216171,1.32404033932927,1.25197184129446,1.22675404348629,1.36961357940823,1.27429989018648,1.36088121315543,1.24721463720185,1.27931177250003,1.29880765474062,1.40902472000093,1.14792790282848,1.22454368697673,1.23452554692414,1.37366624382271,1.16240332539613,1.39224004431811,1.30329079250292,1.38690222550479,1.23688604310074,1.3310607428518,1.30350040972135,1.17459697846862,1.25704750492467,1.20238869025078,1.43130232888541,1.35913532668936,1.31938365081268,1.27162569934493,1.32590820536626,1.1186113463798,1.28385406173226,1.32607551663152,1.13473561338594,1.46961694298811,1.3737717784022,1.44713959612246,1.3127415079579,1.17978719854194,1.2459735060889,1.29251669451455,1.21587228709629,1.36813924818349,1.41325658447912,1.34611811473751,1.29473340109861,1.39238313938958,1.40643814733584,1.59821008677232,1.20015719950865,1.23074637566497,1.27589868608827,1.17555394126174
"10",1.35,1.42482193357376,1.51269626968899,1.2347235687291,1.37838310803123,1.3589871260444,1.28860257455247,1.17546010997077,1.222188833236,1.18361381983031,1.35887085889428,1.17346182685046,1.26662754896005,1.21319830463009,1.34071436299117,1.57593041929001,1.17644121110727,1.30253615371923,1.25809344827869,1.51471728615952,1.33772746803687,1.41646490369131,1.32687086776333,1.38946550062509,1.30589217766171,1.51075447375758,1.31172513400254,1.32276611657915,1.01812158450463,1.28914528614557,1.37960720754507,1.37335803148079,1.34004748380482,1.37177850669975,1.33668661997062,1.39051875038767,1.3592593393734,1.16595430119735,1.60070842535863,1.22631330918561,1.4173655261,1.26313863257646,1.40260883911592,1.35001182608114,1.51273369777345,1.36720426853115,1.33775534869284,1.29378992149291,1.43252020918624,1.20372681218935,1.4080829444524,1.52065972896717,1.36613195323331,1.26039813876501,1.35317856345203,1.24352684579713,1.30254983539201,1.31902030133402,1.3945568648388,1.22073116452813,1.36293129202942,1.20854798491176,1.31283909148288,1.39784269741498,1.17746816515386,1.18557156040522,1.40879838813359,1.46196818599381,1.3694838339179,1.76713033857384,1.20278930164608,1.17186397718335,1.2547980049569,1.37612380428636,1.44570521404402,1.47132741721101,1.40531461105644,1.68451319286836,1.21556885272582,1.38731562409206,1.73695024655182,1.28391764422144,1.28459118207509,1.46020288293184,1.56256597282885,1.42736668754934,1.37717673565705,1.28622490368809,1.41306128273351,1.48224708527549,1.28219570771874,1.3880634694152,1.51477235363904,1.51898044037374,1.38031934542803,1.27376635728067,1.2581581098429,1.30674711384736,1.43226382504275,1.1847133018637,1.29331091823436,1.52029093678486,1.34174508504245,1.38357925326678,1.11724738596338,1.26022280797095,1.33010265981149,1.2930164995574,1.2517311935894,1.4401820072908,1.43379149556345,1.44810335843935,1.41757616170337,1.09554804481808,1.38408398120323,1.31153839693615,1.44537287279671,1.42446163836172,1.36751389668483,1.33839327900674,1.4663754440393,1.47344201123117,1.52568845267832,1.42614859997004,1.46987564837992,1.43534973524477,1.18323426113824,1.41028855129044,1.19922416837442,1.18714606636886,1.30511280139629,1.35940818062653,1.44452450659992,1.50323896359468,1.41509392859606,1.24753510900479,1.30252287114651,1.23857424493516,1.28816614865507,1.38280575823758,1.41299688591039,1.31609654118244,1.27477971076813,1.20189566953419,1.4636988671942,1.19503512386324,1.42908821780417,1.25514456352928,1.41593608379246,1.45191909592375,1.30318556165144,1.31256837433228,1.34941505812254,1.42744874274809,1.41613595354612,1.10025810777816,1.29745493285378,1.25248381403458,1.30518524405079,1.19645749971201,1.24961195346235,1.28362744674871,1.47022351146356,1.28618091690417,1.24885127488931,1.35167942061012,1.37735371098544,1.28676010413303,1.25778917529906,1.35814144436777,1.2886384536213,1.30131836611147,1.18198370976121,1.4293191229295,1.2491472572355,1.42122076399983,1.15774217941847,1.23465641687003,1.2046272546495,1.46559415213119,1.23048340170573,1.36181803636123,1.47403999959926,1.19830683563732,1.22074843704311,1.60156642884571,1.14898593495631,1.29789995695397,1.33228596034826,1.42825027085112,1.39470884569415,1.55360805401939,1.43875424742435,1.24773100190574,1.24194509205694,1.3282911703597,1.23054202445048,1.63653989411778,1.2013557267733,1.27499918576101,1.39696431321739,1.51259696088313,1.30144647861873,1.35734756198031,1.31014516258531,1.46045486031926,1.59299988279313,1.35614300055788,1.45722736262511,1.3651289519787,1.40129112391134,1.33675148107992,1.3116577866351,1.3447000562879,1.59143163180144,1.44573134883285,1.25765807306901,1.42061456015748,1.57108133766571,1.13370024532481,1.33409812649309,1.18293145273204,1.31578557279247,1.40351347759817,1.41218092136748,1.37437857030914,1.3635545151515,1.4981146206426,1.32860026407376,1.50555024315904,1.3572726055651,1.55308768336607,1.38092314596159,1.16305974335068,1.40228413872992,1.41317452804127,1.28529190223883,1.31387938161604,1.38359059623815,1.41019156735104,1.28108597197532,1.25692635378564,1.27159792266328,1.36563271730615,1.39812371242159,1.35587784874633,1.43445810098334,1.55875642500214,1.26809423655513,1.25098552231404,1.44736504277576,1.20607326481977,1.51345411664653,1.3635476021054,1.30139741057449,1.45314382918189,1.61842784915057,1.36266648946058,1.12548130944619,1.56844660170671,1.33714383586214,1.34498371042384,1.4411189617008,1.15473580916482,1.47985157930926,1.32987932658211,1.22753955043212,1.45745445391153,1.29923515592655,1.39837652878903,1.37916297396565,1.23327894566633,1.54812353053714,1.34627382880748,1.45799928756601,1.37989563118902,1.16623421986264,1.44388479933695,1.33461926394407,1.2325084402222,1.30426943275141,1.20927795618418,1.50842121378296,1.43701773526414,1.49361314994535,1.34743006404949,1.42310299951506,1.3521921049202,1.37958740817128,1.25119667892452,1.40178823533981,1.34898104457244,1.36463814500175,1.37034632194069,1.25478891310764,1.38582532800759,1.42792529722652,1.28678298115031,1.35978193692283,1.11300172303901,1.40094890807939,1.36277491493602,1.65331583191437,1.24827550308469,1.41426294903224,1.25269577227124,1.38429352608528,1.21322981758925,1.3145856968423,1.3143404720103,1.09811772927035,1.24016333669842,1.23672484853088,1.44016602369512,1.32826629928592,1.32829107692482,1.4880750947443,1.44976454720989,1.47122363414085,1.36583374626058,1.43684239257126,1.38432948427215,1.30316724754407,1.22122568174211,1.26689045817957,1.39081564261457,1.25001839793195,1.40709972002921,1.48066038795021,1.40176613855256,1.32766572770335,1.14489535316907,1.2728348901044,1.36912959328703,1.39743557859678,1.43955593612456,1.53568750425184,1.32667609471674,1.46004712675754,1.47030184229846,1.38913179017716,1.39394989212517,1.24170083663487,1.4288030173842,1.22443362089591,1.51701893965439,1.32725381073679,1.30002728180869,1.43815798836762,1.40611582619715,1.22700901334685,1.37407855135923,1.54405297447889,1.29645553833548,1.367259806031,1.45265155479856,1.41894813892566,1.19834062095379,1.43964155158288,1.18996082842807,1.38344309989795,1.24582040187419,1.42702139843369,1.27359882973277,1.44353566092803,1.34628355714016,1.32294519843258,1.35036384454706,1.44656268185911,1.57156010569844,1.40296068249186,1.28078885470436,1.22805417882659,1.19370762155655,1.50560705142342,1.58304306148965,1.33651281738948,1.55325613292947,1.48715927563399,1.41948861651383,1.40714427613433,1.54062216421675,1.39450184572588,1.34198262858024,1.25177472689547,1.2945458273399,1.31674532016148,1.12276701728269,1.22671106866638,1.43254029275938,1.22158158789852,1.28020477085839,1.41116487568282,1.51956999006617,1.50695661437746,1.45788267485349,1.28364123423316,1.28627575246507,1.47483554589106,1.50116788211604,1.28856636184178,1.28898063560062,1.35082226234334,1.52481870814753,1.43069782856087,1.48736397593801,1.293017737563,1.36659119164212,1.54778769969775,1.28997711411816,1.21147084172299,1.34323326624722,1.30770843494347,1.3687946124417,1.3653011502486,1.41942891157512,1.34070354638351,1.34024930429593,1.35967052886638,1.38792921641964,1.4481870542337,1.24456784195039,1.44716966977898,1.17353611066594,1.38113109269261,1.45080439753585,1.36548004261189,1.31035509071001,1.31500013720145,1.41184096809256,1.32668108915784,1.53577723031652,1.32424174824066,1.51676811135846,1.2205159673136,1.40021824816723,1.62599802974174,1.46090247945696,1.20971878378927,1.37642209137007,1.41858045209458,1.26452333207747,1.36999437887333,1.43831936041224,1.33219881167559,1.47037967847887,1.40006987370538,1.3767702783363,1.34845111839922,1.31418389080121,1.31322305955256,1.54125497043658,1.38407503702441,1.33347759360706,1.48618463452024,1.30119115646046,1.30921481246312,1.40557683605144,1.48779110078168,1.24311487991215,1.29011130285473,1.27991158269704,1.43460177971733,1.40193235993084,1.24428263245698,1.32151088477092,1.40124151668794,1.32681856271964,1.42736632609691,1.25279243563943,1.36086177980581,1.21348902718896,1.25639835575854,1.47115745513047,1.49331052587223,1.31749894926938,1.39752925192512,1.4243755538893,1.31028794706339,1.24916532565086,1.39646637461526,1.45839957604121,1.15429670443103,1.31341379974688,1.58399378163067,1.43710773906454,1.38309481126756,1.31024097101413,1.30961396067357,1.25595832935596,1.25130438509945,1.45711762547914,1.44123450754801,1.36652902713613,1.49637542858018,1.4988520852512,1.27424376982074,1.63293969211304,1.39063677106336,1.40634114329736,1.3333313543268
"11",1.4,1.3493005728828,1.30236364548408,1.3026354497421,1.28154004940356,1.55091471562878,1.75554005777181,1.46725063179617,1.30128453334391,1.20841175663142,1.33074021265167,1.43633479397365,1.3527000816285,1.42842400163072,1.25713337141743,1.26161832449911,1.67250543438837,1.3908510283152,1.45116190557517,1.42175762010875,1.36985498884178,1.50227040551736,1.41937111189028,1.56016843623166,1.1830848676668,1.33188778446853,1.23984875558589,1.37076480681184,1.5098455397942,1.36579434924051,1.39248673134032,1.32854964568266,1.40840047040444,1.31789983445763,1.38539280120429,1.45370683296017,1.3280081632278,1.57119377882201,1.22417403239032,1.24475361383869,1.39292051715378,1.2125745201838,1.3614426231048,1.44501982670845,1.401199916915,1.38573726507324,1.35941231161184,1.34620225688115,1.45500947826756,1.25859319324339,1.43455332653268,1.51536128318901,1.33787378900158,1.45170260715022,1.33293140254239,1.25860551561577,1.21222032427042,1.51462199352875,1.41866282639308,1.48212034935057,1.2985432195535,1.28382730757934,1.39374893404841,1.38722102164679,1.48044913532876,1.6641021469833,1.22747160282726,1.47702029919523,1.2705613355473,1.33474737251874,1.29615577120448,1.16798026901309,1.4967768294793,1.47471617539313,1.5791703720339,1.31479927458637,1.41785429864841,1.73598309422352,1.38256308793311,1.39066690563481,1.63209730697594,1.40261307115757,1.34223817635438,1.48484230872731,1.59939145236317,1.37828864997753,1.44988034915414,1.58941501990952,1.43624878148311,1.39838447675058,1.29377563512907,1.53648544389995,1.57687034288591,1.4630593492108,1.49885325962686,1.32015832947146,1.32884774554946,1.30194497513321,1.55701696656529,1.2434814896558,1.42511324302338,1.3419410727193,1.36595813323949,1.46115626507726,1.27991926852771,1.32024423972555,1.39515798092796,1.25616471021219,1.44873112623885,1.31539945282056,1.5680840946351,1.45539817487219,1.45022662872115,1.21765094097269,1.37912557449182,1.39018597066284,1.41876966715422,1.37228894095441,1.50150188945388,1.42157861664141,1.47568145261947,1.49406923312835,1.40137982405897,1.51729958540195,1.3905747102033,1.23524248425799,1.46885921093569,1.32952894735866,1.34329468521295,1.3230430148965,1.33884772539355,1.47223820016948,1.39858721206432,1.52807823558526,1.33949619236976,1.39590495976654,1.41844943472022,1.45704426833601,1.41647425690556,1.29066601610778,1.42224230612807,1.2755401827882,1.42585801384289,1.33994802211855,1.48591014657802,1.26655781642211,1.40755318727987,1.26507907380247,1.5255224275042,1.47650634867725,1.44473844220675,1.38338948101583,1.29647114530669,1.48173980436991,1.49812512941492,1.20000710146913,1.24220248100355,1.3277718961376,1.36655727003554,1.24945991329082,1.39090188111461,1.57899319595896,1.37844306508764,1.439751369461,1.29649183305388,1.35687473316239,1.44337880720874,1.25854393605267,1.38791715711826,1.33971484391155,1.41441348689982,1.40919027032865,1.35837992859588,1.32285570135581,1.27270832683849,1.21915595161901,1.56112606685949,1.47482298879538,1.25775002004692,1.31489454516398,1.28747726911978,1.46192763476103,1.45760133155896,1.34309376817678,1.56955991970458,1.283002031167,1.3851996990085,1.17997569737727,1.40557235753191,1.50719615488396,1.45095035311597,1.516042637024,1.6037750872911,1.30644344264615,1.2946402278216,1.37667948509014,1.22734021899369,1.40361604649593,1.17662696554772,1.27256909549674,1.36635220190849,1.27701877330058,1.59478420177274,1.42472317983167,1.39153708226714,1.65274680354369,1.5798503729427,1.33466835867608,1.46916954283327,1.3659035754116,1.35458675209963,1.38201250923309,1.42813698978331,1.56379192116545,1.35679969922559,1.54052701798061,1.3124447064286,1.58594308463122,1.61815182572515,1.27660519901687,1.32324818290656,1.42296427746921,1.58281804861652,1.33106173242753,1.44608415277763,1.41671234463629,1.4402830530219,1.66188810714654,1.38986093124337,1.55654539024132,1.40873569177732,1.40101309693762,1.54330606918478,1.58778938880367,1.20199476844031,1.57127081737499,1.37296990468801,1.64368809156598,1.53228068544341,1.51932742829092,1.4283377568454,1.31543968906801,1.31013340956095,1.44391394351916,1.3799873416882,1.40543779601517,1.43490105299123,1.67524071095809,1.35674050870572,1.2097718214966,1.26953692761659,1.40992563537741,1.460532075593,1.47010037371468,1.29061699050975,1.43706040909191,1.5676014661949,1.43161791045973,1.53803917740063,1.26005361080553,1.39369606418694,1.45396643869575,1.41034157188207,1.64401707208139,1.33122083115486,1.21879085668769,1.53337198915797,1.5421224325016,1.38252928118531,1.44520428990521,1.39662194394501,1.47079775598633,1.33134781445298,1.30947658354194,1.58383176616428,1.49484527684517,1.25393690451938,1.3416107770226,1.51879381384626,1.23851147306323,1.40462207724749,1.3951857778121,1.65500525978381,1.44820287404241,1.43188397402951,1.52435247054833,1.44376423215188,1.39293251585211,1.31835192250492,1.39773659301138,1.44686301177503,1.30180269762967,1.5043856288851,1.43499617791502,1.3634407770435,1.49168459413214,1.32199964611433,1.42166666508887,1.51009409482603,1.63478311893054,1.27647079290505,1.42126700494169,1.5751375639863,1.47525041500599,1.33872391227143,1.33325653047528,1.3343004424108,1.46033446895729,1.23123946686699,1.37599705323141,1.13646669047602,1.34219034185581,1.37253664092533,1.47594541773409,1.37524800918081,1.52054714109116,1.45051958958224,1.64050883160612,1.53112988835311,1.56363927422315,1.47029851590057,1.34547133684893,1.30651456059568,1.22967954972015,1.29479912654145,1.31787256636352,1.4468552019602,1.35894403924091,1.41965715317337,1.36039364373692,1.50493457988764,1.26102951279571,1.41328571107947,1.45525718327261,1.18067305718745,1.46034520399626,1.61132213645744,1.3553519964015,1.42872009524765,1.44654155184298,1.54384393896499,1.35646235068776,1.45987927320756,1.44465217912253,1.49231917781785,1.38446524112896,1.27197071311406,1.43361749778463,1.49701495333074,1.34087170339149,1.44258780132217,1.33496437450995,1.44784941164743,1.48590066341893,1.50190999385101,1.30441825022733,1.52862274367391,1.50733256343898,1.53396918023894,1.39349063488438,1.48291853960854,1.42155822209981,1.48480943615853,1.35642542993379,1.47071764876032,1.38962897729874,1.3290632374226,1.3558978752113,1.45146695002947,1.49373762451852,1.34052997488979,1.53160228565225,1.29846657725717,1.45529202739691,1.28545606913252,1.51915428910604,1.36972340273435,1.57541671269825,1.52095397289245,1.36064055022586,1.43413710541255,1.48081492522766,1.53755975793761,1.30971726926875,1.32186187053799,1.40169386363683,1.17661603482662,1.3906486833524,1.28107801654944,1.56861913389652,1.27224760437292,1.29000778721663,1.37551282861518,1.50675524061577,1.46959435248103,1.46878843261043,1.34126224334096,1.38187851717616,1.5885289760819,1.36320047493893,1.26045204840232,1.39072747876065,1.31519247093672,1.48744639934664,1.47470918447148,1.54873646854111,1.53930035312632,1.36614892608526,1.38297609138783,1.29168943804372,1.24300445035835,1.3754412481143,1.35358731477497,1.43258239509732,1.40377116551655,1.47196617211252,1.38624033711857,1.32025396482859,1.34596274716861,1.38237723730748,1.47939406764895,1.27492801969519,1.40057639793025,1.22413309432954,1.39042542812371,1.539122995184,1.37352870890369,1.17355972220944,1.38483035911861,1.40503669055213,1.3235820394664,1.29020825299581,1.28130521583329,1.57175362835525,1.45361721620863,1.33484761179918,1.41605135092372,1.4244379166375,1.26794268664666,1.50438772837635,1.35006593500146,1.28466167493594,1.47626428494765,1.52801805423111,1.38060196491656,1.53795430377383,1.38531621742245,1.46908873843326,1.40529985016674,1.37031365491314,1.3700567342564,1.52125489612106,1.34993736103285,1.39778234787159,1.50886947396022,1.30635997388498,1.41038517258483,1.489813483528,1.44796872981598,1.41917964953527,1.34711367733424,1.32222104310954,1.52467227812898,1.29493933783103,1.43057952706066,1.39745131929367,1.43722956456333,1.37151070201595,1.4824055053041,1.33003031115712,1.24447621427948,1.10983502141743,1.3525785229048,1.59458117503094,1.43558649486743,1.33531552726168,1.44695293560685,1.47665254306742,1.33625176484586,1.29647003407489,1.38893472050355,1.4318982638943,1.24135765177798,1.35168918771284,1.56145103078012,1.40340628836799,1.47121086193905,1.40563862019116,1.4025973722417,1.33671015351619,1.2990756148383,1.40404444021425,1.45189480652382,1.50945341199765,1.421553745007,1.51437368897782,1.44902134139372,1.29098908134745,1.46365523529951,1.38788398413577,1.35184150428992
"12",1.45,1.47641317776556,1.42916284092014,1.25083485055285,1.4709731789147,1.59332029369556,1.45210625236905,1.32338518533765,1.44876047036135,1.28856999943564,1.40293011163615,1.51206609203106,1.36978488827477,1.30688274184607,1.29716591264249,1.64077151667917,1.27031233787668,1.55479440298796,1.37247379842966,1.43007111208609,1.41306806861839,1.59407005210757,1.18723041625392,1.48251362294013,1.4056435014661,1.4017082039332,1.50867866938643,1.37438922209718,1.4855964824382,1.34639244997106,1.47957691737579,1.46475270667029,1.50984630616298,1.45447979299299,1.39644808460869,1.51858469486776,1.43621222248383,1.31815663486521,1.25235748567957,1.56745620907363,1.23468988005326,1.49871618313334,1.50813656586025,1.39407243310727,1.45569520580271,1.44935193791182,1.51679709635681,1.52196356666773,1.3943577392551,1.38616670308416,1.59798812432947,1.41698033783454,1.35615622153865,1.61787130446591,1.53056163528589,1.32021986323861,1.29002084094547,1.61954877601374,1.46116688268733,1.44438740810467,1.39804578477078,1.31998700808159,1.42359749802354,1.3466811741736,1.51981084831693,1.37471106767446,1.57970582049799,1.3136833774105,1.3290334749689,1.74597689767931,1.42485405139538,1.2091204322204,1.54304772525725,1.32315382234115,1.4305459813989,1.45713388254152,1.57950666870355,1.84775637498611,1.40625665200945,1.31551388507312,1.63641914664125,1.46460782455841,1.47304854343683,1.47747255287166,1.666750670849,1.33814680373037,1.51484298510698,1.64807843953487,1.29916938943373,1.58480161952961,1.34141067383074,1.55118991159566,1.6401435684397,1.45771865319832,1.41910145535065,1.53948655986069,1.35785395023797,1.47648772869128,1.5897164642588,1.36043060244671,1.33628096784462,1.44621101887534,1.51715149038411,1.41389949878928,1.37108763294682,1.50487482904331,1.34785439422224,1.54808071457015,1.475419734654,1.33509912535358,1.69858291117703,1.46945456336228,1.52278038255526,1.28996695909606,1.5108670432841,1.48248554515374,1.37733470960491,1.3694640922467,1.50299612749436,1.48237453695418,1.49989115482796,1.49939521041205,1.43040218911474,1.55269927088259,1.31404814686567,1.49127352338909,1.47674738535602,1.30878240978338,1.45470017284925,1.37820876880138,1.55290729443578,1.45339019359078,1.59649977421447,1.46631542435738,1.58073564612372,1.38838261144798,1.3355275668949,1.49089927712058,1.4659152829457,1.3108969940094,1.47811997462723,1.31201537648096,1.54140683247808,1.43376698548177,1.45994880790409,1.36022451384152,1.33586342437738,1.5223088613794,1.43482564517973,1.51966037559009,1.45241472772534,1.49116857181446,1.41181048538275,1.44520827844795,1.57685316188216,1.3470062720005,1.29291822530411,1.40318823847291,1.28705125440125,1.4201858818064,1.47904888326581,1.44868838546946,1.58564508930481,1.43223888583383,1.43080647182757,1.39338778465465,1.5241341436752,1.3553298774841,1.38708306266332,1.61398791837864,1.44219488973531,1.49424976863201,1.38729051795074,1.40085189418131,1.30979100051966,1.4909830573107,1.22080693348951,1.60854603104772,1.28073080370221,1.45958987746591,1.35603390644989,1.45287393371299,1.51347606534082,1.39377488580583,1.72807205678603,1.42953561024679,1.29942347140414,1.54394220663434,1.46931522500619,1.54833619579674,1.52913571761081,1.54061371906236,1.34967746312327,1.68633437473177,1.4884652350204,1.39956037475348,1.28535284602476,1.48700214198456,1.30457870532665,1.33935987765307,1.45228248067474,1.62759255079542,1.35996626425285,1.47696435011372,1.40337311484743,1.77014594862039,1.5943677208412,1.37308497692642,1.45793114059977,1.42931607273235,1.44142928230192,1.37594046646073,1.39469807812821,1.64431472408182,1.33111323970837,1.48459266412673,1.52627695179832,1.6054862106937,1.54200698669615,1.46163858003663,1.26504275317831,1.61071490942118,1.36980827899549,1.48915650402173,1.30704786517795,1.47133111355336,1.34353592304853,1.59188712471531,1.59515951318071,1.50608381380784,1.45960867899957,1.56346972204605,1.64659419966118,1.52093431412456,1.3374774394516,1.62117838344798,1.40154946415313,1.42827659990437,1.51751789542169,1.69143672588757,1.59511913128619,1.38738879891847,1.39910769269659,1.45714222023627,1.3790109441932,1.5518764264082,1.80985894583018,1.61677758706346,1.3865688754168,1.30369576009388,1.36874600089943,1.49121975744531,1.61837120023689,1.4260620309901,1.32694143730609,1.43722611246165,1.55664669389428,1.47009656521422,1.28902506695818,1.61217191846358,1.42821450521933,1.48878734226494,1.57553591182718,1.29142878866116,1.56705982740345,1.34625436858278,1.63193908215557,1.63716020034361,1.46620960097256,1.56500770906745,1.54278334024866,1.50130266452155,1.30279363449134,1.33779830869336,1.70753568710662,1.61477886019082,1.19796581752356,1.468167589114,1.49835431567252,1.45326290469138,1.24361855141891,1.45270577617452,1.66447084857942,1.43527544123296,1.50375336607167,1.65664498789855,1.4881943201518,1.56453229633298,1.42218916077283,1.34702535818836,1.58032560065568,1.44123653077905,1.55181624875468,1.5784994508328,1.47539458822762,1.38576678762523,1.49265406730366,1.42643222251017,1.22434225990016,1.64304169091165,1.63122189408101,1.43406867319676,1.39128826592192,1.47441088447376,1.59759399476855,1.40395009031305,1.43605292086055,1.3461129441782,1.31449829223357,1.41287754838869,1.17857021104335,1.40361952877458,1.39451821967934,1.54443222953377,1.50595763590234,1.45719909150084,1.51130160597005,1.46637850119589,1.67276894885302,1.60533419937866,1.52717015575905,1.4194884935289,1.35002547975734,1.23085945907971,1.38546290300337,1.31579091946225,1.50967904071618,1.33984845659573,1.51055882261858,1.29726867433041,1.56275622659597,1.45298197514802,1.34170410209017,1.22434790933985,1.38802417004883,1.46237288767704,1.47496058643772,1.41581795363074,1.596260970223,1.38413086337039,1.51146498888816,1.5574369826764,1.57897593730788,1.46626886890156,1.5950880119787,1.31868697312754,1.44517918929675,1.37270375779514,1.52789055373171,1.50660029892955,1.34448875931259,1.36506691756518,1.4869231668351,1.47965789821987,1.59761169006946,1.61805846505988,1.42878912073526,1.56363061255562,1.46434513389663,1.45804713284877,1.53527795573165,1.48678996932582,1.66106547148559,1.50702572426407,1.36362172615189,1.56960033724186,1.33004169211024,1.35221113611431,1.49332743248236,1.53039834954843,1.58887128838634,1.32735006368873,1.48280554113386,1.39732843485097,1.54298837388092,1.43955600599629,1.48705611029649,1.43928410390722,1.52065675134866,1.38747078482681,1.48817901561039,1.47027937822864,1.3881305669972,1.5284210979958,1.48174843758069,1.26256516096968,1.22552172254265,1.35047334788534,1.56686291024675,1.61523487599639,1.33220466979609,1.46964318124083,1.50760639453658,1.40303601732001,1.43872493073589,1.55961819719686,1.44905284171156,1.41832117414358,1.4276004569323,1.67283287273287,1.64927891396004,1.3588618332739,1.43797002999825,1.5603225100351,1.53004297625846,1.62784756431516,1.50768639709334,1.59172383048564,1.40399684250586,1.40127757590315,1.3429106446219,1.39257262491888,1.48735851924917,1.38376550419615,1.50340590332854,1.60133422946481,1.45655888256581,1.41439187200168,1.36510301947162,1.33869462274979,1.43717173216635,1.29467593338537,1.34296063193538,1.24760415746651,1.40576444478377,1.66574422033032,1.39036983981582,1.2820607117899,1.42122678942574,1.45367657269011,1.42327045413809,1.60388292549039,1.61219648362189,1.5834652266113,1.34660869547175,1.34384118034565,1.55213828251148,1.47161647386084,1.65487740019494,1.58980161399523,1.42294723476498,1.46271501101885,1.43515864311184,1.62119604460404,1.43983633881316,1.56198137437588,1.45303097243502,1.47175354115176,1.4463286206888,1.40101684008429,1.41686014688216,1.53768029128337,1.47956662428604,1.61845854738736,1.50511276088727,1.42363488442234,1.4293327287395,1.49656440214377,1.57478369843423,1.4592139401315,1.32126162083384,1.33343103601827,1.48929838824082,1.36297808414585,1.55194917532493,1.52258231888551,1.49943265336931,1.53720996317086,1.23422821116173,1.34405304637311,1.34715237155731,1.13071228449196,1.34698547693698,1.66396708932636,1.4721318759609,1.36148724593355,1.42192654182735,1.48535318565752,1.45125740816857,1.35129827530997,1.63005847337542,1.50802412069619,1.25144075066917,1.53798215649882,1.41885116762046,1.38353908462781,1.5420383441642,1.40030907712589,1.41443809754761,1.3560951462977,1.40025075141409,1.57431403871568,1.44822757414372,1.47159993093569,1.44118864006856,1.56425594118107,1.39179104846459,1.39258809665163,1.4609418864731,1.50842825514443,1.31873221135138
"13",1.5,1.45329087019547,1.52311745430278,1.5458522320896,1.42174080175813,1.65071330006474,1.30385056986798,1.5350061870494,1.30831372498021,1.64404500367999,1.35681181583249,1.49342925131848,1.37403462473057,1.57775355505691,1.48124705489096,1.46704342879259,1.24126433937828,1.37746035461406,1.42034476751148,1.55096902179869,1.67142776111609,1.54184185834837,1.54315027219099,1.66170107535982,1.27607364650587,1.38796660763707,1.50977081841876,1.50170467167711,1.53490505929425,1.39969984863145,1.5979399833761,1.44160882907984,1.53112194695863,1.44182647384768,1.50898517876712,1.496124703324,1.56937046572714,1.28179835847409,1.5408364950242,1.47537178056503,1.29066444141448,1.54964513826202,1.63835118763228,1.4480699699681,1.47987364394312,1.45356166709144,1.45765246939889,1.67895912002546,1.4585351434679,1.41885565879401,1.61601721430442,1.57716900283015,1.53989616787496,1.59399848919028,1.3105368106861,1.4604128650306,1.49032470749035,1.41872581282102,1.54638265762587,1.44208047748376,1.66876995508929,1.49229629837265,1.31135677666931,1.36659522516931,1.52126097256236,1.82247743727415,1.58463995714578,1.41067582293294,1.38255866280876,1.43038107291917,1.51024748397955,1.27837122675877,1.5503979102856,1.51145357058336,1.7742609390622,1.40182085400443,1.45512976789747,1.70513762966093,1.49668316369431,1.53138319964888,1.31667037630282,1.61410994765286,1.43160505695296,1.54517610337506,1.70864593100562,1.37413618574248,1.56413155134455,1.36910664700297,1.57405115092094,1.54684443884725,1.3838413686482,1.5208803841352,1.56943224492683,1.50862360158215,1.51356544578903,1.40469743385213,1.45400177080946,1.5136840696109,1.64250150912356,1.36915890096711,1.52793533470744,1.40574825233868,1.46697819971933,1.59471873460933,1.38034002427704,1.42665150716557,1.50427992257808,1.684240645366,1.39084977258061,1.35716084270811,1.4938386120298,1.50863391066256,1.54446566441839,1.45623403241922,1.44095912752824,1.54541194465694,1.5835801749885,1.51825260561088,1.54526650744662,1.47809513350224,1.56972909025658,1.50576331579379,1.59273332441473,1.82211322792235,1.49740498947396,1.44649466402958,1.32990586796359,1.47667101572897,1.52578940649487,1.35647709300527,1.48801056022465,1.57111871124228,1.68079199794765,1.59064262777272,1.51330418547436,1.47476743094637,1.38147093780122,1.44467316328248,1.62861340131166,1.33930746457927,1.5689767284649,1.58015574643501,1.57502794253856,1.46102654068967,1.54903991305875,1.36969905593528,1.42220003395965,1.38016529961947,1.47348248338098,1.54316569333048,1.50816408139227,1.49300193891245,1.49323200929898,1.57522937506336,1.66844125162491,1.3695529218548,1.49500947911694,1.40183316028819,1.42722325291209,1.38541618150516,1.53773086373597,1.46211823999457,1.53224983081248,1.60046534283347,1.39988459035959,1.53108559843204,1.41505354381226,1.42790106582456,1.32778022251689,1.51553754277561,1.57645187826515,1.49009505980627,1.39717247471407,1.47452268129658,1.40672502530836,1.56159237767637,1.34231479352667,1.63906362033625,1.57696535930741,1.54533149235832,1.41026198917343,1.26874208052806,1.59004683089328,1.57005778755682,1.75387296474765,1.36498201731859,1.43954177838691,1.49494880938648,1.72309349157828,1.53947857252968,1.59232903730438,1.63084418971685,1.4206832025398,1.66223040927312,1.42548089536221,1.52096987539027,1.38987400591773,1.54625901281161,1.55726346690293,1.59362050424324,1.56398020973108,1.39499671431949,1.84710936592736,1.50153089498863,1.46089207210117,1.69487200951346,1.63795914359473,1.37476896033993,1.4354631957333,1.47231086887592,1.49672041673743,1.4822055529769,1.4530032540286,1.71255978167726,1.63896939237843,1.54371437252565,1.42967908930357,1.66361598608361,1.6123974795442,1.36454092731626,1.51098448986933,1.5657182142343,1.34818337603198,1.35447073137887,1.67209494674797,1.50425616781799,1.37404918200809,1.75761735688287,1.41179705012396,1.50063331999351,1.59144314095437,1.69227406681064,1.5340066426298,1.58224524419123,1.37402623352517,1.50292181866085,1.7280476880275,1.50988425165394,1.71655982913674,1.63126336736852,1.59962627563181,1.57255849738014,1.44066621887946,1.4950165445099,1.61333367216702,1.51836422020364,1.66747229967662,1.83241563625415,1.35741313213671,1.31355550928128,1.51061540460163,1.49379506474188,1.60870698442199,1.65058358998767,1.36570953104043,1.43978113524981,1.49083873430498,1.4797069887546,1.32986904065681,1.4817080340989,1.59381279392388,1.56421758412728,1.56849244846831,1.33964216956478,1.34109083946391,1.66783908407623,1.70722255913601,1.65320705064746,1.54980176977489,1.55528509327117,1.59886179476864,1.59963470730722,1.4096479025981,1.39125949943005,1.58968168608442,1.82484866762938,1.28437725327896,1.53382808641232,1.54120880834151,1.44598510415649,1.32624868950324,1.6745927644719,1.53954781980479,1.44996860423399,1.55053193126962,1.50519060121927,1.6235566932452,1.54219379432502,1.62363912485549,1.46227112419889,1.48398457323646,1.62212334182363,1.47224541539051,1.58162685173484,1.65343129105268,1.44079969056246,1.49167740141881,1.47295053598723,1.31947055287233,1.70205595512749,1.61316051832683,1.75149884193148,1.47238802041152,1.6208838354164,1.39555690373841,1.50976932903252,1.5560024052526,1.36068989668421,1.42320699049548,1.61229137799929,1.50241826499483,1.21872150897644,1.54256848171321,1.4687353504185,1.58070789739044,1.55583067106103,1.68555566091563,1.38929431081069,1.64527368437378,1.74981384043711,1.55070202196294,1.33409459463995,1.4472239505484,1.3225006576566,1.49690581972609,1.30417244445766,1.38306968078786,1.29967005953279,1.55413009581381,1.60119472497478,1.43927425747735,1.40299963577622,1.47033186449137,1.27440216221497,1.46478121474414,1.51925533483675,1.47235521539138,1.48339904446062,1.58443292370372,1.37752042272006,1.7304877338139,1.64139699663937,1.55754204528438,1.51819071591907,1.58152734211005,1.4444364760137,1.41925471504724,1.5171448029689,1.62799544184583,1.49414995668422,1.43204533642294,1.56041138890755,1.50556506827548,1.53629788472828,1.59459686546956,1.7420431735464,1.53429112936313,1.54149957454909,1.5269214275787,1.45108536090424,1.51299377709678,1.41218199963876,1.42829147105725,1.68121744728796,1.59068797984159,1.44784722942453,1.44055209459503,1.35277783477831,1.51890668367934,1.55145167630268,1.6506182422035,1.51005072140116,1.32833946748072,1.49819420510234,1.59431654270901,1.54665525875195,1.54233387881078,1.4844427046231,1.47740590211135,1.557236510059,1.47035266275703,1.5284315661647,1.36646214595975,1.50979886557015,1.59392708020698,1.50467082659059,1.30229371864992,1.25051232347678,1.6905771508382,1.57906343941328,1.3823725669762,1.50804663814873,1.51708219360215,1.47920635938707,1.52049783801257,1.56558659353165,1.49799284110518,1.80656003638717,1.48906947580975,1.7894476290063,1.44580515437859,1.41149769472291,1.51644491506183,1.57983262495063,1.63793390423876,1.50977421942025,1.64623302634521,1.60650858098971,1.44893364648163,1.52088943670691,1.3840214701539,1.43577531070707,1.56503542344462,1.44443349226127,1.43420242362044,1.60529314238427,1.5316609755407,1.49777095437527,1.39268837551109,1.45309521658771,1.4512067505508,1.38641042501775,1.50525839266099,1.31888132882376,1.36946024303223,1.65424765458822,1.44234967993469,1.31074833082464,1.53686242536205,1.54801295837131,1.43344057645091,1.61924393106964,1.64430869600659,1.39107294360368,1.63165472265028,1.4562848008816,1.5639940278604,1.72138661757709,1.47555272904911,1.6588061040387,1.40371769824779,1.49547957168506,1.50241267817663,1.57360994375381,1.47462227610418,1.44401400509864,1.615641688677,1.50625612594182,1.62361640599033,1.35945012710297,1.33008839216382,1.56453865316731,1.44846889782833,1.56037613259406,1.57226930046271,1.49370131705199,1.48748270140586,1.55231766896716,1.59787572355245,1.58758638417279,1.3997588926969,1.33474776962595,1.54765678308084,1.4321554445687,1.66342322454759,1.34267199350388,1.58547599338714,1.35190407044206,1.46363146760701,1.3342519018503,1.12063761785257,1.40561793681672,1.42197011611964,1.64330074710834,1.56998345327413,1.51075254467103,1.32824432619471,1.49887187943149,1.4827587682228,1.36510077735247,1.56489025051773,1.77600992526788,1.3124139660012,1.45572203676451,1.61425206222557,1.4170798795014,1.59125561437017,1.43154126743586,1.56683254920084,1.45010796326311,1.43020752538425,1.64166467060351,1.49793619836094,1.57204492221888,1.4333322762712,1.36693326030583,1.69052419515285,1.46797975843206,1.51818180920956,1.51628631159743,1.39169161963758
"14",1.55,1.71183768565958,1.62158169366779,1.603126348607,1.43742305530643,1.7909024611094,1.59131864735345,1.58807180514044,1.66507140694816,1.32229021630428,1.5371689897229,1.47545982055862,1.42191341466799,1.53241954270806,1.58875016233585,1.6722027106243,1.28820961972925,1.4827507120137,1.67055260243281,1.39336992088668,1.51930417391291,1.29779693291554,1.3746659264791,1.46833846510139,1.56140463361375,1.6921391071747,1.56345289361237,1.5685921171117,1.58396602295564,1.68027297302122,1.48834901701841,1.49201934676632,1.53366258092924,1.63715931862086,1.58457323032495,1.47412162582234,1.59279415840651,1.34086100015827,1.60677837716187,1.70238045658819,1.46050143483157,1.57286937934894,1.61959711718792,1.5258219464975,1.4515105224618,1.67262752376599,1.55806875375845,1.45533694733557,1.55454780733184,1.41151350043769,1.65121515187821,1.56391585304916,1.68370050104332,1.57484356392908,1.65551120277526,1.37696040701187,1.45391028219756,1.73541174879546,1.51760108614156,1.66056821301731,1.4582975011096,1.51448550878829,1.44547175656847,1.5021089258653,1.55339188525953,1.44895111795629,1.59749033741262,1.50618630723104,1.85091361464121,1.53585771426364,1.5594174378596,1.33863173476662,1.57142924845158,1.56431745999587,1.55841434085362,1.67985595570131,1.51039297560695,1.91931687937616,1.64783950037544,1.5605023755044,1.66013275490183,1.4257098313358,1.58020010093657,1.63265679280476,1.7976678132338,1.60393747109812,1.41302044222572,1.37719476695078,1.6406866191438,1.61425611347859,1.46928587936557,1.58065393610757,1.62151741576072,1.49913781124896,1.4993615503173,1.5383053236968,1.47395199606408,1.41032648662482,1.67841015431149,1.39417358617406,1.51426141270778,1.59719299890617,1.50204690578794,1.64788879933925,1.42716444033993,1.59019432218876,1.61504202176542,1.44507540206878,1.44222484166609,1.55923353305529,1.71188326792275,1.55321686501562,1.54879651014887,1.59682150578458,1.67537250832184,1.52023499802599,1.60338542288252,1.51689314771922,1.44953216056778,1.51537786660557,1.5655977749058,1.57754004840717,1.88938180772634,1.6200966910936,1.65880313778658,1.63958993625167,1.38072545010765,1.54857724488099,1.55554340734298,1.58657434205385,1.58964047245482,1.63706415640993,1.58178036974367,1.67660028347215,1.56265029308626,1.54709849463613,1.38587884030718,1.61585940279111,1.55180289192356,1.39291858360319,1.57549737897337,1.52112493156646,1.60031861081843,1.57502794253856,1.38905303652695,1.36275047773236,1.60760769699208,1.58831930048817,1.59695543171371,1.63109587435572,1.65607650656987,1.56731876477224,1.523254732674,1.59305925491007,1.56161609102902,1.50777306948474,1.47852842619755,1.41075476343545,1.55734538663015,1.39353825799687,1.48604543585713,1.5656046406957,1.60685592778849,1.52070511797201,1.55863632527261,1.52423205708517,1.60234616793399,1.53348591407413,1.3611822611125,1.55815048179128,1.53978856638033,1.58692387961341,1.45220909582111,1.5586423573284,1.4297466768531,1.51649017257947,1.42190200584669,1.77010902412705,1.39793254415369,1.60792087681597,1.41783590391872,1.64518204407003,1.64513631422116,1.65831619227422,1.66631168285935,1.56387008048321,1.49062069054091,1.53007835764876,1.48735677723988,1.60139872430255,1.56562090183103,1.67640698186507,1.4502521405218,1.75357379066221,1.49515836255187,1.42396640971068,1.54640407043828,1.55775272002981,1.64119617055286,1.66318499876091,1.58914630900729,1.75426991709032,1.4678296469711,1.71084701289674,1.48100322589802,1.73154644783913,1.76035114252817,1.37901436002091,1.45794570155698,1.59452448666528,1.51100004748401,1.46873742986936,1.56734097161143,1.73756929521105,1.60761094082755,1.50764324866927,1.62130625265144,1.71892549026132,1.72307816956538,1.49126624024252,1.62090646518036,1.41731208234697,1.41398277687815,1.72617327712288,1.49980542218228,1.52502594503394,1.58624012930702,1.71476987439123,1.62732822166127,1.70287147454073,1.59600179376124,1.73950984058557,1.66764109926468,1.56329640608685,1.42029116225737,1.71285694769045,1.49925607583753,1.60824546579077,1.75781805654566,1.69501290990404,1.58420599499467,1.60875194753155,1.49667584503114,1.57721521686706,1.59897380375181,1.62032630775228,1.44627487617624,1.8680593842267,1.31789295722575,1.42300122522954,1.48613701478655,1.52884342483828,1.65483883855309,1.71800254986583,1.40640236290995,1.48341420283958,1.66957517070271,1.5016336001029,1.42984917867972,1.47589746802293,1.60027390642766,1.6900637783506,1.58439319193192,1.40170294728546,1.67142847707152,1.65889824522961,1.72984826811947,1.38046589981399,1.5700346678763,1.60433088520883,1.5956879302685,1.57030669127707,1.42985692079432,1.50731575552183,1.58180642797203,1.81923118109113,1.32491077355739,1.5844182765272,1.66391324903937,1.46472893643599,1.51352634315732,1.69529072699345,1.41937538077695,1.46893743397712,1.56168247323351,1.5040510337096,1.67761605597167,1.53174317387253,1.599090175089,1.66533106401536,1.58677049593516,1.58641926389358,1.51347499335469,1.57180523604826,1.65298684228632,1.47423480144869,1.57032159594979,1.52953180710139,1.40818002417614,1.71807725549321,1.75535954628036,1.62017086335847,1.83467335172685,1.48971686643443,1.61534356313841,1.52479102678695,1.51515603472381,1.62584000255924,1.39439328962263,1.63920645568682,1.30198513507693,1.39370921594719,1.66896309204414,1.58204314129713,1.65478225342966,1.60741381123569,1.70423160372412,1.44432880152536,1.61618938907111,1.59423893882993,1.85460772677653,1.49782239766106,1.44176973316455,1.32782254373992,1.53255051775205,1.38624072864475,1.51106323626071,1.42550029642355,1.68181401277872,1.39805995068423,1.40366786164965,1.53787384654478,1.47096607401362,1.35835468521199,1.59630211513834,1.61950539980849,1.47382016120176,1.50388051057656,1.6239184580091,1.42888731314871,1.8024628122928,1.56892791479154,1.67033246214998,1.52176497916305,1.613959264949,1.55230303389597,1.5683932230671,1.41903240293686,1.72785974816133,1.53001915568094,1.5127712957399,1.52218196782939,1.44059159940347,1.56424656652666,1.64482038837534,1.81593761301555,1.55545268073554,1.56608387731268,1.4805098742464,1.80876080422276,1.54290169996842,1.39408640903969,1.67521826139228,1.57568861487631,1.73466814232294,1.51705865287534,1.55544098749676,1.44068735485794,1.60680053842581,1.64161974839278,1.63016498107696,1.57143536521991,1.35775474483126,1.54601940610144,1.57114561212738,1.62140021515153,1.44771099482354,1.53709373205529,1.63897465963169,1.71725935522892,1.45459240204833,1.54083350444733,1.33788517192369,1.58744132415358,1.57167007260859,1.61502885218043,1.37434021464053,1.31495017154852,1.77265686060626,1.412579964911,1.60549121991494,1.61918750512612,1.53218581351634,1.62769471446794,1.58360265926483,1.51047481782546,1.6065143940432,1.53846551512964,1.79988628674465,1.81735893320274,1.4818252970096,1.52865723741441,1.42712938250491,1.6075626152912,1.71369071012939,1.6315623187978,1.62359644283107,1.71197573625879,1.52491689426121,1.48531323931616,1.51401888597598,1.41004591177871,1.62605576436786,1.4810718684267,1.51520973838687,1.66350789162497,1.57665114201221,1.52680314859509,1.50554737619765,1.4512359436111,1.49853378587186,1.53162880728694,1.40328340582765,1.40244474339289,1.48630832529381,1.69799772737509,1.40990076270836,1.34662926740922,1.58561564431974,1.66699004677274,1.51098697097496,1.7325404117822,1.63503721663794,1.62170628822092,1.50878146961964,1.54355552671636,1.62373685509003,1.83226655064127,1.57186741851292,1.6115673788615,1.52286557920808,1.5211617550593,1.62957522330753,1.52183289043494,1.49653972818176,1.71067766339428,1.47255672331713,1.6268231187834,1.40134123330749,1.63130491602642,1.44464448843305,1.58719923268947,1.58939720448208,1.61561378468977,1.538360793782,1.53071924040908,1.58288646269087,1.56791578939159,1.79874635800356,1.41576741724571,1.7315916715785,1.4909785211398,1.60401704363626,1.51604997534096,1.68854126511079,1.45649763291906,1.61310216538154,1.43481109821707,1.47360212460307,1.24906646926368,1.45285243870382,1.20226928980473,1.6633201618316,1.45490729690459,1.6510890264623,1.45021116561594,1.46742506032141,1.60727239117934,1.46787371715749,1.42797945595283,1.7889126220027,1.55493972506333,1.35753750733293,1.68455149760677,1.47017308913694,1.6493973040073,1.48510922705038,1.43237440517236,1.48907244836974,1.49235735444645,1.63079725820981,1.68360693513626,1.63441671029911,1.47617122402718,1.6356429255415,1.77065792822821,1.45278376045276,1.40076588505256,1.57951641351406,1.57984464764678,1.66296602910934
"15",1.6,1.56161148688394,1.53248923970874,1.85836374045838,1.48837218063365,1.82946804119072,1.65299197232694,1.53840686114443,1.67234716622524,1.48096248774504,1.40054983683409,1.68809785874383,1.53060801865282,1.6969899300107,1.67780954802064,1.67789177775417,1.54339374269731,1.45771089257907,1.59639977801821,1.33590976134003,1.69652003391116,1.60091739117535,1.36496771343355,1.63174126835623,1.76466238775802,1.62920883846858,1.57054108996114,1.70094910550578,1.63270039515777,1.78371836800701,1.61987162745088,1.55269890013417,1.64309243234238,1.49798220019571,1.55292254497734,1.66587314895041,1.39514045113358,1.74657975457368,1.64561420023234,1.69577344971063,1.70730551922645,1.64057788906875,1.50735929676991,1.46086758618254,1.55628452917559,1.6092928027907,1.49687509577268,1.66593012075723,1.70540067348549,1.46411268379837,1.77887219568483,1.63210170106473,1.79474208192032,1.72206834834832,1.64706590796313,1.49308062211946,1.51469589804204,1.77684848107373,1.60568633569149,1.55481049072696,1.63225223551177,1.64718093667109,1.54980967834167,1.45369584870652,1.62500559109345,1.47809560639461,1.66411022753565,1.5621056794067,1.8364206006799,1.55779774950884,1.57080185978073,1.62666743138873,1.48206118377997,1.67017166251141,1.6151816296058,1.60660570884073,1.53078462781295,1.71691198166629,1.7074442243437,1.58088543844669,1.56595955128662,1.49595029353916,1.50119205934719,1.70694234210913,1.8146370964341,1.41854757349337,1.42954275104608,1.66459044128814,1.42976257244575,1.64332523577062,1.61318365650394,1.60496662515225,1.706202736128,1.50977199227518,1.51346636680078,1.64116548916149,1.45419819150681,1.64289948845067,1.71258505134948,1.49666494613895,1.60519379448721,1.61927847877583,1.73518293614811,1.53937285683578,1.45815814735952,1.63387990338301,1.52232352999644,1.63442832198095,1.48379913061193,1.5973546494012,1.61907904174604,1.65048418020666,1.69837642303922,1.62584071052113,1.62031148624643,1.5992608131716,1.68095413453297,1.54950613231433,1.45554718830756,1.56001027869756,1.61101918062946,1.60083876460882,1.57768073398185,1.99258132543259,1.67532101285788,1.70712182268043,1.4680001503075,1.58899957327919,1.5991178385778,1.63279686130485,1.65833192029249,1.59612485923325,1.68396150436458,1.57134055829151,1.64625186506154,1.63181347885469,1.45918682433754,1.59521020355127,1.64700578975983,1.4945135069535,1.56675166868042,1.65614202712251,1.64204009092288,1.40369274808106,1.45501343959563,1.60238785422475,1.59835782805538,1.63643418276162,1.52222284336579,1.69492089101672,1.57585305086465,1.58991451821286,1.68510756241793,1.65059651130535,1.60671940396109,1.52247483782783,1.48159947357662,1.63996524743039,1.54047773936127,1.4013380887862,1.52958445223557,1.66614267118326,1.58638439891458,1.51558467805734,1.5402184663793,1.62298244931082,1.59646730609673,1.46736364368246,1.52789459624658,1.55732209720172,1.61926654399323,1.49192437811833,1.59368156744551,1.63345593268267,1.45279004190942,1.63912916749559,1.46920261500721,1.84655606677901,1.47605454290787,1.41858040601885,1.61005856534317,1.65356691512541,1.64491500452761,1.61516217276521,1.66554813778459,1.59280241955546,1.51179112820293,1.61407884091648,1.63042015017731,1.58269225556919,1.62648508577842,1.7700714230888,1.48323237483178,1.76926373455655,1.57291240703535,1.70219776054885,1.48909017567463,1.56870685376413,1.6202156554426,1.62358117286263,1.59296792624612,1.78636930263008,1.47127786690623,1.71698314966517,1.75400153692844,1.60878666182406,1.84274641351759,1.39444294007842,1.53675412435326,1.57509200024902,1.51690073864329,1.5375699838691,1.44614002642619,1.77846452887665,1.73075074213471,1.67871957987817,1.66478886887157,1.77793604284256,1.79673975901761,1.56455313559859,1.57574575836497,1.68589425231862,1.53467703085424,1.7600259663922,1.44325052722261,1.5558804662282,1.64282508811087,1.86735559045152,1.7065603300646,1.75232260569115,1.64980310554694,1.79335377638208,1.69588662443223,1.65673195496007,1.7634092241156,1.47586733457394,1.59784279636152,1.67227693605974,1.91540045560834,1.61324994714537,1.71882559369495,1.66392269375482,1.58410269509192,1.68000436615002,1.62385990519288,1.6281058684868,1.58527078594098,1.81929398026685,1.44506982806148,1.43254618941226,1.50409854833007,1.6689857297002,1.4507249691123,1.58575843723887,1.7124659548386,1.48615719369905,1.65449600667948,1.60340926392122,1.50898825247153,1.45102432787186,1.66564876231013,1.74557023760231,1.6871929210574,1.41012636334385,1.80296508881032,1.71433751049406,1.6886994377498,1.44462017987176,1.56493278372754,1.66120333943474,1.64973690589168,1.61758207602785,1.83894375282448,1.56218814638832,1.45750620124118,1.57478649831951,1.35895649324281,1.62409429584837,1.63818547547238,1.45427896796114,1.53186153867346,1.59844247912664,1.74992669200618,1.54755066631186,1.6165632744104,1.59484262650135,1.70552044636123,1.69348512395929,1.73021929507556,1.71405779890327,1.55542833102721,1.71089050072699,1.69226052590179,1.65315704205671,1.46901518972879,1.68779508177965,1.67667503491585,1.6229593754535,1.43733585775408,1.79203944361236,1.86626913840985,1.57891128514998,1.649426644721,1.88336191650816,1.66363423856882,1.62302790110345,1.60731876113165,1.53635623085527,1.42302489748915,1.41491661880255,1.76199147872841,1.45652421756966,1.65397347422899,1.4661593495452,1.60201629276083,1.73902131307515,1.6176568650786,1.48699463848087,1.66501790410306,1.82320447759009,1.71663979205924,1.55310939770667,1.51979082699247,1.37602484070108,1.64191899712191,1.45631377478241,1.50403304180928,1.58324328276931,1.68554841079614,1.44086632184306,1.55095938176514,1.59773538543298,1.52292904134407,1.4150490104976,1.58859015108192,1.5594621396017,1.6311142357376,1.64635994783096,1.6209747770999,1.4029878825671,1.81222460108988,1.72599834991786,1.70843273863246,1.71938941859372,1.63538681613917,1.51664436999098,1.60826516622458,1.61864349442314,1.74193559198728,1.64441138826739,1.52078266672974,1.53635753610288,1.55373193166094,1.62608915562018,1.64681210290865,1.77426966846313,1.64196127171318,1.59404113501652,1.77382112421349,1.52995981783373,1.71103762249296,1.53307164902492,1.64823660105585,1.61008906624995,1.62765513226487,1.7507235428602,1.49327864905169,1.48501058844189,1.64153445875661,1.61587561175154,1.58014287124248,1.62680359558868,1.50097318070858,1.64851246728232,1.58061709108332,1.66514829058784,1.56467160679308,1.50504635203861,1.66558020355779,1.49472495537069,1.37459970599004,1.63526834004878,1.66973403976305,1.64894547330169,1.66318307371544,1.58766000025396,1.42774418173274,1.77340090626433,1.30077115377531,1.64917459671207,1.43186699992123,1.64063388810196,1.59439301684979,1.56415402329426,1.63228367297398,1.63478175509939,1.61061258637169,1.57606210019465,1.80840057642387,1.81333864079123,1.57203359347537,1.56691646774279,1.62947381912946,1.80719161488481,1.49612852554936,1.70053355805815,1.70914258674873,1.63875108689696,1.54403281631206,1.5438786941274,1.50412277794349,1.64854417306873,1.51762656289391,1.59558596414431,1.58048509954489,1.71774879592,1.67071568283364,1.59200751239774,1.51033848778513,1.54617967279981,1.55227103165119,1.60148612362607,1.52721911335703,1.42155418647822,1.44489894180898,1.50201375503264,1.53097715641253,1.7714583520006,1.61348396732473,1.73505332815234,1.52977038597527,1.74803030643376,1.74749354334313,1.64860015847007,1.64589444203488,1.54763815964125,1.70330818883686,1.85559926672358,1.766959113439,1.58047661043448,1.56737476971959,1.61122955676734,1.66327377689438,1.67752213625267,1.66280410827713,1.49531156335622,1.70687290664048,1.51106006071576,1.63389839134833,1.53367772926041,1.44567845762544,1.80280739604633,1.59666756053384,1.59673436650621,1.57537403761797,1.55388272198411,1.53291725121489,1.60174471463105,1.76314375314776,1.83238184655226,1.48964247516753,1.55767945247788,1.61172470331517,1.46986965481293,1.53219773078126,1.58035632104828,1.63847014655428,1.47374223634064,1.5220338239843,1.28087675751245,1.57532417483231,1.36682092319943,1.46090669974028,1.61415433001296,1.65938418785682,1.47959346602958,1.70962107484621,1.50885222710953,1.55338933958461,1.53966270189232,1.63382551623037,1.75350643884755,1.38222960220699,1.6879628389086,1.76782500639249,1.51178885247068,1.45739392845293,1.50899095792598,1.54125261448144,1.55914409463499,1.70630415179959,1.66807604658907,1.70704610500699,1.61584610348175,1.83461641507509,1.52802948571264,1.41043254425781,1.67787121714726,1.49298738233092,1.53448417068828,1.40487730939922
"16",1.65,1.69414606501159,1.60858349196736,1.56664131152538,1.59064699339055,1.65708298277684,1.57300672285024,1.69011454448152,1.74483648808442,1.58407078398906,1.50710144095368,1.69920784050683,1.4131383930237,1.53008168730171,1.76027005002999,1.66387301516396,1.47592270239096,1.36285000814192,1.59820418775373,1.69699751271562,1.80908453115934,1.69178451828033,1.69231183093228,1.78131963275874,1.67343174172906,1.67008545921254,1.69498301242959,1.45521436507525,1.72882108869959,1.63019720179262,1.52145842282874,1.75913201670797,1.7717557776883,1.65786341157034,1.68317111630677,1.80027903942395,1.735330105021,1.43371097896877,1.78578602626917,1.47125453517719,1.76008119511147,1.57304150579741,1.68851804230219,1.55790112067979,1.54255549123836,1.68830796666122,1.54050178352163,1.77150950560877,1.48557764550323,1.71780886386645,1.78030487982639,1.72411045190336,1.80160349657273,1.75615451677301,1.86067818978281,1.65092879386085,1.68334466420298,1.67325880594658,1.80079523058005,1.51488977832432,1.65057065105143,1.65451941573621,1.65332721190861,1.56897431547943,1.672523703597,1.70899266699305,1.54847261100634,1.48973799684478,1.87297573628569,1.55573670010031,1.59103118958813,1.44728018480466,1.6127882261557,1.64274432861717,1.67051541980314,1.5734746513197,1.65929999645071,1.76797784079615,1.46957248109951,1.65281576898334,1.48676842135831,1.65453349633975,1.7492724895845,1.71195129263307,1.83035609827505,1.48708152648318,1.68526301875433,1.66883423512203,1.47509131735569,1.52478191073526,1.66971344502135,1.76626017958406,1.70501316631416,1.52810426123519,1.60831285944706,1.64416514198939,1.6880209554427,1.49173821810041,1.76487045149987,1.56319476268544,1.65052969662061,1.70898533363395,1.81051108764344,1.58059601385008,1.652934369915,1.52447215248417,1.62420872381794,1.49294327033554,1.77578682323302,1.60220693897185,1.56192887825269,1.69281006368125,1.73694947834156,1.6378482733986,1.76808621092133,1.69171821043369,1.69892187356261,1.73647689184011,1.49768570687699,1.61265525543789,1.64025402673769,1.6999339860503,1.6185927874124,2.08600020951257,1.80881431588081,1.75166667925679,1.67649803947582,1.58991997571228,1.64552768765679,1.68338331039602,1.66823911561649,1.73563656984433,1.7187181394321,1.62634148907808,1.6782816538464,1.69953561979038,1.7033792519158,1.47794273720038,1.67415620958852,1.50845317417717,1.57771747825883,1.69603841773343,1.88405806151447,1.51658257989273,1.73988782810518,1.60267040756741,1.80415175662963,1.51667993345965,1.67242198240566,1.79335719589651,1.60341372639981,1.70924499594303,1.76934994789679,1.67085974058583,1.69160318191507,1.593013243601,1.58132178208887,1.58593110655966,1.44528399539046,1.68264669054591,1.65040001907459,1.76821804576292,1.61695454975314,1.56754144480199,1.6226102626836,1.60587028914418,1.65641221927871,1.59797181027447,1.49544897151407,1.67872135105097,1.6542220990983,1.65622738575952,1.64797620557505,1.56848162600496,1.53705258743664,1.67192077565096,1.49175073466262,1.85848150112934,1.69381971120768,1.56230745448182,1.66907168687008,1.47834933155174,1.73357121225092,1.66319338114944,1.72054825193934,1.62908266146759,1.52495418937773,1.79517351579574,1.60487176908767,1.62585138679769,1.68756866047441,1.92339374502051,1.62259911246521,1.80945676333186,1.57751363793667,1.76408654360324,1.53501872718217,1.58604122892032,1.60791936998581,1.65666066374998,1.73529085647692,1.49557117539802,1.86259972349699,1.76140916464899,1.7640079056975,1.48111467106723,1.85053641541868,1.80678703930251,1.52646468162962,1.61040547441828,1.57266888496741,1.60015919591654,1.85746310189388,1.52563301395661,1.7534602695968,1.78130483466416,1.4412767558512,1.76138318345668,1.82119528235341,1.60828947051588,1.7167679861499,1.54918075995899,1.59778503081076,1.77145932071837,1.53126686168554,1.65484801002098,1.67038885234039,1.86351624792242,1.82504937232212,1.77929999093782,1.71306854349331,1.8077545182281,1.75537018766923,1.67803686849721,1.58750997921667,1.62465872099412,1.79669640545543,1.71999491335653,1.73694659721438,1.68014530263339,2.0151051269584,1.69185485050062,1.6649491178475,1.71696869658238,1.62340763206054,1.6946630600544,1.59230182671403,1.77975096377461,1.51943137474071,1.45774498405667,1.52923953274938,1.63040865557226,1.67860052728863,1.50976733276513,1.7798260717884,1.4712202611394,1.716748370017,1.65057381123712,1.65348905687592,1.64902936843613,1.66399994192252,1.77346258813064,1.6868452000605,1.89933007440496,1.5466343456293,1.81873924790096,1.48559840016006,1.71681275344388,1.60164749273132,1.71606964893012,1.77925392416281,1.67126657988353,1.59696420829143,1.55556625176483,1.64582840302362,1.90304078790751,1.39465669888386,1.73281544460725,1.69141895186087,1.5302998127605,1.57232069362446,1.78216161285907,1.60241142235524,1.61506528959076,1.71729546688202,1.6393175043775,1.75762202638843,1.81537352737299,1.62942252462163,1.84757072632991,1.62283344878451,1.89582514560791,1.72898652396083,1.64876403051523,1.72210935828389,1.5536399988498,1.71975449996291,1.67741018335014,1.54526266946099,1.80883171607876,1.9318966994135,1.94121363687056,1.62118893477139,1.65719718906125,1.68827936197461,1.66202889656738,1.63706719906071,1.62084490741077,1.51190420874659,1.81921736699488,1.60672652883875,1.53344147098922,1.73924389098774,1.43535727067173,1.81978388574004,1.60586181490445,1.57845125165654,1.63012575223063,1.71966592762599,1.92922441916674,1.58082908451402,1.78184638685809,1.57352169341155,1.49528102017381,1.65503537924674,1.53938729215275,1.50460546013389,1.73055774876493,1.69319144591584,1.46022188930985,1.59088318170866,1.69181371087165,1.58478233584758,1.74495140241355,1.61292088805572,1.68370528453438,1.46802240460089,1.62374444282227,1.41128018327869,1.8367850240877,1.85231979331194,1.66515310630992,1.73440507397807,1.75977817115571,1.68468207469468,1.53645734636469,1.75230979818315,1.65687294185395,1.64302793786422,1.54957660382437,1.66271249805276,1.58755720865179,1.82208405591101,1.73374079635498,1.65912836177476,1.57193070199444,1.66263273826013,1.87756188525563,1.66420718518217,1.69831157362138,1.65403689387637,1.55055559710468,1.58069331350979,1.67812436813412,1.93481732428966,1.66794060810503,1.57070775713354,1.52173886463489,1.68202065729828,1.63301469561556,1.63689181016174,1.68636063687598,1.52833367422112,1.72006441564899,1.83240237350332,1.65380761817128,1.66268577405129,1.60430048029006,1.71021679217452,1.69127200771344,1.52815355617306,1.65144109327954,1.40747503936342,1.66410225336474,1.70541182797933,1.64375386375538,1.5409696163687,1.44495052619601,1.83843431746053,1.71391093955535,1.44484942701616,1.71676957068651,1.64583848655107,1.71958363549804,1.66210183240013,1.66007373502109,1.63893792924542,1.64684944318316,1.95145948502821,1.73531477810049,1.49760634066315,1.6020645352725,1.70250380694142,1.67496173632729,1.83698169751153,1.72532042607226,1.65421843227795,1.74002929475636,1.69873964734087,1.6480634744317,1.5723871209494,1.55051692267115,1.70712105872008,1.6455049778006,1.60237543280203,1.78873963573847,1.73651335167776,1.53145169024271,1.55728446608264,1.57392533074076,1.66838037518023,1.58177514753466,1.57968634336938,1.46008127963844,1.54720928236716,1.80189120878759,1.55402768445527,1.52741767154616,1.71858845694325,1.62074409221589,1.76259971016316,1.71409485104707,1.65688557037378,1.80746420381731,1.59686595660633,1.85471387724891,1.69023778273481,1.65849022462431,1.84960195107621,1.68327931062647,1.63638158696638,1.68494473517986,1.64006219129594,1.61826017106879,1.70045256918447,1.49775679172866,1.58190201367209,1.70618885980166,1.66380858013422,1.4465913006048,1.5772169505692,1.61996041013914,1.68340049851733,1.75344621168872,1.63275604699628,1.63760252299641,1.66361312554298,1.55636849723049,1.70051541873956,1.62799563037375,1.75737879521272,1.63958987453042,1.71999324670643,1.57582514709515,1.60114641894419,1.42269241965954,1.65346006120575,1.48922630727201,1.56325755340104,1.2899848488571,1.60413663476722,1.61247657983747,1.4908557152855,1.69894395114414,1.57339327417592,1.56078800137186,1.61386896563588,1.7214534668342,1.52374510462486,1.65876669015752,1.84344276739058,1.72473271675318,1.48395282979445,1.57486808240185,1.8332028714403,1.69069004034579,1.50530309889724,1.53866098585033,1.57661229465221,1.5860253025971,1.73019183160215,1.83709759488412,1.76147942906306,1.64951196072603,1.49380129095404,1.56526445687483,1.89706149575689,1.59818187978562,1.74497708060136,1.61491936664772,1.50676234192966
"17",1.7,1.61329372437511,1.74369859178418,1.62621049815053,1.57674856113602,1.67311287406125,1.84441431933058,1.50812305945813,1.7841688437609,1.84049520980139,1.55082535139881,1.71073639725806,1.85470222124494,1.75923503599312,1.68366403325342,1.73717750145785,1.6496316466812,1.69536727579383,1.62238034521619,1.40797047661434,1.81926054582342,1.74430227806279,1.71163420677038,1.45254509778802,1.81348544584933,1.68584305533752,1.72929252782145,1.68325377970703,1.76046974845078,1.64399163727141,1.74925632107288,1.82765656187658,1.86453433535629,1.55473640230938,1.72824585773578,1.86419232665833,1.83434125293574,1.49655253488565,1.81939639316998,1.76189789018674,1.75721078182474,1.63004032421651,1.72000655386467,1.58115279125933,1.74937880582126,1.57035426939933,1.56727535249322,1.81546452286954,1.70263833221271,1.56585054434512,1.77129577275678,1.76394734924835,1.95813298447314,1.87457880909926,1.59490429057165,1.73097848538499,1.74654349189374,1.70200428645528,1.81295374681045,1.53430593880212,1.69668702685703,1.73856404946729,1.61026001701315,1.55496461913905,1.71360461205825,1.53508703763722,1.69579609008486,1.58300903781457,1.96826992850924,1.64707373182252,1.66485093374468,1.6653192796009,1.70799462044455,1.52695010301189,1.76674379651329,1.69854716543597,1.58156436460745,1.74102868185408,1.76116799678009,1.58456967187062,1.7278811823947,1.66337701916941,1.51061086599857,1.75354025543229,1.92800191378121,1.52287916822919,1.52864322143951,1.66883423512203,1.71898844948783,1.79820411320722,1.60202124670314,1.75839060286042,1.73349358040428,1.69969744670715,1.57287081891459,1.71912527577297,1.72851761375144,1.58518995840039,1.79843860278754,1.60956099144893,1.65052969662061,1.82922626209395,1.68306094430058,1.6349714749246,1.68633647320116,1.69911695464688,1.72733768243277,1.56117963474975,1.49508253219414,1.72003544277346,1.81825459664203,1.70975679519953,1.69117537941487,1.77787110560198,1.85613549829782,1.75691762515179,1.8110225890011,1.71350632263744,1.51490040697781,1.64106487009985,1.70721782170131,1.70779250924154,1.68089912874319,1.92680173259291,2.03026731363383,1.76135664157938,1.72205790486509,1.63186749642509,1.73610806345587,1.7159056799494,1.80774376763782,1.74289502501594,1.71430134385918,1.66488316618765,1.65246971742338,1.84642697845848,1.5434500646391,1.74046790811024,1.73063950411333,1.49650862461671,1.55951950337536,1.75259200176597,1.82768196892614,1.52121107391713,1.76148956217702,1.5492243850908,1.72233336282002,1.59410631485274,1.66037911319099,1.70357577065656,1.68548837543449,1.84180043219124,1.79681365492379,1.67865759063892,1.60205100435948,1.73032544703748,1.64400515981308,1.66409923558598,1.74852252137625,1.53953212601588,1.74740219668662,1.59068401426399,1.63868310520757,1.6244567678978,1.71625512617023,1.64887869329919,1.65531547128677,1.57134264294005,1.69895134578654,1.64694717068338,1.62313784183903,1.55842040554307,1.70146259175002,1.73438841120817,1.62952613025934,1.72942033626099,1.54518594110741,1.87946379016721,1.6462331630214,1.76760527457905,1.51717340066461,1.77214294812719,1.76722939664204,1.71041361767933,1.87970553485487,1.60914835762879,1.54875120710061,1.66452825706181,1.63982996976248,1.77693949599185,1.71356559158605,1.97804981334121,1.73018356294753,1.89958860553667,1.75644044022197,1.65050254951252,1.74191519465218,1.68910600555941,1.76335464579519,1.62481310558414,1.68840297953801,1.49822039347389,1.86995730754375,1.8129288834897,1.9121193546302,1.84194174624102,1.84616265566289,1.56019189060792,1.59334067628742,1.67295114655673,1.66068354836948,1.59958544579863,1.57326495590443,2.0013738456756,1.89372948697935,1.80914414970562,1.76687137014055,1.47611759029528,1.88679084431127,1.65536620778081,1.76090396810139,1.64985736897184,1.80200753156058,1.70935569380363,1.63583721230662,1.67354042549569,1.94061367453887,1.65134484432397,1.84870532811182,1.81936810774731,1.70960031720679,1.8416157730741,1.89567350467468,1.71804420527027,1.49843230532602,1.85326335024913,1.70716961389423,1.75283429012205,2.03949945115354,1.72111920222568,1.74924731716314,1.72059956863624,1.67200294789823,1.85943603952818,1.72729452522527,1.69248390110852,1.56885249022906,1.72985624006524,1.57022601605764,1.56235984157587,1.6518345867686,1.68100147108553,1.75413141833112,1.84217851418084,1.56824951535307,1.5916974866222,1.81046022483387,1.69595916557826,1.67387456689281,1.64713432529875,1.69913116767906,1.85655660583864,1.77920130555779,1.64360339166855,1.88545900192061,1.88155208375535,1.53673520384125,1.73160498906244,1.63329475683705,1.84047284384703,1.73659412480409,1.77729370331493,1.67266022011001,1.553206226132,1.91400948950562,1.66915232004606,1.36757175298259,1.72749731317016,1.56363563643363,1.83810587740938,1.62812544534081,1.64396755896528,1.83365601257639,1.66152047345411,1.85817736383867,1.83832477738062,1.68015733607275,1.9066636919316,1.78185692517962,1.75175026623534,1.64478474287677,1.68161124684421,1.92764159573993,1.66715770680397,1.78382273225042,1.76329104623502,1.73958288111912,1.56476543374271,1.55456546508845,1.82363165391624,1.99085901869844,1.66311905471467,1.69097527717047,1.94054143719992,1.77216064075169,1.73564351486715,1.67344324232644,1.5177123791194,1.56385621604878,1.86386562015361,1.63488334307161,1.5520790973186,1.83229958007252,1.67318376849926,1.92484591909432,1.72502188547445,1.61636182304728,1.56970333054882,1.83814903426098,1.98319118926919,1.80352275624498,1.61994767141463,1.79299182796062,1.63073437186313,1.51730934819415,1.59271259554409,1.59337394563026,1.7565939993102,1.66180281942051,1.77999365591433,1.71786992858508,1.67176764632606,1.75514401191342,1.49983212209155,1.70291716055269,1.73469629645562,1.676185881564,1.70491123357739,1.47402557670684,1.99477637551072,1.89511960526473,1.69513045566717,1.8036959012708,1.7872907552978,1.73420019120129,1.65673558800774,1.70316254787823,1.65780191749138,1.68640666923909,1.77688115915612,1.57744371050063,1.64246258085705,1.67513630751324,1.66965870126907,1.79988963993168,1.85036669272499,1.71401649969598,1.7425591021966,1.91047511715737,1.70407198653188,1.71116924279476,1.59645451232462,1.67430582108726,1.61711794327221,1.97281180322042,1.63433797640164,1.68441318139815,1.57910472991071,1.79100854850815,1.72274688233235,1.69719140777396,1.44450618690452,1.60207986074351,1.73035959439933,1.93513648663438,1.74227817546698,1.64164739597758,1.96623675118379,1.75921606500391,1.78311994091027,1.51922646599975,1.44681364919131,1.66687890615639,1.76308387295885,1.72748551125317,1.76783778651115,1.54334569797535,1.62633515705711,1.71834110498518,1.52390245822888,1.87140940770837,1.70544332970328,1.78666061649649,1.72235456739308,1.71905735022027,1.65452136750525,1.74322179520734,1.65697277085727,1.77257703726138,1.95512624243684,1.47552220570668,1.85561009999807,1.90712175835985,1.76300332070287,1.71226280056798,1.80698621546547,1.8291866879262,1.7074330920647,1.78789190799562,1.57410121287865,1.75378215698552,1.73135826658497,1.7500215772035,1.65537660665746,1.62207659902959,1.58452549831311,1.88041786727685,1.73280828195071,1.69526120976814,1.6551491548285,1.76370844962409,1.67886815164288,1.63802883680038,1.51345313199342,1.65108486247091,1.88686684918383,1.58586915765873,1.61509327919224,1.70566449893525,1.7568653322951,1.65409181927081,1.77289772164727,1.79596426122307,1.87123222450117,1.80648845185513,1.70447233237589,1.80494346002675,2.02891254992591,1.70562025703849,1.82256778298667,1.65839398047852,1.74158741657618,1.6392931854269,1.69001228668694,1.55210826703154,1.71065811047523,1.62840732591039,1.65862740670783,1.78370446547607,1.47692430196927,1.6182662507568,1.78733160379552,1.82426714730715,1.64158905597196,1.69600059112165,1.69534917015764,1.53264180312482,1.68309447481025,1.67657969672721,1.7298751898279,1.66806764971728,1.75360073098333,1.6271697461389,1.66596988485047,1.73292555095011,1.75292233622117,1.4831365424394,1.64117443713929,1.54956894757452,1.34843206171408,1.60490178811381,1.52088823925475,1.65568533222378,1.76898541010668,1.54869252787283,1.65695101808038,1.60429125577541,1.77708061183607,1.67137828849707,1.89344743485058,1.54277041369412,1.77269611772489,1.55447593495556,1.64292447430251,1.86893964700861,1.68691759388708,1.60548938905697,1.52397679821978,1.65650276557661,1.64615817996913,1.79050078886476,1.87371458078436,1.74834815993674,1.69381353496364,1.53304967770377,1.99921338667011,1.62416918335243,1.72531095823147,1.6801512567922,1.69543046741474,1.61253810952951
"18",1.75,1.7283885305215,1.88960058228404,1.73710158448139,1.93821770081037,2.01326009447645,1.71024781291054,1.84812997154005,1.70611138185334,1.74597671790907,1.89444769076719,1.77461545227465,1.63299156089175,1.74883355793371,1.83136859681628,1.99273739220112,1.67106226510787,1.70881671028872,1.48934734113776,1.69101125668801,1.80193008430878,1.8684321737638,1.82972758157762,1.89346261384977,1.50032833583343,1.77547022759592,1.74442137208491,1.83773257021984,1.76012776980068,1.69206219882953,1.68100191525649,1.90841477947618,1.86958173013954,1.78788905660881,1.72175748164822,1.90939361838214,1.85055575643859,1.58972988682917,1.93931767945092,1.74907720854119,1.89789791948651,2.04337960827071,1.68100523417371,1.58991894509638,1.58018680300983,1.60047176670014,1.61942665090866,1.8322180341777,1.64848073871667,1.82326833051795,1.81347193840352,1.84446441466519,1.9216966797841,1.95518173301226,1.72364884921841,1.80197591214203,1.74215325108384,1.86005577180302,1.80389062094898,1.72176383796314,1.76701136622763,1.72149495254708,1.70750280968069,1.64347079260291,1.87125212969891,1.61305110959788,1.73611141741251,1.58348660443037,2.08666089657121,1.73849492053699,1.6888518880231,1.63068233353695,1.80829602657748,1.74033751812313,1.69153582763859,1.85830285882431,1.76520181061726,1.77244053206761,1.60934537103045,1.75183039410082,1.79963421282348,1.72106283748967,1.79738374876235,1.67906858509558,1.84849620988883,1.54160598028769,1.74113864911481,1.55535178830286,1.76841177961941,1.83931335324286,1.68285276827418,1.79553766333458,1.7326047194176,1.7475866291618,1.58027488093956,1.74331424049557,1.59647866079196,1.74318665295114,1.80401127791684,1.63224362882443,1.66232212347824,1.7734262336068,1.69907168921015,1.90140144268612,1.76776231026176,1.61910201125614,1.71266204897585,1.6395347050914,1.56591185610887,1.74934389860049,1.84791750566333,1.76316747076454,1.7316971074281,1.75971685502365,1.7784920278977,1.83831940667001,1.8455634124596,1.56053746253692,1.73238152691004,1.64227831463148,1.8038627785561,1.84987083101959,1.72294654070508,2.10657003732057,1.70984200682655,1.66311960379658,1.7846606110229,1.78025103847907,1.82848187292273,1.79748401815564,1.79130552381515,1.7507434826696,1.69894467817348,1.85918818506517,1.70863175405405,1.90067220944648,1.80908821391469,1.78785877597377,1.52986197514058,1.62319187566337,1.8034015999355,1.81884344351197,1.92708218257138,1.53968752900183,1.76787105327509,1.72824198847645,1.61303635408393,1.73818508297467,1.69767292091678,1.84457577938675,1.71925406282493,1.79498205512877,1.87770262827686,1.74587309889972,1.7808882597329,1.69260330981794,1.72977270604965,1.75506961770975,1.76593612632993,1.50589998216699,1.77664541343471,1.83684155255986,1.77394675582918,1.78962487019169,1.70361898213454,1.76135710563728,1.69723396317609,1.71627341350083,1.68322040797202,1.72332701449885,1.63776555964236,1.62106465818187,1.67474402464301,1.79423407894423,1.66333283118631,1.65716888015323,1.61083873562473,1.94193006348662,1.77207311790645,1.78446672528873,1.61344198444393,1.68250100933697,1.78252042562471,1.74554289357796,1.891588832481,1.62457522009881,1.5364652756565,1.75019406052408,1.69980405291334,1.69809843628196,1.82334252520057,2.02725201715567,1.71268763474147,1.8866335869955,1.68932925073772,1.76668776630322,1.70507119279399,1.72928579202196,1.54736604518655,1.73444496940365,1.91121731616448,1.63456525592002,1.93094508209866,1.99557061228257,1.84866279613998,1.84387187486458,1.86000217290744,1.67125646168803,1.68120349373709,1.76723469015768,1.78050306911862,1.63667493434901,1.67637125196845,2.02753298873065,1.90009605317425,1.78567533117542,1.51384832805272,1.94961504148674,1.84439170795527,1.70375292155227,1.79241826300072,1.64154643938042,1.75752989612065,1.84985160177262,1.65371904843391,1.74468447375854,1.68379638375861,1.96641041298445,1.9754202771239,1.86656753115498,1.76886263356502,1.90842297174985,1.78184157166144,1.89238246486789,1.60766414603389,1.90025792484041,1.82114969662978,2.08550876085568,1.8047756719818,1.73392874581387,1.79966606061977,1.73651588404142,1.66508163553071,1.7658385168306,1.86998584893106,1.70595640776724,1.84113662115144,1.58740503402202,1.58249445058863,1.57405263101073,1.6667502713108,1.75273017949911,1.90946796974298,1.88123509729126,1.63495069360993,1.59327356705502,2.06815412854539,1.67531486496072,1.70713951966117,1.72051333220465,1.71549042952489,1.95024021419485,1.74953294263769,1.72870206860597,1.87681075435909,1.51535055536508,1.9228397771896,1.80108105437311,1.69096615748468,1.87661655426676,1.8078631372431,1.69594645664119,1.70973375466243,1.77027686102166,1.76576816119423,1.997253256807,1.46971785952343,1.85944333198987,1.82056393028231,1.73833016651039,1.65458786323997,1.67281952468687,1.65959799090075,1.82975659667689,1.96753604706164,1.77371862174032,1.73922996346736,1.82485037413732,1.91926686544091,1.8168465055077,1.66044714530828,1.93033486459723,1.73950759744739,1.77876921580591,1.79532345778105,1.62661918472569,1.77146749527847,1.83381519832658,1.61631603581625,1.9329522322724,2.03101086944169,1.99758241622939,1.66177117815921,1.76425278611763,1.88684346923607,1.75662001807089,1.69486482398084,1.93697725205198,1.63149677002799,1.77857243051283,1.77686217928423,1.84497351662302,1.62030691098773,1.99632083813452,1.60053513332986,1.63968649177388,1.65465039489397,1.72645157120526,2.04669755385469,1.85810091434032,1.52935138217233,1.71611634452205,1.80234484445487,1.64361449398978,1.89286005018103,1.60879364218782,1.6367540186468,1.75114893984785,1.77562820614153,1.76809042883492,1.69520074909454,1.7510961454885,1.86762517271123,1.58303616619538,1.73337629880697,1.75369704202173,1.78273851197409,1.7000606587669,2.02095991107616,1.55872836237421,1.83631204912217,1.90511764585947,1.8223171570643,1.75797010597889,1.81737934429928,1.81839174643215,1.71817519076196,1.73032537176519,1.79929607638904,1.74932884370598,1.72537437744537,1.69527007879138,1.60218170812499,1.70719833208108,1.8117751556562,1.81247188983924,1.95362746626763,1.89298831785404,1.75664382510966,1.77374389461661,1.70255020538944,1.64157000837265,1.6302039328591,1.73944573254006,1.94431342565626,1.70033051094542,1.69457084308612,1.66503073570768,1.72961541623614,1.89051927408414,1.73450155756864,1.56547833021818,1.74884730171186,1.70332593469758,1.8873490990203,1.77364454297864,1.69923125079539,2.02210211330623,2.01468444871645,1.82239744861973,1.6068929361918,1.66844063317575,1.46916230741372,1.90486071506788,1.82582843813658,1.79156761857949,1.65043300093382,1.61297821516019,2.06250321933002,1.59274407432833,1.81561012981589,1.84704943605201,1.75404212263519,1.74179107456801,1.77651179120067,1.73403210712049,1.66152529036461,1.7964158851203,1.65769710550576,1.96055168590109,1.64706326994596,1.78436168258356,1.82864677856067,1.72153266516769,1.89536584895754,1.82400645372577,1.83334315141897,1.74631485286404,1.83061324771227,1.8468173518135,1.81382694287339,1.66734396935471,1.85069089987377,1.67971059202068,1.83437746992553,1.97042013784475,1.70157388339962,1.69256199764886,1.58611135024441,1.71960903121646,1.84182745330856,1.71925792159376,1.69790978489492,1.57347763389153,1.66814797224971,1.58622326412676,1.92547590412438,1.62375849525945,1.88858824653058,1.7772243008447,1.73056954638017,1.774936728125,1.64074747100925,1.76061302800242,1.72294292382495,1.87846431072358,1.8613706239412,2.01585973719571,1.82352395704434,1.75197346619001,1.66828809745736,1.79334990239034,1.79318321129164,1.66202644700163,1.59886537330968,1.71009162523828,1.64228247567809,1.81653006078858,1.74519267174451,1.52016647699034,1.70790682641929,1.71661405217019,1.81371953327174,1.89399811541047,1.50935757107811,1.82476621177613,1.72633070461856,1.69076351983933,1.76229345482815,1.82736544333556,1.79778424905481,1.57838876131224,1.75951443108902,1.8176725792403,1.77038580219537,1.78069460498638,1.85223258213763,1.63333029597297,1.61191518281512,1.68825166072457,1.44188686071181,1.54041506842833,1.65937701007422,1.80030515737256,1.65765186062108,1.66322407537282,1.72569433333522,1.80461551801048,1.68402352923725,1.61361309756372,1.88233271908265,1.66772660118908,1.79109408016732,1.56481140295724,1.95550503717155,1.76804691932429,1.6496811091006,1.56640025526974,1.67460456624871,1.72979949006219,1.83788015210896,2.02635582794718,1.89175850599783,1.73526274489774,1.5099197842691,2.02098049441329,1.6961660331223,1.76971362895893,1.69168567865869,1.8125016711529,1.69257232617017
"19",1.8,1.81529566515776,1.63002833189349,1.68604700331206,1.6065135708093,1.860390705772,1.70625150735329,1.83200534807487,1.81863733608541,1.74553477828573,1.86638999204356,1.65147371053273,1.8593302546555,1.85376395046859,1.75999769964906,1.74577009665749,1.7633988424759,1.90025388302296,1.50245166368773,1.72110599649984,1.8283260501595,1.91453407660067,1.7515800391073,1.88845658106398,1.86119467577498,1.57404096655071,1.87499740725481,1.81950009277228,1.73414254242822,1.76215025428094,1.93595224014442,1.8380043230907,1.90977492315585,1.68603116001901,1.89172242750446,2.03455804984735,1.82681891774376,1.97166520845723,1.63276586080556,1.96479361035937,1.70997749406421,1.66955151448284,1.90973337479393,1.65457522130696,1.6560055756573,1.59905467408382,1.86746709431185,1.84503605728901,1.60595603897076,1.70064555725748,1.86096581284668,1.87564840828195,1.89799924896325,2.00265032103914,1.88411324611189,1.82983456159958,1.77963285702918,1.80842619733667,1.92037929669463,1.90988245932782,1.7845564433739,1.68828396088954,1.80099951634914,1.67933461243713,1.67897038498269,1.88716692921179,1.81074173321223,1.58437947399472,2.09514923964894,1.7424052663669,1.73892986361503,1.74603700805087,1.86499297193285,1.75418892368536,1.87870604985103,1.70297137462204,1.73078388900978,1.93425993887896,1.60625150671083,1.83586657642497,1.81303623369368,1.80759461653003,1.88065225348204,1.69136222920202,1.90106460355855,1.69218259834211,1.70256928246962,1.71778791711141,1.80733542287049,2.02951081562312,1.66833180205113,1.81777666571834,1.92363503976561,1.78603852610005,1.80936236247802,1.66126802130764,1.79832913588321,1.62548532252762,1.81416050619508,1.67493629975472,1.66775576004886,1.80108962983488,1.68667726209021,1.96463433964012,1.76257850502066,1.69060169829462,1.72644895157268,1.72502824047363,1.60229611055923,1.91179706440279,1.88825068579541,1.81295747096706,1.78145755541945,1.77609781397828,1.93946239884643,1.89771011540943,1.77767678946071,1.86028986726909,1.64036287259346,1.6250843121144,1.77462189274875,1.89933663809843,1.75984179734005,2.10829024968639,2.1846846280303,1.78463751476814,1.88987552281543,1.71434892409612,1.89926768372877,1.83596841289493,1.82295266007162,1.85298817333327,1.80054127130806,1.71185177969378,1.75247603842234,1.95166394570558,1.82616804220069,1.88200409891106,1.77012580671012,1.63421574424343,1.85782724333994,1.76832990071292,1.94592749762396,1.61624139278815,1.73611681634965,1.6607484482729,1.95893635128873,1.82039058727289,1.78911273730387,1.89834787645877,1.78934947000366,1.85458204454227,1.90573272270001,1.86911808393309,1.88947976155274,1.85263907337664,1.78857242290855,1.84439562358595,1.76523406133888,1.54173393151927,1.8484467278015,1.59096034602399,1.87812357990885,1.82572253901806,1.76872635628328,1.78617890675723,1.79129268951567,1.77466516899727,1.74266715642697,1.70959784156355,1.82908839327346,1.6652192123133,1.65255595718803,1.80388018300298,1.73290354474358,1.7049833232144,1.64811045794843,1.97626326197628,1.95382765618866,1.78405536285185,1.64480880574584,1.86405888960351,1.63153827045425,1.8822622797314,2.0504229234762,1.68763492909662,1.55669365651269,1.84706723984391,1.84659563673995,1.90050283858361,1.73570204854101,1.8922931518917,2.08998902216572,1.80249797153251,1.70580724393475,1.73345491908732,1.83948462357879,1.60060012105581,1.75832432251522,1.95912523994121,1.84331114830647,1.73033705061329,1.99556018936253,1.91531124028384,2.02689805308959,1.90017621629139,1.98770903888174,1.64975464720209,1.69681248086607,1.84144579116604,1.81994925254974,1.7702278285633,1.78118029171465,2.05653535911146,1.92371009471249,1.85752486485208,1.54095164381846,1.90465519514569,1.72984274515949,1.98466299925899,1.82455241659714,1.77105964319633,1.91080625826608,1.91713870372369,1.68280894231469,1.81958602786595,1.91567731121009,1.74969322457786,1.72979071468627,1.82058369767531,1.85148867695007,1.99635793358876,1.681322300444,1.85193574952317,1.86049964609587,1.87914658930596,1.89244150885923,1.88326366737093,1.94668892135097,1.88473753147224,1.741207320631,1.77821501660818,1.70653019604383,1.90942330640792,1.79301195835952,1.77233300168159,1.74311671257875,1.84229985203417,1.62817424610666,1.60624215967562,1.68325324856899,1.8082326764701,1.92770258043334,1.65357155229406,1.95094993055106,1.67949618352289,1.8109752564998,1.71881285652563,1.8057384471042,1.80100708358648,1.75201257336016,1.9947346378029,1.80620902367539,1.7863168043103,1.96855340209954,1.59819286453178,1.97572691095106,1.83250033030251,1.72941354341623,1.92538393845959,1.69480140465493,1.82745187085628,1.68668289834417,1.77967582440146,1.82292841161994,1.97322229219719,1.67596221275531,1.90148187062428,1.86594752415711,1.72889170388106,1.71717417446422,1.68134700161347,1.70640419700238,1.84553531389973,1.76024761753856,1.99448190579217,1.86032621769585,1.99248038435676,1.84333592266805,1.99824227410358,1.91696383234696,1.68220893823562,1.79252277230039,1.74643681620848,2.02103035268334,1.65375169183685,1.84929360859559,1.68433987153196,1.86258690154395,2.024079576073,2.04530727108169,1.95090476080679,1.93553402292649,1.80568812062278,1.9097100041349,1.7955398650148,1.7855516136978,1.83661919014545,1.6847534987599,1.96589640471835,1.63288489822041,1.8877408063303,1.78464805156933,1.62322259541121,2.03769379887234,1.81856348244957,1.62562314160928,1.70491161898063,2.16359397334596,1.80445665124754,1.88177926929198,1.73063852606256,2.04093325925437,1.92095686150844,1.69900277716135,1.731391354401,1.70406380527744,1.72206280898175,1.80266186450665,1.71946944808772,1.77187930685432,1.78895419843284,1.94477043473739,1.66837598341313,1.7099453304842,1.79253464714946,1.81465220340956,1.70099474250125,2.11328524858755,1.66362598134652,2.04055849601672,2.00751644969122,1.86075522554338,1.81297481618458,1.85233697759814,1.7593555949211,1.90820986487742,1.74809528709989,1.9759132802304,1.81797372849275,1.61439784290595,1.84398558902243,1.837141410941,1.7436042313886,1.7681842950888,1.98715350933889,1.80296661780627,1.87291613659261,1.95480862871892,1.89638100808378,1.70218787623332,1.79460906722416,1.69533792928903,1.69104965869319,2.06014573534199,1.80793168890671,1.82313571857705,1.72475978112376,1.96243759105423,1.81940203751982,1.94159018593261,1.56179260067887,1.63173610083875,1.75387837743748,1.92007432717619,1.82863350428707,1.87715068200531,1.74157310272159,2.04144001532677,1.88622513407234,1.86939303440403,1.69091411780754,1.51803290624234,1.94615970905699,1.65907147989045,1.81619882584998,1.76627905027404,1.91738165915606,1.74483422681773,2.03895352674086,1.60165300125828,1.90598721799857,1.87824028989772,1.78186074576448,1.7809944642832,1.86922924173881,1.73207542323835,1.70272439151774,1.80363614972376,2.05027561189491,1.84959768417618,1.87518324686488,1.59683524482045,1.97326867791353,1.99873263390236,1.92771074206724,1.86595023750057,1.83909288528167,1.85416595415173,1.75085116980959,1.90931369889262,1.77176695926927,1.91543507869523,1.70725600950523,1.82140130885288,1.97801845689048,1.73232497270294,1.75708536237824,1.64382944733281,1.71047941895257,1.93421234467554,1.78820567890499,1.56959416242365,1.71905564012308,1.70951765357482,1.6415701997746,1.91416931597195,1.67331210053555,1.93763269822919,1.78134694337793,1.7924631332971,1.89432629292823,1.91068884613059,1.83288205923966,1.98553672774613,1.76790418683354,1.93941394455504,2.01998833412519,1.88013400244533,1.75197346619001,1.70438502365439,1.78836543894981,1.65013287549025,1.99023429692102,1.69821050190284,1.7041799770427,1.76222170391769,1.84975732715969,1.55475880160054,1.95872931669137,1.82854042008323,1.93379671476103,1.86628619765946,1.72353691469535,1.83548694855093,1.72857199908321,1.57691241067706,1.80499962428169,1.95987206673412,1.79862181432456,1.69326004461487,1.68075040243343,1.88673587345924,1.78683122648861,1.90728281105187,1.88975499903786,1.87408208289301,1.62510588494051,1.72932258615445,1.79322038861596,1.67486770450056,1.59085251177059,1.7453504215842,1.88992809068521,1.75791773151785,1.81581530469782,1.72746684486366,1.8564716064598,1.73196806327274,1.65371768797021,1.85422068782274,1.84731527358003,1.61536204265802,1.70561502262422,1.98233812422018,1.66443760287546,1.77218929225358,1.74209641047627,1.64855480439226,1.80061702325237,1.8120829441866,1.77997483338714,1.58562337608446,1.77037886701872,1.88897415851802,1.93365896327809,1.86822111255798,1.72171132392304,1.81786638865491,1.83106627789831,1.77182648859077
"20",1.85,1.75121113306637,1.73159932800561,2.02362301312386,1.78824561037038,1.90587701808796,1.95961239370378,1.95252663986925,1.89803254025987,1.74128938389871,1.89645389617737,1.89696605203414,1.84330304183309,1.87677704976963,1.91149382425697,1.94422264160547,1.86643366837532,1.68018334972757,1.83784838724578,1.82794690161193,1.5096418430352,1.93946376715383,1.78486690160899,2.01417142693583,1.62691985937745,1.89850997410022,1.89188305621916,1.90059600465089,1.84695285291674,1.79634767014635,1.9557850064191,1.84065965626592,1.73235286269487,1.98605056088827,2.00449662356994,2.06635633012536,1.8684405163123,1.70277213981439,1.99002709999821,1.81092912895119,1.70062424206255,2.1021032786096,1.90186232614435,1.75355066978023,1.75069252679623,1.63026917668227,1.60837945388315,1.94862475163155,1.80131865055355,1.69422114618364,1.9143768711848,1.86858176375166,2.08667912920236,1.86189053731307,1.93649635192708,1.97105523656094,1.88855412082296,1.9641959987647,1.94412321974919,1.85102806506599,1.8059729314209,1.90504736644107,1.77233445971851,1.72169091574261,1.90587383899239,1.73234747902597,1.89896353223977,2.15238822674286,1.65968387326455,1.76991006195415,1.76191276444384,1.74420461939991,1.96267915933693,1.7833233771544,1.76426231555781,1.97858111516915,1.76773058997352,1.93425993887896,1.67827026739758,1.92887829244342,1.86615995376425,1.82540235210747,1.74490946779689,1.94062738042469,1.94170230663407,1.76108487543419,1.71729182147137,1.58940330357831,1.86303685172017,1.99778943358898,1.72245563215135,1.83392467995208,1.92192871846401,1.92178163255495,1.69665261581518,1.8423454866582,1.88671374440292,1.7829968379538,1.85713322279522,1.76218172567594,1.73527454651895,1.87675692797697,1.74250402225494,1.89304041609398,1.8271849253549,1.74764146465418,1.79783503746493,1.90346434767418,1.61820273845696,1.91463473615535,1.96402332336177,2.04238635101371,1.85078567691578,1.78553803740017,1.96764328355909,1.99521989634195,1.69402456756366,1.86853903943932,1.61423672908718,1.64223749476665,1.81956041167616,1.94058889007846,2.20077573743239,1.79289084321761,2.16775886190047,1.89915546428369,1.79452325258549,1.80409256994655,1.90409506611619,1.86218027522326,1.87183019576733,1.86223329773408,1.85199989683945,1.67372062404241,2.04350824867992,1.79375602979988,1.88114757392371,1.84265794795658,1.88549764200053,1.65868328453589,1.73396468941651,1.84159501941137,1.97050400175938,1.69900181796044,1.92915154605122,1.77312258612574,1.85527186698661,1.80298486320467,1.79967785203106,1.91420542361003,1.83592581945488,1.87474250294555,1.97272755499037,1.85073237257769,1.80700182024909,1.90410848875123,1.84991260707361,1.85687043271763,1.86178740765056,1.6031884209376,1.79549699229608,1.88364995430168,1.8737163241921,1.85990213641464,1.82947696500928,1.8810444403696,1.86183541326176,1.81945450887123,1.81910140507493,1.82189599842826,2.03884739461966,1.75710286171628,1.67379036723143,1.86804212514254,1.74532871303491,1.71515731114517,1.7338336083651,2.0386696914434,1.95380303041407,1.90534353080333,1.63743794373102,1.89462822647922,1.65874981517536,1.86668432472858,2.14652654837291,1.69204248953269,1.63755650199829,1.9105605266419,1.92491438752127,1.92644947297434,1.78228175328005,2.16213255611531,1.89339695763507,2.062417465682,1.85198564629496,1.89703443561346,1.75160411183038,1.79779602211512,1.95352708891,1.88965076043618,1.91635883077674,1.81686480197655,2.06621624412448,1.90509320764283,2.04552834538326,2.03727972097782,1.94241884397228,1.68733909814342,1.993052316706,1.88777245626941,1.82223631303575,2.04480007691492,1.74225124119227,2.09180569493273,1.81944692003418,2.01126592998817,1.57549845389031,2.0823534024196,2.10523025739265,1.83871920692324,1.9077261656035,1.81172444886114,1.9859380710358,2.10994371212533,1.81672877188689,1.75366677579704,1.69781223159264,1.90080268171744,1.85943361314895,1.9419130001758,1.89496952028361,2.01506843516836,1.93603564225464,1.94323677906349,1.62423865002926,1.89251595844994,1.88926558079944,1.87447563758618,1.95313883340569,1.9336282556306,1.83940681610849,1.82994255563191,1.7225999918578,1.78547078647903,1.83548541777679,1.81018665268865,1.72393279122798,1.87159942992309,1.70685744983485,1.658806928797,1.72445252746519,1.86133652007438,1.95483167310236,1.97785216972459,1.7206906179036,1.7414778855083,1.81410486739139,1.8288009341721,1.87911940169238,1.82140540963428,1.89196977241408,2.02316047570374,1.81739130675988,1.80028414944177,2.08904880694082,2.03916808174314,1.66914968300971,1.90758516488776,1.76756536173998,1.94201605636239,1.81271572865636,1.89694053848683,1.8453500547206,1.80512134554955,1.99846399433433,2.04207089086946,1.67432119833287,1.93009682251295,1.88167279131087,1.86202616903158,1.71827196712061,1.75377570965315,1.87855252580293,1.76579789131487,2.05564018727755,1.89488931673611,1.92263686499984,1.84455587504633,2.10135587092571,1.96248414148178,1.77987995826035,1.91366849916116,1.83489189821905,1.78688883167163,1.93594424872764,2.08430692097486,1.68450254854003,1.92933558453802,1.86227445836296,2.11334563883988,2.10918897166117,1.97773334001129,1.95243764780063,1.84358021167929,1.92492792898797,1.86197014311744,1.81395688981384,1.68270748150599,1.80993256962425,2.00596299719776,1.87399886230599,1.71527139656368,1.79742230211654,1.68473663879363,1.94771041575029,2.09340203800745,1.70365821438181,1.81417543954196,1.8640017212719,2.18509369405927,1.83407797664202,1.81171833720333,1.94495441286437,1.75129940994134,1.7653019924717,1.97610143577308,1.70679568726515,1.73903104629409,1.8474043177997,1.78843489067007,1.8663467487144,1.84360573810547,1.95254500036277,1.82371870566113,1.89794718847007,1.75292498101942,1.71642514251039,1.84077819894888,2.11440928764062,1.7277650274495,1.95017610666163,1.94230444521046,2.04902826863484,1.80611821669406,1.74483017327321,1.89185590419412,1.83827310169174,1.88694338060482,2.02458306263335,1.82101665728727,1.6528965740803,1.79259697750693,1.84044609442812,1.92202216745823,1.76599303411171,1.94721253004264,1.90610363337281,1.84073974250183,1.95079904591448,2.04926605987857,1.95293855653526,1.7271848699473,1.73716623032222,1.84495615097704,2.11305810274169,1.9502454845136,1.88428712471653,1.77589154427778,2.04561799858876,1.93899178355363,1.89779652995708,1.64730875082447,1.81474338897889,1.73784988498409,1.87834628581051,1.9490490258639,2.07715533824438,1.77139066107732,2.13953949361672,1.89349480311736,1.8669250752906,1.53967229417219,1.73391974903681,1.92555058189702,1.78762620305844,1.87800484378755,1.83044011275769,1.80609966157346,1.973119504966,2.0867958437352,1.61452546817006,1.97385110452264,1.89560705033659,1.81346792757033,1.89307224692142,1.89438892629103,1.76724652350905,1.78317289117365,2.1007459385371,1.86093808986073,1.89735487287402,1.74058386962896,1.91619027784375,2.02549170310175,1.96359094849114,2.0715001377626,1.98869988076797,2.01367309528208,1.83225625756032,1.8699402685305,2.07284491732269,1.78007639121325,1.88085516181005,1.73666527540075,1.97413093932305,1.97598141953737,1.83407318234483,1.84810892545435,1.71997603745793,1.83140430091597,2.03801330691515,1.66749373837842,1.73712124677655,1.65963470731653,1.73535189777493,2.01793745609888,1.74552003574623,1.67155958679536,2.02556359729963,1.80232277507354,1.83237868838569,1.88080525852782,1.93429496900213,1.85248147207738,2.08630101579061,1.79388937902296,1.99054784762658,2.04232932864845,1.90263873155644,1.75452769333746,1.78234746939937,1.91917205022843,1.96979267963311,1.80552900919596,1.64261706290598,1.7460004929417,1.75086896777252,1.93692548176781,1.64314418255178,2.03565246858834,1.83761313068188,1.7963198669247,1.89536363230592,1.93354192471726,2.01156926520538,1.64193092610198,1.90322418561859,2.02135515411299,1.95380466757456,1.75918829289825,1.66132740001789,2.00410522932402,1.93548325561543,1.95174739329631,1.88657753892242,1.70845521599524,1.76517087527185,1.97225946789289,1.98724077365121,1.78724957317807,1.76120389984317,1.6818811454423,1.69564344643195,1.94811440396553,1.803882427139,1.86681196446135,1.81899505220915,1.85516863365196,1.76234049751455,1.73547136711892,1.89785729849813,1.60147186880001,1.69873762678418,1.83786715015062,2.00530769299925,1.79123692969031,1.70717649270619,1.70014638604068,1.78899974050229,1.94209063760625,1.86761005884052,1.85398055934815,1.86067136717674,1.81506308253662,1.61804605270703,2.21979117487131,1.78469348896576,1.84685603233528,1.80374546392938,1.86994288983729,1.74032513540657
"21",1.9,1.80953920938684,1.8943622944512,1.74828310851436,1.91575701449665,1.77977778566537,1.79266938166922,1.95120059299255,1.93462211838712,1.82225732491308,1.94830281329249,1.90218797726284,2.00121958829496,1.91684955746011,1.92384527963196,1.89749362308322,1.793416364102,1.80589011112277,2.0551423985407,1.85774798706656,1.97942913444318,1.55999497582448,1.86788716704705,1.71855252217657,2.04119630277202,1.90422149890402,1.92979705691663,1.97702421995146,1.90261241913965,1.95502413637575,2.02178484198427,2.01179593025437,1.87024794660592,1.78881969477827,2.01639121740401,2.03220637223174,1.78215256314265,1.78521136098339,1.70837424182663,2.10768353465414,1.85969007156051,2.09323621275797,1.93046387581848,1.77519318876379,1.66124253065725,1.70568857220703,1.76866485414701,1.87855363709004,2.00658938770217,1.78064203927728,1.8650986961843,1.99712673400356,2.10838045378772,1.98908912895209,1.89217118405857,2.02123931693747,1.65888086101045,1.96138987048174,1.92577116114025,2.01552469591691,1.8177931073972,1.758251448303,2.07550606041627,1.76371879989093,1.77384585370039,2.03639735270138,2.00165467114587,1.68120381080428,2.1437509868082,1.78643494233483,1.84258161976677,2.06114771395454,1.87426784755817,1.76194713697509,1.85414835933781,2.02081274994862,2.0315873307726,2.0190895842209,1.9969564519195,1.74445393235501,1.92813788936088,2.00508223234408,1.74811929976107,1.99949116315397,1.92377069127654,1.81092790813036,1.89219028162816,1.85621256135457,1.89356654305843,1.76769942704511,2.06798825991089,1.85719726597945,1.9989609049324,2.03853342557452,1.8190265204094,1.92450924088534,1.87973452548397,1.79597876581221,1.89899053114942,1.85344557501106,1.80523502707156,1.91691257558542,1.80059258531806,1.91108639208325,1.78363155842728,2.04374257907858,1.94729621829904,1.96317197823192,1.71230083927797,1.93759717778811,2.14785029820705,1.99738088379327,1.87944057999604,1.7853248768299,1.9182268036569,2.01333689845089,1.88618437013503,1.82825524537374,1.70822794315964,1.70334829102585,1.82271386359125,2.09784609065106,2.05352529349134,1.95454931524007,2.25715141036103,2.16652285763801,1.82863764755161,1.85249322931016,1.99105934581201,1.82400883900741,1.90710625752943,1.91986420532182,1.85002689847824,1.78127085382878,1.86921311518402,2.09236832510302,1.97672500944329,1.70231955390292,1.91903170942689,1.90787621950298,1.74634783780557,1.84806784273825,1.99631960856607,1.66544398138199,1.79282634397446,1.79986756947312,1.95624500222147,2.03468557047767,1.82398736797764,1.91626568408608,1.8656745847226,2.02003182839095,1.88771086883215,2.0715333808957,1.8608509520352,1.78311724140219,1.88598734756899,1.93569211351421,1.92566931230031,1.67087211681727,1.95275624142084,1.87260272401646,1.94459283329121,1.97642201822839,1.88371823251234,1.90790814507849,1.9251018497931,1.83498160887077,1.88254054945789,1.84946200189983,2.02895385215465,1.78533972270019,1.80264447885899,1.78905359302454,1.91453315115926,1.82698596205953,1.79225878482327,2.06573828434224,2.05349551556772,1.97275900006766,1.75790975493641,1.69943950334039,2.27717155953959,1.97019000487414,2.24777997901498,1.69974362818731,1.73041884350304,1.98310938670646,1.97861831437755,2.01274947951449,1.73352474094269,2.26464665468599,2.25360442056975,1.90253100425166,1.83967482349835,1.82402546394163,1.7723968793543,1.80534748426423,1.9175417246632,1.96844428750185,1.95986438653619,1.98411308090069,2.07275556049146,1.87741075393875,2.03430140250584,2.1091124015605,2.01654961079821,1.98939403799918,1.70141217327114,1.91701132043865,2.09972910064243,1.87376184104762,1.81498448952231,2.21762359367372,1.89350540110656,2.11943342610462,2.07769610433486,1.64433220397205,2.05079369621242,1.87543486998743,2.07193866727852,2.03800610912812,1.86292321131791,2.15627056247591,1.76955348064526,1.84064924703631,1.74570226703,1.90080268171744,2.00669656643172,1.90388906602848,2.04519537081969,2.06613724948525,1.94588301205733,2.03032048136325,1.65004012608739,1.89770380844995,1.91030352296271,1.93851575616566,2.07223453458477,1.90426152027746,1.83484675268565,1.91340789641327,1.73869502298023,1.81568846738231,1.97792451940523,1.80965783827385,1.75176924814948,1.91161084889498,1.75744806962576,1.62931365560772,1.77999585004673,1.93302328245169,1.98004341475173,2.0088560934929,1.74910976487712,1.85050298642307,1.86407220721207,1.90736949188649,1.87696808240564,1.96905106129186,2.17690208244747,1.88054601085183,1.87635718863215,2.17246144415715,1.89895866865856,2.07782517629357,1.779529108681,1.81436530072394,1.90758516488776,1.97219638754055,1.95675823495256,1.78334042349413,1.89913787958375,1.86066056608417,2.04457313105285,2.05180937781035,1.67694035510949,1.96321007849967,1.99049671172978,1.87309922884952,1.81556430126549,1.89571870305421,1.78856337266597,1.82117405612904,2.06395567917452,1.93208755659105,1.96517059694738,1.99060594228808,1.8907092381116,2.21850443816023,1.73523021178527,1.92816684354348,1.91648685924493,1.80859165142381,2.12875170953004,1.99778535005851,1.72460337141246,1.97854959355641,1.92221444043295,2.12729212734638,2.11135408436982,1.80402504438593,1.91369057901951,1.86646761784512,2.04959088290903,1.9867123600537,1.86521113736399,1.71620636734867,1.8543383647626,2.0222850355906,1.95269124150463,1.73075048451602,1.80089819959478,1.79767269625577,2.07433161260582,2.25739386945808,1.75180404517296,1.96347966533002,1.92756022893059,2.18663077719058,2.03454784050981,1.8868016376159,1.78949903353491,1.87895619621333,1.99715160339973,1.89485199607508,1.77775081402032,1.88959385589977,1.88589197942602,1.55534169427073,1.92521912943815,1.97645009412844,1.99379463851006,1.8120653094942,1.7851768577129,1.91837245109951,1.7256957084671,1.91132366586421,2.15707977149358,1.78705064506977,2.0297968987713,1.9370432069589,2.0719588732569,1.98977915038077,1.90517706472219,1.75486508182427,2.00276117592239,1.96732768521476,2.03679371178915,1.8554699514004,1.6930824220079,1.77725426799261,1.89072587979542,1.90257487638696,1.87527080234801,1.8618257587611,1.97270590378842,1.9453508578592,2.05946480251889,1.98409181438,2.05958642554166,1.80083218330552,1.77868252765274,1.89115649595726,2.1065952818419,1.93716709259305,1.88391510132322,1.81163237684529,2.04624662150096,2.02944542175403,1.93757857843171,1.8099895993793,2.01175284845497,1.78334281892725,2.09462512959769,1.84545046234387,1.83160483565693,2.06848123409131,2.0327267150146,2.03498067547396,1.93973714271721,1.93532768383752,1.56962450257014,1.9429662776033,1.85560893431862,1.92125584331087,1.95789654714187,1.86208119370721,2.16549904667213,1.69589268478998,2.02720110322726,1.90674083583239,2.06609948958519,1.87912585466143,1.90720647320084,1.89205399058228,1.79273462131287,1.9004300944448,1.88435163990314,2.10078389769874,1.69519539374238,2.02349620531791,1.97488013177776,1.94511053798116,1.94515586889593,2.07034454249268,2.0169631922546,1.89600140246703,2.08258893064675,1.85148202991244,1.80376406665724,2.11048266042989,1.88244901529993,2.03431962955461,1.72484964346477,2.01400649056991,1.86973242334895,1.97770430305787,1.7007255989305,1.83604611023411,1.97387644118401,1.97419553108592,1.8570673448015,1.72630490832289,1.77244090363231,2.02679344078875,1.76942697227352,1.7543081892755,2.02967233232686,1.87864347150103,1.85696309497183,1.97459692719103,1.98445497667601,1.95460205708768,1.80368666845875,2.14162978752397,2.06727670349356,2.11082113586971,1.9822085887732,1.97956612812985,1.85404853029657,1.82002225010253,2.00234428447048,1.80552900919596,1.75253967548859,1.82025891912238,1.78418819348327,2.09272656904547,1.96838403960957,1.74002203937794,1.86629887930658,1.79603643890917,1.97247345063037,1.93939146185377,1.93587622895492,1.93091837978778,1.71487245818803,2.05144087852417,1.97650346033324,2.0529199304528,1.85205935058792,1.73807406746296,1.98581660400461,2.05207336781359,2.07503781578151,2.00153837195636,1.99631720120553,1.8651625139144,1.89121933201614,2.05065522262811,1.83236469204101,1.70738887949216,1.71736617461849,1.98658937492257,1.90745521740049,1.88081060249731,1.89654797472746,1.90862461890069,1.80957866940891,1.70539112265332,2.13981029157001,1.81072204154164,1.66321041042831,1.70692625697122,2.01148599350049,1.77717666487063,1.78513685048708,1.71809870819569,1.86884108108087,1.91894859148714,1.88687858176379,2.01586313707124,1.94712320979006,1.86386120663811,1.76259072264185,2.20206176868979,1.78815073157717,1.91393055543973,1.95505604357553,1.93051317529791,1.7673039671965
"22",1.95,1.96683395629254,1.83991699001221,2.05620929657671,2.07342953880308,1.99414103139619,2.01560192293112,2.14750963342373,1.97882073841664,2.00295244431192,1.83997499224651,2.18991122870204,2.017030137968,1.93222527924705,1.91662219070929,2.00996396202954,1.88951674885494,1.9236536995281,1.91103542739873,1.67495211349723,1.95143320393319,2.07837218120395,1.95314726814297,1.77090667557665,2.09117274432758,1.89425997578864,1.99484745323084,1.97317717663999,1.96089243300585,1.97269846210514,2.12847555503006,2.1027085077347,1.89631884392728,2.05186389199862,1.90567382703461,2.07751909907202,1.81387733466904,1.89737512421334,1.70359407108357,1.85840607322973,2.17526719154999,2.17048751778629,1.86339965653687,1.79495898090027,1.87100423030729,1.76605203111732,1.86999045474974,1.87004073569448,1.95625802456221,1.83972679903555,1.96858894768299,1.94453798604104,2.26304525189757,2.0275308369959,1.93098583075104,2.07174936611801,1.72636965597509,1.92673771077228,2.03551469234283,1.94840933828174,1.8527020914723,1.91831211588606,2.10398485566025,1.76309430109165,2.09152362690437,1.94290070187865,1.99269494833703,1.71525892902284,1.75292467266091,2.09949782560716,2.16967673786149,1.80130825311266,1.8964933777367,2.08062230006648,1.90652013359327,2.36593598249964,1.86902467247212,2.19066920119124,1.89654213303676,2.00273139706586,1.92671065583064,1.97817558551385,1.96408619642839,1.83231158115533,2.06686459187571,1.82791416074311,2.06906333955461,1.93051824087746,1.98639226178173,1.85499491070567,1.93617591452782,1.74838089644508,2.11195913247465,1.88336780445383,2.07066972777219,1.95328263762126,1.8692466557705,1.9329264109097,1.99682550722596,1.92963041992858,1.82304872101576,1.91124602022183,1.7924762540854,1.85688117790088,1.94603516796711,2.07724057515197,1.96303194398647,2.00152895929034,1.72321310435368,1.96311971496176,2.10977990268068,2.02054269386311,1.92458191277217,1.83866440463572,2.00184211800216,1.8077360920282,2.04425184746767,1.78154894793303,1.79055108466487,1.92639840250614,2.25936076858535,1.86410813903234,2.22429639167564,2.09732721193148,2.26687699422026,1.86245095773285,2.0488605854606,2.08723248068775,1.89439500345988,1.91851229881075,1.79706385364848,1.95743230415661,1.94220795942962,1.8515149656243,1.92502864679251,2.18398931936175,2.06393570796901,2.04972778481713,2.02647068079738,1.75779599732706,1.84540459223003,2.05657988306488,2.01656683994409,1.88801898780868,1.79362157632835,1.97034778435461,2.06546747802306,1.81451579128691,1.91202954068354,1.84665344798961,2.09990712972535,1.99544674263399,2.06981768825966,1.89787149407837,1.96433128488714,1.8704580569853,1.91987918410793,1.98864447849283,1.99906905921728,1.7547984226613,1.7857363029569,1.89701521557167,2.05548794048885,1.86841395296368,2.11216826954566,1.96249208739065,1.9152094516992,1.80990483695617,1.91002684016686,1.97436130550184,1.83950306049673,2.0252635983672,2.02449259751957,1.89779821095258,1.81344115283563,1.85823816599004,1.87135866290563,2.11276107601268,2.1207013115541,1.97010296395645,1.74424186766214,1.78984494988541,2.29823723033466,2.36958462028058,1.99388664789637,1.73988149655921,1.77806379500328,1.984004325319,2.03468483299501,1.97364887636671,1.79496746128456,1.81783525355485,2.2563958155089,2.29467334030237,1.9733017062972,1.9357699711173,1.81829206404416,1.68750487447375,1.87557812941916,1.98823764222936,1.95494543238281,2.03845925982068,2.11999966941626,2.02173340363862,2.05981031729598,1.8124275067892,1.96198260056318,2.13253105236345,1.74234559410585,1.98205858489224,2.05129873786327,2.25023658505524,2.345437601634,1.97118985369361,1.9581671040374,2.02433099711537,2.13748110499423,1.68957744465271,2.1430431334025,1.87308209859245,1.9412388002704,1.91464922343187,2.09033491111657,2.22640560528517,1.79173904984857,2.03558143905558,1.855054486384,2.00982176995332,2.13607787273028,1.99744144956997,2.12601905891584,2.0961578505349,1.9633907041665,1.69920903728502,2.05600294739315,1.97291393033845,2.02011633206158,2.06583879010367,1.98535562154638,2.08238499923313,1.88611789519014,1.92305233338779,1.93222078637634,1.8082425270045,2.04514202661285,1.82590461413788,1.84705297130931,1.98824225186719,1.80323010106197,1.66133911043146,1.76435514463949,1.9769235473049,2.02632840188239,2.04914539894051,1.78847186945988,1.93077235553795,1.93801521350253,2.00011008620423,1.87196045596436,2.07418637042036,1.86798865439617,2.13304252508718,1.79319716833386,2.19030907840198,1.91521867721315,2.19297924330624,1.9216379885446,1.8148327442774,1.96396402044204,2.05527379046103,1.93286854647692,1.95537471907227,2.0511605663365,1.91981353789761,2.06601622080305,2.05854159230671,1.77438990339574,1.99215308962562,1.9886334612667,1.91163248225008,1.92040236946207,1.92980668229019,1.97896274504685,1.83531712981511,2.04612529676397,1.98108851693196,1.99965725011961,1.97821838567745,1.9454911440709,2.27328627695128,1.79849571243511,1.97562530167146,1.97750863423571,1.9257357334952,2.12960596290911,1.78237753063135,2.01422102561622,2.00675457275383,1.97032553313122,1.93946424851284,2.06310070582668,1.90354237693257,1.97596838539675,1.8988342616788,2.12166451986207,2.08478096903145,1.93004085355184,1.89411652431838,2.06467933828097,1.70846203283314,1.95760733900121,1.79194829551203,1.91763659237049,1.85790563823634,2.10689528766411,1.87034036240059,2.25536055203507,1.92734875594423,1.97269823476166,2.2662082368939,2.07673398291067,1.99467025842818,1.91173716666664,1.94769481128025,1.93411845138386,2.03841896649089,1.8425785945212,2.004758300647,2.0100236316843,1.72609055639262,1.98029804544094,2.02112939445698,2.08718664756572,1.88764823945641,1.82824874339276,2.00296447379559,1.98242606971716,1.78309082144024,2.16533385928778,1.79770896092287,2.11062099306738,2.03171996004914,2.07703286622609,2.08796288506741,1.91757341947416,1.81450158151335,2.03087475081674,1.98093782471023,2.04850525736688,1.89280805691471,1.77432402257501,1.83687714762306,1.90171006997773,1.95457994615228,1.88421123935657,2.0390976768406,1.91528657086268,1.99521464729977,2.12491765950517,2.08176236206517,1.81203644895134,2.06598208546956,1.89976409516883,1.81152738646786,1.97426237485873,2.15399263590173,1.87060676871851,1.96605922580833,1.92450090267412,1.96119365123955,2.10732536316339,1.90049499156002,1.84654849046247,1.87728111586127,2.18940816767396,1.80159832215514,2.21593660445199,2.18802530202114,1.82937654852522,2.02186029651116,1.99173843111282,1.98793217640126,1.66471886210936,1.96135376648391,2.05715316176193,1.95833656660864,1.9907729580469,1.92151659676148,2.19572614914515,2.12111703843333,1.75718474939245,2.13974974807112,1.97759641362014,1.90761778197236,1.95967395231224,1.96225230146301,1.81819117938197,1.96371063744072,1.9048427335744,2.13475804511056,1.77768445475395,2.02946787500709,1.91325406761376,2.071956970631,2.17211984839279,2.04822427568811,2.1185267728636,1.89924359344817,2.09701581999231,2.14321555626271,1.9263115500789,1.90239351383602,1.84109222866609,1.77088489593167,2.08025909770525,2.01269649286296,2.03486873679655,1.92023537162812,1.85664901450996,1.75807055871662,2.04216645793852,2.06566234483665,1.88907530161835,1.75178291307227,1.90559428640826,1.81985013043136,2.13070286407011,2.11227953165501,1.85678007992888,1.90643418666114,1.89650135053991,2.08716023061685,1.96605764140753,1.97603006457691,2.25994646878749,1.8457876040318,2.1311760137895,2.11122246833266,1.98393302608406,2.06475977810623,1.89535250027207,1.97547706885852,1.85749576403987,1.84459234347213,1.77882402300729,1.79898576174557,1.85169689628656,1.99913438758112,2.12461272873931,1.76145249231694,1.87494077482464,1.86089285868294,1.97388808940546,2.020564698168,1.99562798738791,1.75490842192417,2.00428072888996,2.05972124463954,2.07458224885608,2.07358768274693,1.85829565596009,1.76869096926271,2.1255065251394,1.97949355985902,2.13614954910839,1.82822424735285,2.0537298186942,1.88574875708131,1.99354508778117,2.060323615754,1.96583671586665,1.74409129647849,1.77311801207206,2.04989537921971,1.88616764470122,1.9720095066667,1.92215692525314,1.9262108245486,1.87197750045993,2.1188461535023,1.73113936739277,1.96301724555762,1.67781922035969,1.76250799633304,2.18340316315336,1.9826509611404,1.75797476020695,1.92838323745525,1.92910606313839,1.92908687589162,2.05089209133799,2.13673841525981,1.77416880679038,1.98077688431126,1.86149967079924,1.76044459804261,2.07276486019075,1.96303780860014,1.96795357711397,1.82419436538002,1.96342700996977
"23",2,2.07161335278555,1.90285931166474,2.23674938134045,1.94466400594907,1.92866657952088,2.11848760395637,2.0631486516983,2.20342147488829,2.04511008660013,2.12812008134983,2.13033632425044,2.00854267234995,2.06716297744255,1.96288400140481,1.98839644629715,1.78644288244009,1.88543088829535,1.97817039732282,1.94849542638757,1.86749320730245,2.02221171609205,1.84593404664623,2.10336294905276,2.0156835999132,2.01454376675244,2.03472654132671,1.98155101547622,1.9753856261456,2.00571342870248,2.15159980909574,1.9753333959525,2.12312985675016,1.9344124502714,2.10238467482183,2.09239380008643,1.94827207457321,2.23337005000554,2.01623123518896,1.75902770907435,1.86738433035824,2.24281365952162,1.90117511867202,1.88236917069331,1.95553231660395,1.84163860464483,1.95161043095913,2.04271406556158,1.87925571794255,1.90979847020425,2.02400751482583,2.35849616585621,1.98987511678408,2.0275308369959,2.10425106077133,1.9768436630012,2.03919786562521,2.03412992729697,1.94983093928077,2.03447752907747,1.8691394838918,2.13539965297907,1.91353830327931,1.87243152262002,2.17508086195537,2.07293633869248,1.92935443154164,2.22323817796526,1.74661810567151,1.78942371724757,1.95393649469341,1.85007049206422,1.92348152733707,2.07132857311724,1.96656222661398,2.19221689968709,1.90924313395142,2.43965548449898,2.05968964347259,1.93560340915171,2.07124587623185,2.01519141689365,1.85602553324516,1.8461950129205,2.13855275942254,1.91685322870544,1.98716003064404,1.94439882046699,1.82887265480381,2.0723013893871,2.00462388715633,2.16305238516421,2.09604286561224,2.10058645517453,2.04580208525431,1.93832995670489,2.00163167895076,1.83081678167026,2.12010321045756,1.98587114741516,1.92504498105006,2.03440749984154,1.85861640433212,2.06752365293044,1.93514099768517,1.86964236603316,2.00494816144916,2.01787101619176,1.82669146581062,2.03948021136355,1.99640909682297,2.20078653853042,2.02019189761067,1.90393027553915,2.13676492876515,2.10121892530728,1.89118845499059,1.92107290026737,1.79715584402777,1.86292630276122,1.88317042419281,2.22235028875027,2.27605351732777,2.25616934951464,2.33598755631132,2.05122035692476,1.90635499846347,1.91902077985919,2.14804951214687,2.0565930643482,2.05213251866466,1.99307209531724,1.98440569338608,1.88966380216362,1.95095939020845,2.15262261699821,2.19069336982688,2.09336869236361,2.02506226622351,1.88548781546503,1.92402498963021,2.09074660089989,2.0442137759046,1.81553509187088,1.82723351910858,2.02189605920732,2.08812538492584,2.00824486743018,1.81972271475906,1.94914830535281,1.89429510121453,2.26985195736479,2.09236266135495,2.04592885136782,1.93965420997357,1.90212396591932,1.93646236349334,2.06887172021537,1.91423427070492,1.91908650331847,2.08982191752035,2.03975882858512,2.16242781394481,2.10467347744871,2.02186833890114,1.9418778326123,1.91641967582229,1.83262729366619,1.858596981261,2.03701257632076,2.09487499607725,1.85826448098498,2.06799699145601,1.87760358945506,1.90416577922868,2.00432870383537,1.87331633568833,2.16720083602661,2.14884825091129,2.07358917981137,1.79147115849096,2.02837537282688,2.2982597594231,2.36506967348174,1.83289596129794,1.78297330307425,1.81544312443725,2.10927076165373,1.99966842978949,2.1283369699555,1.85964261471727,2.31407903272904,1.88812396966134,1.98482325146116,2.38019460300297,2.14287584762616,1.64933963109165,1.89844370219041,1.97692484802527,2.06769724367573,2.17181372138034,1.96750870948462,2.22892742378377,2.07062421868353,2.08751395044745,1.88735322100803,2.00764102633074,2.05305246462243,1.76153658407202,2.01572961832911,1.99304743791212,2.10257978688534,1.96636435350014,2.40417390642034,2.20606182277943,2.07758957417147,2.18170704175953,1.73752939515268,2.19609368611263,2.06031582261929,1.99665583335971,2.01194098190285,2.09853228470684,2.07069259672698,2.29988767620278,1.83265519310254,1.93453537571988,2.0409994346635,2.25313512323049,2.05551922982121,2.00258999775045,2.13960976597151,2.02311364863083,2.12029117822503,1.81122565168469,2.09339510818382,2.0010206741704,1.96398073345951,2.14577402063193,2.05565576641502,1.95319779097355,1.93208802548594,1.8896309741828,2.02816836055106,1.92533359775387,1.87731614459287,1.81389819931412,2.031201177143,1.9042566622237,1.62517742302029,1.88969295592657,2.05535284420582,2.00339903663534,2.06547985903973,1.82944892019045,2.15774971596466,1.99099072554538,1.95503327812999,1.90152699793875,2.10364191537496,1.9234844695758,2.25138790304932,1.87413591737637,2.08444451538741,2.15469960654405,1.94983803264896,2.19236615117003,1.97307462418976,1.93814096448347,2.07080666299222,2.01447051896711,2.0252067577389,1.99416942117047,2.10059711392113,2.05364412597385,1.68388673892742,2.10969840158542,2.04261863274202,2.0867381796545,2.03495808023151,1.96436795515243,2.06938086764323,1.87504538399386,2.05975511936117,2.08893549879097,1.9970937249227,2.06775451664202,2.01873613651533,2.01811992254364,2.32732559666067,2.15786994750213,2.04526235062554,2.11114863456528,2.08212352818445,1.88547050492033,1.83335731803384,2.0410990902259,2.11177376253498,2.10386595880769,2.12811243438439,2.1058920977131,1.9136690429217,1.92576038315818,2.03070453587628,2.12932429141028,2.02637287952588,1.93357239832688,1.72491324919689,1.95097119755839,1.94886802573374,2.08197157884792,1.87235699578111,1.83907094314133,1.93431837884813,2.16736835958837,1.89044850495038,2.30240361778019,1.97486592329002,1.99336892392211,2.21388568868141,2.08734722514209,2.11032848245527,1.98821998953779,1.96996630051082,2.0873631473391,1.94487788918653,1.97156665034358,1.97223279076903,1.80836672636264,2.04511323499984,1.98042741207095,2.168957019336,2.09501562866082,1.95459611905033,1.84958949006036,2.09219607622511,1.8541990341582,2.02041345186836,2.27250749072048,1.86414064226386,2.12917954266613,2.03294161675164,2.0055402509231,2.11011827776489,2.04257591129195,1.85932161180398,2.03862539792426,2.0583749798408,2.00938892028944,1.95152500368121,1.86422450887741,1.90038333205428,1.92542347548065,1.95933233763858,2.07504351266049,2.01569589962223,2.00742291702708,2.17861665139336,2.10398324033708,2.13113400183284,2.09624566682196,1.93948321733857,1.89313023703214,1.86854263526249,2.21296367456364,1.8939789625991,1.91512070088858,2.04081879235675,2.05434462815867,2.12427111035062,2.17031735565941,1.86614978002962,1.77077484464686,1.96210565405084,1.91262875264823,2.33772979710309,2.21202472147021,1.84470566974817,2.2020996029213,2.01078271683522,2.00231860569785,2.13623748564448,1.72580131824957,2.07283693043478,2.03895989664173,2.04123002726765,2.01794018871803,2.12076809095338,2.28839385916037,1.83125867448135,1.92417176368128,2.21489966104736,1.99690495820949,1.9763278650841,1.96843160149176,1.96804963486806,1.82113739513408,1.96010757648655,1.99282787448423,2.12834467622961,1.83394626008719,2.15475285555229,2.01894177242195,2.19882631812306,2.27601925444219,2.09437406783518,2.19117121731792,2.0059061006674,2.19665057299351,1.97692130262351,2.2447744813903,1.9059888286266,1.92418019575386,1.77562059104187,2.17173768494755,2.12641047899467,2.06435972504345,1.98776938031823,1.80044602621144,1.89564746131197,1.99963125919396,2.07191270482243,1.93319347998676,1.79135905666714,1.97616361817678,2.13147062109104,1.902013851089,1.85661330053936,2.1396792584002,1.96437510015611,1.9471266272118,2.11306005006652,2.06007476239632,2.05472293085149,2.34825700154504,1.91839274696344,2.15287443098845,2.1178276493227,2.11285547766631,2.01843062985569,1.87410041368374,2.12940869948508,1.95622981812476,1.8502437846538,1.80762394436026,1.9171162591464,1.84001077496245,2.0786623454053,2.139768085748,1.77769555663811,1.95442483108811,2.0373323909562,1.89179212883165,2.07964929873963,2.07322055678774,2.10798365805248,1.93044547500672,1.80989540036625,2.12053668128809,2.06390262221702,1.94219884564145,2.19472616166588,2.11024953083787,2.22068822416944,2.08591281420878,2.07989584413898,2.00211803443104,1.93666545254398,2.08989613721756,2.01108451740231,2.05816467570035,1.81587315000088,2.06908364901214,1.85107017131227,2.04430016670475,2.04466908268225,1.88786495184453,1.8886766587448,1.8385097137825,2.18220227414516,1.77995352362959,1.97243640643466,1.7252788420668,1.86563377653878,2.23358927787015,2.10693245745171,1.91804900434889,1.90341889734841,1.80624315279187,1.97786414541755,2.14775203833865,2.01468754696266,1.9165868467141,2.00308324027639,1.78614237313948,2.10801589096441,1.74887496235537,1.91135367986512,1.95747240678183,2.0360052693386,2.17119782981318


==> Experiments/Data/PolBlogs_Network/Code/Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.9,1.53920845635661,0.923114024429232,0.683797719051811,0.863599336092338,0.853062582702686,1.48404217637864,1.27140162420214,0.63110828529776,0.582580206407793,0.431827159730323,0.911640998184987,1.03917121318084,1.83020434554904,1.72816036219918,1.5479586281159,0.796324295513684,0.754089822346724,0.690995781493973,0.90324445046424,0.726000254722159,0.401312642730533,0.680132040287217,1.2200996025587,0.624897659277513,0.704763349595079,1.18957817713295,0.36529104485742,0.781435526298223,0.849371913154331,0.674664614469686,0.578273128496937,1.40358543471758,0.182679278279806,0.412690643030417,1.48860354008985,0.449086333346613,0.657291182673677,0.640216178457365,0.544751011186957,0.837164033171194,1.21154418665996,0.69386365732582,0.567822142072269,1.05219600398664,0.687447774791335,1.23133807013368,0.446757644800692,0.773505951761927,0.781300149438742,1.08827836342239,0.817440115514768,1.03659405734283,1.40287199912506,0.841179310878906,0.675042098114353,0.949034677020392,0.508653518800246,0.645354507837843,1.46899454155548,1.05564740696754,0.320744008115095,1.44836442166293,0.649864759682641,0.705076843546207,0.274029661871253,0.490700565821407,1.19215080455939,1.28527694123395,0.94011104155252,0.158662198609153,0.455767796533482,1.45404223877289,1.54907342535757,1.62922680848536,1.4770946425172,0.17944466933364,0.747197965090778,1.49312358015056,0.632911573363793,0.711319054973013,0.562256418388426,0.81330045865955,1.18037453455687,1.13307989992067,0.106205228950819,0.904843010825247,0.525803422293577,1.76916035396302,0.32358389040818,0.955173739991611,0.119482348000959,1.11752146131616,1.48330533305453,1.91322994330096,0.644429513328134,0.466340975318969,1.24008471470734,0.762770273713421,0.00752321554706304,0.633504155235909,1.32465358200343,0.944045398773118,0.422131875696492,0.648694596591021,0.619930387551723,0.943992052828143,1.0280465733696,0.322950343599078,0.41605092376043,1.46835370976215,0.380558685840038,0.695660547833779,1.20444648370241,1.51900240587923,0.771622490028346,0.286944894671953,0.73284641796182,0.942447720352954,0.621327573292972,0.955632475222961,0.664111318058386,1.19858353357814,0.703676811681811,0.773095508430952,1.03752129057302,0.379757460628021,0.858950241482268,0.930121632557984,0.642855908763434,0.705837269190454,1.09219526186245,0.380526889006596,0.740658384616795,0.767280510858768,0.823154679639072,0.526646167621655,0.680141695216428,1.03296944950606,0.82598844356505,0.853742573042437,0.696690888779711,0.882833994467415,1.4835122801049,1.38755505936453,0.642658535790741,0.951349704903958,1.08248490175566,0.774640491946189,0.744201957945086,0.434381330863099,0.655501650197824,0.157178490865809,0.803898135122541,0.757967099299829,1.35374411847879,0.481853640317893,1.25547328841795,0.960864566634465,1.36968107392334,1.62647728132321,0.890755951732828,0.737816939789316,0.961251309066556,0.64378843359337,0.269308917812318,0.885600740931993,0.22689254203786,0.644057369320711,1.0377299448313,0.846852132529631,1.0666732304605,0.398776241954674,0.634722675521633,0.72320031235635,1.1962539303794,0.769529596203151,0.95150858450031,0.740209336875289,0.217693458951112,0.285729023092063,0.622520994002679,0.732836733524072,1.09782480499342,0.363790279275846,0.924990818355931,0.683962916790548,1.73757248999812,0.445626987201756,1.14527507788919,0.754346413000884,1.67171132343213,0.787160967842084,0.525108224206224,1.07132320191903,0.486052250944391,0.770270727941229,0.729795056538127,1.2516792004724,1.29490290348125,1.25674737348683,0.0942304491092607,0.725732833745806,0.244713928714914,2.10819907299209,0.889206304787649,0.902268378546286,0.527489731386793,0.95804505078363,0.874482734999761,0.742814603978264,0.765729640250337,0.291838407382589,0.558681407042113,0.532926716315005,1.19154216221979,0.824129696832599,0.835191366284667,0.502563653185602,0.825952538066615,0.0780823620777293,1.08885176423502,1.33388182669372,0.394041805775408,1.00808596817388,0.549748221899208,1.5120521487503,1.20158664980408,1.40337304060338,1.18377304201525,0.820518779643984,0.534466364736355,0.696070433950321,1.00157115798095,0.717909220997939,0.606445045086172,0.342217332195201,1.09445723555197,0.848358642326944,1.03146975443316,1.0354593060966,0.83183633345019,1.0698043371265,1.15374543592917,1.09524101183093,0.599246141481257,0.786086551660836,1.85329868055156,1.11074140583582,0.769395569310665,0.451852612867854,0.529129606428752,1.09302270094509,0.875448305615017,0.850237740272856,-0.0014637101701383,1.12589667822331,0.024385171316744,1.05579649424669,1.31544126545416,1.25914774990832,0.729506595463768,0.461095622511941,0.714527525549123,0.753033055643385,0.542831763343075,-0.0385524277692596,0.872094774915892,0.914008304067238,2.38844265857638,1.23440533489228,0.320664457567102,0.86918955864211,1.04078946321431,0.915061446142737,0.738636712557275,0.860705306152947,0.626568002838883,0.687536583229908,0.915956791347001,0.708111562614926,0.980890373189311,0.863980884824461,1.13424708385292,0.854468931874408,0.818949553113709,0.328730895012402,0.160681545914821,0.0758389615482344,0.710479212751793,0.81329738285792,0.419446662842147,0.736372158375523,1.36225230988056,0.869253690677091,1.33435085871365,0.305021745129097,1.30541512246312,0.953642407855239,1.32698781319887,1.27592621969996,1.12078764971763,1.86472172544713,0.835935913945287,0.833475496207727,0.584893139015194,0.67652231075913,0.500379312526331,-0.0621779804063568,2.93558790828357,0.891250824339658,0.944855328492882,0.417695301606236,0.8233932906313,0.751040275300621,0.644099188559843,0.654509531126321,1.03605954012558,3.23832611119603,0.812037112244441,1.05188807882391,0.503293242702876,0.998891019418004,1.51647838041841,0.470834356580438,0.733573435111564,1.22787877842589,0.973356824720034,1.5002318843393,1.00381557141655,0.741375107149243,0.439971373400465,0.802500708834017,0.480765482248543,1.47689353554469,1.31576932816166,0.533281892701944,0.771546138640298,1.16091179557019,1.02739759883421,1.54839534431834,0.508836504412895,0.171603913884314,0.920341716658172,0.990022243131696,0.861294045362792,1.15958468158229,0.918824292829201,1.36531564338405,1.17917845784575,0.955480881737665,0.921946967722537,0.454965161878941,1.27035311743986,0.903737092547681,1.37958196655952,0.915912202824291,0.886671336216118,1.23877304088696,0.589840733657388,1.20716407872196,0.204372148735295,0.45358682781222,1.12591044688404,1.31374357959185,1.10248650537238,0.692399874096983,0.736951668247286,1.01544576770638,0.764833516382571,0.845315058171779,0.639209381764576,0.988467759670918,0.920947963403474,1.01753728098469,0.514993840730241,1.06711747047565,1.68686388368296,1.30554224769059,0.568679584483394,0.625364866871872,1.56305163679165,1.15115246765463,0.824655271593887,0.925515508695117,1.22241461638475,0.899820951174746,1.24729789041713,0.568916976291304,0.323089785859245,1.76427207945884,1.10632864862548,1.41154908740256,0.628183367757767,1.62024228096578,0.909568957796733,2.2010538629475,0.980317755399648,0.448394561630807,1.37405338535823,0.633277897522552,0.69442154146918,1.19140636580618,1.39996418759026,0.74592891529186,0.507353449186996,1.72073706977516,0.984109504197547,0.353150534619521,0.734581476460846,0.414794999510706,1.54676973842486,0.644106261469706,0.876080464224087,0.455880459682594,0.760941030078345,1.45278781979082,0.771502336257125,0.804231738384682,0.576450659928683,2.31877431443025,0.475381936235304,0.270405123814652,0.79009343659022,0.598043279688526,0.725826147281615,0.762158319488045,0.668368455946703,0.8929626990975,1.07094491324395,1.41891423494821,1.32031702828969,0.46494922235544,0.0878842892912865,0.651145474620702,1.06252646499925,0.875628343975888,0.761184530932239,0.800743865550842,1.34413523539366,1.39011420007225,1.05863493493714,1.08201061713673,0.853348017910098,1.87559482310119,1.61619563635638,1.25968798652766,0.98130022527539,0.492321425903675,1.15215495245214,0.891376973792652,0.773833926965595,0.388917829551371,0.672832071213728,0.20609705357672,0.740328753299394,0.749245532258933,1.47338990560901,0.971747338426183,0.790713135883323,0.637549729992672,0.737133324878157,0.577935189372048,0.689446647115264,1.4934087202564,0.631911397014442,0.957352518888481,1.03454457470624,1.19649843985146,1.06486423554979,1.15502377254385,1.34844482257728,0.575598021885742,0.555094944240101,1.18650625933131,0.762634280609443,0.760652278269707,0.952238772309555,0.529541157492729,0.0645449753779767,0.892582802756274,1.51387677641496,1.58437483145537,1.01916717820261,1.10989301550744,0.669833460944027,0.544635614859357,1.25769624126926,1.12712122261865,0.292481682787057,0.60669291260376,1.04587617741837,0.939826615059155,1.20467149724675,0.666779384168175,1.0667289689409,0.69209045479697,1.16375323384557,1.48314438746548,0.773115384228502,0.930752951732421
"2",0.95,1.35758257426088,0.898113761198396,0.756412083534127,0.769538687269698,0.535403212504297,1.53085491800153,1.18384194213456,0.642491502147773,0.537020899636732,0.428374469105837,0.955003413290449,1.01347014778682,1.90602667439189,1.92068837910211,1.6678660711808,0.739379474357066,0.880440945838568,0.724045972937524,0.99926047986194,0.74024907523456,0.439461672827971,0.672669417694672,1.39563875747423,0.810861175287868,0.809215424205314,1.12591204541738,0.157082154008313,0.978671801489219,0.990807334081821,0.663491561233424,0.648288230395733,1.37891853980825,0.215143746105133,0.413864442617982,1.46314193935615,0.406154062269706,0.715858379301654,0.833018589585256,0.621517159098941,0.909996341672698,1.42211717161772,0.516215817779571,0.690508883764632,0.912013930450534,0.74865631849384,1.48978359524177,0.393216064612818,0.70527305226574,0.911912209899572,1.15037387987204,0.915442609634487,1.03602011821376,1.49261548367769,0.850756688762359,0.684257891460158,0.943720245882411,0.63224304330756,0.651184281494056,1.53683551066198,1.04600973629646,0.403820172318618,1.30311086186242,0.803809006726331,0.81102650389684,0.290987760635577,0.574909720688479,1.19776625181297,1.07118019061746,1.02490727348052,0.486940144771187,0.357209459669973,1.69781756387709,1.53841950144606,1.65680693726153,1.76515788832669,0.285083850099726,0.781608319425282,1.54241911261913,0.725888906124181,0.713083169932077,0.590717697996709,0.861133313459803,1.22328118479283,1.15523624544908,0.153078789714293,0.949628302906055,0.56127067115388,1.93295194156032,0.223565896232671,1.04229410296043,0.256963830485142,1.15285338821817,1.55476259539169,1.99296457962624,0.692204058097316,0.437941751140083,1.29858793436886,0.714992153805659,0.0759782359079008,0.621187064700738,1.31544579875736,0.893312438282505,0.418487765744114,0.73883440392469,0.713763218145233,0.967303357455901,1.07249227764165,0.44308676985357,0.421666506584671,1.61490660166944,0.539374966887316,0.611735665037774,1.17300949976313,1.4078699357747,0.905901281312305,0.363875816299274,0.744492839669938,0.998657592309319,0.725973698457952,0.970427220350186,0.822164805119527,1.29254944135274,0.669895566709989,0.858501894266272,1.09716076275694,0.410778353040862,0.940360774976719,0.86602960433876,0.679793818018062,0.797065995415749,1.1250754654744,0.490049324273447,0.726197307985323,0.666053710319792,0.965433784323682,0.570169617426989,0.710337295646576,1.08399226796052,0.970714265314874,0.934455648854542,0.787334227338487,1.08429333492584,1.35420027754489,1.40175545031581,0.665280200092162,1.07126328189177,1.09685171352364,0.734831839686542,0.891858712205525,0.456389110683653,0.735242471781054,0.22009964160771,0.98620807016871,0.733207681631079,1.45428391150229,0.530642062638527,1.26649824948668,1.03494194888068,1.32604330628751,1.91465203024606,0.791775470570995,0.858726639914441,0.923707186190083,0.591716204912104,0.362865813047227,0.970862275512859,0.372148519505671,0.689949257082309,1.00611932045677,0.903605740310766,1.10039346888745,0.566619929710058,0.620399958139944,0.737480196684465,1.73711507229867,0.677882206909341,0.954109017708135,0.692881089225789,0.33979935804455,0.324629204819026,0.565467913213046,0.789831369216573,1.07809365241787,0.260186247016818,1.15289890712001,0.825776536614482,1.75437855952775,0.467746746969992,1.14390743449028,1.0055777373254,1.4515443998035,0.786657780506579,0.554066784142263,1.14632811752129,0.589646076515866,0.853982815884721,0.612493112019699,1.75163151924125,1.17231130619966,1.22655074630117,0.304290150250867,0.636179540725797,0.369843339130468,1.94396717297503,0.850376026052732,1.18357675447611,0.560010570080018,1.00227918787927,0.905454894356426,0.764643183898863,0.937562100041232,0.357555947741357,0.733406936309275,0.475089149699659,1.2408295526139,0.847590457644576,0.87207530051295,0.557148226676721,0.639850900906965,0.336203929606087,1.13618623221699,1.44921268452509,0.505791884284381,0.823221311290863,0.553932559511046,1.57711861999557,1.15965086063087,1.49014914170852,1.14152030715629,1.02424610637353,0.60051193137777,0.69905312019568,1.0668024570458,0.779603229645336,0.849989727939376,0.517742268093592,0.946082637913995,0.881797818254671,1.07192218521068,0.991167032959436,0.90158122313445,0.998990243730462,1.24019493592782,1.16960711335007,0.698005319363329,0.852071512322092,1.89704570342064,1.20190155456034,0.846022450140555,0.532980792771651,0.565031900985114,1.09994031516108,0.947426271227386,0.848820524355816,0.0429479016121748,1.14309055593359,0.151382588442955,1.23311265888516,1.41322781689618,1.29421331010017,0.723114105751944,0.475547760334581,0.814561820881373,0.838134793727148,0.588290955972327,-0.0302106168630772,0.93816793070334,1.05468184340688,2.03815913979243,1.51673259881445,0.44075601301936,0.839983590667307,1.11650652608933,0.935829079832507,0.766070883438073,0.89732089298387,0.67126697072205,0.74963514169271,0.957159799255773,0.76853139357308,1.07589752620247,0.750358598460368,1.2448324503147,0.803408916907341,0.850211525524862,0.417896245582627,0.16303504147993,0.314674276504105,0.667575256684853,0.764659396928853,0.564459992581269,0.766797939925441,1.50999111291097,0.99068427662977,1.38078396403929,0.436214988772937,1.30289289306371,1.11650094627489,1.37891278200873,1.28340928601009,1.45327928005127,2.01521399113564,0.737106014565971,0.863529466216634,0.567384045417903,0.759401948030958,0.528880712381842,-0.0158277062431373,2.05344447958221,1.41698257234317,0.953071791544348,0.439367843842322,0.858407105713448,0.818257378527598,0.74368716557931,0.643144889099141,1.08343827288964,3.56073601042381,0.768315587276612,1.00973940466139,0.688145272428183,1.00962989050861,1.5463814040494,0.505123723831908,0.787751389521245,1.30061804982735,1.27290674358077,1.08944554713227,1.22726228345068,0.743548669798918,0.517713423703713,0.811077802069712,0.488300826714819,1.54303387792718,1.38242406278207,0.627954492446104,0.809325934701425,1.24055461492853,1.44186282110702,1.48550838525751,0.467232377228084,0.185107394768459,0.952496329543502,1.11663507933482,0.897162638504769,1.55339346285132,0.696625914377317,1.43777690538678,1.20192141271377,1.01423824680419,0.74604956535472,0.678647566119653,1.33009639692293,0.98309565068664,1.41510358435875,1.0199596329142,0.891487021802325,1.3401722851614,0.650827399537189,1.30721876713141,0.307800964868078,0.557519588704811,1.02904223879641,1.36868824122716,1.14719666612156,0.750133202011545,0.764779314812633,1.17363916135211,0.763399614160817,0.953587116032605,0.845669202092662,1.26863293947343,0.684978134203548,1.02552514332601,0.520352962216973,1.15297144548671,1.71752073116463,1.42563058664839,0.548419967520249,0.58025804163964,1.48563350815227,1.38892490887583,0.757230047728171,1.16312509404447,1.18787204366518,1.27103356483173,0.957890575716847,0.531651572763432,0.386043576844375,1.80654009990236,1.15753213305337,1.51364002309766,0.731069461485877,1.18958716885753,1.20925371680768,2.21471071050594,1.01609424592547,0.505404897367393,1.27923690461143,0.65927663696161,0.885129033873442,1.21607799072945,1.49576716474498,0.70522553465559,0.534993905031259,1.76970863131655,0.80277205070152,0.650595721417048,0.907998482838237,0.407758783769136,1.7108276317306,0.673771268056708,0.972391804533114,0.354977646508144,0.87491786793458,1.45402653929052,0.799445263630573,0.922734086310425,0.63068219326395,2.46032352666702,0.489667444931795,0.330393426472086,1.17688442962922,0.44672376582662,0.788387053467926,0.768290796399802,0.634760739616446,0.986362645623961,1.07962464093324,1.46687020785113,1.32098228491873,0.544165184799399,0.10331816081948,0.629673387514961,1.05372266599681,1.00551592856334,0.778669491375751,0.835591310371911,1.51961738693714,1.42538694731831,1.13716949383768,1.22753494465054,0.899073823323692,1.62601216767553,1.62028219738959,1.38208141253319,0.92537263852755,0.634691384088207,1.15341161873262,0.877162162872189,0.819424806076672,0.472699034178947,0.764561618772539,0.22361175273744,0.68547595971705,1.00565546190936,1.94572805265094,0.914295360365438,0.806882625817034,0.653451099780025,0.920109828890099,0.761702364262927,0.450380560469919,1.45415142056952,0.657408876949703,1.22526035765,1.14481768123134,1.21384045724192,1.21897858723768,1.03322638722219,1.5324291539959,0.602655966502306,0.730721060794149,0.996578831741172,0.67804751641902,0.86490123502787,1.01567243442689,0.568944393810892,0.130377330478451,1.10458094625223,1.33101525596216,1.54894981715767,1.16534828754263,1.14968675113022,0.588450957588454,0.577181635749231,1.31796800687009,0.992120694209013,0.414041069496324,0.650827257617995,1.1374447868664,0.863053955905751,1.30157710065441,0.703177748903202,1.10028919935527,0.726562280951167,0.821862753247456,2.24438881384198,0.802469417718192,0.990340168229544
"3",1,1.21187830878313,0.889756841063726,0.741386918695542,0.909919651515745,1.23899260911578,1.36869052283722,1.27201015026598,0.690988950975881,0.519266019857286,0.535474638384232,0.970424640598707,1.1564672896879,1.9210259295474,1.75988803536308,1.62335789853461,0.827208403082976,0.899122357526016,0.767689317143004,0.977824828813842,0.787551909643096,0.497681215679111,0.679624043614754,1.32393681519196,0.7199236742062,0.7335503101255,1.27330950982359,0.486108888432135,0.897098725247687,0.949894223130014,0.735534490897416,0.679970163319655,1.55004049479391,0.25254488818558,0.406416238502847,1.54041069233521,0.437000327778692,0.728578476389441,0.855497308274492,0.571399920249513,0.906557915280304,1.40683890111001,0.729240454023923,0.691190181749516,0.955953835915935,0.827496320095672,1.67788347734096,0.454807909164019,0.966436507280365,0.84127978401717,1.16917580181653,0.957840384600587,1.03533146152766,1.19525431875357,1.2146526309463,0.780001824826984,0.973979036218376,0.815057870420653,0.514891020835155,1.65150229384317,1.17072512464415,0.560968827902548,1.45699822249371,0.66541776033863,0.757334912864993,0.301727514962042,0.936115793531125,1.03534492373374,1.34728117720728,0.939300454121989,0.332761687497438,0.353951597445676,1.85271633964924,1.589643960106,1.75427901180983,1.68290158350538,0.301543419599308,0.903917053523306,1.59453437293011,0.721202878697874,0.907070445603672,0.623647620594222,0.914845878033127,1.25206898682097,1.15912560027209,0.233394265478534,0.952645644978654,0.690845534629045,2.05184663703536,0.372368243379847,1.09591236221848,0.299657809580479,1.27461663730537,1.56607014769255,2.06131812277074,0.753079311370247,0.432354320016559,1.256281896731,0.802049773707899,0.150717857521695,0.737971579571322,1.33006910735661,1.0518646941503,0.533789124598708,0.650963311078693,0.775496336701581,0.980533489262014,1.0078658708562,0.445686224518451,0.390413240995447,1.59080472160117,0.431246813104628,0.463369610239662,1.40390128425699,1.50455225233935,1.1376966300203,0.386608022276963,0.840872555439206,1.07648103683724,0.876771488892247,1.16473962521777,0.627940209588088,1.2525664038315,0.705337956163545,0.910889833370718,1.08551238198992,0.502961411332606,1.07347739296141,0.883885628331911,0.638980693268964,0.948439490349864,1.21139170037639,0.496320234631535,0.695546017878511,0.856704990573892,0.93536071946238,0.601810389019902,0.723892638645116,1.10580085292083,0.770473350174967,1.00162743481533,1.08062430500807,0.902431577081297,1.53175406542926,1.41793949690851,0.694946296607681,0.947742730774083,1.31757109060944,0.776595309911154,0.885814701465225,0.500945411559184,0.777602673667049,0.211843491475495,0.889592586375406,0.89551999166782,1.23155428822069,0.72956210282249,1.26183314175801,1.0712634540815,1.39434771574966,1.83017397414272,1.03614456193665,0.869477780839511,1.04136862596569,0.645379013675931,0.43138720770328,0.938231192968092,0.346719541946149,0.756881553797079,1.07070326724302,1.11667844800692,1.14109128259408,0.546398752297717,0.535020065612871,0.892533572076228,1.68518985336738,0.653295957145238,1.03339601948275,0.759361134013082,0.322557898233153,0.378188893075234,0.649485453430799,0.86915960600333,1.06384617120183,0.291515557491838,1.30530507833602,0.89595910957308,1.70578343545181,0.540320762872029,1.19849945532016,0.894489831406317,1.9334196667863,0.877008538974147,0.521322798265128,1.16358996307427,0.618717166473033,0.90366883442458,0.784227788185066,1.43660998319379,1.15134901061614,1.36922126621928,0.165868625029621,0.932709702300782,0.421463127163357,2.17146519690522,0.882671576522,0.959015174683573,0.779158553433395,0.914284987231666,0.922258807593716,0.802009013480113,1.02550049179231,0.386116932304772,0.753438820699448,0.499484959131694,1.34962305986832,0.954317087834506,0.883880648509496,0.5760158727694,0.654141727168633,0.313625173315318,1.17426153716649,1.43763774480346,0.50694680960902,0.885309174615453,0.558251864827272,1.62193912873362,1.2253359457573,1.52598305516691,1.34008461651934,0.953410701212495,0.634448345919464,0.769955268000827,0.972480703290367,0.842136016126424,0.813744181648266,0.442646259272838,1.1156836649572,0.941005102550638,1.14422920217733,0.683056948921032,1.09209081106612,1.46422930589737,1.22207397746067,1.1592492262806,0.748833851466337,0.889871941451288,1.94910744320592,1.24891795724734,0.84950990867007,0.514944140938232,0.636092693470946,1.13414472807963,0.866946928257071,1.00407783419407,-0.0483645866153545,1.30497638132685,0.215982594709536,1.26748297674804,1.43091688130325,1.33186900788278,0.74804545067249,0.569743770940171,0.896875407586307,0.926176127263305,0.497047632564522,0.0230946708401693,1.10441110602352,1.04520541346487,2.48066562421147,1.36772024035635,0.436916363466352,0.675060893562865,1.24402747187688,1.06286753706344,0.580307913099824,1.14465443772178,0.673385573571768,0.794052046624215,0.994734353914066,0.736191174408252,1.10013065768903,0.945612245188388,1.23178878215682,0.863929310347899,0.886449187481074,0.439154820784135,0.260483294793403,0.306218630046278,0.667945842932178,0.923617283420012,0.615377696444413,0.570259872505985,1.73179978308868,1.00057937859034,1.52878647463049,0.541331426242734,1.46246330486065,0.991764263145139,1.28153322177082,1.49843030306679,1.30986684778154,2.0619942015412,0.784504786884016,0.960947062345197,0.734534169550971,0.803762958635028,0.481355291689395,-0.0497972098714398,2.80463366939177,0.994779185140604,0.927662788785736,0.392498437974165,0.980644998824995,0.891502817931024,0.858392643175828,0.738064952882173,1.10360837748519,3.44025038869569,0.740069256255574,1.34796717975279,0.67271792457852,1.04559987291273,1.54977717857373,0.601448863782336,0.75254440873293,1.30842669002876,1.02193541890427,1.43512594691206,1.25452244745503,0.851633211536323,0.541277293673431,0.868168976406379,0.55105038667586,1.73832960825861,1.3217182964731,0.647911607133266,0.857150751191784,1.28705958257948,1.2729654497392,1.72694490196355,0.605040405103438,0.254275663628835,1.01273871535902,1.20029869850695,0.892195401774238,1.34297401060156,0.92667715130131,1.38966866484588,1.37148636036009,1.05491741739259,0.867765515962122,0.746271700009212,1.38481050285296,1.22809383545603,1.22036894389756,1.06235040968786,0.910579291845201,1.35329109389581,0.664696371644576,1.38879665322735,0.397141979184636,0.509067304674493,1.18725067015564,1.40364331828971,1.17038085878914,0.789993913293892,0.852001724419417,1.09579164193122,0.917154988943439,0.8788836779887,0.855844520460427,1.11098423095221,0.968691561899925,0.998407351878654,0.579569494987204,1.16160946644705,1.76149591500536,1.60382270847149,0.636155374730511,0.550361340632282,1.48299143059778,1.44756537078323,0.825123449885411,1.10699961332249,1.19405506663178,1.2787343248715,1.0908160710556,0.591136854842179,0.450027052541854,1.54701038817333,1.23580842706184,1.62757163867263,0.843510562748619,1.2707842186369,1.32354931858853,2.82460139451983,1.04118191332013,0.47345445190711,1.34624734382018,0.750436365291009,0.947006067670572,1.35411580092304,1.500616452641,0.822996303311271,0.666178686406158,1.70071081826051,1.19134308781659,0.480059770765926,0.777669233933263,0.552190348262429,1.72805970313909,0.798696269046519,1.09248124754504,0.41254696403907,0.945289871233364,1.51480234629442,0.86072411448124,0.966786048338102,0.720426693742376,2.61689930635508,0.517738494390329,0.398079857365376,1.12498252173118,0.567561957980041,0.895699824250697,0.997497938475368,0.667728769062178,1.00582857023687,1.22836506932632,1.4805583947353,1.43035401786477,0.613031165191269,0.121681012365608,0.681515855758087,1.15264976033969,0.994839110685319,0.673614801011498,1.04348468947348,1.55567016062981,1.51795030857101,1.21505875963232,1.18134252981396,0.978547721376753,1.74993541177784,1.69441766240942,1.3961193962796,0.965497413325836,0.685584808058937,1.2141844439334,0.919520750144458,0.986659046730599,0.489390851736738,0.816260295105004,0.344294595418184,0.866320858474146,0.864426491544102,1.68747916391333,0.775675791103264,1.15229559964649,0.728201295492317,0.820057394376653,0.852157189302935,0.48323851948636,1.69374521099773,0.686408753259721,1.11489097497512,1.11608865309967,1.34415014723537,1.31079434613062,1.10038984639966,1.57378868777464,0.927139070986921,0.701158101583975,1.06214207606906,0.724217513864037,0.957701281423372,1.25501328423326,0.427783160965525,0.167961786934903,0.95862516526411,1.56269149965678,1.60864861319542,1.27605618386224,0.982049753738543,0.837424537133675,0.610569185613603,1.3003869210951,1.15763964414644,0.357977746115846,0.631711981079034,1.26370173580889,0.956714822878526,1.66254943859992,0.59984208850031,1.13409012702523,0.830757744567082,0.90072562034859,1.56186181245128,1.13919080279414,1.12953032295457
"4",1.05,1.56162268561738,0.719866167610315,0.716376041260438,0.958656637125253,0.940859662095011,1.40665216013139,1.25990289475532,0.719913565271886,0.677254633307743,0.504997838108432,1.11272273156994,1.24105822631079,2.22032854794491,1.99385522312622,1.809603566244,0.910240913448787,0.995114256030162,0.90080038408476,0.969629225393849,0.850790564005088,0.485797172583981,0.745421918679959,1.41137980262574,0.89284912583735,0.670576528758355,1.28964682285448,0.263749946603465,1.22881429905331,0.984654907986423,0.745755789835076,0.692564287099777,1.59917374168057,0.275162625012484,0.507865143131707,1.56129853899109,0.487608609707306,0.812142909403382,0.854451815845884,0.782545799357815,0.904593875054042,1.45479481691033,0.80945807506189,0.755190752950044,0.957226835352159,1.04256946219459,1.4139029016478,0.487024413642446,0.812415971607254,1.07870824231744,1.21176837166122,0.91908867780471,1.38506899228382,1.32195214772798,0.953131747042422,0.828028046451331,1.12410387665476,0.762716678660598,0.7324890730018,1.70600971839279,1.23658411303696,0.469103048000874,1.4648560790735,0.955582272550579,0.625198370360676,0.55138874230692,0.839041196783056,1.02474721533736,1.26339199273484,1.13746320437559,0.417034701188634,0.35208494528295,1.71724861887761,1.54665953103573,1.6996220243387,2.0287698195959,0.327104621129133,0.981376225552979,1.74143033235407,0.848655676291284,0.765383794569264,0.667132353831157,0.931295246592787,1.25694248615858,1.12333745847981,0.234779119108541,1.03305628900308,0.656209187204712,1.54956869170718,0.550386133317264,1.25433253263157,0.354335357878345,1.39182995613455,1.69128242756287,1.7210544834028,0.699206480563992,0.650344945351266,1.01775194214695,0.799900161715514,0.391229063738889,0.778886946494299,1.47311872168068,1.02039850764386,0.565725724473873,0.666071821459386,0.795616537609939,1.07120420934667,1.02072703367333,0.540612184859539,0.466287845274687,1.67733575200672,0.469155677186482,0.855853339386092,1.32489570012598,1.59400254251271,1.03338835468484,0.400469431019082,0.797952848729018,1.02023823961286,0.923511986349849,1.21938101536759,0.684303666326651,1.38326816686767,0.787420087439069,0.999071339765906,1.2173909016939,0.459225054301188,0.96145578935093,1.05022764044038,0.668692112962291,0.993477632669317,1.19888010559291,0.430214775842548,0.845658059821474,0.858705470237735,0.985865339374954,0.684431216583166,0.66001737908537,1.18154805672891,1.08870881315614,1.06947962139199,0.865717618093516,1.00663841673466,1.54577432202033,1.5423895746195,0.732743485307564,0.942958909816217,1.39918641732893,0.809836130669789,0.981704438603296,0.566389503366564,0.87880668745269,0.250032227166591,1.01298874609188,0.815918946879068,1.51800418299293,0.741728639207091,1.28690566841265,1.06127524446205,1.37427618214091,1.91279389556826,1.11558274385101,0.818724069146065,1.14716694035054,0.650032285118509,0.479979373354839,1.03516358277641,0.324035376579652,0.803369773690365,1.11031558182755,0.985030630322609,1.2203726919947,0.660663914497616,0.556709622990951,1.06049401884512,1.43669863333506,0.656665002272122,1.03684897867242,0.848886875571957,0.363135443345036,0.456401099912369,0.785801693707117,0.808255318249999,1.09106456864136,0.47882168789304,0.966853397697511,0.866760337223763,1.87563216316256,0.562159385388132,1.23007737667401,0.895769534558019,1.97792816798051,0.803036619058105,0.54515112386443,1.14294750852655,0.752027301452985,0.878511468968773,0.877572381591243,1.27649788071868,1.25894351368643,1.37792334094223,0.222879427799831,0.828392874812616,0.603055582885462,2.3166094254401,0.944430090021798,1.07526443210276,0.598073546190353,1.15798933840833,1.12377669374207,0.906834811875669,0.974190420848417,0.466887791109374,0.681022571805121,0.377075606876471,1.85608622240662,1.29502703698098,0.866639088350531,0.60463180623529,0.65206925444322,0.342378112120943,1.31495440937893,1.13010068028269,0.556388703517284,1.0359703974215,0.613402691713881,1.87129206151033,1.20697709523816,1.54799428607724,1.2559017140894,1.04996794952611,0.708842012129997,0.765363199435069,1.16206027276169,0.7494467350521,0.865909119259782,0.463230253666573,1.15431384436608,1.0041909396934,1.25305811650078,1.06059486352813,0.795343174216425,1.4115346394684,1.28883449822963,1.2281431227246,0.758077629586444,0.906390979360507,1.96481906323995,1.26854611338686,0.868433893062736,0.617070205614588,0.792478165843933,1.08782027102047,0.975542895046077,1.06242599400198,0.0939582765732863,1.31951339631572,0.236584496926173,1.29228428455373,1.41539104822505,1.31480180265513,0.817693195075963,0.592153824298979,0.933228575947271,0.935085093573719,0.689046283426616,-0.0628842368395848,1.1437764719293,1.07686487020319,2.55737568317595,1.51959747056618,0.520713963313257,0.998220467750894,1.14735114681125,1.03546534770934,0.825976550536886,1.14553335637575,0.562678730287763,0.854246706987681,1.07285179408542,0.716048154095786,1.10859145413071,0.909854211837445,1.2946402401817,0.917063966656075,0.954586106637643,0.507761983377592,0.253821805055927,0.311688847896497,0.725843197817858,1.00396765577877,0.613516310376793,0.720626695918259,1.54594201948725,1.07966457407515,1.7031319991516,0.609103728974185,1.44597263826059,1.16880677164845,1.44994988422673,1.3654940868908,1.4697124573185,2.108435507472,0.844201724775304,1.05690094415892,0.719434253753561,0.816666864077193,0.333322646064034,0.320494425668749,2.77285926086792,1.04503448539868,0.885502669584857,0.505852123626814,0.978948198931257,0.862931601446509,0.852409074907436,0.821957655200553,1.13906316778607,3.57047395356304,0.823187097500349,1.50601004734282,0.612308425183518,1.20813881292758,1.45410069166941,0.693399105793799,0.834601099728774,1.33497780295674,1.14250946047865,1.53943733131135,1.17509390290112,0.851657351685693,0.638968918303614,0.838570617827056,0.564624233022527,1.65519167272135,1.30641376914276,0.633367290308774,0.922445151330483,1.370401397786,1.37510091009289,1.58560797140729,0.569952389406037,0.337181661138896,1.05458518466818,1.37183261776526,1.01463935352882,1.68767965634763,0.792621442683913,1.62840658787598,1.49225503969384,1.01450990243908,0.941443443986438,0.801742884600571,1.36514452379987,1.00142486829508,1.56208088232391,1.04360123354398,0.935005252206911,1.42522295893606,0.942294679803019,1.12163243408321,0.404742661707526,0.65352109398544,0.981475736066104,1.18458208370341,1.70171256731109,0.905311462563488,0.914449565860387,1.18759380844046,0.870272070505771,1.006467055442,0.892596519245978,1.42695574698532,0.839317223647739,1.0897548429313,0.581177711006598,1.19939957256572,1.80423364596772,1.70954837927055,0.525494690781835,0.662936687726813,1.61322779789824,1.46953581167794,0.982464648332152,1.0021198977364,1.31574775436878,1.24998479534579,1.21489402149718,0.928862729550537,0.210626705506593,1.70678253383741,1.13497993194368,1.68695701405268,0.85116031814895,1.34082799630371,1.21306176741639,2.78395893993253,1.16931082738892,0.563997586120224,1.35093195565906,0.686916383850187,1.02780316621984,1.48868755544293,1.69544288576963,0.691916146375024,0.725300298358248,1.72586453297276,1.2295915517234,0.485594622296325,0.887599537551349,0.559072343912885,1.9191452711514,0.846329253443167,1.06029070373949,0.379087905226734,0.830208245766311,2.01555850477655,0.91939292552969,0.859923626536639,0.775766557048237,2.6887647718816,0.569274041243578,0.439249136857975,1.19210843068723,0.755202591832495,1.02195748932459,0.92538118241469,0.70403431606834,1.09940400739151,1.1884337796335,1.55648934638972,1.48286350364101,0.677094938058015,0.258204140764156,0.704316935679229,1.17537080366222,1.08346901348384,0.662975511694785,1.07219218021266,1.71887519209603,1.58718335340786,1.31333451567143,1.30315721650652,1.0124799378795,1.6623420366496,1.7529157839333,1.42281310361285,1.01510347710741,0.692388445907487,1.32066992811897,0.94891426158803,0.978892868037264,0.514458948513714,0.813986533448298,0.427293188560784,0.971061220969464,0.923263398347789,1.80070413201469,1.21137143643057,0.778325595017205,0.840051873151015,0.824898353538497,0.942641856977041,0.526039659998466,1.62881480800532,0.697857090397969,1.13572919540233,1.11739188741438,1.47978267925818,1.21106266991723,1.25231395058272,1.72075404320208,0.813672431388787,0.936790503268804,1.21170739790261,0.75637299737546,0.971873571540299,1.19583649553684,0.598870915545787,0.166557577779557,1.00820570406201,1.71874375049726,1.62558466795088,1.40511803457029,1.0655209866271,0.836911545361052,0.731887023516178,1.21256865073609,1.11628504641508,0.377576489089877,0.67963902944092,1.22177764959775,1.03998879947455,1.46345856925341,0.82681432402431,1.27530903473316,0.84928169952684,0.979495554580991,2.08562591711184,0.931851483703518,1.11662092488889
"5",1.1,1.43964579754638,0.681183893694283,0.98349258031986,1.14193509688662,1.09938354267439,1.81971604049452,1.24635276002266,0.724878046110795,0.676388702642242,0.638580410553064,1.2245660043327,1.14044663197854,2.30351650635607,1.8236586764735,1.36649116354588,1.09141504359095,0.952675274402636,0.886734140886042,1.08906103101249,0.904174053807606,0.626479295231021,0.897343203255527,1.26204358731777,0.893128254528975,0.677054887395994,1.33806232830028,0.421939296696214,1.27506094932685,1.01446064738682,0.821842499653305,0.716718726505019,1.69391701580903,0.319144819356917,0.468864523082176,1.5879524088365,0.626875388436032,0.791217109813321,0.943767120461208,0.69912712029217,1.02409039042617,1.70457331020446,0.801696739289307,0.759214617361617,1.00560128206746,1.08034962661302,1.6102561208522,0.749303036149507,0.834811229053108,0.884556429237176,1.19290372548304,0.86865597872323,1.1813977276947,1.76245691070554,1.03617717567451,0.834815814943691,1.0853083515191,0.773624663291116,0.80381978690969,1.80480669770975,1.02914600018836,0.657857347428603,1.66203336193263,0.859385013178721,0.871935784294324,0.360994210396091,0.935305255746129,1.48323564909081,1.06619450639699,1.15043067271232,0.403787419155655,0.35919730249056,1.93994516578851,1.63596880332983,1.85829841567831,2.07960587610452,0.390606208475573,0.91885034932592,1.74423276070574,0.836873062673346,0.732394659134152,0.732811488439141,0.946822880168402,1.31689371577938,1.30473471060091,0.255381806530572,0.941524576927801,0.678220182479096,2.10994086294548,0.366308007796938,1.38516041461685,0.403536802639259,1.36359486462363,1.50747354621289,1.84833545036523,1.03850155464494,0.797914232763541,1.5012622066604,0.73983624559991,0.373570975351043,0.778905023516197,1.52152278038204,0.96323846830001,0.662589775920493,0.803716705716202,0.814947395616662,1.11624175571721,1.28669510626659,0.417993239455287,0.578367179635545,1.74855373277754,0.563569641245286,0.915955497270758,1.36274219296914,1.68684253605031,0.999338918385962,0.500465076757741,0.837167166565343,1.07123166042699,0.819007944544297,1.21666735531618,0.898506801968262,1.43694703784114,0.797570646940924,0.991761134562667,1.36092661805852,0.557581610918927,1.06045808168205,1.1559575047415,0.687205836193363,1.01793323444967,1.20354632739909,0.455563010943001,0.922705270949904,0.951572389963217,1.03822286704064,0.652663187140091,0.892745576133385,1.0245670289311,1.09888524853937,1.07791622379284,0.885869967919765,1.08015492195975,1.55373286334857,1.54922147509443,0.899397151683813,1.16731394020454,1.15697908383349,0.91555846008112,1.0431881199455,0.636726448141019,0.945286527453306,0.227940300405923,1.01387803222952,1.01646486925758,1.32397690842173,0.753848789562554,1.35205495214931,1.02009617054093,1.56890744919323,1.85093037485965,1.08096032476393,0.891950596869694,1.06225075778627,0.904699210353873,0.664279943750845,0.871000418368239,0.374270873428494,0.78226165100145,1.13956040267945,0.994107305612536,1.23020189135729,0.682406464948415,0.65645634365339,0.969622307327574,1.74568812578189,0.68471782801425,1.03328840084949,0.921401034200711,0.451671683255483,0.421726851774123,0.764225421016408,0.932599596823902,1.49902575378693,0.287852384875034,0.958030404023749,0.873470680392748,1.49353354247024,0.636382319748086,1.26615949279504,0.887289969632497,1.45582971721333,1.14483275220591,0.537058862484291,1.18820737135825,0.729147003899352,0.929554020978178,0.985479085776425,1.4443833396731,1.21447054287182,1.49990864389213,0.254724323490141,0.952959072706275,0.524428204765573,2.39785082543156,1.03133246950557,1.10456507140995,0.648304051366161,1.21696007324596,1.19925292527281,0.92226673153046,1.13831992175351,0.514867095641838,0.864036233955717,0.631347068799878,1.32546333764862,1.29348965619986,0.888851623495868,0.697121516835999,0.861341796317831,0.188290448761624,1.14466149222125,1.39028835802381,0.542183994806481,0.933384412769829,0.581250914120278,1.93714568642414,1.3472904335343,1.6557299540865,1.4239824821464,1.03258778970025,0.755239647752659,0.843905574207398,1.1593188658935,0.748996438727894,0.837366763807838,0.497512121257737,1.30139645226565,1.04728215796605,1.24889734737685,1.03591370186558,1.10260299216115,1.70493981355234,0.940700324938718,1.23579002720825,0.79081461131063,0.955256814597677,1.77132544172715,1.35810635647947,1.04497561861942,0.632479091027553,0.779516119697018,1.20668848309352,0.935347921737918,1.07304267682423,0.319675320451487,1.11596506599155,0.0101693974377525,1.79550057853739,1.55402801911972,1.3432726587012,0.86446907734181,0.693615444956092,1.17187570366464,0.75347748348915,0.669902071682908,0.0308589447903516,1.21108200492652,1.14071716535944,2.45839690363429,1.62083662554169,0.494930543656332,1.11210733072266,1.21725855919593,1.2025043805654,0.667014346219074,1.06352858648895,0.826598369532732,0.852774103993595,1.100226491068,0.766201349085521,1.13224645936707,0.811524772327471,1.36903631381874,1.14741501235008,0.917697697802976,0.552119751809937,0.303125121083441,0.441355978284909,1.03920757295709,1.07748373901093,0.555845394448342,0.731640394546131,1.66405322485675,1.08624591193147,1.72516824225114,0.57919161265409,1.49491802674406,1.16034021760834,1.40808877774874,1.46420611516414,1.56457821383098,2.13846965006419,0.870043722364014,1.07651365982478,0.782733351718923,0.835012260650171,0.697736945019239,0.260760710725526,2.56206697863181,0.993902581788407,1.4543966615565,0.418731135230422,0.975819910324819,0.928112999672422,0.893821873481463,0.799214199700927,1.2973886771563,3.80891215898353,1.05228362104725,1.21194730460971,0.796581511496338,1.16454785954326,1.53029065821996,0.728873972070767,1.10025812399282,1.31302387727925,1.13838042631708,1.60163557481222,1.13328199365059,0.874494330836549,0.679855908403174,0.921028800875981,0.689280192459654,1.5355777058797,1.59992922888651,0.612222114728292,1.00857793397746,1.37920805819874,1.47787952813169,1.6793700313601,0.690949431686881,0.319993249281725,1.00570513573001,1.37239034404805,1.03994475553794,1.44859286259512,1.00792917526895,1.58772942999375,1.33333157618493,1.12179683682291,0.973052489305576,0.793707900138855,1.48610263341253,1.11144452919097,1.6045805529952,1.1459424309305,0.900685569317453,1.41906885489911,0.808018243512838,1.44583138369808,0.499998964654758,0.685581335580575,1.218005138792,1.44687648948708,1.28185776056472,0.958977636469021,0.943422803860822,1.21250048047888,0.974390799420559,0.981919932592443,0.936614935060123,1.42300731511197,1.06653748570259,0.974199872881331,0.629678326284922,1.30252921180719,1.77089275255574,1.53855049630689,0.807980116458055,0.573834686175775,1.64352721175649,1.53515819758061,0.916116182247767,1.26351190889715,1.34394092353297,1.2704383523245,1.0336129604585,0.830092776295446,0.477041219750083,1.8428661514782,1.44885407821477,1.71612462670104,0.815476058991312,1.46201161778926,1.27384717656258,2.74944385815023,1.22243160950862,0.635511216181269,1.44776024213922,0.758472658308158,1.03706626766102,1.43978343455934,1.73150505920124,0.761190286190092,0.615160109546622,2.41620105708427,1.28728110576438,0.520702409660656,1.02006532796709,0.527566980447034,1.96812942558859,0.925065301408675,1.17288286027572,0.394556056702969,0.930897206592247,1.70746286555505,1.056085602239,1.15806500535158,0.572681922674437,2.74755722400332,0.676274148243727,0.397871320526156,1.266333984574,0.866586685773998,0.904163600197797,0.984138605882988,0.757824425110666,1.09505056697799,1.16036723537666,1.75773061814076,1.46363856493357,0.830037281267672,0.209102089253373,0.653719873094853,1.1564585663739,1.08882406416307,1.02190720583129,0.863978267562968,1.81329459258439,1.56234158494437,1.3183682450845,1.26844102612646,1.09599908982061,1.90506512585262,1.69110985902873,1.57167994367658,1.06626203044757,0.743812682337041,1.22441024505287,0.876733569457954,0.987196708451708,0.566111828216429,0.874893405801966,0.400405979357493,0.856041926030324,1.1035879052277,1.99446774018978,1.22395000026614,0.88573963629572,0.827604133469315,0.906377132429436,0.775475482780034,0.775691752627216,1.57794702174608,0.712206335214782,1.21819516335344,1.14546323617204,1.5894356826413,1.2779417330709,1.1743809245493,1.78810213065111,0.879478047127891,1.06070964443619,1.2990309054132,0.887781680521426,1.08541560948374,1.18742157083943,0.651287965089401,0.256337808722939,1.07442445776295,1.75838477239029,1.80160378361446,1.31503205521755,0.926877417306031,0.938456778672824,0.782315335698504,1.38725105921991,1.11497406991029,0.356530972676835,0.715549827140884,1.29485371592497,1.15542092062435,1.52900691169508,0.820979375759895,1.14011382727602,0.929408464068894,1.06909859189682,1.69938726645041,1.17283972596779,1.06085159708167
"6",1.15,1.47286940983634,0.824608745057116,0.996407393156998,1.03378498946825,0.973431884844275,1.55768002576924,1.44475853987123,0.991999805727632,0.764573633970963,0.587454415477575,1.27687182124948,1.34106280727048,2.07242395105635,1.91342953072464,1.85379434465686,0.826027351505844,1.09290891829395,0.958389649685876,1.01990711521549,0.908727317682415,0.635916536373092,0.766885498099301,1.58404975658566,0.875161836914768,0.842844012731717,1.38870385897053,0.5649539543889,1.00546213910702,1.11620545912513,0.841145987341122,0.72587460279776,1.98414388276757,0.419183461951902,0.631652907024954,1.75325219721245,0.634754628473563,0.836766167296444,1.02382077619292,0.753425116558291,1.23719138749909,1.47879810854627,0.866629876230385,0.797137038463596,1.04256125401299,0.967190835074338,1.97553138466539,0.80451432996034,0.865876367316429,0.917000805817483,1.32655045905019,1.06849654686928,1.22969048503008,1.77119793396931,1.0253376968377,0.887296108978216,1.16248527423572,0.876457922094274,0.824387071916121,1.89726324422408,1.08331422474722,0.66005488378882,1.61185892989532,0.881761518272429,0.992997310278143,0.55717138274298,0.693659760660415,1.84374291246222,1.10489260367465,1.08585398539366,0.441806894175068,0.379081965905949,2.21565361939855,1.50001904982368,1.8482506344586,1.96710769171624,0.485302937602688,0.916646459623005,1.66097876547571,0.709705542555059,0.947758171125921,0.684296194410973,1.06826712678563,1.32783531126169,1.51546171459201,0.327359689476612,1.0665284277589,0.71956069965776,2.24088481222919,0.468450516304797,1.22831532595617,0.447440220672238,1.52927988729597,1.51646355557824,2.32349962534047,0.853030244161994,0.700108989664159,1.52618729149399,0.82566859989634,0.375020971796579,0.910130292877147,1.54176896942802,1.21796912184967,0.576798075619079,0.829920622877971,1.07436383970907,0.97414418824109,1.08537156057476,0.469744325273228,0.675974560831433,1.80338212671343,0.681373742179231,0.970821392559305,1.41726966808739,1.94233702597213,1.11535986724483,0.556862097545495,0.748196116609013,1.19459835535681,1.08053100438669,1.06779963342153,0.834645276405272,1.4070757501121,0.95612787803234,1.00551414101205,1.32205397189077,0.821062612788615,1.04207269127439,1.1796790344546,0.744250069523256,1.06730049351427,1.29360448443759,0.478691081132174,0.9631574034813,0.957679236320052,1.16641207816338,0.67878828302133,0.838883665588925,1.26192645904783,1.12503048113443,0.977568567129278,1.25042044865199,1.11223174138506,1.61573419606489,1.55362927953266,0.828617394880462,1.28458141654602,1.16091416459107,0.944663852124934,1.03828587358393,0.628425473624417,1.00196514421617,0.337163889564499,1.14194870485185,0.874642153886219,1.60393241634273,0.820476420205887,1.69256797579778,1.10014624741541,1.36805392954501,1.88003655398193,1.13058055973424,1.0134544594011,1.02220403167069,0.734189907751604,0.685844173217339,1.16529473451376,0.411598500279944,0.802851450121695,1.09002656332921,1.20955106825788,1.27069749774045,0.704644055729317,0.758488149474467,1.08022681111753,1.49751022379003,0.814181319097573,0.915017771024284,0.868344168829301,0.560580274753611,0.516136130905162,0.709129150287691,1.02397777322311,1.29844636566783,0.344269069410745,1.32904123311458,0.908307505226792,1.56245574780255,0.672599429752138,1.4910311842644,0.981410820643264,1.9476929809004,0.872642765314413,0.595677014810858,1.1523857273393,0.680876785158434,1.28910696740982,0.83248688816245,1.33568602665633,1.35854838944002,1.55452090046836,0.328259223124981,1.01336764498269,0.493887568527382,2.48837144992863,1.07403239430353,1.35575470712178,0.905441265761385,1.32359921137659,1.1793722084939,0.928964616302024,1.13577300052301,0.53984528794965,0.816858512327176,0.724736423811466,1.50637029900317,1.27670414790194,0.949995271574742,0.457594608038682,1.01771793311162,0.453702540799146,1.3118476021538,1.41006710077602,0.586727404142701,0.949743094087914,0.853627372601205,1.9995280550051,1.37991507046676,1.75138751191343,1.2980194917595,1.1174149081996,0.726278278143357,0.903451892877934,1.12391985557246,0.682777514360643,0.866395324904716,0.534770735260779,1.34325890455751,1.09757367859023,1.26913707579733,1.06968708252798,0.909297428673379,1.64011625523892,1.21175255642985,1.29611427391082,0.764474813452125,0.979660904023428,2.16888086189221,1.26611044369435,1.01133442590645,0.796209972015647,0.655080926848893,1.26359330633455,0.993510127474215,1.09147918491607,0.190667153220299,1.36705286958721,0.3659061736794,1.30687630704683,1.57431457689073,1.54305025860021,0.900680060248977,0.629598417024027,1.19774551087771,0.799775507122409,0.79319576176859,0.119053947834259,1.10505544844229,1.20732215112847,2.75870849926005,1.74158575658371,0.686373781000874,1.19308355002643,1.27504412551746,1.41453290034019,0.820827787503585,1.13689250496753,0.790690863065404,1.1529170911352,1.00190002353955,0.874382622503398,1.15978818192518,0.925155115760934,1.36377973311507,0.9418523934821,0.963197489191747,0.647966599683298,0.35252773189911,0.485336190552014,1.0373821041487,1.1406299214359,0.722910273268688,0.720824835699185,1.69746652895482,1.18001481844646,1.78647950249616,0.664139839453947,1.59594988332915,1.13842820505263,1.43380840461404,1.66921749988646,1.64383074018181,2.20419983161449,0.922254411787967,1.14319151550063,0.810942539044174,0.887597044904688,0.698571558847802,0.167384157774974,2.6212542899675,1.73192607321368,1.06584806394807,0.605643332929365,1.15286740294008,1.0509954178089,0.809420077754416,0.846856261187425,1.19751243332079,3.81099640347152,1.09619745189103,1.24105680195523,0.796021551821491,1.17751170134877,1.53699386858979,0.752541395383511,0.998938754079331,1.46389998656013,1.32269616790048,1.65834591560021,1.12222758254463,0.956916741546737,0.691476583348278,0.93191074023801,0.775942251396694,1.58336200376125,1.5373025271082,0.522445454250556,1.05022045301604,1.48768413927272,1.45255091158872,1.69007137133891,0.687586705639173,0.342594206517597,1.24053367460347,1.41499181801943,1.11536582992896,1.67971273296004,0.888951243387249,1.49344633725169,1.60961354144256,1.16366791908308,1.0054451954667,0.784683121524868,1.36655075675776,1.39989554313304,1.40066669041132,1.37960650937165,0.949607371528725,1.57879097031279,0.898863925541406,1.47962349526968,0.56181456623276,0.614312947407546,1.26196369026172,1.12473982959879,1.61428343409759,1.07282636825805,1.04762443615346,1.47392645110008,1.07409232102131,1.00239566407201,0.877626936125447,1.33663363003391,1.18902505535966,1.05104387968373,0.62770788517153,1.29574899543854,1.94165198866405,1.49913987351353,0.817434663026846,0.574631593079627,1.58458464787658,1.52716918914566,1.05921608107688,1.23568291172238,1.34028292373109,1.31083464930105,1.31454248858452,0.774916412483464,0.472347800103697,1.75583033616133,1.42616864499062,1.70462697243522,0.862294379273411,1.57311001761529,1.39795253557091,2.53093050517154,1.30154660529266,0.59115997226458,1.5615163471294,0.801152971716866,0.994037798941965,1.44276994476558,1.72610389346737,0.824836472749569,0.824525609604455,1.95146959943423,1.30682151514861,0.603192607098212,1.03731235687817,0.588121837405544,2.13897541943659,0.933404469363146,1.23363519942973,0.499103918800561,0.980072451529499,2.08061347142087,1.02597913524164,1.06597598456973,0.853527322202389,2.85878676730145,0.65523425854713,0.3882798977946,1.37388905119196,0.634189604526826,1.03383984442104,1.08005749086413,0.992785136635018,1.06112683707424,1.20951000633887,1.86339660867665,1.52059265805841,0.79878602349513,0.349711147916753,0.79103205630606,1.12973778243005,1.15306174661917,1.10747456956935,0.933954953442481,1.87009629471692,1.60789756794675,1.51629689643422,1.34447649214063,0.963195765175718,2.34035850189348,2.09715611244222,1.69955271425857,1.19286521979357,0.731277957109445,1.20392422983412,0.957570327524038,1.02490906066626,0.632900836473623,0.908815349954276,0.440116705197521,0.823969806755652,1.06602689473338,2.1643388226428,1.24827737411856,0.920826163574977,0.890604559867251,1.03689404837696,0.927872914625266,0.673776484912629,1.60555917519044,0.73531796794231,1.27480445894934,1.22230012664664,1.57336419749075,1.2633393696732,1.21246073186317,2.07208886626307,0.880084340964857,1.14674128298498,1.33376722067919,0.904624150055119,1.00427723864746,1.33048708764658,0.472427012792574,0.448164317415325,1.27150265191876,1.84061695306945,1.97155631930181,1.30957800232617,1.46608872463705,0.813929861366828,0.751597483410211,1.4476028612702,1.22128186390284,0.457135392579448,0.742243485878416,1.41307443504391,1.09622474513162,1.75144702935651,0.700800804009369,1.2233911601256,1.01465555233313,1.11000598887697,2.29798152415185,1.02270367757817,1.13702460144327
"7",1.2,1.32412149771501,1.25198264599658,0.897247669021109,1.09827966553556,1.02284711042456,1.85123270014565,1.33078140849365,1.02065727891037,0.845766187888119,0.614862839341787,1.15219215940243,1.23896231312892,2.38723487825343,1.85743514237487,1.94699688326923,1.09438950362236,0.955100098838098,0.886731994505369,1.22466503195422,0.910402264977915,0.692439803530305,0.802370551577626,1.38487907924984,1.16069700971949,0.8401676253529,1.49691657896212,0.382321209695712,1.27231984944084,1.2113122605044,0.957691782039538,0.813954364841147,1.76425232004524,0.417625191643904,0.665805120530402,1.69027890307691,0.625211315446911,1.01263415951357,0.943740945288075,0.840008192386556,1.26104074319711,1.52577939826472,0.918992962927852,0.856802604448375,1.30238672178709,0.870526311298483,1.76579302427649,0.876355420584672,1.05617976515401,0.985355851912785,1.34384594426966,1.08020856224432,1.17998476651797,1.51831524209551,1.49828493512372,0.880667952614122,1.15801249430016,0.908476806873519,0.859354544969142,1.88649488015662,1.23916498512081,0.673283328869908,1.80543105131685,0.994089527032022,1.02819675057472,0.626734647978503,0.736137627513376,1.78100922687933,1.19178944530457,1.01569555519706,0.581901845741258,0.469979282413508,1.93109266144487,1.47829244839629,2.05114757200045,1.91654950703069,0.391541365386105,1.04410680715966,1.84960151299048,0.733738601268282,0.982461711859635,0.785410005361186,1.05006965090917,1.39636790402501,1.53572083086216,0.348672052398107,0.998816376288947,0.633930586221938,2.09467337833936,0.61522512171336,1.41317677674783,0.361163948083072,1.40675309325646,1.90391789214058,1.89127206686091,0.966589990963173,0.825464354817987,1.3458393565735,0.843756387438447,0.371670294929704,0.934272665908264,1.56342268314332,1.31586065415848,0.68665912182891,0.905974232990909,0.98323828221678,1.21943206553154,1.1807600046962,0.584423282711596,0.72910692837492,1.72620164175142,0.63191897053718,1.02689492163369,1.42011297483966,1.96138889459447,1.09647546510716,0.646826442360742,0.792400003260341,1.17679885556825,0.99241772990041,1.2433766818617,0.8037439599244,1.47286119430937,1.01621957156239,1.02176205469382,1.36738681369454,0.787120923570075,1.14970436561045,1.17858228331609,0.665692873402113,1.01883441616162,1.25190658268532,0.54941978744873,0.99276674992008,1.04970778669173,1.15241502658317,0.692259232845811,0.916555240683377,1.32087515950895,1.22312833546515,1.26340626959397,1.16607857472967,1.13021722007146,1.69008525909071,1.55027628376811,0.833147987612402,1.26330145499046,1.24378677011435,0.98607518212682,1.07203120037088,0.626700925579351,1.01387158306013,0.447169928985493,1.27773735736477,1.06632547045304,1.47613246443409,0.837900224315429,1.3431638767191,1.29046183118035,1.58465245031096,2.09827777673473,1.12463751211134,1.06649958452153,0.940855974129011,0.887524720093875,0.698312849009621,1.13718211312037,0.513820388415928,0.843197217404387,1.40987366764473,1.16945744450633,1.27945120679949,0.663904790885484,0.791976188760241,1.13371630565636,1.53811284439325,0.694352576090991,1.23093486474926,0.857392594162687,0.562244975131776,0.573989892121167,0.841865976602124,0.955044192811487,1.22653362604675,0.660105446107865,1.13346700866728,1.04831998268702,1.94125613791808,0.837847299189944,1.18025508627376,1.05398765594041,2.11949825037457,0.939365711267108,0.680888153649437,1.0621487281348,0.720290120327869,1.11471260171993,1.17463866953054,1.46960904525771,1.38556015029426,1.53860544999796,0.366785402621718,0.970744008512226,0.517406049977499,2.38649587147402,1.15263302930417,1.42654202112144,0.92501456337899,1.33454481977773,1.31114712109521,1.04659327522219,1.12075300073494,0.62585498878853,0.842546872480836,0.733247359091027,1.63479734036224,1.34873105980343,0.922675978850466,0.826035185724163,0.770418827709126,0.529546169031344,1.27821483758232,1.66077398932198,0.577244918035583,1.04422292848486,0.81101793517864,1.79486782000927,1.30179582232397,1.91968483244674,1.44250363192975,1.12052045690433,0.775625603347679,0.851277631980878,1.27552241642289,0.725651162913438,0.948153812016044,0.64456174954786,1.5226455223461,1.35333931270962,1.11478035435506,1.12229180616315,0.927616281677239,1.68242734737582,1.25317183426923,1.345406477886,0.819775994518643,0.963826800454813,2.09892450101874,1.25664209839712,1.08966206822104,0.646584295218887,0.910849382856557,1.36752658365936,1.07441217455162,1.19842414947521,0.332699310134754,1.29954792832359,0.282452294441377,1.38805975634797,1.85260257253861,1.48002554859843,0.878015538479083,0.724601816954041,0.988390280057975,0.937673465738269,0.866768520617674,0.156333055276597,1.20212784811769,1.21267844307771,2.85154499690932,1.88968256108959,0.540380835790926,1.28616200792055,1.4599637004444,1.27916173726442,0.890822937014538,1.1286567807305,0.891398604071285,1.05152287815128,1.10001889484347,0.975239702892607,1.19736158878014,0.863481467406739,1.49881610902755,1.04985240728177,0.989846298130846,0.655583459466181,0.503784892136523,0.56575595084642,1.05272005969544,1.14333764427996,0.690176883006548,0.838962397204463,1.87842167993521,1.17218964319693,1.79361552126031,0.755231195017526,1.71222758147383,1.11641645483918,1.64309274603213,1.56591342691401,1.68637023346041,2.14772973553805,0.939180749637666,1.17068582926641,0.821842460510185,0.979596924269294,0.729250179814365,0.445614968448064,2.49469979903147,1.23010355431376,1.26074805714834,0.64690098173841,1.15346794030109,0.836606975889484,0.851657769946914,0.926100540856158,1.37519208322643,3.63664476123467,0.952757058022068,1.49025139991965,0.677701822385583,1.39970750558091,1.91259531724324,0.589312598178418,1.07719893784648,1.62031103590702,1.47718199388243,1.63786941372522,1.07649930666632,1.02576330903573,0.691231779743763,0.963073290157297,0.797865255746584,1.61547023147651,1.61347328151153,0.702351934948069,1.12567768143338,1.53196837062963,1.60658190220208,1.8061871421862,0.743843833206805,0.339589036512029,1.08383960065062,1.50983286006509,1.13416566090181,1.50156855142462,0.954969161752344,1.76619203935223,1.35430749707893,1.16217089113,1.03800002542326,0.803493064706235,1.64205418270984,1.26903963600541,1.61950143297299,1.35492172640495,1.02183260686703,1.28746763998146,1.11814716862868,1.45824961731201,0.523983085291893,0.689545794868809,1.20977214490103,1.42566382172236,1.41713149453775,1.06515134591127,1.03983872452648,1.58746040165873,1.16271168072034,1.071338609177,0.924415907197217,1.4114122107475,1.08923749178944,1.18085476294031,0.723978369791633,1.38144816982382,1.85211107040566,1.47513431541599,0.665359487046929,0.774160245098779,1.63379909930341,1.46026365053841,1.12049718478144,1.3069457691485,1.53210367134709,1.36827075769434,1.26914140110447,0.73596232756392,0.52092255486281,1.82669734079149,1.45641372141653,1.8352207705101,0.788560475895418,1.79539013601351,1.55085388984725,2.4061209098706,1.21493300929935,0.520225145798025,1.66563683796557,1.01437583626749,1.13235441691918,1.40984242361792,1.69808695682034,0.837088848765637,0.907987229734295,1.97338593342777,1.27202601155074,0.655641954840294,1.10712958888763,0.621114013084801,2.34924919093725,0.932523108522005,1.09844607332136,0.646369212991623,1.14024601264891,2.07994458175632,1.05731882296767,0.982931938324013,0.850110322672799,2.63094377620229,0.63905735022413,0.451273937045205,1.20616524578856,0.886108251590904,1.07865570049332,1.18945941703833,1.02164213887399,1.10696671059822,1.32137955053526,1.80395457089351,1.54061124932032,0.938883769112745,0.364818728390884,0.838609563910591,1.29889497587291,1.27655299945463,1.11460779883646,0.862992953667846,1.99594423446224,1.71188993691141,1.42301300869676,1.09567441750281,1.22041430568568,2.63120213642973,1.92877519971431,1.78228728467071,1.21524227145963,0.775307508037293,1.28009640147349,1.01641554216491,1.06291824800122,0.680309896912209,0.98629937331674,0.351964489383307,1.07248442338152,1.03304484320885,2.12890638429829,1.23382721191413,0.978860705378317,0.945504504949322,0.957109360975586,1.05930630012576,0.779754355097021,1.41010263193246,0.888569167923188,1.36064075533297,1.33458412580192,1.53987629230924,1.37141653890583,1.221955308136,2.037168517184,0.929675119243274,1.15221917337596,1.4342473485776,1.07873377474712,0.972064117631332,1.25638609848824,0.706448518998131,0.382423888572422,1.20526630620109,1.92111417870155,1.83525789496758,1.36361716493121,1.47895510925558,0.914743438729836,0.817496744375382,1.45642977078296,1.25524457322853,0.530080585732747,0.786661480912588,1.5631227342505,1.1427809237102,1.50132914856581,0.883382290606958,1.36498440833207,1.1224159282157,1.06394706519694,2.21983086968243,0.984885813698616,1.3265078434519
"8",1.25,1.84271037122226,1.10709354404695,1.18814691672984,1.22802400613651,1.16187008841746,2.15415783781478,1.39840157535412,1.02637947906203,0.740661726639852,0.633846419894863,1.40134298837239,1.3194023879416,2.2106533328896,2.09093701092362,2.1506872204424,0.988058347911963,1.17062543100505,1.01336803077358,1.28116265711733,0.99314018600983,0.704517668968783,0.891351108692293,1.47556446607062,0.996624707627806,1.06552404530389,1.52383328293281,0.7080433492133,1.02843649513786,1.23520123785029,1.03102139709364,0.789825812138944,1.81052839167419,0.584358960928202,0.695999118255898,1.62491733316684,0.70756168257807,0.918433870037602,1.20730661910586,0.846873773730992,1.20278828073692,1.52616388848308,0.988754804847345,0.942659124019757,1.16857340024654,1.11063249449387,2.12106178888451,0.838531266456896,1.27718090944974,1.00792571148112,1.42199661221408,1.20942392764136,1.14813834241,1.88171060283122,1.01509179662566,0.933275335737459,1.16087672631451,1.0508695943516,0.977683560350232,2.06758891800888,1.21841453173573,0.76165694553571,1.76179825184483,0.97403507709394,1.13232278252626,0.48526515969189,0.843022847987816,1.54843477105384,1.67081739126127,0.952859219834282,0.634198537110239,0.649405811157787,2.03176820047095,1.52391738501345,2.03720525541908,1.8934817262926,0.423070044002805,1.01228786603037,1.76398703811717,0.84403730661428,1.02190739109732,0.786842659715476,1.12637349797781,1.78004028014218,1.44593401348574,0.424692245040617,1.0637301621692,0.698975515738926,2.12780215040652,0.668473720131554,1.2742530648386,0.505935447793956,1.49960432882369,1.772064772908,1.83439208304891,1.09735680998434,0.866754962478127,1.37172130816599,0.912388783743207,0.385742772672458,0.970134953757876,1.5587249188365,1.34005587996289,0.700710283271063,0.828146838392018,1.06632632849087,1.31541421606511,1.24303355646535,0.598956377239379,0.735292376263944,1.7139051122566,0.802913764616797,0.929917131590137,1.53754945845112,2.21886829739278,1.18428213616506,0.744026024061826,0.95703463875341,1.28009078008487,1.03497917482711,1.28666104407958,1.03743917046953,1.65593651463355,1.0678405037665,1.07668366005584,1.5478636709331,0.653120292364591,1.22508123660723,1.24431063876508,0.92308597288579,1.08495978679429,1.37426031608904,0.606317739896911,0.928537114692455,1.16901563199451,1.21176715755262,0.817419288436605,0.956246678356402,1.3472212772441,1.24403635264345,1.3513266325905,1.2206744615939,1.27022821071503,1.60413683932768,1.65788165762251,0.869485308972955,1.31616527254811,1.33492131908229,1.06778741433246,1.06325283746557,0.681994659379259,1.13668033482734,0.386010257381323,1.27440463345322,1.15895571929232,1.52310640670152,0.863218803648824,1.31718923604827,1.28349586257895,1.71218106181135,2.14360774036252,1.09031283412712,1.10625683020575,1.10699449348243,1.00646375647619,0.51840573096683,1.12245589219474,0.505619314324896,0.817112038299033,1.41616750937186,1.27080775538271,1.22089796075236,0.7581090438269,0.757204309321217,1.07165603031974,1.86812967531423,0.828412328374556,1.30253933106852,1.12449006380758,0.500925366780964,0.611943403810805,0.855907371158499,1.00705288283434,1.30322771466289,0.723396173220022,1.16197731259171,0.984680838581126,1.82213341997215,0.737953261190898,1.43232098076427,1.19246271234118,1.92371363897811,1.00296712320145,0.705119120059774,1.05170741328781,0.684069190265736,1.15917231287971,1.16180245612522,1.80468158832889,1.86470032686462,1.56686489205105,0.314752042019936,0.999495132317659,0.603983082354525,2.52150777893287,1.17434124325115,1.47613726427554,1.03755260239513,1.19824275675725,1.33227171912403,1.20557999013741,1.19828674194558,0.7299714149002,0.956706947970379,0.669991257672825,1.81968901426552,1.39656526271446,1.05785201968841,0.785402751026866,1.02942395144253,0.219176714700818,1.37276900102458,1.62712702643112,0.754717736890103,1.10384768639775,0.819368852916856,1.94018136614174,1.40598349467128,1.89911311800147,1.56128746536768,1.23781921285335,0.892726678905257,0.996747466049146,1.30122772985011,0.722928017227037,1.03089983093819,0.612436414150859,1.46277112855006,1.30917632072438,1.24137412027176,0.91840679233651,1.24443736911496,1.79337979385163,1.3275683425762,1.42492752709714,0.842198700774579,1.06773960947482,2.17025200692092,1.61420497782106,1.09222832599716,0.730393326449408,0.996330996946836,1.45974783618197,1.08293650136911,1.3241393621332,0.287576518484482,1.24360551777238,0.474674604660422,1.39763324159028,1.84004699517836,1.59999347500459,1.02318867322561,0.829998139841449,1.09971652082187,0.948668705249123,0.731299026333917,0.441765377038796,1.33606226653458,1.27029388449617,2.83429719774982,1.94526655862622,0.593513244756389,1.33838296214747,1.60636147403145,1.36252851526126,0.991172062548927,1.12149926082248,0.91613747659524,1.0285246259262,1.04972787072257,1.08906362572816,1.27988301403881,0.866829689686927,1.53774592056532,0.962834588635836,1.08286062007487,0.757185445561137,0.486962165008855,0.710946287667306,0.958009391202766,1.21104513109627,0.827354680488617,0.887229483607701,1.85216079146075,1.25668024441796,1.78790044291325,0.862783302449235,1.79959152673327,1.23891618587333,1.79618796163711,1.60256647296604,1.8002888858325,1.70049185424628,1.1273064907316,1.13908634452241,0.929706484827135,0.963816156101493,0.668662597372881,0.397467767393183,3.4590371262017,1.18368204114003,1.29417206149058,0.687254087964907,1.2923259262988,0.976380731176992,1.00918384701637,1.02744936561573,1.32543662352987,3.91140686880193,1.16209841768561,1.33517742432381,0.958345914991989,1.20588660507403,1.60075154435735,0.771334331051549,1.10791748956626,1.59085683146845,1.54184414634694,1.64662022126184,1.16346821244239,0.905090768408293,0.88728967397795,1.05228200644528,0.919378944141954,1.65491944023971,1.68239929107613,0.75316818831536,1.22842749186267,1.69378023953642,1.38332417998912,1.89117988233401,0.774190835417734,0.334209833518094,1.13291532592959,1.37785921683706,1.16784220122201,1.58299427324282,1.13084691815725,1.68798090821792,1.44429432061958,1.20420663127094,1.10031844622715,0.952943153415002,1.8661117438181,1.2583109983276,1.71963854164756,1.28481762270351,1.23822876426624,1.66617482283778,0.955298931505414,1.37353003059787,0.580343145839791,0.826254396706651,1.23996471723912,1.294965526242,1.66660936601749,1.15384754997007,1.1733245502898,1.58368915785131,1.24092817897396,1.13730393433817,0.900274285925783,1.44224742189105,1.09012459173458,1.29697009391735,0.734324659760175,1.45413332447994,1.99237514709871,1.55873443944981,0.720823447792399,0.869391395149567,1.9058644619642,1.56650759236773,1.1627301710141,1.32167219851248,1.46701745513843,1.31696174548693,1.26232760857619,0.829446427324571,0.48977524207667,1.81306805466477,1.47006642085886,1.82249322334997,0.794072243619861,1.69035073401722,1.77327840105002,2.46024867627533,1.26438135513151,0.804681505992524,1.61559404708721,0.821780684616089,1.15389291011499,1.39985740068519,1.75855991637736,0.775309682396036,0.977702682737305,2.2145165542154,1.3237269159247,0.775224342378757,1.22322520106676,0.670724538155967,2.25477937854021,0.833746057472889,1.19943965728343,0.651087823559172,1.05721587235621,2.07793142362563,1.05810337093587,1.28634149761215,0.684245768158565,2.43479737668888,0.790483909767438,0.507259554231645,1.24619301331379,0.930009074736694,1.02708131752591,1.22519406621808,1.06583333861384,1.17945700139208,1.4049169553446,1.95653788085521,1.57040185204249,0.904868353981896,0.340944305635561,0.793532755554144,1.33325901892147,1.35206257377964,1.12639564517212,0.906444713755865,2.07965979184942,1.71858362262851,1.61433537203332,1.47531500027524,1.30775264095951,2.15932255243323,1.93728270642856,1.75259627414881,1.1753902510798,0.902717515808129,1.24704153006101,1.14399693155272,1.03248996284562,0.70047681590544,1.01025393821401,0.603409659167166,1.05616151499882,1.11529809610856,1.97031393493211,1.2530085751384,1.02800537371144,1.06208169474234,0.986895913468981,0.930263525770166,0.919371179576955,1.7836875062042,0.974983614469566,1.39129965083112,1.26979390019772,1.55274215715505,1.41440876931629,1.29353197798512,2.0809824194364,0.972053059573157,1.15952519533104,1.50104561142975,1.13441007464274,1.03684721326611,1.40541273060435,0.700979287568927,0.409478813485578,1.27774153736768,1.94809997451653,1.74998733820125,1.44180163746566,1.5404558915481,1.05951391078316,0.860581058238665,1.56166013638783,1.28526519397071,0.523249083564301,0.827240184123433,1.42782197159945,1.25128512442066,1.58351773532518,0.880445619779555,1.31830580256254,1.15398250866863,1.14226830446833,2.25801351177661,1.20022799794219,1.2543943626675
"9",1.3,1.6305685233598,1.11321908844589,1.01397388530291,1.37377395653156,1.30112388161711,1.95541763700048,1.62017635773519,0.954439723579576,0.843769886740725,0.712905411071439,1.40284642002517,1.40341945016643,2.2304875287401,2.17691445963213,2.03626647108368,1.05715752662141,1.24852302989512,0.972138420164482,1.38272671369126,1.08017390536968,0.673135686902075,0.973725500958573,1.33988824978288,1.2566282451612,0.942560697154325,1.52519258101079,0.588142041441204,1.42016697133287,1.3648297966211,0.929395409064295,0.894898435811771,2.22120009969092,0.504714923415684,0.774382698539861,1.82194891627774,0.792097237660524,0.938300841417852,1.00735248494024,1.13639244951586,1.31170417339178,1.84066701152537,0.910284233865929,0.900388916055444,1.40355652614378,1.21628052283677,1.86827164499346,0.87781468352233,1.27202589917869,1.0288908229562,1.55658228419926,1.12139674880553,1.48878221230329,1.65691602999525,1.18140825379218,1.01166704797836,1.21396095850923,1.09063587817178,1.02128232993236,1.99063249235956,1.28311848525844,0.766104129991266,1.70992911084456,1.16586873989824,0.76639119748982,0.735767994758364,1.01367231568672,2.06127383050172,1.2629097437861,1.00982830069715,0.654001585676825,0.639877985618222,1.99035681159686,1.57286252404322,2.0987061617823,1.98563009472859,0.524308510405334,1.10624762868862,1.79995631163554,0.88295685727431,1.12966734590348,0.787841047503217,1.26856733930275,1.77924940742454,1.41860943293189,0.517564871153444,1.13406952897447,0.90541674147275,2.07119589338666,0.650191134932338,1.56166844507823,0.470923492463879,1.52475598396624,1.80933312636399,2.28828799747643,1.01493869675914,0.896007831299593,1.50850672695281,0.92277079151284,0.530377835335286,0.996312069384612,1.58763227143059,1.39747081070064,0.809477788461504,0.956926000526093,1.03996007212982,1.39707377122737,1.29513930705092,0.645568631091832,0.904409648328827,1.78111366930882,0.761936618365041,1.06376625782538,1.6615311417343,2.12472790181498,1.25996031326302,0.768117482800598,1.0038986369188,1.36144897197315,1.0146848119143,1.3157571204095,0.933926651324767,1.7398870341172,1.05382312150273,1.18022233752542,1.60187323099692,0.800158828526102,1.215138457348,1.17861804558068,0.904429255484831,1.17436698470114,1.38430633050148,0.691337779026962,1.12359446274064,1.11477603784769,1.25067541487178,0.943536958272724,0.960086947152031,1.43296697242731,1.24285286622229,1.33397384671625,1.21123322009455,1.18596771951404,1.64511472552469,1.76832274605792,1.02357696893834,1.43578814356068,1.38677360646333,1.11625242371693,1.16746420860653,0.735277163101132,1.10782434047634,0.583820632271048,1.32359469756273,1.20493010970152,1.64298284259338,0.919469951432247,1.58943722292308,1.32377017522909,1.59843415904324,2.05578183203985,1.2228548314465,1.18014825293289,1.11533628196189,0.80741734475723,0.782391408246796,1.13268152605283,0.534360855380256,0.909485034380359,1.38871951514347,1.06947595773829,1.59314803641992,0.757345645599106,0.855892765178293,1.01229770838138,1.89299876600554,0.903001404531309,0.934353259435232,0.90694241577089,0.7745659694582,0.657302170896026,1.03534956740171,1.14414770171322,1.31323532589325,0.719588225375935,1.12552973187831,1.06350569612927,1.9920218115527,0.779840177094832,1.53202077689421,1.21299411686267,1.82459566691991,1.0556897706445,0.883251288478894,1.18828809955209,0.814051646458389,1.11646322139913,0.812465743456409,2.29417143026023,1.73723538983346,1.51757731948931,0.433883300371925,1.06216768119962,0.619198773667281,2.75864772160529,1.20819760438422,1.6083250888502,0.965465640706759,1.45350617609372,1.30918262909414,1.14373740801215,1.33854346598247,0.740777209154988,0.888085520638293,0.751533508008989,1.71110599392273,1.38153700329808,1.14283832943595,0.796939420621815,0.8616518639002,0.522549169872442,1.55916018843425,1.3935877483376,0.836340116313262,1.25422276547887,0.918482406403243,1.88345538238311,1.53496865347394,2.00104525061412,1.56013522791476,1.25596515175483,0.963169663689341,1.15480963049761,1.38232898344365,1.00262845647013,0.734804798220435,0.750421949633631,1.4475981001007,1.54396604307712,1.32436263805592,1.15180290064734,1.19935646960411,1.84482553555335,1.22166411676542,1.34492236283929,0.89021270888991,0.960325602533798,2.55282456451562,1.48330801508116,1.11176457838476,0.849936463407096,1.00482134437301,1.43637317885757,1.22831082787841,1.30909078383752,0.476717306983306,1.36166444823321,0.193265934452515,1.75791347747607,1.78653198516412,1.88029921011634,1.04263606685068,0.883167214798248,1.17004204200617,0.93284195603742,1.00015100732334,0.3029435413004,1.52002220367437,1.44887336075989,3.16998497154511,2.04456947354199,0.674812924987398,1.18334976112522,1.83232079057863,1.61963784580163,1.04469172622526,1.41683867922685,0.726217409011949,1.09111491564715,1.15333570154557,1.03233218110403,1.32823895367448,1.04333970194446,1.6942579621222,1.25809632161919,1.01547857790701,0.850346066253176,0.483492507693893,0.636885549671888,1.10880960875647,1.21508881557872,0.802005905203353,0.970443385374729,2.03298042818933,1.31900342285402,1.74358380688487,0.88530239956487,1.85997891110971,1.28378187373288,1.7609701391339,1.71119046657638,1.77663545358,2.36217159732831,0.99231384793702,1.18030494914676,0.922205347826487,0.983970274740706,0.694459998695036,0.722335914200074,2.67963015824595,1.18721563693732,1.26992108572546,0.752604976460298,1.27560824566453,1.05154234278322,1.04505910504855,1.04810657714083,1.24293962858879,4.41879159941366,1.19152265663296,1.41679908794765,0.945592525945125,1.41846211066995,1.80087498197971,0.843160372477305,1.06736919136743,1.54028221251783,1.53569972388019,1.76373712379203,1.3057608691321,0.958145621681121,0.860429890549794,1.06738806533786,0.811191227222826,1.92968095577542,1.7943291164868,0.813260212809451,1.2547922904301,1.65847866937277,1.59816630870991,2.0166549846591,0.787802050593661,0.424110292875004,1.34461552032689,1.57734152354829,1.25071769506545,1.61715227623974,1.14135241311993,1.74063856956149,1.57037023756549,1.26602855251519,1.06927052903264,0.971862237826478,1.69500087953433,1.48508249760922,1.63515929030406,1.21106695343862,1.19324950315625,1.67785675932522,0.976595428961297,1.53399640417504,0.691915073536018,0.769794921587233,1.3174409825488,1.39129943009319,1.63193780915057,1.08704123212086,1.23317073693454,2.03858138143304,1.16352051994648,1.23254005894137,1.00844562574692,1.42636420758096,1.10663032711328,1.17046250695199,0.802631464674716,1.55947334549965,2.09747930779034,1.66088301731875,0.932369888167405,0.778100989881871,1.94231434037254,1.61876232431414,1.21906620406694,1.26319569426175,1.53972058608977,1.28908812190288,1.20618722632606,0.923399754609312,0.532954186532028,1.9854244450959,1.37996976872244,1.7865202383926,0.938541191068135,1.79863467910169,1.65476479365365,2.57248802961807,1.19063381572831,0.797103993368931,1.67908394967871,0.939888498603745,1.13168313271565,1.35247377812064,1.60519709075791,0.921003170167583,0.870788095688738,2.29082852352413,1.44522750001846,0.854380015598462,1.1851209452119,0.706005687309745,2.26254776525857,0.917532773982094,1.37661387662547,0.701724278691494,1.06218194552124,1.87635704585926,1.07616724209916,1.12132552124239,0.969091526489205,2.80996591207921,0.658879655474118,0.747103334058313,1.27646748964303,0.906629427782044,1.19139671438541,1.16875632356354,1.11986814420626,1.32984903702843,1.41816314953855,2.018328510756,2.03575854258036,0.911349303605092,0.357248807865858,0.943597330899974,1.34784283527899,1.36098387958005,1.10025603857494,1.06554761999642,2.14800583535493,1.85061874356601,1.70564309582603,1.28865070386601,1.26866298969984,2.21823961668012,2.18162416647486,1.82217990755618,1.31222804739912,0.854035616078313,1.44170134081501,1.10907941004813,1.02192114236928,0.813023073619473,0.992212228197977,0.550194933421629,1.10762715205399,1.22163925903737,2.03169183465818,1.28837228952868,1.04696649731506,1.06395833579703,1.05333351238499,1.14025049693137,0.795083192990812,1.80894042693303,0.964699529191237,1.45859479999581,1.26349396107954,1.5885534163334,1.47507442780544,1.30965572516086,2.16311973792769,1.03477233899109,1.19301576889214,1.68046635956994,1.12388864732739,1.22829995084173,1.42669056578835,0.609522473557724,0.634574613016028,1.35082064992421,1.54259399692905,2.47970852426493,1.43525481121662,1.51066219490141,1.03377927574379,0.944716252192566,1.64537763455654,1.41255041712922,0.536230037110871,0.978219363844069,1.51244517712736,1.23428079908325,1.70558329035619,1.00225035172947,1.39886493714578,1.35629277477401,1.18472768488966,2.01505950413707,1.21148714953377,1.24732576148932
"10",1.35,1.68661111101659,1.28753952722524,1.06178460526065,1.30075030673466,1.25040964123185,1.8150795633295,1.34014864620048,0.971184438577143,0.774823571056749,0.923091967859195,1.26624712149036,1.37178951935233,2.33735080589987,2.33080621215905,2.13969246018296,1.07617637404237,1.25363231269428,1.04743191699106,1.48799171016921,1.0829369334935,0.860932086472286,1.01566934622894,1.68680939168365,1.12954765529704,1.19299677997063,1.6045880023721,0.719411456534016,1.02722952162532,1.37062243473842,1.03752602419617,0.990843315672498,2.02164844702046,0.586384588949302,0.834029205760762,2.07978002760878,0.809933808088378,0.875114413145303,1.32955757437889,0.941623657248882,1.35744869002944,1.66623574839998,0.998396710442945,0.98177818334229,1.47397483522735,1.24084849364029,1.91699171753703,0.781826547860022,1.28879027404729,1.13790767654402,1.51077612651984,1.30491473343507,1.39369679694455,1.53173935777732,1.27989170547355,1.05505502505171,1.32076782175294,1.15244060351115,1.05913220060182,2.00414326270694,1.35972678395814,0.669893099674711,1.82214951886469,1.15820838459965,0.899573103262096,0.683579507629377,1.1379445366572,1.71191870986707,1.44928260885138,1.46884343886618,0.526489092295373,0.687337452677673,1.96396775015251,1.63544469640439,2.17042003535443,2.2831549622835,0.624960993867828,1.28470906399956,1.81144338355638,1.00995678015521,1.25612832090092,0.912844696741758,1.17406480869588,1.67399340104809,1.66697814901799,0.589869517496911,1.23641924277284,0.842201626458336,2.08303125263059,0.779810717574151,1.40292923832522,0.723815374406795,1.5723648124923,2.02740762333131,2.1694716476877,1.04528089315053,0.84261330852515,1.44270776172378,1.03404636095292,0.572809270070709,1.16946661585353,1.96244355334525,1.31111705400888,0.915751686176676,0.910424522481085,1.16157562426318,1.31564112942159,1.37298100064793,0.686248485444109,0.897442647362948,1.86724380125743,0.823562142409131,1.08054046455594,1.55573529191751,2.17440153134346,1.29862470412002,0.832199795371181,1.07969048474547,1.36851789531536,1.11968232329777,1.37436700843692,1.02127908848797,1.84050718916161,1.1476348603841,1.30120094803848,1.58101551649136,0.735984280141483,1.39513756585803,1.14206607116561,0.831438695807283,1.20007784413322,1.39152924379473,0.801475531906365,1.10019920700604,1.18851515858878,1.23264386435401,0.902925020008957,1.03163097954955,1.32681613693988,1.32157098064377,1.41951008700504,1.33711196225052,1.24233091372358,1.5922413784487,1.83397342729333,0.857423903135036,1.42617137120185,1.44697417649308,1.15186502362168,1.27595231116129,0.758496235586419,1.12964042838994,0.601905197732001,1.40981722850425,1.24079821087227,1.51104126363402,0.958837413989599,1.71232670932845,1.36814167898326,1.66955274422276,2.20407135720742,1.22691144620009,1.09872017453283,1.16408686825848,0.973254297133976,0.807665663798216,1.23381371926189,0.611384082399965,0.954437920543034,1.3825792124963,1.25123297455516,1.51879765790679,0.724786020137602,1.03657159971102,1.14296238037512,1.97741217471466,0.945337753149888,1.22416620668431,1.01426248929338,0.863280500309747,0.749361605475998,1.07715892276427,1.26665693650011,1.38158033556926,0.493568006118238,1.5766188703431,1.03718545981457,1.89037467687233,0.831646730673045,1.57178156300927,1.19481086253842,2.12094987897934,1.23712779499911,0.824924486899533,1.19082495694393,0.827599586988696,1.125108846,1.26194567600704,1.79769701531103,1.73857031301266,1.75018269309096,0.696878697076574,0.956482063976452,0.692881404423759,2.58288764387194,1.2015603275001,1.66131258492091,1.0535028768086,1.4262977694785,1.33670866641996,1.17376484378792,1.30497820251665,0.757356615456766,0.892566859473125,0.967404561853173,1.78961062969126,1.41507722649512,1.24091474866179,0.946736545569372,0.939780162675868,0.630111897815852,1.45645577252955,1.631694572425,0.84525819655236,1.27282209492195,0.935917207311995,2.0172213092629,1.63224209235836,1.84966398703663,1.71040696949293,1.28981284863985,1.094197479214,1.10899622137166,1.15258464047242,1.09739688218882,1.14322757073538,0.798366090441656,1.39155732646303,1.37326005546286,1.36837660183058,1.16686096207806,1.26243605000762,1.71983817583065,1.42922193456493,1.35358476359692,0.939720908487452,1.1000930116721,2.59207120080912,1.4088333664701,1.16733642070953,0.973709633049976,0.856882582820473,1.55503956994904,1.17800598712541,1.30326103570299,0.533934567737312,1.59680672394324,0.517625613898844,1.44383981877197,2.07960467311202,1.74566016713591,1.07293646052238,0.920037892235495,1.13235740474487,1.22667387424478,0.897003852871843,0.415954734181154,1.5618518484979,1.37632250040317,3.32261385753942,2.02276014130871,0.719925616612539,1.41827462201198,1.59831820591031,1.58622797651074,1.04710094353111,1.21229002868636,1.03562770320545,1.16198494737589,1.07297363249008,1.19956333871976,1.2645308845005,1.23242690494827,1.72838462597088,1.39633494832631,1.21277806880841,0.879450434821265,0.526904755298069,0.62878912025583,1.16001705047902,1.2739161039768,0.965104808863152,1.00449895520297,1.96101499074149,1.23965902220242,1.92038087333075,0.969394946856337,1.69160268224428,1.37886226130314,1.3822999290596,1.78791595627055,1.84301190977024,2.81968623584667,1.12459202877066,1.22807576939284,0.959157282297682,1.12208594131231,0.758887793546044,0.635220622784487,3.36394663534577,1.35768298428211,1.40301226201025,0.757727575328569,1.37908449975477,1.08249405650891,1.00195826693592,1.09895488087475,1.36624851579369,4.5388154967195,1.18447205540407,1.60522887990364,1.04420124243117,1.44053900332946,1.82767155886503,0.865593319530562,1.2543750618572,1.45755126402099,1.63000413837506,1.85464851512513,1.39479881480265,1.07927792071817,0.748254931089668,1.08868448834407,1.02996266017503,1.92145082716668,1.79426584931884,0.977537355834676,1.26041640268267,1.77046806387797,1.68917865233118,1.92004213633944,0.785361744584253,0.493252512067794,1.30780175166895,1.36403767813667,1.45265415220811,1.71220995363255,1.13017036450317,1.81787076627126,1.60829496760253,1.17415714549896,1.21651067110894,1.02003938768791,1.45699294299308,1.39829988817959,1.78047265134068,1.45314316395987,1.02600295346283,1.73163955870319,0.993682713705068,1.62897118637391,0.6925565285705,0.931786054960239,1.30680172200588,1.47602361898055,1.62742189970753,1.22440050088817,1.27844558847602,1.78134442089082,1.32881854507844,1.27160390578682,1.11049926572422,1.50316749982094,1.12470459050828,1.45341710512911,0.897560868257773,1.34307300440117,2.48317416020856,1.76569486415621,0.97427799029008,0.980722720659925,2.01936466538339,1.65739909590816,1.2250268050571,1.37861495959592,1.66672588756909,1.37345372512492,1.17915090020795,0.922320514611669,0.692476331691531,1.84725453771044,1.44504514596461,1.96297080554607,1.02908548904756,1.9667918064105,1.53005686677225,2.48793724393629,1.25162386056184,0.685505526938402,1.91342938428709,0.917234962179065,1.21203669945762,1.43016103441126,1.6915185567525,0.829793336693309,1.03734782992084,2.08522228086421,1.36204626091188,1.03716103931258,1.27941384125991,0.929636168408434,2.38535071012304,0.983199029524368,1.30261834480264,0.766411550148831,1.14581028737654,1.95203598431766,1.22778429081444,1.30605307332233,1.00987140935489,3.01646607061211,0.723603023946822,0.778502170657985,1.31921544352186,0.992120291360163,1.23290563173215,1.24375437360984,1.1420376527734,1.30905923391129,1.61215844353611,2.02536428592911,2.076424414932,0.907703765405683,0.674414530467558,0.910933039212311,1.48074737690655,1.43725940638315,1.09231443325423,1.05040508155852,2.18721648501133,1.88857088927275,1.49496617073615,1.34125117217916,1.28414278040834,2.33452719295293,2.12180647326771,1.75371785452832,1.32546175654898,0.973767517979627,1.43976988471854,1.17044579200931,1.28958036574117,0.848332908905107,1.02332444191605,0.710260655855706,1.15423139533956,1.24951826701125,2.18275865513825,1.35597590844118,1.13549853222922,1.11467986102206,1.10229588277267,1.19478129068658,1.02450304963595,1.64418199851968,0.971862960958247,1.46995808195661,1.34757760144264,1.67566530088825,1.41813529039781,1.49067471296212,2.04847008017211,1.09429787494309,1.22322687541556,1.83843637151394,1.14401885731643,1.33944435007535,1.5211206223517,0.784036100378018,0.67831050060462,1.41570396134171,1.99156768968905,1.8647617779575,1.37472037644965,1.63796860826234,1.08346201767073,1.1346380175141,1.69728898308369,1.41309210344017,0.592379621546771,0.875711965267762,1.55270332715669,1.31773453784288,1.77879006289244,1.09516996201515,1.48395833143768,1.09951591588473,1.57417746518007,2.19267619126877,1.31545992185341,1.4019462641147
"11",1.4,1.6158360957651,1.11547647635138,1.11353338013676,1.21785615210056,1.40799468645206,2.55284388879052,1.62712042532134,1.0468260108292,0.838547595220301,0.86485872190222,1.53184177530794,1.47277508444502,2.54392972731517,2.00561090391215,1.7697428974151,1.51084130497979,1.33671831975603,1.20559063002404,1.40619857811614,1.09800609797159,0.962286106402815,1.09015416299739,1.87341339053004,1.03640696692689,1.07597225347325,1.5140883249844,0.771592571433887,1.48045663937985,1.43897137326979,1.05456516756303,0.988769317637802,2.20952424082247,0.577082118918546,0.863083516854865,2.129692665622,0.809339326989698,1.2442939005873,1.05508939888658,0.9616836202078,1.33843045688708,1.60898619820411,1.01780619643616,1.06019407409788,1.37430793049273,1.25403661664284,1.93910801351936,0.917034590573827,1.30894548908697,1.1996798956093,1.527451285684,1.30626431213276,1.36420172381074,1.76896956786466,1.27147284016013,1.06471329696213,1.23485992424572,1.33524723700655,1.12098755965286,2.31467609383058,1.30073522082108,0.830098065831725,1.92895096321792,1.15503728447336,1.17312271637599,0.977245092417378,0.976186604642794,1.72070271549514,1.34567878512352,1.16453063911373,0.638339707430392,0.758351077407408,2.3143146385079,1.70833246628522,2.44325956102978,1.99113813665823,0.686794089940663,1.32978288490308,1.97625045839739,1.00811114037603,1.23390669175932,1.02239025023273,1.22105786408727,1.69960271156518,1.69299849489878,0.604396076015278,1.29988136993182,1.03016679586802,2.10727954251961,0.791660135197998,1.40372217340086,0.797004642735529,1.63032299964868,1.90904391222256,2.30660249490914,1.08428616712479,0.904360140923374,1.43720213762163,1.14358021937514,0.628638367276771,1.27614630820951,1.7052021682594,1.33468863644888,1.00657711951869,1.05661232283777,1.20868319119273,1.37451943715702,1.33407693900621,0.810739439526038,0.863554502539826,2.0735187215806,0.919283206398543,1.10956857437506,1.70812246686883,2.08826792319096,1.36999733658567,0.830794697953807,1.06129349214983,1.49126206252414,1.18930181394347,1.38122458075401,1.09563525066779,1.67451790113006,1.2161258472472,1.2514113137983,1.37493317722692,0.923081387350544,1.32361399692523,1.26763003003496,0.95690028478049,1.23942012919947,1.49415259853699,0.720538425775301,1.14281829728984,1.14903261716121,1.3675090343114,0.999403433000996,1.21013257864,1.44525876934511,1.24177536981358,1.42780614537948,1.29839262693139,1.38230914376904,1.78352875065413,1.8744181055167,0.935738234005326,1.40694498228748,1.43424989518164,1.23558456892755,1.30066741649877,0.92532040623121,1.1961283602285,0.622009182795905,1.45899610252756,1.31355385281347,1.59007712425361,0.931924307747414,1.78062610905467,1.42348959673712,1.72144595273192,2.45041359772061,1.46800961506443,1.09784770548582,1.29507873690452,1.01491027201854,0.806855079283175,1.30184824145763,0.607874992634903,1.07831881962585,1.36652524475949,1.36196447637627,1.61698222241037,0.953894364833932,0.960934175953621,1.16505384392473,1.59132900879207,1.21763224885694,1.44443105181971,1.07578285145506,0.80892495475096,0.784106318322246,1.1555232016199,1.25770730420405,1.52476520807919,0.753518938764306,1.28809604194829,1.24410272636911,1.72939134057201,0.926732433977732,1.64996984750972,1.24838676654954,2.07652805834383,1.37759167279931,0.871352004489724,1.24125803361074,0.869786705046419,1.12967723388791,1.0865740160159,1.7137237862793,1.69460784179627,1.70840977025817,0.558775318932485,1.19642912834188,0.610676877525737,2.73361308045065,1.37922807640403,1.64692298082382,1.0494457834322,1.43805603058384,1.3353404815264,1.17124107925399,1.34748750319276,0.835873076488829,1.08620413577294,0.777515592945317,1.89598172802969,1.4602293828534,1.35621705100404,0.99889144701335,1.05900191562218,0.649269319380952,1.68886445970737,1.89501210729467,0.763411409130834,1.30408022583454,0.989616732023423,2.0920493636275,1.78425716509473,1.88351259936931,1.7615867954086,1.3374839859573,0.984466448761075,1.23787061886691,1.53427373940124,0.944989963838301,1.26268952156814,0.857861403984034,1.69746871143474,1.50790661290172,1.46246754836955,1.29452909204274,1.31663922924982,1.74207253986658,1.50523659193756,1.34184969618096,1.00048696863093,1.10177558314077,2.76231107477767,1.5205122483832,1.13473017861033,0.907118282850931,1.06527573343982,1.50117730364325,1.2682615656389,1.29325075315919,0.612562458681934,1.55209740567015,0.586020220747252,1.89916215916946,1.68185288692752,1.76394730138453,1.16320757443929,0.925935485941991,1.56717993427821,1.12521080509307,0.876661022229383,0.630539036665305,1.65041704919431,1.4469050923869,3.39036190066682,2.04570122607334,0.874507753715302,1.2515994688423,1.53063752723139,1.70211991808105,1.14128841590158,1.2932759600726,0.988658743881362,1.30233613844692,1.08340328792713,1.29367020140775,1.4383375026214,1.34105464288361,1.74557447438069,1.34129664023499,1.37064266936591,0.911743609163885,0.606471870785671,0.724122009856034,1.28908114853282,1.31700893840522,0.917914217309177,1.10924328671363,2.04498260926199,1.33839051822374,2.08785135012812,0.902174894251204,1.85575432241027,1.51787418980101,1.96782842403596,1.63511492241295,1.90047601124425,2.62212707536519,1.31314926009037,1.18275494787352,1.04053057772527,1.1016565154238,0.917938397527627,0.547116352411607,3.36471176715699,1.37729196006617,1.50716418576906,0.869010399111577,1.41327764029457,1.13647316082634,1.18446746014683,1.0426772213143,1.530580822277,4.67287711243045,1.33062553402607,1.63661456309916,1.03676915675656,1.44288193336378,1.82302279693604,0.910033624112631,1.20906538195698,1.68788668036234,1.57440091442275,1.77344972324546,1.35624615990595,1.19310036873908,0.88680318402528,1.19536132520163,1.07053873140522,1.60644921590209,1.79775079296488,1.0570315372271,1.28715023612228,1.75712769628732,1.6553653252451,2.10776700237824,0.83095176141023,0.778676542617281,1.31659636036459,1.64563388143367,1.34654004340475,1.71473800312784,1.24030275026606,1.88703904408288,1.53516820496012,1.34438292287791,1.19583521724986,1.04494545440918,1.67110144192839,1.52548532793706,1.61250134030086,1.55449774244068,1.30205939823501,1.84102058063264,1.20481345562898,1.74255755756815,0.855023444007662,0.970935789077429,1.38395644081555,1.49963430255883,1.67709856796224,1.24306759751213,1.27421459940497,1.78722367473139,1.2775784927461,1.23134183286978,1.30506964087708,1.56518738515633,1.33208496808637,1.25750728865034,0.899927880193781,1.37359730623366,2.48861502464389,1.79535451944212,0.960852520667803,0.99691516766515,1.92554034177881,1.81418280997008,1.20445417898547,1.44167886683841,1.77487736295981,1.24215909537822,1.42245642758572,0.953063904878878,0.835094187974919,1.8737558834418,1.45081057338639,1.86280416583445,1.03809609745535,1.85952894978029,1.54170872139398,2.59819462231936,1.33839004273936,0.846568198580866,1.74093675854244,0.88490925745032,1.30531126554442,1.39065456307689,1.66655099916588,0.968749385823862,1.09117812740014,2.58597673098889,1.36177476315523,0.98579022024738,1.28153555726436,0.955194144510228,2.4236259903262,1.03146691038364,1.3606463448285,0.815287162407508,1.19487700689861,1.98744588188422,1.21383298724746,1.29207029159239,1.00826173720452,3.05097099345645,0.755758137415006,0.76910730164667,1.36757262384533,1.03199040804878,1.31997324201326,1.25066583050885,1.0460146635377,1.37259774124402,1.5976213307386,2.00661582738287,1.67245362724382,0.93344683525122,0.754704850653155,1.12141317602443,1.41121976278031,1.28086803976717,1.08554646151724,1.10317065619025,2.3710319691152,1.78397203012919,1.50244715418997,1.43733399352289,1.36362106038293,2.3325417986809,2.1789027269821,1.72376386026106,1.40783032226293,1.00517046456217,1.49326734045574,1.21853972455026,1.27791603478367,0.847282213384082,1.10740721440773,0.786791930214813,1.17323836947983,1.34263017931167,2.29823784246663,1.32090994924689,1.28866840756341,1.17413725658655,1.13609689929602,1.26518252067487,0.935566436586766,1.84447847674424,1.03143873078129,1.50075214268594,1.38895894078317,1.73754390527837,1.49168630998311,1.37195594826709,1.9743222182803,1.17603794668822,1.32137865093578,1.75984344213513,1.15879689423413,1.38753714140881,1.57287742338982,0.825196619769922,0.744675192587666,1.40880108815519,1.90933640407603,1.95824116344339,1.40684273423912,1.61257150828752,1.08441241626633,1.20307458589388,1.80154271665004,1.50798702785535,0.749901543148781,0.904287841684764,1.49075004393504,1.33078601622456,1.93654949892502,1.05694414110398,1.49802744976548,1.21956407252405,1.27134848356913,2.31598066267107,1.31428393126792,1.4177214648647
"12",1.45,1.74863470623919,1.25724746913348,1.08993409857765,1.38796047573519,1.45236728727533,2.04513783706765,1.48465801594795,1.18727305724275,0.907352291196445,0.91590002787507,1.60446102837703,1.47761607770379,2.26248171184429,2.13664692020564,2.19979938067606,1.17335841233021,1.4790938152931,1.1773393198356,1.41339853944006,1.14909438799006,0.992521055928355,0.921356054269812,1.76960716601275,1.24158794844111,1.12638067592163,1.8501855117194,0.810085672209786,1.45976877456553,1.41917547314892,1.11679896961305,1.08714885094674,2.35016961706817,0.744182601142844,0.881200139210582,2.21594762970251,0.916899319178546,1.07213252841123,1.07150713271321,1.19504787233295,1.199638420348,1.97366009308124,1.13550453237325,1.06649813888657,1.42522410871459,1.2960482315306,2.16323583120954,1.02992175811184,1.26440132131468,1.31396906544657,1.68257247483968,1.24022144197408,1.38124104285645,1.94547936905522,1.44426420381276,1.12639645169105,1.30730889614067,1.4196761037931,1.15501560938737,2.25998262661527,1.39250401346758,0.872063868953824,1.94982481902297,1.1392898741026,1.21071216184437,0.8178946964926,1.27831228573507,1.53332543710692,1.40164768147793,1.49908227028083,0.770937418971813,0.792460783825072,2.28891615519117,1.55412153797148,2.1038514584797,2.16461770960733,0.81690370744705,1.41227217189276,2.0044969205102,0.985365475670619,1.26149656985974,1.07054368058748,1.34421365540828,1.67707960221744,1.75767224660072,0.644591425196592,1.36051726143412,1.13278836801802,1.85573556791017,0.827737503940217,1.4504887954309,0.813159629440265,1.69007758955586,1.86979607497453,2.17886049958966,1.22457913121058,0.973782033984611,1.6027813059858,1.19283003800381,0.72493865658555,1.20814523701744,1.81645119689952,1.47214340610704,0.967808223939195,1.14032272419168,1.37464327825553,1.33414103324031,1.61443251924628,0.844089438327803,0.903241613775523,2.22351280721796,0.918126020326266,1.17968131932777,1.77882715728524,2.31165014049263,1.45474678137122,0.82380329916417,1.07165191907833,1.49268034380808,1.23557507919429,1.40988086556201,1.12380331733551,1.68783969126871,1.25593791602884,1.18065544280344,1.64347456818579,0.961476952746167,1.30445579232383,1.36962999011866,1.00479585637901,1.41452112984273,1.47523606653726,0.865539274511729,1.08998813479378,1.32703967457851,1.36276292104878,0.959271801910475,1.2584833443025,1.49030609529057,1.26146678471058,1.47947600108738,1.33227017917436,1.48467807126505,1.90110654706296,1.81802940165779,1.01227328051084,1.34064396174675,1.70645197077068,1.18758524107317,1.33799367071013,0.936959563829761,1.29082320408329,0.716675887946382,1.42646756882835,1.37758298855804,1.73775790401952,0.977796031463461,1.87321790940768,1.35148718229612,1.88719395056344,2.62626948900619,1.37418069571428,1.21299385400408,1.29135144463007,1.11992704386869,0.857203975241145,1.36889217616478,0.64874172187369,1.08071647512422,1.61775865538909,1.3885960323129,1.7199923821085,0.976509355613669,1.05832230449028,1.20000540327349,2.02456397650746,1.0033325599803,1.5628864237057,1.1058257851105,0.876379081949339,0.875228421957042,1.15677393936219,1.30694404889807,1.57580305106954,0.878966704788595,1.42289670756231,1.17745046767157,2.24653791624934,0.989636728783833,1.68570006359943,1.31551657122951,2.0775292142259,1.18859022829604,1.12318206377605,1.4173204245874,0.869809889270575,1.18344126853918,1.16252198253103,1.89986317951523,1.78187126285673,1.81048980033184,0.789132051182183,1.03838598990522,0.836489882713567,2.78429946022573,1.46059094410576,1.65680366544989,1.09493103559143,1.43011484995365,1.39445601601492,1.2433502994359,1.34812657876517,0.741001312803219,1.14575752933271,0.84054611219221,1.84705381247097,1.6884430671389,1.38627106336349,0.991645660820791,1.21983725423069,0.618167913219395,1.88804546206737,1.65379119354366,0.903502623437589,1.18066535746298,1.04016860410714,1.90599109784102,1.71434527344819,2.16602688801119,1.70573616949614,1.38269764384606,1.10332445807014,1.31320793070116,1.47955036805984,1.05774605374971,1.30418011511513,0.927189134326638,1.49570782720731,1.49471527649907,1.61287606190207,1.44143990432671,1.38322408305856,1.86683289032219,1.51678878821067,1.3411752232311,1.09499796311153,1.38825476344842,2.59461579213842,1.54800801780595,1.22238112723264,1.00168536446117,1.12523191929678,1.65016399408722,1.23186051950687,1.32676640275829,0.63574489192621,1.54318057436841,0.607044735535767,1.59728009702037,2.0893416070526,1.79283871085526,1.2030016269683,1.04687173587991,1.26052028451434,1.30928597015404,0.958587914782999,0.657874791614144,1.73955851561353,1.52567539451352,3.78186108522574,2.29332055687002,0.943252172252375,1.23139830570852,1.56362879115957,1.81920974253343,1.21901348528105,1.2387662537447,1.10889072016872,1.29085851384937,1.26937271023987,1.15456503185356,1.49207660745663,1.35163261091335,1.72530864506031,1.40213221763335,1.47046709727357,0.924021806756553,0.776246254957148,0.806140505232372,1.24557754001983,1.42055161566657,1.04419673365453,1.14631024475195,2.23248279036272,1.43999083703819,1.96395961481869,1.04424778278163,1.85275597954894,1.24968800405679,1.98300604866311,2.06058268149087,1.97781606799958,2.22872304824005,1.31617229143365,1.39071620421678,1.10005908381277,1.17354165182829,0.879682327768325,0.627693241883209,3.24529091141805,1.42552435815952,1.56275150881608,0.887564520277358,1.47304754686472,1.25357798100429,1.12986693731116,1.11327429715774,1.39087798157878,5.16526455873108,1.36595075609682,1.68894675318788,1.09709868471412,1.48468822643842,1.819240472648,1.02645726030552,1.19915939802463,1.75242941563569,1.54196073340677,1.89153967522291,1.2981680877912,1.24358260584869,1.02114858000309,1.15515685210261,0.915136563640666,1.85568970774124,1.79607460312047,0.990511464038008,1.34342434862761,1.93645417495632,1.58914028824606,2.04114203764007,0.985454178054153,0.852604034351062,1.34067232661295,1.7488256845309,1.2867213635783,1.8663666166949,1.20343949870463,1.92465445712953,1.70913729863583,1.28129419533006,1.2246824670177,1.02208398878893,1.63493204361191,1.61348658152574,1.96979863256541,1.46263250243968,1.35199222541646,1.7377813162252,1.26248158686324,1.78622533283659,0.914592588085672,1.08988296892458,1.52536299112093,1.40228301866266,1.86536457974081,1.24181154487091,1.28621667087096,1.8107343566462,1.31314655423838,1.44114910930507,1.15352592744393,1.7709107875381,1.29103277655059,1.4868118354233,0.876491473063682,1.48111150093305,2.20038478463067,1.79297151245049,0.97207256171831,1.00861969300603,1.86588774206015,1.63031439948218,1.38747623676439,1.59419818906641,1.65991507092347,1.28529446083025,1.38337640911751,1.20149172321276,0.88332132458177,1.94199844222539,1.62303090563148,2.06369538266629,1.00529394917142,1.82699452824119,1.62578369135883,2.8519713178731,1.37216741193641,0.853433023726648,2.11014615351116,1.13592162884236,1.26956990049992,1.50967659151973,1.71518093213915,1.01341812422136,1.14220776531474,2.44833245093474,1.56640226431137,1.00657019879923,1.38241102760899,1.02737293673144,2.42380980598081,1.12041383742252,1.32053891247935,0.907163565718685,1.29301802256816,2.08892543863253,1.30147967092904,1.31309124014467,0.984812886162622,2.81566422586673,0.837857805372812,0.806560197011042,1.38658153064616,1.035953977116,1.4177743260966,1.26980693612,1.13473582814192,1.40635759886502,1.64521397110595,2.16305796458692,2.08265056162587,1.1575434971117,0.769087690506673,1.05598557910145,1.41828789579844,1.39362293290096,1.15976234707721,1.42178536628007,2.49445691845001,1.86197604120058,1.68700625883332,1.40101202221867,1.438675901321,2.43325311410933,2.21730455908406,1.8037357219614,1.41075509066735,1.05039322048798,1.52486448076793,1.26496913814468,1.30542764905663,0.958453082783909,1.24831580755778,0.812081443626708,1.27355193071281,1.36165739473535,2.15291194920839,1.42804266463097,1.32900862794256,1.16385890741747,1.15385775253372,1.24946279787714,1.00144312881713,2.00941090804069,1.16915676844772,1.55908775109377,1.54149185272788,1.4581681609051,1.506301659398,1.47703205821981,1.9577268984768,1.17681125776591,1.37603407817156,1.79991077308913,1.18579777973984,1.36880070328687,1.57756975038512,0.920052509578106,0.79256639672594,1.62974438159155,1.96392315589732,1.96108074564734,1.58323925094789,1.47451802864954,1.10821672243301,1.2356988956248,1.79200368715863,1.51939789360898,0.769667952091174,1.05459576782705,1.65824937190003,1.3322140317635,1.8965023647666,1.09574280822943,1.54312137389747,1.17823510448735,1.36469757504859,2.29898838087548,1.41896855685982,1.3804462885638
"13",1.5,1.69713813973242,1.32797979514657,1.31989779989074,1.34727875251795,1.49574107305903,1.83325140654135,1.70267691061394,1.05839325753202,1.16603975842094,0.904067465214,1.57729624255159,1.47124025639197,2.93065290147092,2.47865452507818,1.97189858193663,1.15580505502334,1.32240490335948,1.21759211035262,1.52290506402111,1.34217556796992,1.00225799797166,1.20755604708572,1.96887703516811,1.12474179485242,1.1295754387494,1.81217731800033,0.870898039967063,1.50376595589514,1.46335341620733,1.19787257307444,1.09934058062959,2.37189645457519,0.751655374407036,0.963719554200989,2.16226719068401,0.995614028027954,1.04278778746324,1.30225540614694,1.11317542385243,1.2529110817804,2.03200644101182,1.24933259993858,1.11664649512363,1.4478551364915,1.31284055400609,2.08097303100624,1.14976532187191,1.32297504440402,1.34401821567482,1.69627896788122,1.37141983660545,1.55188342162944,1.89538208329198,1.25587435460423,1.24274566898304,1.49294093986849,1.26683691076556,1.19385582324769,2.18737940993925,1.63719477216101,0.992673331108686,1.78532833921005,1.15919878761172,1.21158069148463,1.0695633014628,1.2821047881555,1.64642085126352,1.44917339230172,1.25787672100834,0.830399490728316,0.841426886047227,2.29761797197039,1.77445182018745,2.66116471578165,2.09743479706854,0.739286892745466,1.3318920153213,2.11745401178971,1.13730637577406,1.04493909763478,1.18410587221308,1.31047479094076,1.75174765877166,1.79737397241343,0.672587976736309,1.39662047696571,0.949503897551245,2.2755307692711,0.875985457963015,1.49084345916957,0.811661188395986,1.6206373801835,1.93445416756716,2.27666069179302,1.15813065404359,1.02566855860588,1.63788124218882,1.2344405367933,0.769075567065152,1.36628729968544,1.78733372178378,1.42910603738304,1.11075422155398,1.14027556764989,1.30576692357096,1.47464744898505,1.74458422732077,0.861422644023944,0.927250476144715,1.93819801211402,0.951934476530938,1.19587837506976,1.99495312869364,2.16805183609673,1.51148630062297,0.930994350843688,1.17898668866677,1.53112069226503,1.24281420069915,1.47103578408179,1.15006115579304,1.88390519207378,1.43513837680197,1.34082163248978,1.58884351576225,0.879441473763307,1.45836155261392,1.43167541906996,0.996817500873725,1.37270038941323,1.58516166050062,0.976487631173644,1.20091169574223,1.27686541880445,1.44021065957759,0.994143134366977,1.21547314869749,1.63956714641368,1.28843770948436,1.56266381411536,1.57949622249954,1.51313374973582,1.929211480613,1.92463740709941,1.04855383459908,1.42036919660074,1.54584489023366,1.21754011803637,1.35874144601417,0.964411974615804,1.2954555449026,0.784707493693989,1.54297831462032,1.44774412668106,1.72151947142936,1.10589047390047,1.86870290013775,1.48070602268045,1.86892056743398,2.6932562105246,1.38306252253533,1.19200646534916,1.42435993481606,1.09037909639689,0.975258803529909,1.28059906279308,0.760577303439897,1.02399617111995,1.52748037015971,1.50368058643672,1.70372724044169,0.99116423453299,1.11189084831294,1.28245579807477,2.07988938776812,1.09764962947981,1.58984402200597,1.33170171704961,0.965490750378135,0.926320919356133,1.03158560204445,1.36523274984761,1.7453674785377,0.905409991798773,1.36367971710299,1.30127932242785,2.1428731181056,1.11731430892018,1.67377834233193,1.36910352403149,2.18289683677989,1.25067007013242,1.11663834609914,1.35863539838445,0.984204322615056,1.2717640278928,1.2202359931104,2.34540751375683,2.12317015144846,1.91898262025959,0.693899022217398,1.34622049930808,0.853227262068126,2.88518350612816,1.41482337064024,1.696320920162,1.09856451004309,1.40941566160162,1.43470701850926,1.28937794934279,1.43923906146745,0.895593152036308,1.18838779458364,1.01072619431621,1.89740663261742,1.57341774951954,1.42935300850172,1.03686844969334,1.15640027612442,0.784059311671861,1.84487201878337,1.62879924236561,0.808111213942394,1.50138215534453,1.0650449703254,1.92722902043527,1.87766302345453,1.91226616258325,1.6966208885929,1.49628881080075,1.19949161510548,1.24777011662608,1.53162318533188,1.09079586140727,1.22423813750342,1.12581346721245,1.57144827160952,1.67144163492329,1.55928356526458,1.44801745378688,1.55193538035297,1.90873401701165,1.5505236243227,1.54677813706979,1.07118197601436,1.31518280979216,3.06684361810875,1.5044348639339,1.23267436995843,1.09431699193101,1.13252970513875,1.63909191042211,1.40647408355135,1.36264994180391,0.647085144579204,1.48368230460897,0.630375965778256,1.6353708425667,1.9022108528125,1.98804225282926,1.26058236052108,1.04911694967722,1.30433429116724,1.14352228320575,1.17004137467392,0.724266006384809,1.75300068756721,1.60468813435902,3.69296710699095,2.35921304267445,0.985477015992834,1.32563490364759,1.6217803467727,1.70051985164933,1.37143805277097,1.31992450778874,1.15301687875102,1.32479108051586,1.26991423652203,1.22941365492132,1.69815243703009,1.24691138369804,1.73138172546814,1.4451120834879,1.3476212772368,1.03929325352086,0.766780881242543,0.981889625542042,1.34863293395555,1.34316109920096,1.12613983416542,1.11982174449578,2.26005057344892,1.59811487608524,2.02899753662128,1.04982083737658,1.8855010294342,1.3387068683464,2.04490596699009,2.07049289645182,2.38870971291688,2.39447670979005,1.43883980498176,1.23625319332308,1.18941677204279,1.29026653539412,0.921211331999003,0.690530382509476,3.9525627254361,1.79905516761358,1.36490909882347,1.00082572028473,1.40874466625465,1.31082715973085,1.19992042589781,1.23294558219994,1.32575512315757,4.93467232935075,1.48782508679965,1.71313492642961,1.04178137425521,1.57611975331863,1.95162737759565,1.10591090815751,1.19792856468587,1.59276229931636,1.47798853594073,1.93272047818499,1.57182600815873,1.19240577234805,1.01175482465854,1.25583738678339,0.957466830265997,1.93965443548463,1.87440141048208,0.947966417778542,1.40605846467976,1.91312492315975,1.57870441290982,2.37575394627011,1.06960065739597,0.831199517965577,1.3858075553342,1.7316089216712,1.40076543888282,1.81625441401329,1.31195770810644,2.0484745041418,1.68723676993872,1.35888192205904,1.35389241922549,1.0359333039208,1.69497863332523,1.61039321718537,2.1180598788871,1.55952532927581,1.33609174588541,1.80204080251698,1.25148434894562,1.75927116770178,0.90148730184546,0.958949392942499,1.6844613368394,1.61098345470009,1.72259982746827,1.34392908656794,1.28155742533915,1.84371456642937,1.34463281985649,1.49269848260105,1.30298119999306,1.58701632303331,1.37777070073445,1.53368143543016,0.958053009188972,1.5310197869718,2.21809679830748,1.75140727394005,1.08128953005006,1.02545132237767,1.94071190811983,1.60390893670735,1.37796211883053,1.70473558616556,1.91365788376644,1.35542381052169,1.29031245469508,1.28383936764554,0.881373047376271,2.02045588713073,1.65684019658767,2.05914042870015,1.04237398961601,1.89626466027247,1.62934412284632,2.98498360988248,1.70454277094995,0.875104695953484,2.29005041927127,1.06068802768591,1.31793522345292,1.57859631561167,1.72994027258616,1.06738842666417,1.06033111924486,2.67348725925251,1.58012038638599,1.04724948073988,1.48994045669084,1.0549516684106,2.46841615940432,1.19974961685685,1.37704280918858,0.898013034293838,1.3073835987204,2.14882218036118,1.3546487599618,1.33997723572656,1.07128380153838,2.84914106799031,0.899133204451859,0.917770409782766,1.45892593700017,1.03796181114102,1.4094017416868,1.3024904334687,1.16849707872821,1.51104149948713,1.74735228137368,2.16046962052018,2.10264284674496,1.19270403535457,0.645282692882864,1.27408427450729,1.53040875431491,1.40530751121477,1.33270887945353,1.28057927262717,2.61273764074254,1.82614083516249,1.71783225481775,1.46096175221036,1.40624883485816,2.48120003327986,2.05908714259302,1.98573026716235,1.44152210513828,1.15223790634103,1.47761351584492,1.19667439656114,1.32886792145344,0.958360341807319,1.22954849347422,0.865629672076429,1.32700984441003,1.415398289384,2.2302663967705,1.45039532070932,1.43164979383583,1.22817346075945,1.16415347642382,1.2987452352555,1.04978590466101,2.16455763821928,1.01955998005042,1.64181027841682,1.37024777174247,1.70855308371989,1.49527371428577,1.24924088349345,2.35801785117611,1.24146604504293,1.36745903062929,1.91180662817321,1.30659133064305,1.28442844612979,1.59028453501049,0.946358129440673,0.817305789038533,1.57042273892514,2.32854007894917,2.02229394719246,1.50344496082658,1.66066063920667,1.14473975976188,1.27801615370716,1.82580914946953,1.66756708521357,0.858817244039472,1.08089097324207,1.72347408025848,1.3770328537965,2.02161025630856,1.09167934171394,1.36330127883497,1.44192048776702,1.43340834950579,2.38181901198755,1.42657706295246,1.44951603129492
"14",1.55,2.01808310828208,1.40681475820776,1.37529688378185,1.3571583185014,1.60480561915986,2.27203149670955,1.74098115151751,1.33270067558675,0.963393195963625,1.04590725858912,1.55670888117024,1.52651945064253,2.753846848497,2.6505222653793,2.23322559972063,1.19952793554652,1.41704926118186,1.40157308040383,1.38080391257901,1.23605255409597,0.866391889036758,1.07167549403128,1.72503369331793,1.36563325358944,1.32919458119541,1.88774655239305,0.928790960640942,1.54731569609139,1.72895827714213,1.13878890166572,1.13934212673738,2.36184120714628,0.82929486264814,1.030860364202,2.09697369339389,1.03592123521643,1.09204993677102,1.35400775535753,1.29048906242184,1.40399294102854,2.04341956306493,1.22876828016312,1.16225133027879,1.42403101697731,1.49482722418915,2.22131841435608,1.00540913101011,1.40109294885566,1.33872216157223,1.72963999800234,1.36357059664419,1.6831769118602,1.87936151492675,1.55610351393,1.18552536819091,1.45932089753934,1.50783055292885,1.20068845347411,2.57129151419652,1.44809355688785,1.00978320658269,1.96548165690747,1.26356069894025,1.23612037390082,0.891137375571747,1.29272542379976,1.74602621083397,1.8970288564899,1.34552533084031,0.854926390222542,0.884053703642445,2.33604973304267,1.82800031230243,2.32340909496892,2.55739920721887,0.779845334078888,1.45835070018633,2.31904852173516,1.15169622056632,1.29149496472951,1.06204243886491,1.43938539004591,1.84636103170198,1.88219701609038,0.887700232244264,1.26649680038119,0.9578487824373,2.37001693138224,0.902702941840777,1.573233940497,0.842537049706808,1.67001066064272,1.92334428115109,2.23206953711123,1.25910218461991,1.04254268731521,1.54429554015842,1.25446151869574,0.79714098167029,1.36157058758395,2.03856433258561,1.46053996503217,1.14788757023166,1.19757539444852,1.44754911935841,1.57289956832227,1.51477335801147,0.899252757368629,1.04131386253963,2.21908977339359,0.983724798521114,1.20384750473549,2.207005112262,2.60100551697608,1.48678201209368,0.97161308087424,1.18738860224054,1.44404249602673,1.27222215872022,1.46921663059256,1.202537268429,2.21536584915258,1.2907342819974,1.47169431352704,1.77857312647672,0.926330307691771,1.52341521101892,1.45786328810967,1.16372450475317,1.4544343804355,1.64540424606265,0.951168094365841,1.24079905859413,1.31983556424023,1.50493108050521,0.999399857119585,1.35729050546926,1.56873944188786,1.33792138972487,1.56872119394892,1.52573364253239,1.53554111019999,2.05677701927591,1.74256093538307,1.05374046089179,1.58902271391974,1.76842916534279,1.3149968181007,1.42767612080667,1.08047697967319,1.36129881721185,0.803720086331553,1.55892961816792,1.36279224682257,1.92754429957218,1.10361224533373,1.84475301130944,1.60476719441017,1.85025964370501,2.61244335794726,1.47453705031248,1.24435270858613,1.37036267684859,1.23821444976769,0.945066537913793,1.44171385453592,0.800111346973399,1.06241558990904,1.56641489529186,1.47462229786288,1.80904826004385,1.02947565573346,1.17790534298738,1.30260318093853,2.04154030440381,1.15720229633043,1.70214842229534,1.20608050750222,0.999610504900016,0.937143659307838,1.29385487177929,1.4052406189764,1.84012600145604,0.897557639202479,1.54478331402475,1.3401020065816,2.19201222362922,0.994533174028948,1.73167397563992,1.35218761230408,2.25003220066427,1.27484165886243,1.17606748574973,1.4228031671178,0.940791499301977,1.40126581967326,1.22864612074805,2.49645982304965,2.22264241954979,1.95138476450615,0.855040275132499,1.13010143479355,0.918342052393203,2.89636568799822,1.43948838125249,1.81092926751761,1.10944386430111,1.42999939395878,1.54246426271413,1.30372103265313,1.43259049946445,0.907498473436236,1.20497776673266,0.999213091431522,1.85094836502075,1.77748885757131,1.46972334692951,1.10879030092987,1.26248460001507,0.858832728110027,1.667006525368,1.70994499268198,1.06688990197025,1.36240912756753,1.10310191118135,2.21089164827137,1.83347214960455,2.21927266664814,1.9132478899932,1.49797019655037,1.23408988700879,1.33735954922066,1.5168126167686,1.13393074775752,1.37404291515662,1.00395393101364,1.66455947201565,1.70806531706572,1.61311532708971,1.43752746221105,1.58404834612054,1.98711227642715,1.62859832222025,1.53431915329784,1.14094102748136,1.13909131683331,3.14566152738102,1.45940763373937,1.32689756126817,1.07862409962878,1.16322260793906,1.6821611817884,1.45777138931705,1.40041806863598,0.686767155513762,1.64520814876302,0.650484808154653,1.75270714614183,1.89309062036218,1.99265416577194,1.34589885822771,1.07416624206467,1.36059432170863,1.38646208769403,1.15219227626167,0.758571518583327,1.47458482660831,1.62215123114863,3.88851519983113,2.36088557270971,0.997729814711478,1.3446519645574,1.74464510887742,1.69152511390448,1.3744318688601,1.35799310896165,1.18474370264129,1.42546171881539,1.2883145791642,1.38373065629211,1.7171976815291,1.17559793175967,1.75456247907813,1.45810332176254,1.35285360708094,1.07796865721235,0.800626492851634,0.961775805155286,1.51389722334848,1.42257463075578,1.13436633084894,1.14752641272502,2.22486383553049,1.59910691874582,2.05391172628929,1.10822655913913,1.96417799387683,1.42222016802396,2.05950507300564,2.23229845660044,2.20098741211714,3.13995514116934,1.33681935057487,1.40850077907222,1.20437828886597,1.25705654941404,1.08793957813935,0.709630951031827,4.05497461692457,1.56064497533029,1.54891118203733,1.02639868561364,1.51164820053274,1.36358289755368,1.24238147053018,1.24955112536016,1.38035907572417,4.69813368363273,1.37539065839087,2.03066551493004,1.16465546880976,1.5732616852168,1.94229964055143,1.12776498459138,1.26786863553874,1.738623765735,1.60805878523338,2.09162487465787,1.39153882776671,1.17239668859347,1.06178612011244,1.2545176853488,1.02002859655425,2.12920794952295,1.9866573248396,0.992580837825082,1.42140642372873,1.95843882980193,1.6300779110981,2.47840046405728,1.02583470968849,0.911390635392681,1.39042981742752,1.76014224206866,1.49665512713128,2.02730534228541,1.23814088622446,2.18053569786274,1.72586982231534,1.42864619057033,1.33482495813108,1.01388809881044,1.72447616722126,1.65625076555792,2.20455951534667,1.57873826625022,1.35637095456224,1.7527751090749,1.51855374424194,1.7949662440775,0.905390318071114,1.12060132103713,1.58844086583712,1.74291113879809,1.8069004120085,1.43226532634989,1.36440106083431,1.946953000756,1.41973518870255,1.4723885666419,1.35087439876969,1.61963104923293,1.42524679103506,1.51623150955051,0.986051145557535,1.44528633258083,2.28205709029033,1.92326178262516,1.17154734494687,1.02221090041497,1.94645492721365,1.56099695838685,1.44495854299838,1.68715997980547,2.06682489479004,1.42291612969494,1.350465806687,1.33422860874926,0.805025849716805,2.40332275775918,1.77281759928383,2.04921973273125,1.15519086447305,1.98168311865463,1.57416330922852,3.25863137205073,1.47754447848961,0.998223087543765,2.30677288299191,1.0841841033499,1.42373659771288,1.49470876515696,1.75669663464444,1.11653713763932,1.15311356678103,2.62123238558451,1.6720828230681,1.09257113817058,1.45893473995105,1.14301533109075,2.41048664960982,1.24800500390828,1.40873520112713,0.954356272862732,1.34921145419108,2.2454019928064,1.3895202984744,1.43831428223494,1.07482639229877,2.91335438273623,1.01150724825128,0.878113062960829,1.54915988647887,1.11481593231797,1.44139964899392,1.28863549211654,1.20045861340668,1.5549307158166,1.86923128483738,2.29021601404761,2.29914208842826,1.19932304667023,0.791805635509906,1.18581883185106,1.61189490074009,1.45243279032595,1.41022777179262,1.36438211440453,2.50767505494724,1.98711493305114,1.74621659509918,1.57537389908816,1.36478985742812,2.50757884389837,2.45607415002447,1.82138822619737,1.54534762540984,1.01185556153511,1.74904449712441,1.29581194353218,1.34791829565426,1.023152993346,1.28965741069688,0.858801461116388,1.35739042051252,1.4981282568096,2.25912013691519,1.59753355168446,1.30247321649315,1.47808461109116,1.28760717545131,1.33900558945152,1.10421826217077,2.19142889936433,1.10775292567141,1.6681391664971,1.44748802827098,1.7119812306051,1.39302552789643,1.58581927426465,1.98584638309386,1.42505993048153,1.23646982558521,2.01079933983209,1.26847108960126,1.40721743462641,1.69589734106775,0.942346318280946,0.860536616629629,1.77099409740903,2.00814112695841,2.08351876317691,1.72051002968578,1.52161084491948,1.29220286820334,1.22632912067115,1.82122148233107,1.58837617356398,0.887276122412117,1.22637453174983,1.76905526416161,1.48211789603494,1.89194923464495,1.24926173964766,1.72442797464899,1.27353803467013,1.36812778116069,2.5005597769978,1.48087465501966,1.71156195093348
"15",1.6,1.83501033939623,1.33199833680989,1.55071564491128,1.39830099194839,1.63472046869398,2.35848802929169,1.68686176835745,1.34768931078199,1.09762047140034,0.950661981481174,1.76982279467766,1.62550437591758,3.25568835515755,2.85684361352902,2.23458387473058,1.40793462759008,1.39660315104792,1.35168157964613,1.32841270863777,1.36358394098478,1.04799504275726,1.06718612132952,1.9157999865119,1.50885819523671,1.30523926085442,1.88967255300575,0.978615044730613,1.59047079426085,1.82560666374188,1.22958112398783,1.16526707483146,2.55100367821602,0.805940979698994,0.991599053116931,2.44113481943282,0.93838069059707,1.37606667001078,1.38348012073472,1.29063336105026,1.61563487675957,2.14523639925829,1.15963770312283,1.13755104903347,1.5161837718849,1.44205173554421,2.11083601295736,1.14280440362144,1.52296166381314,1.38542230644785,1.85181532951803,1.42635954257776,1.78227086776845,2.0487146600947,1.54802446954898,1.28115754395237,1.51528092585093,1.5386628486556,1.2593285496852,2.35638734983055,1.60466552631187,1.08092732526315,2.12969904304127,1.22998143468206,1.28440489615978,0.916147451084858,1.34537686777126,1.80741404198725,1.88286702438041,1.36534790603287,0.890609187299743,1.10519355019683,2.23054763985601,1.92821190892139,2.39580863655059,2.44541131481946,0.80338574835115,1.34959671438833,2.39972342425163,1.16868439631408,1.23694913894126,1.11072565592106,1.36995237527318,1.92381229019704,1.89808188652224,0.750591880504716,1.29111245946962,1.16387605500705,2.04181119986988,0.915685067770934,1.71918342256421,0.860179393805245,1.75005038516887,1.9282529704123,2.25208647985819,1.31853936755674,1.02550917146585,1.77137806386461,1.29331971065411,0.85499122900868,1.43639156447833,2.06442453000784,1.65773519011766,1.09670526710256,1.22974741705812,1.48278281211465,1.49283593029591,1.69550373783864,0.931081944251913,1.06609253838192,2.09069659849295,1.0471322406046,1.30346859192487,2.25233439708008,2.50412339365192,1.55966470920979,0.995551656346841,1.19226437582088,1.44968225471857,1.31540830931884,1.50760146276458,1.20694908514987,1.84652929800941,1.53512277716368,1.48728155623944,1.84855164986545,0.995306928050328,1.55956576614638,1.49408572641313,1.18567638300343,1.50331982351553,1.60726946221999,0.998914033468957,1.1822211990315,1.37973321189142,1.57886406912646,1.0438811921931,1.34235604132595,1.65604270686921,1.42754299947064,1.56081111094205,1.64811246044201,1.57162035255107,1.84307108570303,1.7885882274563,1.20218793156681,1.58102880261249,1.8184700522553,1.25684652250267,1.47524540938299,1.04553697204222,1.37806940700861,0.884110812599235,1.61130549017216,1.40935304721154,1.93609833025527,1.12913584452728,2.17367977686171,1.5883913811961,1.84453157725595,2.71042911224299,1.5580001364472,1.2362242201164,1.36846163391931,1.22370555913613,1.03139390569766,1.43209582487778,0.800973880275705,1.18402945834208,1.56571424691672,1.54215179466823,1.69057647616265,1.10739590596691,1.22807688988093,1.32547448431374,2.19948235991602,1.19171923894673,1.76610877817342,1.26655001178226,0.90314739065723,1.04658200131575,1.31167233764743,1.40254546625381,1.79294458368965,0.908641271911906,1.57137262952305,1.36243098258167,2.33979549066931,1.09454297562076,1.70813676027797,1.39763861963568,2.38794974953118,1.30256029483333,1.18813407166282,1.4913660027481,1.08410656878811,1.36059246266962,1.2424472320481,2.43075421920656,2.16557485584575,1.9540096632453,0.871508854525642,1.13869704004767,0.9200115844934,3.74104762834479,1.35577053346492,1.88658770095738,1.12438757576593,1.50134896969331,1.52627449540729,1.30968520420968,1.49160423560087,0.90399893492964,1.23225216195614,1.08400189543668,2.0658758040353,1.82344893759205,1.51152932405111,1.14272522168306,1.31541065994973,0.848150987196102,1.98128579130128,1.83977060639367,1.09655238635547,1.31116978538171,1.12019944519056,2.30524200130339,1.98472064901267,2.3320331509832,1.97405430616715,1.55091963075103,1.26369672573572,1.3571257648316,1.59860231847404,1.3698304419268,1.20655140091609,1.05878518058092,1.7240758947964,1.84042134139385,1.54867946676969,1.53478182100756,1.63345474501677,2.10440381205525,1.72495591848651,1.55679344395844,1.15146613989049,1.25545524057645,3.02347615635546,1.58604424984924,1.33700534995005,1.09778944529465,1.25599745315255,1.48906746858716,1.37536304312009,1.6738511078916,0.696337641036716,1.63210049100195,0.716991032278445,1.84718189066125,1.85682094925158,2.08068022959982,1.38537340893296,1.14309531079767,1.36855407761287,1.47520680336899,1.1911250134155,0.711869781799315,1.53958849491109,1.61639651764298,4.12997332976394,2.44745381530454,1.0216380378281,1.67642498923923,1.80700850161226,1.56292182720029,1.2285468782801,1.38978227708184,1.21398807453442,1.40923253775585,1.28122852388297,1.40561355420538,1.62762420415091,1.40950701933649,1.83924288136998,1.50274000730657,1.42636815552387,1.11487079594578,0.900634600230513,1.03513746926338,1.55027062223801,1.40613724578173,1.21328894368442,1.25793868178552,2.34735993108256,1.43597803891676,2.36462547681706,1.16618466388409,2.0846220590564,1.4490793191612,2.1441167542741,2.38135028045592,2.12469744720293,2.71315244929182,1.634195043449,1.44761475859929,1.27141610142205,1.3321584121373,1.04525517714259,0.736921171389001,3.14140968688008,2.11719126876976,1.61622292262979,1.06338569000105,1.40736345876693,1.3251704975231,1.33061306422417,1.18909543404092,1.41717158408479,4.99483733829892,1.53913407425923,1.88464547087321,1.22099637480368,1.65274422323079,2.01509685022275,1.19082839188043,1.32586248870331,1.72650869296711,1.78487767030171,2.09270771440485,1.4308857058406,1.25773963208002,1.12937650826514,1.30020277602452,1.06874299799647,2.10683007307225,1.9015868902246,1.05477520339169,1.5464185530007,1.94419782894203,1.59973116833729,2.47767561635166,1.13678173785067,0.932872505197874,1.55188454375944,1.78218649065281,1.46434852729443,2.06595615235749,1.39263500691462,2.20042768606145,1.84653413156031,1.43632991474906,1.36753900651798,1.09496594702759,1.78584304398844,1.65802363974131,2.14656190512365,1.65839244594182,1.37807291074295,2.09483647943214,1.32546755617173,1.97716066810296,0.982870649797237,1.11260054540867,1.61977118158365,1.64449938379843,2.08129049986468,1.38981390212184,1.40424653157011,1.987943916304,1.3992801281479,1.43399622444439,1.38629682875958,1.77776436747659,1.510034876548,1.52442507203879,1.0108643298931,1.5518181276994,2.22530203685512,1.95377515564319,1.05754131690102,0.998184102913824,2.07724880993057,1.94882496221771,1.49285443615108,1.77173129656111,2.02357359447349,1.46965366692183,1.7756696477521,1.01524169832303,0.92168945549685,2.09221172063299,1.79528556191712,2.13509025256776,1.11782734569731,2.02536538966581,1.69389292159726,3.28958562533101,1.51118622191659,1.02072221735876,2.2927950674482,1.13858772169006,1.45685810872709,1.68598850520078,1.96432662424992,0.996181719098867,1.1951523481242,2.84874275892956,1.60912809514674,1.11104927804281,1.51110760691355,1.08563323395146,2.72249276574948,1.17944435522658,1.50737713551761,0.989569160451901,1.38174840943176,2.3956484098937,1.44750620798187,1.44361123532421,1.13790837529527,3.096944931034,1.05582393672011,0.95180740786394,1.56551564219672,1.09996882172225,1.29218832592115,1.38445211829834,1.52986518373303,1.5796745524465,1.93925816590489,2.32885424670381,2.29675594027891,1.25993849305366,0.803287009812938,1.28943785041061,1.61458343196842,1.51426023864612,1.43332828780849,1.52308200766791,2.45929871635562,2.05388033667666,1.8465587332251,1.60466040826392,1.49244562403136,2.82567517035348,2.11993948964999,2.09954647786024,1.4459700114842,1.16791626839512,1.64618368646726,1.29297038301872,1.50059517591518,1.04699136298557,1.28862841561805,0.887468837385043,1.38920798618834,1.45359199575717,2.31394543028911,1.56723507146094,1.62590514117977,1.30873103145881,1.33719008244171,1.34766880047253,1.07622750706568,1.98535688335783,1.21519701233255,1.69156194661946,1.48332872343673,1.7660146032048,1.42396794154808,1.71033000535857,2.28923463589133,1.27828657914111,1.34150689113825,2.00573291787482,1.28035317291242,1.61493282952124,1.60045296180447,1.02050362593839,0.924395334939077,1.6331357609088,2.28805795094925,2.1119970617303,1.72409231569015,1.80399670979649,1.22256850655447,1.20233789484215,1.92217336340965,1.6395178658186,0.922447723216647,1.28096239884527,1.7486083114041,1.5456267998386,2.07869752840041,1.35899562018462,1.51067752885809,1.21456050417049,1.61655323396978,2.30177715994628,1.44383763592998,1.4606209922447
"16",1.65,1.99300459669396,1.39209171054371,1.33641753624354,1.49081447036511,1.50741919096051,2.19658059052189,1.84842523328855,1.38878165133536,1.16442773820182,1.02455380315436,1.77934377710001,1.51066970788951,2.71428285804393,3.07306802884546,2.21060629457305,1.35824561458997,1.31530771325775,1.3522914528826,1.65199568112199,1.43547117612456,1.11051527427589,1.30335031601827,2.09619808167773,1.45344700344188,1.32671227154961,2.04520274236362,0.842367075101919,1.67406843614104,1.68148697000972,1.18308451145227,1.30770843639374,2.80946306942425,0.863702515698217,1.08649187471087,2.68863808614051,1.1182822159671,1.17148379558313,1.48268171931871,1.14601305624993,1.65991657593488,2.05134932600467,1.27948748701823,1.19833625435106,1.50619467145185,1.49904870393623,2.17933541919552,1.20031131753463,1.35316474193343,1.59548733111327,1.8523560318215,1.49067479639785,1.78841686913025,2.09055236929981,1.71978661816368,1.39725963538776,1.66765919948092,1.46448788921282,1.38142108532508,2.27726598220518,1.62104385603091,1.10081261227638,2.28143071512302,1.31165422422284,1.32182493198155,1.03838156342636,1.27306481976701,1.7213039904642,1.91671106951631,1.3671940049455,0.911554682441077,0.992192919770242,2.4255339759221,1.9071017281639,2.52146790289602,2.33581512795619,0.847695642486736,1.38183311482477,2.074194301184,1.23168614667871,1.17873813262612,1.22431817512228,1.57221995248665,1.92958205956852,1.91227288607728,0.802117754742997,1.48900570931988,1.1700765781615,2.08372929907537,0.868706767707292,1.76819023057412,0.917585631672112,1.74807662624204,1.95012167783888,2.41848652348058,1.32338832935528,1.20443883010279,1.62300487222773,1.32365938959192,0.891457869723583,1.47324390200387,2.17119300321092,1.71936333907257,1.12283518658361,1.37451862260286,1.38899336367521,1.58170488063733,1.55601809977221,1.07443347208711,1.08955229115679,1.99361015863785,1.0633464119985,1.32808925834946,2.27022224140431,2.75914399323725,1.64033790427874,1.04284622322489,1.32748636340077,1.48834564153153,1.35457305429357,1.5321651957974,1.2740356737563,1.89381444764016,1.58419809239049,1.58917239552183,1.89322904889045,1.12710601095765,1.56056148549867,1.53473300884548,1.22510000223286,1.51949306005227,1.73421899644094,1.0185059780134,1.22174454244236,1.40416639752353,1.63662273927905,1.20452408455489,1.26205042149087,1.68106362597666,1.44093916254356,1.5708448641361,1.68403672678664,1.77154402465951,1.95157892820806,2.17492162353035,1.20167588689316,1.7616506304191,1.69507985724153,1.36177256087671,1.5474205233331,1.06209097702136,1.46660753701179,0.93306929105793,1.62785160506133,1.47860226240296,2.03329213888661,1.19083936177885,2.10112887993115,1.49455842812367,2.22406878016055,2.99015299477425,1.64150006489621,1.26249657698102,1.41305114643517,1.28375885109232,1.00873943769806,1.48663689131617,0.858805044762645,1.18169230854746,1.67640223094615,1.5743763442037,1.87883422129901,1.14475695956474,1.18238141528528,1.39567983376948,2.2346933816262,1.212500440757,1.77596598494984,1.4280408656574,0.979788700018301,1.07094849624759,1.19192509287591,1.46997526286689,1.84290487702244,0.937045565608639,1.60360758737501,1.37377322239079,2.63884794372588,1.09117681095566,1.7543050739911,1.44619823268043,2.62487608571751,1.40983411841033,1.21890727464004,1.49721751753031,1.11631204488195,1.39852796596823,1.25712278242746,2.40414560339221,2.21474556283028,2.13871238986725,0.773786686235768,1.37123999420944,0.970098113618088,3.89219535494071,1.27402161756201,1.89396212549094,1.39189992715482,1.4920558180357,1.55694263437979,1.35130542238331,1.5466157587647,1.08316997339871,1.1068353999543,1.1078590516799,2.20608287413639,1.58806027035247,1.50278884498844,1.15548335561344,1.34412209080671,0.909646526946755,1.8200702056467,1.91052523925482,1.1015495738609,1.3845661290345,1.18877325190919,2.35287555123803,1.98111354181015,2.52123802302645,1.99946262750533,1.60373204478074,1.2825287518997,1.39725232705396,1.6172259874023,1.25706651544941,1.32014176210919,1.16915811019039,1.76897568559813,1.6874571164521,1.60607263765159,1.76081915285336,1.65809996567784,2.22031645467939,1.75904265429888,1.55771849842428,1.19285297668755,1.26331448899532,2.95110700477362,1.66076309271048,1.35858764414029,1.12004382578677,1.23557739811806,1.70447705309181,1.31602806526559,1.7322506593735,0.706345411673073,1.68709064277099,0.746151560018495,2.01345239157452,2.11473960466636,2.08223410897093,1.40246772935235,1.14330918428225,1.77808777832162,1.31212026138815,1.26742133277435,0.660027870138272,1.81296441778584,1.65123467708314,4.39932805669342,2.70286723946083,1.05857007416644,1.48662675599099,1.79649635999716,1.75250453159066,1.42603543322447,1.42295535772987,1.28147353018079,1.44867628240091,1.34380985152647,1.43972202574137,1.79672925250403,1.31371814781188,1.91316914494324,1.58514063046218,1.46348526816151,1.13141309138233,0.960890516890552,0.983790985555867,1.64602018019496,1.46139788199933,1.31128073973395,1.28535400216025,2.33565125661903,1.65841357974257,2.14488558177274,1.19160975811615,2.16085190745668,1.54945523758578,2.163927969929,2.47518837207391,2.68834162531918,2.64337086620634,1.46777333885852,1.46736156712425,1.29007644047493,1.35384238028217,1.09923358955352,0.789115880418169,4.82503421149856,1.92394793375269,1.69608906973008,1.10781352064251,1.38335976565157,1.47905331648311,1.25090687256565,1.16978239104332,1.53875427133476,5.35759123776517,1.61474058260056,1.73830189267998,1.35573143510734,1.70716644220163,2.21783896130379,1.19944041689653,1.3994193578286,1.73459996509378,1.94761561266299,2.10002203187394,1.44866874001413,1.28591944242447,1.19140501467565,1.34645004497375,1.31745235342836,2.12654080789794,2.04747183066206,0.971527405910103,1.52267035035312,1.69824814125708,2.07354778299374,2.54445635399267,1.09825816386014,0.952822387389653,1.58459039684511,1.8341071531387,1.48156627277115,2.27108950105258,1.42705266910858,2.05053443290513,1.73285335485892,1.55053427755876,1.41082257403546,1.28129175171792,1.90091223510145,1.66899364250106,1.90795029673595,1.67709345202144,1.57388999477709,1.95682802237301,1.45115277159061,1.9114747935573,1.00527579419366,1.04152886343444,1.68154442128212,1.92015649424174,1.97144040680853,1.45460055849801,1.4365864968254,2.03670068283486,1.41435744713689,1.48143810861006,1.44128983662637,1.81174251524236,1.56471556305113,1.73188872143414,1.03326324557673,1.63944322957187,2.40203624239416,2.00459008676443,1.18057602088385,1.07778793909775,2.0853722629641,1.63424903271615,1.50810266649266,1.81373196077388,2.09952259045879,1.57793963485646,1.47205493648611,1.37635008954614,0.955017580088366,2.11634268896451,1.87524397064678,2.20909306769148,1.21181964823311,2.06384958023208,1.71740993831021,3.35617119886575,1.57304766809848,1.12297850325005,2.19428082583456,1.09617358365523,1.48634106714225,1.7555738310544,1.82616384337578,1.17588311902954,1.19994667851943,2.69086364024576,1.69791785212816,1.20875203981215,1.60367186161628,1.13461538852573,2.51257534244887,1.30328589756844,1.54782844623265,0.993482568653272,1.4319196299764,2.50357165240714,1.40224840318824,1.47831622726337,1.15609859788948,3.5321428361882,1.04193121618614,0.997227366892279,1.60599110231704,1.1585016017725,1.51513594517609,1.40931603083501,1.35048439265933,1.6711781389197,1.81927102625507,2.76507833419734,2.2553376622561,1.24554608124317,0.880479397285319,1.25311412497582,1.90747908316727,1.50263958257887,1.32796864792362,1.57859614988144,2.6482318305904,2.14757422574832,1.93230594977068,1.58356662019968,1.45022059974794,2.92101808151108,2.1212812315191,1.9507297723498,1.61296405321601,1.19347129946477,1.56075940385836,1.40480424532503,1.37635293708341,1.09925021422493,1.39191947130334,0.943260274704261,1.44751652852794,1.56628327140444,2.24147575047053,1.5337551009347,1.4639355633532,1.50103753500468,1.39861894702585,1.41391616838398,1.15136608381051,2.06880975582121,1.10277383362924,1.70564735351301,1.49724796414093,1.81028658194454,1.43119960952662,1.74064685021632,2.76906632919604,1.29569401249468,1.40986517621023,1.90916252706651,1.34892631897217,1.53693465934658,1.80614639727053,1.01615316738945,0.951296984135739,1.81958670548636,2.24276798553961,2.30393172420089,1.61646473244124,1.86414040675636,1.34343860299152,1.2392312930293,1.95863001077513,1.67516299729528,0.937365834216525,1.30585289910618,1.91156257247198,1.58523246506319,2.12027017911522,1.14142116030321,1.54393673473207,1.58819873100803,1.54877053767739,2.8434532520336,1.51108008710894,1.56005634951193
"17",1.7,1.8867219340636,1.49497877180867,1.39498174168845,1.48139989907392,1.51490662601898,2.69648771216794,1.65518125513435,1.41724102658241,1.29852341195872,1.07776240417297,1.78987560888786,1.95121558184913,3.36559282955365,2.85475965475846,2.3151661006903,1.5023589777612,1.60069243880249,1.37286400740445,1.39488512032434,1.44328450074421,1.14150811000051,1.3223289703157,1.70932549025756,1.54951523388597,1.34366630229487,2.08600072114562,0.980543038746235,1.70091499636949,1.69403140489853,1.32018103376827,1.34476189591255,3.01842531902032,0.850967858027076,1.11307547983467,2.81456372424615,1.17422133472329,1.21980029626171,1.5081022379134,1.33806278888293,1.65870995434704,2.131753378994,1.30067761577306,1.21493328244481,1.68237514040996,1.41759149125816,2.21883102993043,1.22757187554248,1.52166102965751,1.47262618686198,1.84201677934575,1.51789770320528,1.92358674112106,2.22831852461221,1.50547571030248,1.45932735599765,1.72390976756892,1.48552983865041,1.38875212744804,2.31096117185849,1.6616711344703,1.15196248221579,2.22299497582645,1.30856764199067,1.34895228014624,0.969212148873098,1.36799064601948,1.82368492060565,2.00342283218825,1.43821308844634,0.968367585669557,1.12400808747605,2.63526395223331,1.76714543196734,2.6532660219553,2.61625709297839,0.846753841760404,1.37360101509874,2.48307242857861,1.15613708684775,1.34439461471381,1.23063664422623,1.3756058111106,1.97228856486813,2.00440162046834,0.833123606140384,1.37447484673526,1.1700765781615,2.50955722885694,0.966324454610762,1.70455758714294,0.932358879871771,1.77471879494485,2.18994217969763,2.33888075493976,1.38353024253129,1.20979961855817,1.71827891237593,1.34524324780966,0.913366477638187,1.47324390200387,2.34280596020231,1.61673195131051,1.15529952236946,1.4009707212337,1.53421843212125,1.67146432737087,1.62175201254258,0.946546648857819,1.16209534931615,2.35452141956444,1.07522223239205,1.28322474133813,2.48937331319405,2.95891719566797,1.6957671527428,1.06103519050071,1.30644954956273,1.50408536546553,1.37334318766704,1.58733371566582,1.28541249082855,1.96663778004174,1.49622637772479,1.74086445287781,1.90328280758841,1.15136070491457,1.59772682308244,1.6091777588367,1.24271202010829,1.61988220974668,1.74077724695592,1.02255474870833,1.24684243954309,1.39030639053507,1.76062824038078,1.10323128347691,1.45543112814372,1.73207736101085,1.43142044928212,1.5543001899137,1.73409229224374,1.72763020326709,1.96319019587476,2.18037897891897,1.1855604357557,1.68961215166191,1.77326015708315,1.35657374495193,1.49011456831594,1.10202066035798,1.55379470906656,0.958233230608432,1.63286701963114,1.4056627489459,2.20105135299773,1.23220473606402,2.21034994172825,1.78260238004771,2.06933274784756,3.29093605953258,1.49355982379711,1.28082851766337,1.45875730485207,1.34383518940296,1.03719642943848,1.48627728998251,0.877314969393497,1.30717615826855,1.64762893493253,1.54624744290809,1.76581711434328,1.19533771191251,1.30610919265764,1.45752061345675,2.31368478138858,1.25024293369985,1.79307564344986,1.39933711009549,1.08658628718228,0.997577473323251,1.38816538080008,1.49120014294737,1.89148986738876,0.987823016929416,1.58601457800452,1.39339983180618,2.40867865645391,1.11204308668787,1.90691763466834,1.46407863952153,2.71252095441621,1.48949433539916,1.26456884767031,1.64293016983073,1.07195387755044,1.55937116539094,1.33013184867871,2.70276037022869,2.16049172090119,2.07006480535669,0.777517205122975,1.38246064058218,0.979944060493651,4.44075658811134,1.51754062896094,1.88922252109695,1.25019088709439,1.55097991224994,1.60717049051982,1.41841329694503,1.54600342044381,0.974008413154047,1.35441542178728,1.17757213359561,2.23664055261442,1.92456593348898,1.2907643231572,1.19077482371321,1.37764628150126,0.926789572600855,1.93257881706681,2.16102555260189,1.06802348644845,1.47026754625855,1.20301231165055,2.83618378801154,1.7660307687802,2.55853718420204,2.04132720620212,1.59679401530677,1.29466798697117,1.4931427927862,1.65136236542478,1.19080383396851,1.46862698718372,1.13228839227539,1.7994554837575,1.94093929197483,1.6366146623151,1.56836682682307,1.68329917448938,2.22886729336682,1.89086431676298,1.64411594201309,1.19349546563159,1.25163680252857,2.81515266138217,1.71256922584542,1.44890487364056,1.18923368561398,1.26607320139682,1.77401419900397,1.54934602914964,1.54795838840385,0.766302482989484,1.76834654906962,0.750838769052685,2.03056395880846,2.11339394544721,2.12807160074571,1.45427853483016,1.19339544997106,1.57303161234024,1.53619339473702,1.29403118221051,0.6894843512123,1.82698942728324,1.6814903098531,5.05259942258353,2.62692644957097,1.10877341225649,1.54995046079033,1.79077935279699,2.0168738114687,1.29448954308944,1.39703887465797,1.28640590540284,1.35339326501442,1.57054818850081,1.48501286270257,1.66931209411255,1.46294296347932,1.96713090500292,1.69566979981645,1.61199573234702,1.09737620954137,1.00051250198645,1.05745173592058,1.58017782834649,1.47829985692658,1.20073724495792,1.40072739726662,2.36302100454449,1.71024341934249,2.47309676074009,1.21585017272677,2.00516015249933,1.55801845705084,2.18247549641356,2.56486757912584,2.24659840172174,2.80075940502256,1.67551336412242,1.52817139442314,1.33859255707732,1.3806460753182,1.00934033138116,0.815788195226291,5.14057001454399,1.95942136342588,1.71621335797269,1.15478206327027,1.58853111191344,1.54372581572752,1.32843431910429,1.1981395687754,1.48973755502246,6.26222805922702,1.6485342852031,1.97568911184734,1.26390860892656,1.93157899382252,2.46252434155678,1.12980204290898,1.43723242754275,1.8281237533956,1.97662723319665,2.07232495881636,1.73238342622138,1.3774028567744,1.18569814350146,1.465648001596,1.14409296372387,2.25866735537031,2.10572728042245,1.09916402511486,1.59077638310406,1.76944285993283,2.24589345731778,2.60657748536716,1.1083249364315,0.988146807597251,1.60121173466834,1.87999579556427,1.58589965391528,2.19984152406673,1.42488044848558,2.10487322661551,1.98749156939715,1.48423830002794,1.4517654679253,1.19491406162333,1.84150249715193,1.79569068780942,2.23813603845968,1.72352846236485,1.48687056197637,2.25478978131036,1.45606556780388,1.97339597168659,1.03609968831164,1.1308046912464,1.62626933203228,1.95303139198526,1.9430043238289,1.54682956264517,1.48504445754552,2.1740356300616,1.4798241228778,1.5285254531267,1.25626499817203,1.90164533442022,1.57325154251569,1.81445485922528,1.0854666800643,1.62092998040768,3.08900208537365,2.06131183311654,1.23744421396581,1.07878174383767,1.80871582034364,1.93916671685256,1.5837738325877,1.83711418961043,2.27477491313107,1.57952725451837,1.64170624630118,1.30971557931639,0.87117692640918,2.96075857503192,1.86636295157321,2.44224093214508,1.21392930886857,2.13617034771809,1.71198496911778,3.69225591535869,1.58392427522228,1.04798570455849,2.47970971120862,1.06707478634743,1.68673873800799,1.94615923363182,1.91741101103718,1.13035189842328,1.25683184734755,3.11989269259437,1.66931454472848,1.26058608368797,1.53690600624586,1.29878480356671,2.92794729128347,1.33040344756872,1.55565355911987,0.97347993516291,1.29768164689336,2.74853722933374,1.55715868450638,1.59213253244075,1.20337502764154,3.90281761249814,1.1118428240893,1.01205876838164,1.66030658026351,1.2436508765585,1.57204405189447,1.43713780959966,1.42271319748663,1.66062506190963,1.9594001684598,2.55729589967962,2.32556080847632,1.29064501250958,0.91396787243356,1.38617559805461,1.76856265448833,1.5912430570296,1.53815182202045,1.48117522882051,2.93413663311937,2.17561983183397,1.99785687080043,1.58510196574628,1.5026183595784,2.61395975350764,2.44467771478103,2.00355559554291,1.57235570454462,1.27702176846711,1.58900550939698,1.43775122296153,1.48714826436166,1.18618481561247,1.32181076521732,0.974704335485501,1.4898321777251,1.45644552022233,2.44888134399046,1.51974601117691,1.55114828382294,1.43983444902652,1.46724808052212,1.36485592152044,1.21144970843038,2.25213001611765,1.3275407268849,1.54237316734606,1.63605809759057,1.79494038762213,1.49275654020802,1.74109421947901,2.60483424517541,1.42664434409649,1.46099965519585,1.87551282760129,1.42093063455327,1.52867630491618,1.86009010172885,1.07323837015338,1.08576841537687,1.54980443585032,2.31262450079276,2.42644949054593,1.6810070737583,1.89677979933896,1.34513521345886,1.30954717248426,1.93721019918104,1.75429888234292,0.969150013219668,1.34206841349054,1.94662145479095,1.57654791689384,2.17907540092034,1.17230906907725,1.91446203357115,1.385676115626,1.6582359349635,2.66381522193315,1.57739375974884,1.66177303218029
"18",1.75,2.02936012027426,1.59486465622366,1.4734535958632,1.76839350360183,1.7679940437473,2.4639249945342,2.01409832685956,1.37594947170655,1.25823315114134,1.22962858286519,1.85292490063658,1.72849388575564,3.32578060561904,3.20383841494375,2.74242642616756,1.51843137845897,1.60987856329305,1.27653748481082,1.6476796849345,1.44307314412302,1.18946136706496,1.39986318694673,2.22409887990604,1.31910719851969,1.39350756159322,2.10337546056716,1.05144957959883,1.70138588007127,1.73929357540053,1.28422168422133,1.38566009694459,2.98671191250828,0.939205330083286,1.11431253945348,2.90345995710949,1.18640436500472,1.28554425934605,1.58419302131886,1.32803919981201,1.76964702005839,2.73218527067239,1.27751625962847,1.22981105925574,1.53836235139547,1.43894567169277,2.30763090043907,1.20592568786936,1.48219749067658,1.6800285377737,1.88250081827374,1.57350835721299,1.89308926622117,2.33597676713261,1.61290509205972,1.50446864276475,1.72020345804543,1.5986606933183,1.38157527982212,2.66047763556553,1.72270458926805,1.13946058847562,2.36900584502376,1.37307672608822,1.44385095393244,1.01340993768033,1.39817525852059,1.83842797290097,2.10923629709907,1.50709480518466,0.97238120199593,1.10801094793492,2.79827387282991,2.01759826932734,2.5019821350874,2.92575649469681,0.920121115327825,1.37797675717382,2.29333787504567,1.29129050780899,1.38932834452982,1.26328856801009,1.6082887069015,1.88397853693751,1.92897844057492,0.855421406524909,1.54265204469302,1.09596611106625,2.59107960685895,1.04251336322257,1.78405030991908,0.95093500208169,1.77383626341248,2.25854165814735,2.35314722708167,1.39863572543713,1.13823689584793,1.87509375889388,1.34908151074876,0.927146549548378,1.4791981335338,2.25702096323263,1.63206659195282,1.2695292566674,1.46023845646253,1.45981050479784,1.65929042203427,1.69736882362424,0.988704033413383,1.17018928222851,2.39790636916889,1.1212594578178,1.30978504037665,2.46619291921344,2.83096553348873,1.76395543599812,1.07901713985697,1.22448090918533,1.69682062548977,1.37439504939705,1.66444268909951,1.36881904289702,2.01624700675806,1.59229047593284,1.50588049844705,1.80101651117297,1.1902936138671,1.72609396622492,1.68117995382172,1.28609987178883,1.61131804150248,1.74789021464464,1.00832991100377,1.34652579193918,1.43093832437068,1.80431958030519,1.25620292329017,1.48800571441561,1.5475312143961,1.54233914375784,1.77095701582991,1.79206596176374,1.80455008080323,1.98172541359027,2.20557433669429,1.28567762287953,1.59424037156218,1.92701752440954,1.38585916025608,1.587444582006,1.12334822407231,1.52921136808188,0.992635991171431,1.69079746543956,1.53274990743681,2.15798120721088,1.28677187887832,2.35203921467521,1.79881465255948,1.9838905680397,3.37506713342179,1.69026991595833,1.36758416449935,1.58393004707407,1.32686119620205,1.11460702951918,1.51779315825291,0.928910591324346,1.3107800888106,1.71649122672635,1.56209569425522,1.83127039290127,1.16610590863918,1.34390237353317,1.48540171375647,2.21740175955982,1.29316808449611,1.84311836552578,1.48822097673216,1.10069586388875,1.06079385049888,1.33316849376481,1.50667208272009,1.92734086874744,1.01928352323623,1.59969177294605,1.38422477499842,2.55967406891771,1.13351131468771,1.82542326879181,1.54645111971564,2.79600934374371,1.47717483998987,1.2586462078316,1.5927671559629,1.12527972058863,1.53152056733828,1.35961197437926,2.27942998910953,2.3232668616711,2.3707149416922,0.840693899196991,1.41368852666779,1.05759932576081,4.19500695396777,1.52372640306111,1.90170482765955,1.32232721178375,1.62731427863581,1.69038230315186,1.50164528397559,1.58073731764893,1.00592440776819,1.36461437482551,1.17991910196322,2.19928610171702,1.6601183346949,1.62271106813632,1.19216882681102,1.41034604104157,0.942315959405716,1.92860933218003,2.11083408640023,1.13818625053926,1.48499199430339,1.224479895114,2.37808260110646,2.0817051100068,2.77045425463846,2.09359874482865,1.65019585892133,1.34421665359747,1.40841068251785,1.79528389511837,1.28121326948098,1.49630650969931,1.19366764435748,2.10014696816317,1.747088660933,1.65190292733893,1.6022895289463,1.69691084329566,2.21513243406838,1.80440350478176,1.75956067152899,1.20411022079358,1.41568867881609,2.51396958867455,1.72338349488151,1.45973068343879,1.20675018730924,1.3098267096579,1.91388030792193,1.57465635269008,1.60730692458055,0.720096145362471,1.98118332711988,0.761000245617488,2.07641707511491,2.21879900746975,2.14471116157377,1.50901070070967,1.18271351168414,1.64385343091356,1.52671083248938,1.10343264737465,0.832015484526458,1.89468062069677,1.73590612738573,5.28245979610737,2.75805117431822,1.07557667276918,1.58057249491928,2.04348855038828,1.87103683206694,1.48404931580363,1.49270387920753,1.35576637268879,1.54226563629011,1.4982089261749,1.50706744524552,1.69694036985026,1.34806395572686,2.1643865286782,1.7770684609093,1.57047472563918,1.13042859490213,0.954754917242639,1.12651323083465,1.63054058583865,1.49072672106672,1.32586900303493,1.30316201940951,2.54066304367482,1.72120623500053,2.24924576393573,1.2329545457417,2.39206455477076,1.61449699855676,2.31785807614424,2.61431995865017,2.77631177799185,2.7258918099699,1.54951023080648,1.60770745902356,1.35666135433606,1.39654399652612,1.25619550757959,0.851419520980312,4.70981072192949,2.13297145086078,2.0238231101851,1.03495151620992,1.84489630953207,1.32070082694074,1.27753743221899,1.22290169953605,1.61955156841853,7.63399318368493,1.56688900551913,1.68113273506618,1.32359276268804,1.94253016137378,2.50697476104689,1.34463991658351,1.45521254495064,1.88182238250041,1.97051736118593,2.21124923709141,1.71968966883492,1.36459331356694,1.2297494336416,1.54370572180264,1.20870901585302,2.30293000551833,2.13041368937817,1.15702093576605,1.58675977438377,2.44272430326617,1.76326472830527,2.5466656278558,1.21348405581835,0.992940194116769,1.58574772101447,1.96974169665691,1.72168173927647,2.22071167330304,1.47888668335008,2.25638899950103,1.95413085711112,1.60594274670563,1.48039847100535,1.17589444327024,1.8751632249476,1.80624759928785,2.18647299364917,1.93573734192235,1.58927828153579,2.06982249697005,1.50479587799816,1.95643421678325,1.06968574509588,1.0809520687522,1.73695425146803,1.92858137831109,2.01954917471195,1.55477149497976,1.55592976209828,2.10121414753108,1.58426164135027,1.55789565032952,1.33209039863931,2.08195974553401,1.55724585361602,1.77776662354214,1.10414551566814,1.67177621847596,3.21703118806476,2.37119316321966,1.25742553607195,1.13262175794319,2.11024245457062,1.70081488758697,1.6869162950509,1.93315149061598,2.30974024211688,1.68061685912352,1.62908026075917,1.49511208755588,0.911948585334623,2.82008244528728,2.01162993076791,2.39253191975045,1.23009648245928,2.2184519904491,1.78721101831445,3.42944571575934,1.69725114461465,1.01252463245109,2.48358160010391,1.20311123931391,1.6346738734624,1.87352615527424,1.8708709467137,1.16488889056757,1.26894555453746,3.12416039103805,1.70288582797521,1.28294045649221,1.77232647633449,1.31733772375033,2.77802792734572,1.39045941750361,1.57655090638168,1.09690983858358,1.5423521709358,2.45063996633836,1.52738316218037,1.50854862202943,1.24420477205086,4.20272954245314,1.09394191094114,1.06700205012357,1.7248121517134,1.23883302051033,1.37111475057081,1.68473764815894,1.4291026936884,1.81480137814417,1.98138937684386,2.70538268031071,2.34165852436546,1.2307747291601,0.888443763058763,1.31407704598891,1.92973446184354,1.63239416242326,1.52998587211764,1.56228592611776,2.78484725074067,2.19059749166747,2.06949503950805,1.7177861921062,1.48889955692433,2.7195076483407,2.44794985442635,2.01710888356769,1.70524339608385,1.23936870380255,1.63211086126056,1.50600722342307,1.44537017842321,1.18411546501421,1.47790132104905,0.886183330017664,1.58757662985426,1.61802953290916,2.46181713484447,1.58267362880428,1.62457205958103,1.52462036175818,1.34669493433396,1.45582772591595,1.28106903056437,2.30206890828155,1.31327159492823,1.892343871903,1.62894867396973,1.86553416654836,1.85740687060927,1.56747387444711,2.64903824403907,1.43185447356873,1.48214595917132,2.01488696066382,1.43196958256945,1.62718712245982,1.88652170531919,1.08784343015756,0.968045111239205,1.85320206686956,2.14694196830311,2.91782516494506,1.60762079071076,1.97490292855279,1.39868535077467,1.34149035953431,1.99407054554666,1.77175957814353,1.02174450855713,1.36896277523204,2.08946684323427,1.68347975381913,2.23465494376833,1.16129092903366,1.93202281337707,1.44137796718537,1.69535689377159,2.74260390048003,1.66980992339971,1.73874810163259
"19",1.8,2.13327706915154,1.41817812684523,1.43681786036285,1.50268306365817,1.66049921534872,2.4437271202715,1.99407324489941,1.44265396026875,1.26452385364296,1.21375033945157,1.72996156850761,1.95208797306543,3.65764525617539,3.04484946457095,2.3523050706252,1.59105404769803,1.76211736641567,1.28970280263028,1.67185426538225,1.45966805554706,1.2122976338496,1.34028552627288,2.22167743322812,1.58552536053286,1.26343104512397,2.27323561913982,1.05042031594121,1.67940331228072,1.80543098325756,1.43284450730938,1.35290541236563,3.11456480684034,0.913663726634139,1.19454023283757,3.15248723804963,1.17510691181114,1.51639687737421,1.38581779043097,1.44818881153623,1.61778098747119,2.1959881455089,1.4155163851106,1.26947731973499,1.60588538755143,1.43862561492587,2.73340182810059,1.2566754497583,1.4444154512323,1.58342267416546,1.92747736447281,1.59536327503895,1.87281420616799,2.39278204221009,1.73879286996123,1.52875610063845,1.75295522972333,1.56388582577826,1.44890190910663,3.07577401605453,1.73768231439005,1.10096481324689,2.52400980276332,1.39944467270583,1.32401178371936,1.14604648674925,1.44768057071926,1.83725183308497,2.11671495660317,1.50942771563554,1.00653956213636,1.17088197676065,2.92293360501985,2.03307162532737,2.90885727466611,2.57305687192798,0.923392897870745,1.48723240783597,2.28064190952722,1.33761297908768,1.36884803699805,1.30973857485976,1.66950153288094,1.89766567903821,1.97868172881698,0.93130316433479,1.51417551036131,1.17559917577847,2.66500260323384,1.07478391074905,1.7682963130608,0.961001810844147,1.95099247216626,2.31162601793914,2.80461461862504,1.34820211752622,1.25975953189423,1.75542327332761,1.35642464976538,0.910638381964469,1.49179206171495,2.2930590369538,1.62185830758724,1.32789813868966,1.45848439837592,1.53006223969268,1.67101105771211,1.778778696133,1.01802955908561,1.25570118292767,2.45604240003638,1.13091722386013,1.35919445395363,2.48861732511666,3.15682763316435,1.81254453911552,1.03165361024184,1.40669437072675,1.61559376011446,1.36423525979466,1.64155915061376,1.39350753665804,2.06014539409436,1.59241173536346,1.83772069191035,1.92608248351321,1.2374522727835,1.66959588675476,1.73499337006914,1.30673509881741,1.6346535660598,1.83811470842201,1.06770597205612,1.27543112705756,1.46257440848192,1.84486738496152,1.26740909938686,1.54783399304498,1.7675436999916,1.5494083816185,1.8171463480901,1.74770939028875,1.81925878212319,2.08415693466684,2.16287830027068,1.25966090234534,1.89152068194052,2.01098810723083,1.4411627001366,1.62838232300291,1.16048694208523,1.56929784614967,1.00413358350866,1.79695573993888,1.61075671678216,2.37464361139439,1.31885754088899,2.48612115257154,1.79805689281663,2.03083505122359,3.56869574359056,1.49114748705229,1.43265944837638,1.61162438652269,1.36727512585526,1.12719424979991,1.58764380364631,0.907001733431454,1.35141221867124,1.70419362688092,1.71716400489309,1.87986088461702,1.15500215166238,1.34895857460784,1.54794740610525,2.2882468982956,1.3171416458502,1.8702081012175,1.6057260925883,1.07712696058756,1.07934139260075,1.4451271625666,1.40339888311384,2.07313393785816,1.06805885107357,1.65529574537849,1.40089363828816,2.72916608300372,1.21705815643052,2.02933980488126,1.47901162223354,2.58743834771192,1.72556565663847,1.22738478799963,1.60656022322313,1.11951840879875,1.62641743376355,1.27773338921584,2.70258980952306,2.68876140057356,2.28491968538058,0.878693134356818,1.44534050542852,1.03501467336876,4.97099567862703,1.55307060086621,2.01708529223716,1.31112947242672,1.64119382509455,1.7477920322051,1.5287754997332,1.69145576994292,1.08373438918159,1.38111046092805,1.19000137657923,2.29773525597438,1.68817403429359,1.60187698444409,1.14690487767516,1.58139036772716,0.959476470153897,2.07638093268044,2.30180755686887,1.1684540730733,1.5073225259432,1.26869406150733,2.79418849825757,1.86492045087014,2.39867039103963,2.0442259825803,1.71171507250763,1.39072814825677,1.35696877042717,1.76347343057205,1.43892154927779,1.48656736413444,1.2294000886702,1.91984510095201,1.86438082659194,1.77332410007996,1.56335535442922,1.73334210639114,2.27759181991317,1.9362672057354,1.69873554303293,1.24189584531943,1.36845613203545,3.10229552984963,1.76927596773307,1.48792487391405,1.21857233162182,1.3419126479942,1.93003028844952,1.425358266649,1.8757914335212,0.755847769229965,1.7678853165383,0.781780456721036,2.20917820232264,2.3296666619857,2.186500584647,1.53531566206884,1.21132474491472,1.69089704357474,1.58506162675548,1.16007220889967,0.847500112838886,1.92542277120362,1.77225999361778,5.56998416272812,2.571450407284,1.13670393435161,1.56003122374082,2.0548151607554,1.92640542675134,1.47467933646583,1.68279410657301,1.37888403264917,1.57085455451471,1.49138990345308,1.55611419246727,1.70470903587696,1.38189965895454,2.18408560645986,1.61988752026068,1.72322755150579,1.19754773770952,1.03773080821047,1.10063050179254,1.75649980660213,1.67834652033245,1.17997254695929,1.332947292649,2.50024122422707,1.90149348847157,2.29221355281772,1.27279573367441,2.17265104973182,1.83268226856806,2.43362947471976,2.63569002894538,2.69200358743785,3.36130959774282,1.58044677265331,1.62276880502975,1.38010997381759,1.4563875015153,1.21377077887883,0.880737414721889,5.67835691541168,1.95003024749062,2.07234053798705,1.13554860899306,1.54764178059587,1.61043603639324,1.38413688235845,1.18139188104518,1.59906728207323,8.36828198134586,1.53410838107544,2.05663902438847,1.3330490805448,2.18226991837469,3.06610422831431,1.24761820443608,1.54578084832821,1.95517262278686,1.93813236442045,2.24742557085638,1.67831227345641,1.43346743465032,1.22198940006282,1.59242841863153,1.26106439252327,2.26186379951064,2.19107159498853,1.19209460031178,1.58884188776354,2.56419046009653,1.8780977698444,2.8612850554262,1.25266750554341,1.00924290266558,1.6213193758579,2.00180277448412,1.67310248554026,2.48216446483718,1.49371851000182,2.5104113311716,2.02980391298847,1.51598191497674,1.5898427981336,1.30034166972978,1.91643253139838,1.7673858090121,2.41298852956509,1.80366029826474,1.57255596122115,2.30825924508609,1.58615783449094,1.95261958124702,1.1695329789246,1.12286793383798,1.69329573169158,2.02692321094146,2.14660660208909,1.65469283393883,1.60464154651611,2.3935582490986,1.54852788448449,1.70542830134119,1.34856194842022,1.96496813918341,1.59705896127832,1.80339585034931,1.07486627081768,1.82522151422152,2.64134728103974,2.39953449282386,1.26881750587204,1.27808142896133,2.13948672166994,1.7581026059445,1.71638766926434,1.76821517436942,2.34427533615379,1.7878888706004,1.90291047419642,1.33047740637941,1.08061470051665,2.39298223504888,2.07302526432303,2.57994512369477,1.24733242897567,2.23531183879155,1.9130260088174,3.68728547616222,1.62319670392084,1.0694537914046,2.60995685008587,1.31634951484453,1.70555598208577,1.65610561872519,2.13241186771212,1.21695013953528,1.31833088808644,3.20721139672419,1.78296544970496,1.28678183609288,1.6897366109348,1.37894994983582,3.0251121986426,1.42682485835931,1.59924754480721,1.11312681715112,1.54778544421914,2.49794078356521,1.57120454235191,1.55381874571615,1.24153962389621,4.57622751947161,1.1708542506241,1.00830114547034,1.87624202075138,1.26707296374915,1.4106150565657,1.67709414326551,1.46892280269118,1.85478117943382,1.98575214018333,2.82828526176909,2.52867045796282,1.38726293870032,0.918794524266672,1.48888969022673,1.82768891365622,1.68757499544128,1.5350049661898,1.60499690356608,2.78484725074067,2.22979688800605,2.0647354809216,1.59475990938609,1.71983111712286,2.94793957511616,2.43757368167406,2.16377764008405,1.73118461429235,1.13661035967501,2.07271785635889,1.59617855478555,1.58802142553268,1.20858840623809,1.37781050267269,1.01478897993435,1.51884807467887,1.49544293010819,2.67361046488806,1.72583751046003,1.60505486703529,1.46356353535648,1.42029474674398,1.53227174248294,1.24656015480162,2.5064853095483,1.40886315496642,1.91221666732027,1.62165906193063,1.99708680600527,1.97221144372374,1.81203670595236,2.76953563837651,1.49275363400793,1.53948823679213,2.13842381431918,1.53348054012895,1.62935298900968,1.93590135386633,1.11814583730745,0.987094664052513,1.82893736496438,2.41649712163822,2.55480641243545,1.73961998097516,1.99875401711418,1.32247638902886,1.43408264303052,2.23639785305037,1.74688744680283,1.05921702873599,1.35280681983182,1.85566914390288,1.44374347529004,2.28585593178062,1.39943184647913,1.86200131841753,1.57235554739793,1.65135573010785,2.9962035313375,1.68419953079175,1.81300344126617
"20",1.85,2.04902503192407,1.47517394051616,1.65613520467008,1.65007548692062,1.69032122611891,2.93385240723892,2.12028232935861,1.50063079665778,1.26273947645128,1.26732973260452,1.96697141283787,1.93762201018123,3.81033693585563,3.42995346437553,2.65742603522016,1.66521805404057,1.58523307144527,1.52401077074293,1.76538136143823,1.24519729191434,1.23131737306462,1.36204772203849,2.3718464725586,1.41867870506924,1.47566554849631,2.2950959381821,1.08139661756203,1.77393441004988,1.83745619237766,1.44723361070607,1.35480391664382,2.73372412191653,1.01068150905745,1.23813486022344,3.21735212561362,1.19615959896758,1.36035824309837,1.61815647082597,1.3573018750772,1.60725164565787,2.82060896006857,1.39025348298471,1.32956086278879,1.68740220881431,1.46228577563745,2.28098317094921,1.27204825553693,1.59682825710513,1.57867763365454,1.97967467401107,1.59830527987916,2.03059783079204,2.21370971106508,1.78133952471913,1.61452355727567,1.84670113682925,1.66737393530695,1.44798984397274,2.94624993322457,1.75618406010182,1.23363746000043,2.45971524323466,1.42718722409192,1.46232396515291,1.07623918621475,1.50308522297454,2.4756320019995,1.71796695992183,1.52877505824653,1.01684892534929,1.16926829499701,3.13242192818527,2.07547256109149,2.64973898951996,3.18580822446589,0.939254483142112,1.48723240783597,2.38507597052452,1.38529651818367,1.40619065506342,1.31944718193213,1.57021312960059,2.17083914861682,2.01694655330975,0.966945010197606,1.52510421004685,1.12223956538374,2.7770240653249,1.10630905818325,1.82082620305837,0.96777635012891,1.94914372291105,2.51275744117495,2.57839333753816,1.46317302154086,1.30732592177857,1.91435260122172,1.37888360467301,0.98559713724623,1.53577115283027,2.3978548342742,1.66858631332208,1.26592938532174,1.50279716448719,1.56421199705183,1.73030670103426,1.94702514642937,1.02779884774601,1.26311462495587,2.56255143484019,1.23844742330603,1.40110482748023,2.50314462387994,3.23720902723152,1.8906973860881,1.00074965206171,1.4195702072648,1.59374727750649,1.37699239954544,1.67740369128776,1.41505406875531,2.59368628126449,1.42069160129468,1.8270885250659,2.04187399356443,1.18774713245338,1.74556690863793,1.7385455929711,1.32212608066201,1.67105412277242,1.84625579421354,1.08879354407507,1.2525191469106,1.64547764904231,1.71765626024266,1.29436737359958,1.5220279772464,1.869558686351,1.57035198836814,1.70907205564589,1.81189164814046,1.83805344631401,2.20151303914149,2.42929271758875,1.31007503929247,1.80479922958711,1.99612667565114,1.44007563729079,1.64160775019791,1.18504974689504,1.58243790408964,1.02952188889344,1.78207364268652,1.55891140666425,2.45661513924743,1.35473649176894,2.51665626002053,1.8865739969751,2.11837945967709,3.40230462462941,1.7276749561445,1.43116431142098,1.63578706939359,1.40277907819768,1.15574286829583,1.6399378304974,0.980233674804746,1.39765774246042,1.8038600132047,1.87977795461157,1.98086403721763,1.16834568354279,1.38655037802108,1.55370384730212,2.30721408503496,1.37359101037754,1.91871510843873,1.60544806608787,1.15157093466939,1.05578899148316,1.46603851465384,1.42358429940963,2.0568439843598,1.08619085021684,1.65943169877726,1.46515144514074,2.85061047552311,1.25955366957982,2.05324181840899,1.51102740614621,3.03446882727451,1.59626954950186,1.33822005759118,1.72383521500973,1.18418466845488,1.56853966506364,1.40343368598272,3.10421802465279,2.56183106595592,2.3763593750398,0.908707368500343,1.48255140928972,1.0353660010398,5.06195118680834,1.64136839580855,1.97648384782399,1.31338463031626,1.88448714046978,1.78536210175333,1.52730713442544,1.91055368804899,1.02666794547456,1.39514285306796,1.12657450228767,2.5111964005195,1.72432981997561,1.71085646584848,1.29794096670886,1.49958433315603,1.00543733593497,2.12761537201596,2.39383641034018,1.23865438070891,1.60869098382204,1.24181827462216,2.41770744771167,2.01740494857567,2.57131659562485,2.17538850513149,1.74590441853485,1.39871790927559,1.51921603534972,1.83645649764474,1.28090633212717,1.49656373123989,1.22839753624456,1.91133861337814,1.86962844262116,1.8121903419798,1.63122886804406,1.77720235838554,2.30469432014582,1.82207905269603,1.73495067008835,1.26223665693124,1.35730479783376,3.16733796990997,1.85022825049932,1.53045086441993,1.24473954933276,1.37279306919394,1.95383232810682,1.64149415032338,1.68248787580548,0.799491805483537,1.77115203790048,0.778265945053786,2.29984835978255,2.3635659815593,2.38750663557799,1.55173430591328,1.22067853056532,1.70245166358851,1.6519437473062,1.36338105131709,0.771407838594349,1.99819938014387,1.80798600229494,5.63939320909595,2.7960384330284,1.16848087953661,1.6821969619442,2.08429702085839,2.09846916638872,1.51535203971678,1.68127033722863,1.393809960455,1.58140914045197,1.58023088312667,1.55368233075774,1.77055447212732,1.49400068678684,2.08449776845246,1.84073537509821,1.65101579458859,1.22726089984374,0.987581331094523,1.16581529976606,1.74000658861265,1.56740536164405,1.32057661163404,1.35627054133487,2.57272527279608,1.83485796840729,3.07103312477005,1.18354029782774,2.54003453891221,1.83232877027316,2.54389688991994,2.70902533595113,2.75449535678831,3.42675756474985,1.60726375725017,1.63321319824915,1.4182793634508,1.47636774661185,1.148097817425,0.923851030160982,5.95559478945527,2.251644393508,1.88778374013024,1.14092748488893,1.59891823816772,1.55817759063723,1.52939674298005,1.25848379564918,1.68801695668749,6.43325374200078,1.76438615388233,2.00689289093118,1.38871791732232,2.08776878701997,2.7036696349507,1.26953903162789,1.72464929031145,1.9583078529618,1.96271564882855,2.31091242319998,1.73894826285933,1.48063123163563,1.28098141106972,1.59610868319033,1.36626267707934,2.55401291363192,2.13055996555059,1.12937415515078,1.69942342540346,2.56517586773829,1.94854162581491,2.6993394834453,1.22841517436811,1.0702771174301,1.61765018977747,1.89378468990842,1.78053937082802,2.39526109349564,1.58744814809693,2.58053006613165,2.03318625826305,1.54784455774216,1.55230556298835,1.29126766213527,2.10024541433214,1.76544662243812,2.36277630865194,1.89466907494023,1.5542950806686,2.30160788935096,1.68169555718688,2.23756417612443,1.11813066082499,1.1465362262636,1.83068494074268,2.07087484159032,2.31971459293383,1.7009085703668,1.64580936114657,2.50209623050011,1.62381331692343,1.67594613974196,1.41436148914619,2.16435575360049,1.58030145535818,1.772399670656,1.17908095358237,1.9860467443338,2.70367050895813,2.51879651069562,1.27980552723824,1.27863655864115,1.92960323579494,2.01631775475868,1.70240135733132,1.89568070056232,2.4312116327787,1.84612873188943,1.8049019585726,1.45620381703624,1.09682144436764,2.41932257943268,2.14239409598836,2.59816156566244,1.27011063086529,2.38297426447487,1.93620198886981,3.81835450417721,1.68976479756272,1.1943819913588,2.36047449757628,1.33981079202348,1.60147997414579,1.95493075707857,2.1843046882262,1.24775022060025,1.37387576155419,3.51583053537739,1.92602767503378,1.26290639420381,1.79083874408768,1.45797684796442,3.04812525269441,1.41090701628079,1.62274071463333,1.18050788837812,1.547505384368,2.68312323412002,1.640784081663,1.61667656257471,1.30747354860951,5.0442165180035,1.0878358595382,1.09436173886705,1.81424017569781,1.28380627402972,1.65733458291322,1.56001832680698,1.46767229768005,1.9253508390776,2.00924844210937,2.91807056997398,2.48600506665229,1.40113883319203,0.916376752614615,1.5414973059854,1.85221724839847,1.72321480318273,1.54645902825784,1.61987478954924,2.78610366445265,2.3415726573706,2.20586434844043,1.85772899928007,1.59669779957734,2.83101435021843,2.51046373245783,2.15617319920518,1.79940131149598,1.17850604452115,2.14620409440272,1.60179207097139,1.49872809497697,1.22347846050691,1.49737740999049,1.08887818624825,1.45690184995025,1.75401118511737,3.11320726224435,1.72024761333387,1.57882862960753,1.41795224990029,1.64368054125385,1.56540595224532,1.366263949177,2.47196550565917,1.30812738915045,1.81127590283573,1.92436865190759,2.29428545186146,1.95887310751359,1.90136867529875,2.99739173410834,1.45914388734496,1.57609943959501,2.1867143351324,1.57572286616719,1.70363482383582,1.93436758883478,1.14311740765048,1.02833251108742,1.86689522008291,2.06020562668541,2.71580756832799,1.86140901456582,2.01910884362372,1.41465044807203,1.38413447476181,2.18100180044629,1.88468043359651,1.1151432551246,1.38448813241797,1.92670791210637,1.66140778692094,2.35087042682454,1.22258962902648,2.08391503480884,1.50607865630158,1.75788010384152,2.98143800520374,1.71445383126901,1.78335002069761
"21",1.9,2.12563550686202,1.5981655528534,1.48500560632824,1.75104750541129,1.60271892504889,2.61764793167322,2.12537676129981,1.52133680971067,1.3092113839174,1.30126340511828,1.97162297846331,2.08832767831587,3.87280289065734,3.49426786421498,2.59874958874134,1.61201268650413,1.68997448203763,1.65772736817823,1.7904406500738,1.53524232184908,1.04836143189711,1.40888594690482,2.014851344669,1.70113065195165,1.47993523750162,2.34488904308335,1.11053868268832,1.81949186499299,1.98278642675138,1.47338460406081,1.44759348781733,3.01448996513394,0.952960104512575,1.2420492265892,3.14881280593947,1.1636664871073,1.4120839936168,1.43446349481123,1.52118584516904,1.73896498090835,2.81022173239469,1.4053066039351,1.3410763792249,1.6092308779751,1.52077569268982,2.53442484286844,1.2487944681861,1.73330558890273,1.64782163356938,1.93141098664572,1.68410413526571,2.04824685648286,2.38247048145193,1.74710122580537,1.64765748703051,1.64628712562951,1.65858736252833,1.45402781656075,3.30866409294628,1.76633327000742,1.13882893267476,3.01472863757502,1.44736439151953,1.38540342497951,1.20114627412739,1.56283688235138,1.94293520436642,2.1591563372129,1.54113066870124,1.05401243219224,1.29920758193158,2.9416568250878,2.03528314816142,2.83994927832408,3.26237802023005,1.02121017301315,1.51606101283081,2.91489679437323,1.2603801384255,1.46814110182694,1.40855068804123,1.56760253009027,2.2335605386482,2.00012601269812,0.989434257881096,1.65074736419974,1.24590726062739,2.82863777354338,1.0204909855072,2.15464333429198,0.985444829644657,2.01758883548416,2.68391821453815,2.83574454598414,1.51196963741094,1.28180687787813,1.92786511415042,1.40147264003483,1.02280261855546,1.5872386552261,2.45572071317159,1.71733931380214,1.29290498789002,1.48041915206481,1.78499784480949,1.854753037974,2.00110192414842,1.07510194706547,1.27717987465543,2.84278209423071,1.20662288162791,1.41673856102781,2.51038210197342,3.13805781531051,1.90507391691339,1.1145986685019,1.38148828798034,1.67715097054035,1.41829951688179,1.67994228644916,1.49294393418832,2.41597728255854,1.51226709010946,1.87955669047298,2.30538191257399,1.20706872280284,1.7857827296777,1.80247686397085,1.29116029693825,1.69221442394686,1.89634867751776,1.07097654590795,1.31910573840154,1.54048778749065,1.95375821965398,1.33758287463341,1.43093365959582,1.89864155143804,1.76882431668486,1.72185711881666,1.81768479250272,1.85865589022908,2.18619657374795,2.23078374280671,1.32902558164385,1.88900423978272,2.23971051222683,1.45879484817031,1.64359184787287,1.19938069937499,1.67449182482303,0.965150383319642,1.95832123873358,1.5994942907685,2.28139367582738,1.37619877476711,2.6359644988031,1.94461414731165,2.21734446499237,3.9637048089056,1.72110668230538,1.47352019166915,1.71953413346454,1.43124048182648,1.16928347602624,1.68350515224099,0.991912780228151,1.43740216330282,1.82802448892417,1.87204260985633,2.02281532067902,1.23777274134301,1.35039457389872,1.67055517251282,2.46160472731462,1.40931740369931,1.93952138812339,1.66450578694604,1.18442554902278,1.13666064744866,1.35196954294108,1.80932312418445,2.16596521894484,1.10799302284159,1.66644174936584,1.53510151982728,2.99074165265009,1.28737780330367,2.14001512486134,1.47923993722217,3.19217157557023,1.81665710098633,1.2553942515886,1.71000836393563,1.13761557496763,1.5845166186704,1.40631641466664,3.02577348398675,2.70513694787141,2.43272027492543,0.919213527343391,1.48640155580406,1.07027779956197,5.05340747472434,1.68574829253757,2.04275261058934,1.50114470286461,1.64420412017632,1.80891014024787,1.70035423697384,1.77640422609578,1.0594412549187,1.44865654013225,1.16235265639965,2.64527582638177,2.24449110227436,1.4230714585971,1.26511201849634,1.52296737605082,1.02729716765283,2.39862750968358,2.24177063726616,1.26076429225489,1.57417787629206,1.29274970186239,2.49072212650535,2.01740494857567,2.82500386881424,2.1349602039384,1.863269837211,1.40378063073268,1.52054297194299,1.9050410650672,1.30168083616734,1.49924274094941,1.2410938397354,1.9696653933365,1.96553293925576,1.78894755645834,1.63275045829932,1.84675242267455,2.32965788573351,1.85013316277674,1.84537273205327,1.2625935314648,1.37529973429073,3.24894841393153,1.90285215160605,1.50784882478736,1.27798957678429,1.41005081833248,1.97580109998907,1.66026579732374,1.70716226176211,0.842329668854431,1.81344706559092,0.819772229745897,2.29537424467301,2.58196522763981,2.76808175590661,1.45446392065452,1.2490710891192,1.98564661438952,1.54886454584392,1.38251994770081,0.812181174992589,1.90681324406086,1.93716861079237,5.8167256958785,3.09384069950747,1.08728843852027,1.72408568720262,2.14988565416253,2.14464077905042,1.52108701647078,1.68356660998136,1.41312790749361,1.64817598926949,1.58740506607955,1.62990678581841,1.8985418084987,1.44008932604873,2.15200753187889,1.84647595626534,1.67691687288209,1.24739824313644,1.0379183159388,1.12071976789164,1.90338481401379,1.54003742402866,1.32697675146674,1.40537786854054,2.61165926111928,1.98253445232975,2.89484097514411,1.20520854126319,2.62165931119693,1.88355039787198,2.56913303438864,2.72126316742338,2.46730646278172,3.33075777573578,1.62389926460393,1.71274085394935,1.4896566581305,1.50785771433364,1.14345890377979,0.922383115875898,6.04129078798323,2.35137244208736,1.90300187493043,1.14388706592249,1.69148256711338,1.62991030997776,1.60837593697357,1.28492409955912,1.80361067981375,6.86730197847453,1.76391969325944,2.21662508644336,1.4251773898721,1.92648404962439,2.99475370622023,1.39413819470808,1.66357370673146,2.04023145857361,2.12206956669083,2.35966987810335,1.53548354713455,1.52025051317927,1.34378660999693,1.6209957536139,1.35069352921105,2.37394120593214,2.34731491410827,1.13266963123592,1.75349875582593,2.61904710537123,2.01340098559527,2.83802873152875,1.24124255900625,1.07701040406069,1.74742421791048,2.0558237735527,1.66876157088555,2.6396505258643,1.63921593368129,2.59571830983996,2.06983981359561,1.58199819736667,1.5418827490757,1.31933040358466,2.07865283059781,1.8622743082164,2.24823760002623,1.95217033410949,1.62155238547851,2.43674658286194,1.64457571439233,2.36044189474708,1.1578864021429,1.16944318508323,1.87096891311546,2.06566516189969,2.30203150615754,1.70048143800728,1.67395761459019,2.50579412413664,1.68111607093362,1.70575347337808,1.5249266118169,2.40705830777553,1.62440512083461,1.94084307201366,1.1330132031024,1.78695105901064,3.2902011416148,2.38172238638297,1.34839648466553,1.31400448332859,2.48149984858033,1.82036030480745,1.71128003467303,1.9635773958647,2.49021938884577,1.95995729281837,1.85459559223573,1.54176995160378,0.924406213264055,3.28927913308917,2.07363599659462,2.90805633069212,1.28304654303694,2.39129311521401,1.9342988755577,3.92809468706967,1.78357010564727,1.1072919171551,2.68796369738232,1.20938570241069,1.80341352992629,2.00759309870842,2.10370565955037,1.24131216349522,1.36406373160461,3.60221606678558,1.82833363525312,1.40084835214189,1.77589916124044,1.31668427111243,3.96852494041613,1.41312259839407,1.85244847784489,1.06857755223859,1.5686306550488,2.74268546648366,1.730456494706,1.60172018221196,1.31017560798225,4.79602128099686,1.2041964521269,1.15227326605613,1.88541853084852,1.30855102975023,1.66279182819956,1.57793756404042,1.52710567355453,1.92908067360513,2.09347100644966,2.9828395589754,2.62834228379367,1.4305905636422,0.959688001048354,1.36993970966561,2.16709759365764,1.7758561417602,1.58178232102896,1.66999234970227,3.30019607089242,2.45673161483283,2.09355991742285,1.88332081986563,1.59669779957734,3.08633421158124,2.63893020330741,2.2015218336613,1.91102203210683,1.37682143505657,1.85668492354875,1.62088679282163,1.49815410394207,1.26115557410406,1.50592228327791,1.03158144672087,1.65451265335146,1.60921155921635,3.17853340323204,1.73600093695582,1.78188648800344,1.57326797296321,1.45519039285777,1.59571581825931,1.4000578994125,2.76642273708219,1.44538922535888,2.02331210211853,1.8332929054887,2.18246867283676,2.23315667488803,1.97340171200907,3.05997207204144,1.47515939348442,1.59939408888267,2.31428874206341,1.5795240659569,1.76782102212221,1.98691111900869,1.17041669381715,1.01923998732806,2.06621558283243,2.34791099762588,2.63857499053207,1.74071544785703,2.02454072684341,1.40691432258445,1.43864192121885,2.20297851947925,1.96218620180909,1.10705752340028,1.39522809714404,2.07923061893291,1.72305725944516,2.41616508180533,1.31069295646346,2.07139640876786,1.50837352222775,1.81268565409672,3.30506377726015,1.75928573903578,1.80838250228047
"22",1.95,2.32224404053034,1.56654418973375,1.67514450672869,1.86415935514074,1.75513617881459,3.02472108461458,2.31751232626868,1.54985566180026,1.39916326325226,1.25244660726584,2.23546178742319,2.1027601172937,3.96932166771235,3.46902587921726,2.76771627083921,1.6841247855277,1.78422100435497,1.56711424703046,1.6338955076256,1.53325122847086,1.2894298093933,1.46233564917769,2.07860586665361,1.73137449349838,1.47415116524828,2.43249406811977,1.12162172597928,1.86632188147232,1.99885539205153,1.53219120950738,1.48154836088864,3.06999296528064,1.03743988580381,1.20260787042517,3.24833214283238,1.18232434036328,1.47841238719268,1.43082955383516,1.38621066725604,1.97351948073852,2.93103490648938,1.37318641116163,1.36313459371948,1.78515845362087,1.56787268917306,2.7364578802256,1.25926015313253,1.70272879630915,1.69350399781249,2.02948631378604,1.64849712418862,2.17017624135136,2.42079642140715,1.77637362622619,1.66908796777919,1.70649314110978,1.64436689836062,1.50955952966426,3.17996233927669,1.7957834304301,1.21154078982886,3.06362705907397,1.44591397398763,1.56069193018717,1.14183523210557,1.55890924003103,1.98545126799215,1.80438306619544,1.73826123020249,1.15470781197482,1.20497631755192,3.0133905030222,2.4076270540428,2.94875688131684,4.0612348504136,0.975871935536807,1.61666526800428,2.74059532274566,1.42456039502762,1.46662330302396,1.39980280082381,1.72857754221311,2.05387102366863,2.13313753231552,0.999970298455327,1.76464019536479,1.3062757651999,3.00432318980793,1.03480369249866,2.02876414007814,0.94399587152847,2.11583060756296,2.4577601915109,3.38041248445296,1.52674345231287,1.27889022122206,2.06459860418872,1.433898378173,1.05546525644279,1.60063219216069,2.46226428303348,1.71071634107179,1.27839743809474,1.58096634894844,1.80651492885832,1.86804195096907,2.03597762038891,1.08126965904948,1.28769337951296,2.77470483492527,1.21958547802631,1.44602834977253,2.6053429163126,3.31902925799107,1.73709151572816,1.17783461297651,1.36761359928402,1.74842435640092,1.56489950147641,1.99199203981396,1.37431318600842,2.62252448952708,1.58136590908366,1.88467429145561,2.00486382910926,1.30984507346755,1.97677235310594,1.7266632751787,1.34319422877576,1.61703574187024,1.92880444688316,1.09820137525825,1.35851293748976,1.57503757027981,2.02052813868177,1.37602684969791,1.65099530517335,1.98972616074403,1.65272659888548,1.80804491697829,1.99216652592934,1.87401663093684,2.48851348219455,2.22810335478103,1.4305716806935,1.97771883937376,2.00904039663971,1.51559245740307,1.59094268556447,1.29745783385941,1.6607903130203,1.06138846965146,1.81846646724933,1.65956378356591,2.39833126305658,1.39404335570899,2.72818950261174,2.01006048747799,2.36336713257795,3.36873443727894,1.73972209270586,1.53434840984686,1.64192593925229,1.56201228835375,1.19856601763225,1.67561077628745,0.960350332629805,1.45235294917934,1.93421433593473,1.72809704236566,2.27874170800003,1.35844562820842,1.3968123900308,1.60590505077206,2.51055793790437,1.4561136269185,1.97481270649024,1.70216316255715,1.18536323166908,1.13221974798449,1.4051285370517,1.8230951889798,2.57190620673429,1.07582308102992,1.701251286047,1.57296312197326,2.99337093030261,1.30610377568309,2.10017789303004,1.5216004757963,2.46686638257968,1.81190416188369,1.42767842245949,1.81298256695253,1.19980292360328,1.61909171329463,1.33933237279239,2.94367506402398,2.72322600289109,2.41951886884906,0.961806040858145,1.50750756583062,1.0858496883189,4.91374720975181,1.5104375754079,1.9939922989802,1.57827401970218,1.68069301330847,1.86054212618396,1.67651714250686,2.06117199511445,1.27002590790241,1.33405037375201,1.18948567463724,2.52747306525588,2.30319749071344,1.45592291230752,1.31790184991598,1.52201078924218,1.01798296522985,2.25403949171697,2.52719212702669,1.28474346233546,1.59111436848423,1.38991300473178,2.68829128746315,2.12322341667988,3.04018237160337,2.23741828005262,1.91725522414583,1.43824509228073,1.5307235154992,1.63459839059838,1.5528611976458,1.54622510285064,1.28898908813326,2.08320271827393,1.89598379315411,1.92561992239891,1.66968702700301,1.85473593026742,2.63395461386546,1.84337988589628,1.89673929685999,1.27131392363639,1.43253036504962,3.4430704477661,1.95239036975886,1.53328427209669,1.26565288861036,1.43291187676086,2.01569716886545,1.68730833615505,1.74085829724712,0.868214016367072,1.87573964335921,0.845218943206217,2.28964224775276,2.73735371896826,2.34406989292656,1.61017013144607,1.19916244399743,1.99850137547016,1.55996379305446,1.43870661223677,0.857167205842417,1.90667577605179,1.98774921485907,6.25294110516374,3.03809184348704,1.19272873915918,1.83748317876525,2.21934385189183,2.16242420468668,1.52399986887033,1.77132934329756,1.42821823144216,1.64882734459761,1.61367902656849,1.70565607796978,1.9286988628893,1.55796117647515,2.16847689639963,1.83384639274033,1.7150875439334,1.23757575841849,1.0372826491996,1.14349018272708,1.93732933526471,1.58749667418373,1.35279805607939,1.43554350399752,2.8278753287553,1.98320329685042,2.51003436900166,1.34920060436271,2.66640879649434,1.92378064342125,2.32660276140842,2.65220696390733,2.62486637917989,3.4956378555644,1.64556032673869,1.75600592947414,1.53961586522083,1.54939865780247,1.23105521923813,1.01385247257322,4.3243906416996,2.35804843257645,1.96901136557793,1.19766096579455,1.73936029027218,1.64836514359919,1.4195092757271,1.52075548507165,1.77761267934434,7.20039251495622,1.8072602189773,2.25830282237009,1.48535718200715,2.05136349346853,3.14809331936523,1.35832737769385,1.76683581347062,2.11523554912036,2.24881686901734,2.52357936344422,1.68433844392734,1.55265651573166,1.36279407430775,1.67396079880517,1.39196356097372,2.44035643184387,2.4574004055409,1.25639775866009,1.65349515640144,2.63045091120878,2.02670849486746,2.97541392657843,1.2753166119754,1.06461314632441,1.81717380055772,2.06829545148795,1.71761122822087,2.69048439852107,1.64822781008384,2.6087791262655,2.10957943899969,1.64096161273239,1.5865872438787,1.32455017610065,2.13074105211608,1.87000501466889,2.48413003028313,1.90272486993656,1.6523052943506,2.51636422754198,1.70255589382908,2.07832130717589,1.26456986792369,1.24421357716457,1.8010575115088,1.95434449170395,2.57145162148609,1.6919611214953,1.7888693443442,2.35394166065709,1.64313077466185,1.81733153264478,1.58754204711238,2.20489791309696,1.69413807863804,2.00976034897647,1.13121551326251,2.09707002230545,3.55185681780613,2.14449266613261,1.34500873002801,1.34038080132598,2.55907209191052,1.93377016720501,1.72358925160745,2.15640459992586,2.5454517699892,1.98866270395155,1.90660490836148,1.55553694985428,1.11066647244397,2.73197897844403,2.30994495288085,2.72890816913506,1.30184014372298,2.46599203041734,1.99832627243525,4.05178381593945,1.83233199897558,1.11996658732586,2.73606339301029,1.25749844735392,1.81641452861275,1.95075008146838,2.23013535549151,1.30634710070998,1.37070864929011,3.88855111006956,1.83277815927998,1.40632185167904,2.00583959659201,1.3882204807551,3.38210652462677,1.37215037563204,1.65103809685108,1.20566092323478,1.56832800415847,3.05434412756585,1.6940566945961,1.72968399369328,1.25802298323757,5.10635285570073,1.2385469947168,1.16549737417828,1.91239101752497,1.38154237309621,1.53564520032828,1.82196721407657,1.75973458954251,1.78947662828914,2.12315572781886,3.06367988292148,2.81092290349741,1.3976019211308,0.967135969894229,1.6238197172163,1.90057492272266,1.81556010013537,1.58980907696188,1.66983945980396,3.50195066213294,2.51618132007452,2.27603276042609,1.76800938766773,1.62636107568682,3.15591809291585,2.62063544780225,2.28103657019476,1.84614112891562,1.42666778996951,1.87697738072135,1.62777760682752,1.54014798997349,1.25636106583621,1.55444738416435,1.07983387984662,1.53863817059733,1.83023478364777,3.19699161405695,1.80396107689604,1.79374508500313,1.57657374553836,1.47690320721129,1.67080219585754,1.3810735513272,2.8533601067965,1.37746235610597,2.07420053933204,1.85196674714972,2.3046618168129,2.24305891657421,2.10764279194444,3.1660961386549,1.51354995063188,1.62735228725719,2.29287070395495,1.63939392048349,1.78743027663378,2.00342104681971,1.20002260944738,1.17685544184528,1.72082792494209,2.58186016274974,2.66141887624545,1.7923247207346,2.17244073660022,1.52497213122729,1.42095897170544,2.49745460827102,2.01905443523811,1.12168015349848,1.48274338156014,2.18870111854425,1.59267817721854,2.58370219814549,1.38275362332186,1.71521112630958,1.70671344577304,1.85323856797121,3.37378262682986,1.67454171107798,1.98805798447665
"23",2,2.42979457752833,1.60589117366336,1.77583601318311,1.77088258983229,1.71111001889972,3.20366646576539,2.23067927985622,1.65874926509392,1.41720839017363,1.37568697832216,2.18262582543834,2.0953527290785,4.52927731484372,3.59780280994688,2.70059827707947,1.61279693892946,1.75353027931292,1.60909088617086,1.86425057852702,1.47118811593097,1.26947538556929,1.40859172361085,2.47903820239994,1.68408126672607,1.54119480735547,2.47979972093289,1.1174400718597,1.87814599428969,2.02828088842023,1.54163580039269,1.42353289438456,3.65378036340658,1.00303385696337,1.27386904174467,3.28734968142928,1.23788214577326,1.65143319481645,1.63340662498664,1.33209980136747,1.74526799392262,3.02538389279434,1.39407994309584,1.4013603330729,1.85374958736713,1.6253285861424,2.87282911078349,1.32512581551737,1.64677191107107,1.74611783586976,2.07919430673226,1.89023739401931,1.94997914204896,2.42079642140715,1.90144599305683,1.62049060644562,1.97171911922222,1.71244438807305,1.46723415059703,3.35542757873721,1.80967131805113,1.32778830825691,2.70554738747656,1.51806313977852,1.60030688157858,1.21758968939043,1.51008864903511,2.55872255848531,1.80018596898489,1.54294871327076,1.09533751245873,1.22865852903233,3.07080638129481,2.39614115700967,3.08562968054954,3.66935145038168,0.995574419093887,1.72740712475143,3.00178032565222,1.36769733542522,1.53718782130827,1.41724850656084,1.65366447529593,2.06707690249992,2.19825981010016,1.00864436561023,1.71627538682801,1.29138878874156,2.69755885085485,1.13510578427157,2.09589065700704,1.05899554164354,2.10216073658911,2.78080654252133,3.33005814837734,1.51988372840729,1.36544818135773,1.96437583624651,1.49564340948319,1.07373866694072,1.6707261009178,2.6310666968296,1.76448125829956,1.37386023018719,1.57354927745162,1.66346892252802,1.90135168563926,2.05069528252867,1.12834741675408,1.32084577463687,2.61712896633967,1.30091751123487,1.49468827853151,2.71790051208467,3.57894893432175,1.97194758055717,1.09965517720753,1.45021669645531,1.75404064347263,1.52480753987441,1.72619210312669,1.54346241380659,2.68617937806527,1.66523198375477,1.92322325365078,2.19398765181387,1.24501355237388,1.8415900311201,1.91265067362173,1.4197165640777,1.79553667678117,1.95906931016711,1.11921829320282,1.37923797504557,1.59055735231243,1.99735966390734,1.42720346398816,1.67534815362645,1.9885795068293,1.75514698596193,1.87449600821731,2.01975042792603,1.89496688985387,2.38805992897541,2.27570621249176,1.45500335357115,1.99574169709404,2.2113062590377,1.45716389234068,1.66173464891179,1.21169574065149,1.81623569165585,1.0756120012881,1.93910076057739,1.64322516458759,2.44624261055613,1.40366822431092,2.86937926619024,1.93497960915165,2.6123407354696,4.44414527391528,1.84687103520195,1.58630397460275,1.80392347081811,1.49403125558772,1.18505045914768,1.6762066833455,0.974874249713108,1.42799371728209,1.98731311372172,1.92137366453794,2.09305784731524,1.36787419277554,1.38751290192712,1.666206356505,2.75175640666582,1.45784588779146,2.01520926968817,1.71840952328485,1.20635280992584,1.15456764603619,1.54413906783459,1.82288860395721,2.56756692719432,1.0007086147395,1.73870442360869,1.59994477598295,3.22702509477586,1.29843963834024,2.25165722511324,1.56552671840725,3.2718368833055,1.59959749282883,1.31647920392765,2.09493473931875,1.28952802434561,1.49106979529194,1.47130457409597,3.17166271824042,2.84245183752927,2.7137736773353,0.963921966697901,1.554731322637,1.10773567915856,5.19754118497303,1.55950557108745,2.03497600629338,1.53754094830936,1.69543743705246,1.88933200081334,1.63619158517789,1.95612225878337,1.13737387874447,1.51716312920535,1.29650009264511,2.60095958267836,2.34682677853514,1.48956524363556,1.3286040912969,1.63217389597424,1.03847296161445,2.37215952638314,2.53746931850574,1.22217814677846,1.9275812750156,1.29561082860188,2.83234398543627,2.15329401137578,3.24607279597788,2.30043735400302,1.82725266029161,1.43939383341373,1.56425916024434,1.97245464312539,1.40594948361286,1.61347261759503,1.28239695383489,1.99252671685292,2.02200158762995,1.90393904670105,1.71640950552618,1.86209496993669,2.57695820757432,2.04205565297166,1.80555759779102,1.29810582436157,1.41409397145503,3.55308365470614,2.05360400001132,1.50576465863641,1.33210830750468,1.46420770931045,1.99605585900662,1.69486658175866,1.77576000799276,0.937995191965912,1.9191319481526,0.8383363050794,2.32728428059232,2.78322248925679,2.42254442529956,1.66594446711023,1.23819126730046,1.92233027268751,1.69270347544421,1.34322171729745,0.910629428941944,2.05923917746701,1.9643342797396,6.36765995192659,3.22821799485563,1.21968081339866,1.79455854543862,2.41670427036871,2.15059523575161,1.30443545306245,2.05904568866641,1.45359474628566,1.69907807117972,1.69457129176711,1.73618468545106,2.0490439955343,1.49453593558605,2.44236870175927,1.86350096967876,1.72344974698572,1.2882175318277,1.05081975729497,1.17099342063148,1.97121300843895,1.84118944609981,1.38856045367714,1.50147950685496,3.12390622958245,1.7930241321003,2.60002751896951,1.36102399196091,2.82967578751617,2.03270633716324,2.55980524648013,2.71261674683607,2.65026356755272,3.38007856140504,1.73480841427837,1.76044088001267,1.50865421943455,1.5519866459285,1.14904396995728,0.953591268215436,5.78574021993037,2.51252072962403,2.0552096936498,1.13642926323182,1.79955564736038,1.68445553728951,1.43184734583637,1.53955759395869,1.81367398281148,7.32574624886977,1.77900784702916,2.26893348236299,1.54235023644238,2.12859016222625,3.21340936145371,1.43878220946093,1.69913713420518,2.26405718127331,2.21458023007554,2.25545899229478,1.94884986613312,1.5551501618522,1.42528227611881,1.67869602203632,1.4254694124425,2.47671943156923,2.5750513762586,1.19330611724493,1.83454132433047,2.76010617292888,2.10190986957624,3.01020274723999,1.27491438332735,1.07429296249133,1.8310240306562,2.19471615731209,1.75394167208321,2.70131614984367,1.69437871699898,2.5504762692121,2.17347204311235,1.71181616104436,1.6308140601618,1.34554726336001,2.13894260950306,2.03068378297395,2.44707611846022,1.98196788453631,1.76280947061049,2.48581256881392,1.72610208380728,2.40396078921511,1.21364728080978,1.23280756059833,1.8511062335263,2.15170326555023,2.25290705775741,1.72439187537709,1.84249140715184,2.51558590081475,1.74415221815607,1.8579818800915,1.5637424875274,2.10798667163137,1.75618050086708,1.80328394935652,1.31867993854751,2.09413848528082,2.85008652977184,2.58444270879221,1.35259667553584,1.33841742160778,2.76534083558983,2.00497050954387,1.80238484701679,2.1412717695419,2.66292047327529,2.01226476011725,2.07459541310275,1.5988709732556,0.989308283693478,3.04507638385655,2.38312487345875,2.76271460878568,1.33886299007107,2.47773760943686,2.00349214123719,4.06019094273269,1.82954773919027,1.15698278834352,2.72833063775413,1.29090225132639,1.90130289583146,2.04617509508468,2.35476757887325,1.35050611851147,1.38980308087248,4.11114454961013,1.91990203021634,1.4456858279921,1.8771713920855,1.53696054188262,3.38122195145766,1.43692010935466,1.65529570565706,1.25549984229371,1.62866597024532,3.11215890845865,1.74199917775014,1.68552192983471,1.34387536823242,4.77503126996934,1.27869890423896,1.18224012501485,1.95424003773336,1.41637538546563,1.72446126599613,1.67330990252759,1.59228243677935,2.01561509247439,2.18542980431345,3.18284641348603,2.85397031597473,1.46092098023982,0.993320369170966,1.66316221803451,1.96666124523412,1.82981367054973,1.59452519041602,1.75539246519343,3.38379821380939,2.48939745442012,2.44896212694102,1.84800812553075,1.6304730260737,3.23970277003002,2.82779544980719,2.2696426014962,1.90458821690658,1.4335322885969,1.89105060819788,1.68310724838891,1.6463812492137,1.22546526397118,1.58450478173353,1.09138820950475,1.77097848775472,1.77702982201806,2.70587578878778,1.83151426796637,1.78951802695519,1.63050984962373,1.7458030112197,1.67260450138531,1.48529464981552,2.77806166208876,1.50569881566372,2.02860362550277,1.89507043420128,2.41335133078308,2.19463256676467,2.19669973361094,3.37997804417249,1.69637184531237,1.51881558364983,2.49041193860097,1.68411190619085,1.75862343763401,1.96857966316657,1.18792328049901,1.19895072103879,1.76412829421465,2.59478902292168,2.76458496518266,1.88664201485736,2.2142034724754,1.590081724939,1.51626609220661,2.4562141207265,1.90195413310915,1.14175305682455,1.52711017739132,2.0779018449146,1.70222402427468,2.61945572454886,1.34535410384873,2.00179891298088,1.48484115456858,1.81217065426396,3.36563582789855,1.83569235094021,2.16930751834921


==> Experiments/Data/PolBlogs_Network/Code/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 3 
Starting iteration 4 
Starting iteration 5 
Starting iteration 8 
Starting iteration 10 
Starting iteration 12 
Starting iteration 13 
Starting iteration 14 
Starting iteration 15 
Completed iteration 2 
Starting iteration 16 
Completed iteration 6 
Starting iteration 17 
Completed iteration 8 
Starting iteration 18 
Starting iteration 19 
Completed iteration 12 
Starting iteration 20 
Completed iteration 14 
Starting iteration 21 
Completed iteration 10 
Starting iteration 22 
Completed iteration 13 
Starting iteration 23 
Completed iteration 11 
Starting iteration 24 
Completed iteration 1 
Starting iteration 25 
Completed iteration 5 
Starting iteration 26 
Completed iteration 7 
Starting iteration 27 
Completed iteration 4 
Starting iteration 28 
Completed iteration 9 
Completed iteration 15 
Starting iteration 29 
Starting iteration 30 
Completed iteration 16 
Starting iteration 31 
Completed iteration 17 
Starting iteration 32 
Completed iteration 19 
Starting iteration 33 
Completed iteration 18 
Starting iteration 34 
Completed iteration 23 
Starting iteration 35 
Completed iteration 21 
Starting iteration 36 
Completed iteration 22 
Starting iteration 37 
Completed iteration 20 
Starting iteration 38 
Completed iteration 25 
Starting iteration 39 
Completed iteration 26 
Starting iteration 40 
Completed iteration 24 
Starting iteration 41 
Completed iteration 27 
Starting iteration 42 
Completed iteration 28 
Starting iteration 43 
Completed iteration 30 
Starting iteration 44 
Completed iteration 29 
Starting iteration 45 
Completed iteration 31 
Starting iteration 46 
Completed iteration 32 
Starting iteration 47 
Completed iteration 33 
Starting iteration 48 
Completed iteration 34 
Starting iteration 49 
Completed iteration 35 
Starting iteration 50 
Completed iteration 37 
Starting iteration 51 
Completed iteration 39 
Starting iteration 52 
Completed iteration 38 
Starting iteration 53 
Completed iteration 36 
Starting iteration 54 
Completed iteration 40 
Starting iteration 55 
Completed iteration 41 
Starting iteration 56 
Completed iteration 43 
Starting iteration 57 
Completed iteration 45 
Starting iteration 58 
Completed iteration 42 
Starting iteration 59 
Completed iteration 44 
Starting iteration 60 
Completed iteration 47 
Starting iteration 61 
Completed iteration 46 
Starting iteration 62 
Completed iteration 48 
Starting iteration 63 
Completed iteration 49 
Starting iteration 64 
Completed iteration 50 
Starting iteration 65 
Completed iteration 52 
Starting iteration 66 
Completed iteration 53 
Starting iteration 67 
Completed iteration 51 
Starting iteration 68 
Completed iteration 54 
Starting iteration 69 
Completed iteration 59 
Starting iteration 70 
Completed iteration 55 
Starting iteration 71 
Completed iteration 56 
Starting iteration 72 
Completed iteration 58 
Starting iteration 73 
Completed iteration 57 
Starting iteration 74 
Completed iteration 60 
Starting iteration 75 
Completed iteration 61 
Starting iteration 76 
Completed iteration 62 
Starting iteration 77 
Completed iteration 63 
Starting iteration 78 
Completed iteration 65 
Starting iteration 79 
Completed iteration 64 
Starting iteration 80 
Completed iteration 67 
Starting iteration 81 
Completed iteration 66 
Starting iteration 82 
Completed iteration 68 
Starting iteration 83 
Completed iteration 70 
Starting iteration 84 
Completed iteration 69 
Starting iteration 85 
Completed iteration 72 
Starting iteration 86 
Completed iteration 73 
Starting iteration 87 
Completed iteration 71 
Starting iteration 88 
Completed iteration 75 
Starting iteration 89 
Completed iteration 74 
Starting iteration 90 
Completed iteration 78 
Starting iteration 91 
Completed iteration 76 
Starting iteration 92 
Completed iteration 77 
Starting iteration 93 
Completed iteration 80 
Starting iteration 94 
Completed iteration 79 
Starting iteration 95 
Completed iteration 81 
Starting iteration 96 
Completed iteration 82 
Starting iteration 97 
Completed iteration 84 
Starting iteration 98 
Completed iteration 83 
Starting iteration 99 
Completed iteration 85 
Starting iteration 100 
Completed iteration 88 
Completed iteration 87 
Completed iteration 90 
Completed iteration 86 
Completed iteration 89 
Completed iteration 94 
Completed iteration 93 
Completed iteration 95 
Completed iteration 97 
Completed iteration 96 
Completed iteration 92 
Completed iteration 91 
Completed iteration 100 
Completed iteration 98 
Completed iteration 99 


==> Experiments/Data/PolBlogs_Network/Results/DataBased_Simulation/Non-Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,0.0958885570937689,-0.113972094837569,-0.0792170165598216,-0.0653492915568083,-0.116659170472236,-0.199430764467419,0.0216805822778255,-0.017501125857162,-0.0210113811280395,0.00370693646796528,-0.0213956193738876,-0.154824889743649,-0.139529632996908,-0.076131935997295,-0.0274414719043259,0.0486580360150934,-0.0175466788225652,-0.0997113119401168,-0.307071497359609,0.00612662451853704,0.0229801277603153,0.114818312025023,0.0461692526606234,-0.119257142512461,-0.00923982668723549,0.130215720805007,-0.0233976624793211,-0.0565701846295344,0.0939241102387551,0.0222417442524166,-0.133091920277592,-0.0794359131691818,-0.0291620978163253,-0.0317635194146963,0.0994193442992265,0.134811425153726,0.0427294140778693,-0.16063824301298,-0.00351447782831753,-0.170496391746042,0.130836697505119,0.236042539468127,0.102902160275205,-0.00869090787752817,0.196760936667785,0.0560457076879966,0.0177790787690508,-0.00634477093613764,-0.15985874633029,-0.0308857617444904,0.00611000305363484,0.14966115133368,-0.0399518873839192,-0.0777745900073593,-0.157461723225063,0.067514629955246,-0.0153020234991245,0.0110076186596454,-0.00542348230382988,-0.1520171149736,-0.0653076813959151,0.210428987149315,-0.194043265149488,-0.12004203934585,-0.162953386819558,-0.0886399246612614,0.248067260228174,-0.00830850517549301,-0.062763758523959,-0.0592284071253477,0.136130503186537,-0.27580258885919,-0.0395536284266788,-0.0563209830924455,-0.106943068005723,0.137843845974898,0.0643546029730531,-0.0573533711186386,-0.0588884924683581,-0.0619969991668929,-0.0150954182894988,0.467520954774018,-0.00800971126412364,-0.263944101356181,-0.0513010664960037,-0.0442453944217327,-0.0658643287512159,-0.0447216056558103,0.156187472992519,-0.254710968275754,-0.211871765198015,-0.0414969416289583,0.0225059889669638,-0.00118480358819641,-0.0313287741502544,-0.139700420451756,-0.0108492774716608,0.00540072671533083,0.0765857570114404,0.0292398412552232,0.0560858231269071,-0.0268547884670401,0.205781523294861,0.0204680597949871,-0.11553152622772,0.124237413226857,-0.189622601330357,-0.00856271497064044,-0.0961028235344661,0.0395577446557086,-0.0426088210645841,-0.126870497005263,-0.019555969916007,0.182297022186191,-0.0613614011817161,-0.096302787749591,0.0403499293670904,-0.136256061282907,-0.0635994063506481,0.152440992818355,-0.202661662796459,-0.153445403275606,0.140664251307697,-0.0084122373863998,-0.0159766627820894,-0.0544968342658482,0.0794380925636299,0.0545109546097548,0.0105378762527536,0.273156763088581,0.138606675792262,-0.0428372951356807,0.0191093898500206,-0.209035385472693,-0.302258482970599,-0.0226760178243613,-0.0282633969095694,0.122175865534277,-0.186980193810041,0.00314570860630057,0.0615308258926782,-0.0314102215732204,0.00389413182464336,0.0610432712688762,0.0515656976063898,0.107859702418294,-0.0912864589983225,-0.131260719914708,-0.0435051054580634,-0.231053549328901,-0.0749716930818615,0.0458515304446807,-0.0702849954536331,-0.107101974930503,0.118246084644588,0.080825999391855,0.0619916824492781,0.0309837673615575,-0.140856080578121,0.0421887140834001,-0.0261848342017936,0.0803493134938641,0.134350744638896,-0.190346628631505,0.0984321918304573,-0.00273645736276501,0.00684345029171937,0.0146890505938267,-0.0254442107493986,-0.0119044449072611,0.127064118971267,0.117487551243545,-0.16391528396634,0.0695334597348128,0.0584441648035795,0.172653873021793,-0.389413681798473,0.107068451811415,0.0213009943136034,0.0569538976752616,-0.00202305404216178,-0.130595231995025,0.0752069400609896,-0.0863339720596566,-0.0374762565037109,0.015666527489154,0.0153913152933112,-0.0323834982096626,0.0339724673325334,-0.0173080601048071,-0.0178309324786005,-0.0246847032519671,0.279106477269599,-0.163147910976852,-0.106136682612701,-0.00894661818387808,-0.205087778602372,0.120364313078569,0.138094348491905,-0.0337796930339644,0.167691255412105,0.203421561570354,-0.0968066434356703,0.0114945631773678,-0.0913234407990812,0.119451445959069,-0.0700711289393129,-0.117032295587569,-0.087182473714061,0.193269138531222,-0.104846439160008,0.0312731859983496,0.149086411726264,-0.0875425753039012,-0.0387564883191105,0.066471605153726,0.0648637197094697,-0.130692259273372,0.0715067213985762,-0.0462960558544207,0.150436089053737,6.36850227795881e-05,0.325014214649815,-0.0600447536144671,0.0470292416837834,0.0403728886668936,0.0834538469029873,0.127344610188698,-0.154796977811952,-0.108900656938067,0.0273324776009325,0.0166760211503769,-0.0429858662328813,0.124380162081135,0.407467944330266,0.0376784847966196,0.0926401161135262,-0.123717642902913,0.00141150537904375,-0.046260481026718,0.154134251301879,-0.0184413280996117,0.0402189045131887,0.0762241561885235,-0.028293317185022,-0.184544285544416,-0.0216128037331877,-0.0910275675097548,-0.269525106010788,-0.0401802113650555,0.00220580707456777,-0.0431606783616543,0.0841289405635059,0.128238792728095,0.226980171369782,-0.0711217704702695,0.104128294101715,-0.0477002192618771,0.0235633231947722,-0.0350560681900047,0.107042082003732,0.0306082049331204,-0.00460958474943923,0.0485770166296317,-0.0229626136892174,0.00233464363610961,-0.129581509660113,-0.088070754485762,0.18985439285449,0.177011617419001,-0.09851216841168,-0.0427805842982666,0.078281362181171,-0.0054988547251838,-0.0143859363370794,-0.101658960185947,0.0936544417392565,-0.0501249160231868,-0.140197199276201,0.190029675537705,-0.0466722600314028,0.0179848473573271,-0.104214057097648,-0.0405188972392784,0.209165463949555,-0.0453699011958503,0.136010603946616,-0.108181506528281,0.116459847832261,0.0483809196603039,-0.121935081686566,-0.168102408623668,0.0108280223293141,0.10712288335671,-0.00681678366239362,-0.125420805344624,0.188721400169248,-0.105811448799029,0.0293188186463105,0.0950321237628491,-0.0421522394261293,-0.0151552390314494,0.133528740420271,-0.0499747528368449,-0.00974720805207198,0.011746153391587,-0.110597935310873,0.0001687897314181,-0.0580189672744177,0.173195114691916,0.170418024826672,0.0158850418505038,-0.033880971848955,0.130165434640306,0.129226459960974,-0.12266928866525,0.0799780576462847,-0.232293363478174,-0.0845052479532356,-0.175713638154919,0.0327626298421068,-0.157982670419446,-0.0799200136539913,0.0619370097601779,0.0923616785391075,0.0750513417114465,0.0688020319566897,-0.232069364296832,-0.311537974941069,-0.115870270345478,-0.142348738235146,-0.0796390651450301,0.00555117015589371,0.0512915388337765,-0.150368719630767,0.0921305523054422,0.140515905296693,0.171862931929514,-0.136093046287936,0.0471273112169225,0.0584116865324224,-0.0703218905552601,-0.0688447736390413,-0.156703674332348,-0.010092082678348,-0.0350575767705095,-0.0354929401460674,0.238321423853777,0.104806541203543,0.161782598909684,-0.137191103506853,0.256669168636357,-0.0709195841238679,0.031644721340091,-0.133020930799337,0.18687469492248,-0.0142133909993147,-0.00393405554862827,0.0613821429399332,0.154472265518258,0.091446328641055,0.126243809913567,-0.0974668395668757,0.170012463410391,0.1502034358266,-0.0187965315582435,0.102693220118527,0.108801874101909,-0.196360038997102,0.144419634700289,-0.137720593322171,0.16363664709872,-0.0657846629429477,-0.00602770277123634,0.0381886190638625,0.0490933782432184,0.0104823378201676,-0.0128754227226898,-0.138122908612805,0.0111402843515533,0.0641276444477206,0.05412522165741,0.1918836207171,0.0762633319517017,0.131526815679381,0.0479899921542643,0.125298743216048,-0.0801791738667202,0.143807441967862,0.0935364024625668,-0.24774016248255,0.0278574925624965,0.00557276941348859,0.0343058367889462,-0.0319597353059808,0.00791878023409284,0.0833438504934,0.114598447238173,0.0152206893223244,0.188410551874849,0.0425973849111843,0.15008082504521,0.0245915753026497,-0.274051484415891,0.0675060743054673,0.159063436117959,0.101032393598494,0.0365342598845601,-0.123458563795568,0.212751635592863,0.0140804029495265,0.0208730706718352,-0.125900929822996,0.032231684031469,0.099293522719982,-0.047948841769412,-0.0974935200125811,-0.20624551101943,-0.0296177813924871,0.23465570015756,-0.00764717495489406,-0.0304099090189715,0.250676771869621,-0.132783803473831,-0.0670577099787307,-0.099107730509296,0.185837538846707,0.113655371996911,-0.116744409904631,0.0885304730944988,0.00734594475810549,-0.0277704004910004,0.0348118739831661,-0.196513461974986,0.0665780372111843,-0.171178225042572,-0.119101694188506,0.098065319444501,0.0761145157455824,-0.0700628790398957,0.0713881574335891,0.183040806893344,0.0199694157815694,-0.0026917009990751,-0.0465748524751596,-0.11100064318322,0.157976308251935,-0.02922064682396,0.132780924299558,0.100362284976667,-0.0453917820849506,0.0323711888429658,-0.0854922433093974,-0.0556901384179568,-0.0514846249330148,-0.0484505597490833,0.0322535794579547,-0.0181890868762567,-0.0830394546868382,-0.150399974017573,0.0690335511729338,0.0790625499165213,-0.0802400525623988,-0.149555488366362,0.162307467432726,0.165754442840521,-0.0778866376696053,-0.0896469511765718,0.153099522437671,0.122514093590864,-0.136148089680436,-0.149596682486665,-0.133504395170296,-0.00693045684430067,-0.189985671875178,0.0316419318262238,-0.0026458979791068,0.115960191904705,-0.219518093337061,-0.0950407852262083,0.0509360937201965,0.00450156877842295,-0.256088718526112,0.119712920525227,0.0699703866102456,0.0786158069113317,0.278084385663481,-0.121663568526528,-0.0403606290905229,0.108527492859297,0.126306453813951,0.132687856820138,-0.0675946322046048,0.131128366557832,-0.186921265823451,0.0294407946071113,-0.131193765744729,0.0392363812559196,-0.0825677902713232,0.205118963356048
"2",0.2,-0.0535910778204764,0.245622863088743,0.350841773260202,0.0771258090327238,0.224242953424281,0.0784171187926275,0.101645825680069,0.359047612461587,0.0652583200187571,0.291554400705305,0.393535829190707,0.13608758857037,0.0579789248412167,0.0470810812707774,0.310191266130988,0.162746606524434,0.246784109135756,0.126079538104879,0.118354459859907,0.0891737499529814,0.241311784554076,0.183068627320832,0.166507453505959,0.150691401253353,0.172551347390577,0.0285624828979191,0.279843448003155,0.213211831090336,0.248013051168023,0.241885771779512,0.22237812020629,0.178213811202702,0.195916578485869,0.334959828653156,0.102381376974081,0.428878091592566,0.121041985746596,0.131037072771806,0.466432223750933,0.00100220542082309,0.213572858732792,0.207913618853265,0.104525639373339,0.232335269803038,0.295127156259433,0.257536612693544,0.224709571656525,0.241244343041536,0.0783335348036665,0.153926329178563,0.192433637233366,0.154519641314497,0.033469500708004,0.227484732329846,0.160368076589223,0.124522685459311,0.116186943501765,0.230466124723821,0.126836203389197,0.129778256902081,0.398571637355813,0.173268843932549,0.0355856154304723,0.0490600703439874,0.0730927537786289,0.15920336578662,0.31024407285216,0.239544772529603,0.195007910580051,0.324264185213793,0.0293836255223865,0.282170461128301,-0.106555821202946,0.149018333257649,0.111785330270631,0.317803853871357,0.263090217980771,0.120662584425854,0.215854522601744,0.190718896329328,0.00949688174955824,0.122787787563661,0.247843234055341,0.533207750452371,0.147613955265573,0.0750220839859699,0.211272017956172,0.395313773761803,0.0995670920727614,-0.0441581755293392,0.0987089730481145,0.313801196418729,0.312645359007031,0.225345086345607,0.237114179101152,0.227331999699289,0.211000145335117,0.121445425304006,0.180817421966094,0.231198857576208,0.158682817046816,0.104258442911604,0.178435965443724,0.454218031285188,0.228057763722093,0.400013931974169,0.00386108179323081,0.122203699768663,0.235973767083211,0.204984773571388,0.196466441442152,0.157375047121197,0.224949425038546,0.19443613973124,0.20333725622098,0.0412238241181343,0.0764909605836833,0.363641150650055,0.145111459760285,0.229782056306382,0.094745949692665,-0.0220040766609104,0.156734442627962,-0.00581172998566364,0.213098469167341,0.24317707128075,0.344883919782656,0.476446061075165,0.369138222649874,0.0364616258748184,0.07031469517804,0.295086152046872,0.166443849220037,0.183560005678839,0.433861855707171,-0.0732624987326494,0.252681248895243,0.256355044702739,0.209230573345969,0.375175090210614,0.148525648514789,0.397815467528778,0.208014017305513,0.272922216337987,0.16970319635258,0.0747889827738332,0.246549980866925,0.241404974544615,-0.0548371698179125,0.16931408621408,0.215208482068774,0.178470467086164,0.179219706860952,0.332044600283652,0.118343873931966,0.253091824387913,0.298577202836715,0.265652289170497,0.108968688103266,0.315856450565047,0.275583081816868,0.168302140116264,0.28059918357349,0.137949407525526,0.286969175266353,0.280207118443733,0.164555185782064,0.143263807548144,0.199522342722703,0.322158095548205,0.345732132890361,0.238662430681026,0.127109203981242,0.301268342052752,0.153922163497294,0.430221325133338,0.211467314159054,0.274111973905505,-0.090601843119792,0.292112068499731,0.196962042675027,0.39147897435559,0.109689199890509,0.0130080833027621,0.00487397479224577,0.201559167879648,0.197702387103495,0.23452883196484,0.223643719993663,0.297323466982956,0.21077251085193,0.214253418445389,0.456474171010329,-0.0308349295862764,0.135615262582252,0.277951603595534,0.11507320839168,0.251805087980538,0.427008943154455,0.323469952853921,0.415448767211545,0.18252269227193,0.299219671508843,0.0705561966700539,0.159701837174726,0.109395365666438,0.197672625337339,0.154053804323057,0.0955690040822814,0.391297713393944,0.189069701752325,0.260015996624425,0.35508866759519,0.0969613100709054,0.106087406088667,0.247882371312767,0.308805449830285,0.20558549647236,0.0721269921207611,0.116806507341869,0.303671120200167,0.236906836399631,0.487556602855407,0.00828568621993274,0.0721612870807371,0.250276337564457,0.28471373427676,0.290224193115414,-0.00119743805894167,0.120795474397043,0.112684876586009,0.254076610843623,0.185992094040221,0.191336799915896,0.581551368713647,0.296736338963191,0.256715092884319,0.112043406268121,0.154413358983092,0.0545392929449451,0.381328631823322,0.158372403831183,0.182550759146523,0.282987988597663,0.235606674759137,0.0181576882842919,0.29626550694053,-0.0861137860609379,0.219896728948893,0.107785725323346,0.18202091659516,0.184244297369189,0.266632753490411,0.302256368031872,0.327913146560389,0.138258727436188,0.157174283109137,0.243513245783522,0.218362700443,0.0873752833937629,0.177181169236158,0.25818418569329,0.336735159168094,0.206515406482296,0.133139923239225,0.197941568129799,0.188146377897024,0.0971962562271508,0.335082550251835,0.416820496365838,0.228152273847467,0.344207657851319,0.134283252001988,0.192291504106069,-0.0290256901791272,0.190283433251927,0.100162216270446,0.1252432141078,0.352817225291362,0.288947923977275,0.195915357645812,0.119701531455804,0.157352074220529,0.344745429883655,0.47982213917319,0.0865140526086227,0.36187019912867,0.197440937357642,0.187285466071083,0.329636972124373,0.114805930238219,0.0541884789653261,0.251945699269481,0.19236775661159,0.24147702202411,0.115403818105643,0.00277670762635527,0.322887908018003,0.178016070785444,0.299188363906496,0.197534287624385,0.135492049947357,0.306585536147088,0.0626326922720779,0.345191818595872,0.0139207370679145,0.244108886092411,0.130019806768163,0.0434168506738138,0.20901251644715,0.278701124460112,0.129036990662173,0.345022868298636,0.281920974094496,0.413891195058689,0.13110906236051,0.0116600125176347,0.333695946530802,0.343978246288995,0.145723121759838,0.131307515496682,0.159669546375896,0.385639533280821,0.167864190775348,0.26041883026065,0.428159140959649,-0.0718195016872213,0.29389833937676,0.0468192246066405,0.0223662024424324,0.109532635184012,0.1068780410611,0.157785248121127,0.274281170079522,0.0559423706986523,0.369314953505391,0.329225410471236,0.0683806791595627,0.302699670852187,0.345288165995943,0.249321683110557,0.262944265729756,0.233988873994437,0.133755169846494,0.174766523109117,0.203345425059911,0.143088136186756,0.386190053961535,0.184411134027752,0.407384647665922,0.389795218391005,0.106318063190303,0.13322835198588,0.225089058474415,0.0629350182601695,0.309956276767438,0.238114943454561,0.398731341177679,0.239749522537678,0.28759382343611,0.299723217919698,0.327873814688203,0.266507971437718,0.0551439594537923,0.183393698252366,0.236031022842363,0.132530226114608,0.262821610428898,0.0379526237327119,0.0183364961126467,0.178162051737689,0.0958314216169758,0.340245089142857,0.189227895635057,0.229138323004724,0.209648760606734,0.217257486734001,-0.0434738209300594,0.154259171844911,0.181891864366986,0.274874771613226,0.427619116680817,0.256273115880746,0.30752047002956,0.302083233230978,0.286981697201515,0.352684301476052,0.262523773698618,0.245739852208035,0.223515107372353,0.0530576337482586,0.20317875226835,0.23382166495822,0.314354687335681,0.268107458383298,0.321207662268961,0.161512787940933,0.286800166233381,0.288313691575729,0.337998330907847,0.262183189621041,0.2463690119448,0.0341053791981941,0.280823288596558,0.338169911775331,0.409097314802663,0.23113414285449,0.308260197793372,0.00167780211012461,0.474512491665847,0.292468421627589,0.422531270205696,0.171118282428826,0.10525801101793,0.302655532149171,0.201946417158751,0.0210944360388686,0.177536732569336,0.229097122888427,0.401371884032866,0.238621821945952,0.323356289589078,0.240764715379983,0.166404484545702,0.0676753413681519,0.0477231331179391,0.311952460967725,0.399014444407311,0.106820411233551,0.161564688690063,0.144861590942476,0.2366973679461,0.191468792823729,0.0962785499229759,0.152467219101158,0.156018777460958,0.202977737601385,0.152875866634801,0.357870683074318,0.205367332425506,0.354909797903093,0.158733607972737,0.350382093224,0.237682936489663,0.172062404669228,0.153299543476937,0.103604768387883,0.267334719966329,0.279407499993456,0.332719281615345,0.144851833247603,0.182934012200417,0.13204388848425,0.186176707191718,0.0418688567704961,0.25965886407231,0.288273687242981,0.269222606102785,0.152960296181718,0.156018349441411,0.00020593783480998,0.270509637673385,0.230683141585616,0.0985660501529776,0.231822112549844,0.202882615663161,0.240143135247782,0.350691280795123,0.130787162412283,0.222659058257574,0.102347839754135,0.158614866948486,0.211793413376587,0.178949259317836,0.108428714129845,0.350973395395043,0.130110380296091,0.29096757735641,0.0385045886045492,-0.00441300325670737,0.233572419096491,0.183459261953788,0.00463949238855503,0.259582030022374,0.202513713433716,0.276780495237718,0.463188492816584,0.163731465945467,0.151147025240207,0.200649894434317,0.339111068187229,0.275316560272362,0.334077741118987,0.118563035019799,0.0551437761522369,0.186180122721813,0.270276745161623,0.115363424565776,0.388189851771083,0.108370017118062
"3",0.4,0.518392612960709,0.183848221575302,0.671729875984453,0.171277204648878,0.485244411867101,0.451749194893776,0.243004469276989,0.229347234507145,0.344121276547708,0.480330971667689,0.376517246488034,0.511695503117588,0.17201391890986,0.45538211305264,0.371627048180968,0.534008351089208,0.269313629936658,0.300666391249262,0.465729195054146,0.416788583384922,0.351300999206638,0.460278330881362,0.356730579152591,0.501554856298983,0.353087951286055,0.384386902020949,0.44612133005696,0.340540793141388,0.419210178511614,0.386640373837123,0.48284941999859,0.315418624130257,0.489830908629677,0.260406329591837,0.48734742654262,0.457803719049034,0.607888547810271,0.238065106855011,0.379270788390591,0.408085643296207,0.504806183012048,0.276574529010637,0.162128637256504,0.45450704501594,0.328791758305491,0.420654877409577,0.447260843068613,0.400297470675389,0.355832492234214,0.227236510514315,0.280106632755896,0.352853256678933,0.427533240639562,0.370602651437345,0.278443624996401,0.343665272027095,0.390354910118685,0.468541947197623,0.403727549072913,0.438775692232065,0.500719037233273,0.314671710790254,0.170857384460331,0.246720038008394,0.376714053200978,0.307535756220041,0.603225806051428,0.323136440969845,0.391273387755047,0.313811702397233,0.491815785061228,0.484501988763353,0.112398707018313,0.387206187358828,0.357602153629062,0.350864903143623,0.519761751079695,0.512974207217053,0.405989448598088,0.409080655467501,0.501709518684347,0.506446405069984,0.365508736069499,0.838981481916314,0.434966432034798,0.475495274926096,0.353993282277361,0.305514333342572,0.480733479155512,0.265877274972821,0.30066185721874,0.718315664917564,0.36211874285838,0.460458456491929,0.54678411374613,0.482948514165561,0.432525044845272,0.343904843691154,0.273847785862361,0.268340354352836,0.377547531031903,0.341004548726253,0.318369156617321,0.606870352640251,0.56255026221498,0.585316834995547,0.352858508877053,0.161884086848456,0.423859004778321,0.354085493508728,0.381072502850972,0.321463782321612,0.228853285920954,0.282985366652568,0.342909419014665,0.399005729078479,0.317779448451611,0.556935734655242,0.445039533309755,0.468243481682661,0.303911663511956,0.343216822835251,0.149336379696611,0.388568265919544,0.400840616631908,0.361503462179394,0.355004646361595,0.609137360627734,0.572122825516711,0.377076889583792,0.380389624453969,0.501888778568291,0.535015983830006,0.380171737269545,0.218848240283996,0.39695396492627,0.299772224248173,0.248116665339167,0.5699972904193,0.501113450819812,0.524818883051481,0.466669572169149,0.433412880066221,0.464089747769616,0.414969926722316,0.458020989246166,0.0931872269370561,0.455149467483043,0.410073758666382,0.399169055249633,0.38735481987586,0.384230772067959,0.342159923724794,0.45286900080229,0.441223209562246,0.479217182712847,0.499060610834751,0.391679817628683,0.333102635518019,0.53172233453106,0.396425054130901,0.397741649614974,0.488057034762743,0.452204722941179,0.458584563294405,0.304278465500958,0.360636884385531,0.443392053476563,0.482067560167317,0.43019828877638,0.49946845876652,0.532009082515257,0.351170625000709,0.512850769125317,0.511009566950057,0.604847540412111,0.541110765253156,0.261952319303369,0.507408587205238,0.434871215578741,0.300360904065511,0.390788812626162,0.476154415240332,0.305897148812782,0.23949806939286,0.488313610705739,0.492471955270048,0.352265197092396,0.395724088907758,0.531298324385513,0.335042752225849,0.656971750710558,0.109448498446652,0.479609884707099,0.409215065746162,0.408422003820125,0.370098819791871,0.464997083740989,0.596127949993671,0.604840062917058,0.545900459732063,0.4318310516804,0.422632659403,0.46538905568119,0.499345044301599,0.236539410705937,0.391873129263048,0.56999005938048,0.479289749879369,0.309864483812078,0.409879986593053,0.430130379222035,0.527403036885385,0.357273924128585,0.334188314557242,0.447154719643347,0.477751689646028,0.350580672201178,0.305896321860159,0.222473866805702,0.362524495371794,0.614971675675743,0.372016346979268,0.410605961918591,0.238823086821088,0.478545050430315,0.36891464932139,0.42553334197771,0.376823497615548,0.498373888502902,0.409068893800866,0.514902711931108,0.391186534986026,0.602828702132798,0.415371259040085,0.650924846368701,0.541904873164699,0.427732450229082,0.411443478498155,0.377390700959156,0.587009330422667,0.403871527790927,0.45678869864542,0.358182213380067,0.358518364409082,0.298430577579268,0.425145573540086,0.294028792077002,0.496625760270521,0.163239834962758,0.493499951660674,0.272411675247574,0.471408983834345,0.538107348885795,0.526397256177217,0.364143479935084,0.508332049133677,0.454884126039774,0.357264231854988,0.325174579904573,0.366233895594575,0.307199948162085,0.621308097719513,0.304104426284505,0.355106426592352,0.319131912391254,0.324191405536688,0.46192750238047,0.460235392639394,0.584865000203752,0.29740970487043,0.331970896933006,0.477217888675576,0.327134107462394,0.132557753794541,0.379242783533665,0.351454104314234,0.253524392216852,0.490889148536403,0.43360806497639,0.42933355018668,0.26645620607992,0.317454404385979,0.519920617661624,0.57626603392765,0.261472417644963,0.306432217210191,0.60806129254756,0.408943533988817,0.404352092490311,0.499194713841551,0.561752431170429,0.192265263610373,0.360976347509496,0.418697457164988,0.261127536416263,0.188614472971568,0.444797414239013,0.387008713271878,0.460095667875629,0.391477012914976,0.311121344083466,0.393730138351841,0.17321802055936,0.590401393285919,0.26678739139448,0.285306424164249,0.329566746246386,0.402642810368831,0.448575272739748,0.419209413216142,0.350079275894457,0.496328274935053,0.563899624676074,0.409520579442134,0.240880580109818,0.459341694483186,0.135519603097448,0.557525369205661,0.447710866003878,0.312954125580269,0.34961634646463,0.31131316388687,0.601910520272126,0.468626412116377,0.553406353369718,0.520418690367081,0.23995780456587,0.238146847100842,0.364953566191821,0.27865092946367,0.256062511946934,0.302970498418602,0.414675805741634,0.393611278828163,0.429737591527181,0.442190884691589,0.400621524047154,0.239601615523831,0.522904969674345,0.397413879831175,0.442682909607685,0.410995431784473,0.40060179634227,0.40595416640484,0.408463696054558,0.27227517428475,0.555453122137274,0.359144607032088,0.433240820302591,0.31358619973902,0.595848821718757,0.311362027503837,0.233184570743316,0.371038475067734,0.548013838134869,0.452440285864225,0.369338662821097,0.555988138482039,0.499531657211182,0.398640025214142,0.511759633379708,0.454229283535257,0.490233177318403,0.355725627628676,0.451207120599914,0.431220538965757,0.428022952071505,0.300587240640634,0.430566347661463,0.402030961862331,0.376746642540363,0.423886391801133,0.311758552370613,0.430925477571166,0.452157336183944,0.540509593723985,0.384744066442112,0.448092257797292,0.418553837496187,0.273720890004959,0.413266123591579,0.668125585140474,0.508425585001206,0.527497890478183,0.658830914821458,0.406142620843847,0.474331950403243,0.467221798934576,0.498652017392219,0.345201094888622,0.514948535643999,0.446478903169361,0.496340054918126,0.45854119202703,0.459534349968752,0.400628544099757,0.549343287527541,0.506058962260971,0.536954607037538,0.475048734131119,0.413480556175267,0.289116679391581,0.437992060235326,0.555330853660704,0.293104318708129,0.718334775374246,0.45536739183187,0.547382091460677,0.682557690224432,0.12694462661355,0.704105852899929,0.457122263645905,0.373148567833374,0.335098281034882,0.555913031224476,0.148088950956528,0.260066293432031,0.410668808523436,0.488857352763662,0.444367062524081,0.464551849913062,0.504729174071447,0.380507970564835,0.327668897481248,0.285903846396346,0.428463817071592,0.551348769510292,0.205241874994062,0.288706537419483,0.364053744886458,0.494966615465574,0.475922119681677,0.413827368581404,0.281951079569745,0.425377357444827,0.320740594721695,0.484978664748406,0.462190850066702,0.457803285987835,0.546814549938715,0.181109612924966,0.568258790921964,0.405980974084396,0.284447378786786,0.353911840638299,0.532432100595836,0.317716029183211,0.503303501899698,0.482101024206405,0.397939957229439,0.358651393403457,0.525745252045625,0.389507275931107,0.302069332519937,0.379462366222228,0.589375418529389,0.548697566887755,0.246384545577355,0.19332114732154,0.363124129506479,0.344622772619207,0.192778351781906,0.34129311083808,0.427223009049647,0.491623241594322,0.368863682344921,0.400926201494616,0.310802278389858,0.45055392224462,0.307024645982554,0.389217038005457,0.372682931382229,0.461719281141763,0.3546084790591,0.341169112755885,0.135379311621772,0.585745047260586,0.539566292822702,0.215075217876155,0.4719445448958,0.425833456121957,0.184751373425219,0.438672181222813,0.339340818765597,0.369737310640498,0.650629314802254,0.464072622597991,0.420559629482005,0.542322300993177,0.576037052325087,0.351748136554135,0.607230274397899,0.236314161005273,0.326458144920452,0.464359260899939,0.401736945091979,0.418332381998239,0.564493533653103,0.555267042811694
"4",0.6,0.435522576664716,0.499661716218567,0.492791588592751,0.763130910292172,0.701184881579287,0.593367714427585,0.752497790477767,0.662124577978843,0.634005570340054,0.574672497158717,0.36712843743901,0.493005932237135,0.595110487272397,0.587413638906241,0.666048157986023,0.71759461864574,0.641820551091845,0.581871091086927,0.865703895251793,0.634859517735598,0.761101044080848,0.490413673322338,0.658260785980904,0.598879726745312,0.534379888086965,0.615341667040621,0.673374880138428,0.545880281345162,0.65176359216307,0.45257604691268,0.744603963815177,0.624457630335323,0.510202954057705,0.454181078850018,0.541086695210152,0.598951084036114,0.514075225031751,0.729158971579143,0.489752899873594,0.647236514702513,0.414323872286585,0.449382735792887,0.511968765118541,0.838181878504952,0.528860410872833,0.577941507549123,0.552532790386712,0.559869571025479,0.557716497647208,0.601054227798368,0.460943410325916,0.819524061077333,0.554236268649295,0.583303456505022,0.589424049301054,0.483624524029066,0.447045542044011,0.633296379368788,0.6799460326977,0.718579728851273,0.642242205629905,0.515619663262616,0.393048450667919,0.771188490408636,0.68122137872849,0.378142144850818,0.655421742076127,0.498420553045234,0.557838495200147,0.592982543701315,0.617076233739318,0.702489003155174,0.601119215560934,0.343847917002988,0.505834975865628,0.783567117475902,0.542798977214502,0.620369148926187,0.549686270397239,0.8126183775691,0.641772958832484,0.666647002512402,0.600954478481693,0.645976689378818,0.669859880377325,0.924797332540543,0.630776393297504,0.528514579183756,0.709813630469021,0.356073225606225,0.561564653585509,0.825756921056944,0.517040392944129,0.609042656599067,0.56107827604547,0.773962496105123,0.701056471194406,0.889645041019178,0.507603096648566,0.424663124246786,0.457070110196257,0.543615641368199,0.491289118069226,0.758614388513161,0.428262252180976,0.799104451665339,0.401249507010307,0.405682205172648,0.394018236722814,0.506223316739542,0.637457939484227,0.616338116446028,0.613487029351064,0.546723286564133,0.572255461369499,0.459874140789139,0.594901639642217,0.799688937107712,0.541664344017617,0.676756142858938,0.370118832364657,0.507607613722133,0.333147014371853,0.580494909543319,0.578012066165986,0.619532481110509,0.572237669859975,0.81117195613882,0.659359830223254,0.681169149967927,0.722162747167635,0.427449425602359,0.672183282279705,0.518820850534901,0.375821511104483,0.77767054145923,0.539477713695528,0.768271585359324,0.835333836748361,0.401550640350769,0.719094067036004,0.667566964625622,0.598175241950191,0.643244651242908,0.713047672240208,0.35591939135916,0.525783363983223,0.604183999664334,0.499366967740293,0.53447138250799,0.622436945153318,0.664674227247045,0.67959128266569,0.58235222270803,0.661508341434674,0.618835334028835,0.839993256991347,0.549065809931407,0.619691923094543,0.644655280238226,0.679736201077386,0.4342409409784,0.667645861752411,0.636718585253117,0.671044190771941,0.582979365246089,0.52205043586958,0.472599067425011,0.65042867454807,0.7393657885056,0.775685751828744,0.557487626444127,0.627648889340597,0.731143172169422,0.814320182059608,0.492477301563751,0.767957242624303,0.572396853590948,0.520454938800707,0.691346986433618,0.500835324792236,0.429365976379764,0.682486606642177,0.354366189776509,0.535592558122447,0.547813008777853,0.641707127262215,0.579764121532444,0.616372177476375,0.685662227417705,0.538473586228017,0.831259824813958,0.472810818113201,0.400384615755629,0.605902594299247,0.543833638477929,0.65272156349348,0.636878606731614,0.854530314836782,0.695027277385927,0.780406978090017,0.767447092631804,0.62220000915313,0.6439407309022,0.612558870743328,0.695319105807151,0.372629305544626,0.631763088885667,0.5750466483474,0.791529177442516,0.635322516084085,0.671328024686371,0.618769179012425,0.539646491692264,0.458255182698675,0.69369146274293,0.604087874866366,0.56082612578228,0.431744464822947,0.591243695355453,0.448623336988348,0.844920936891364,0.537202297482418,0.613300115691035,0.57653984366799,0.663292809056582,0.648098324243593,0.57497440328504,0.692295310466393,0.407351410575568,0.632953775073351,0.580056545390182,0.77558123366498,0.853646735833006,0.846114641107261,0.602723675709953,0.680972020479776,0.610181471545427,0.599780255580018,0.533017668771169,0.63298342219989,0.615414245162569,0.497411593077411,0.607820324546383,0.701477539297283,0.512937884658295,0.582443026460763,0.75296478346547,0.30086220456082,0.71115864520409,0.707744110637961,0.376524894139675,0.592675423429151,0.736141965358178,0.639077608312518,0.54604310271649,0.539807259139879,0.503702094473236,0.762193931700337,0.576968166328981,0.900302610251167,0.562448580750238,0.512000859010184,0.501029720275552,0.548841351851325,0.510733634367767,0.49592247390348,0.657748874011181,0.642143884527307,0.760596018019766,0.431891963284655,0.524257922233702,0.620879541768271,0.595428701556158,0.446735855353656,0.543751522721928,0.579619693807469,0.391342052876559,0.63902105392118,0.528070146784733,0.489806612591166,0.490195639389054,0.672438697620233,0.569572680235046,0.760064798178594,0.500891032727218,0.777054423419262,0.499139080290275,0.580882156748351,0.609739926193538,0.529966162191009,0.491264333525382,0.595231091749939,0.598731563529186,0.444124128045137,0.361507571779007,0.389411325016237,0.568722658021343,0.409920556583763,0.648512355622891,0.562334969541465,0.454012908087575,0.564777419502856,0.428689274200955,0.649089603398404,0.522177937592455,0.557937615561008,0.70825020972362,0.550645961821327,0.852520546416003,0.624865696652912,0.577893766799349,0.647147273711077,0.691390350401939,0.751372548480302,0.43914928293606,0.593731381907435,0.346810708687445,0.645980122296512,0.724404995724269,0.460116245497059,0.794018620753241,0.52068795555199,0.555698396185745,0.668520430859354,0.681973523197179,0.691222723120876,0.469694794440742,0.632044538596216,0.567330838808163,0.59067694576385,0.447774165030523,0.51796988242711,0.58083178373699,0.730794288568994,0.524444959474917,0.343031762500266,0.636989746635725,0.661321533760822,0.67905268733489,0.615442951721583,0.525364003017444,0.646487194326213,0.601648485740047,0.572490081921386,0.584116725305126,0.515329848505381,0.73576005457908,0.497119034125373,0.587190931455261,0.776242477520319,0.444615732999476,0.599343656265917,0.416287711522008,0.595878536455045,0.674305054957268,0.590200227894916,0.673381634903778,0.806980995537067,0.687376595611541,0.747408328867941,0.691773082441432,0.660768863183713,0.710781099413434,0.692451675260947,0.571199014448721,0.610171183742768,0.408416163383396,0.707956707244121,0.568546495442315,0.592718207927483,0.704017637059117,0.574655847419741,0.544724095993039,0.476813338345934,0.647458587755865,0.606740821604434,0.655151276151547,0.529912779210828,0.653507991537312,0.54746276469276,0.735496909752716,0.820269349594494,0.720502231848066,0.709707270957179,0.702856329830751,0.687100249997464,0.702493673111236,0.652563317365679,0.6181599005481,0.675858260354487,0.650675931187329,0.547908950504341,0.620967016201264,0.777231945744594,0.603525172616457,0.764729627400155,0.58036835809718,0.636457442709017,0.721673852486508,0.798792889088778,0.583667075081192,0.72042364270739,0.773459679542217,0.777963941007193,0.53427279888803,0.877148146318318,0.676377607865317,0.287022613827763,0.875761462864572,0.831227938418278,0.635420025798823,0.965102757470019,0.528239857072654,0.737464893322914,0.482523444209207,0.499977112160753,0.650252324425644,0.352952851562863,0.695869229756806,0.666135908654305,0.621670718606533,0.796448721899323,0.562751846972127,0.421137391271037,0.437519485385508,0.712730389722536,0.659272206059007,0.825085791361193,0.489699355358405,0.333208930252837,0.585048289619486,0.711774638133292,0.579416714891115,0.641367904702077,0.536096197086894,0.640813186076008,0.651992121578559,0.640553651167768,0.660419508603049,0.655132644285868,0.62136314652859,0.526530679996595,0.72833475669857,0.497489434506667,0.5914836332393,0.493027414003094,0.690841784307052,0.540778522282422,0.767749694498237,0.63252924944555,0.462685307557732,0.750285975918762,0.596675725883205,0.551809736474783,0.558031841434498,0.707686180898182,0.72920282811752,0.538994686985086,0.521383989904494,0.362634607971053,0.639251778081132,0.538278858064838,0.487238312089043,0.666010310513766,0.716331156698992,0.462355692679673,0.518041148883363,0.571127272177193,0.626407126335275,0.390579513618414,0.577156979565652,0.539174605371401,0.558998127573938,0.550186448928663,0.732353876438727,0.660148543710384,0.637335297022814,0.41429908195974,0.356268861349099,0.560810628277093,0.594114559695839,0.469648524863797,0.649193960254106,0.603945364602873,0.54681310227304,0.644191844060185,0.59157969666839,0.71114656766058,0.642933338015426,0.860874809696985,0.761545111248083,0.758067191615607,0.380317349707943,0.652041732744071,0.563537239708062,0.575222503985616,0.59634872020569,0.657247471728546,0.720586438039026
"5",0.8,0.703009158360218,0.885017247628224,0.761642638801076,0.7363769493127,0.869553179824356,0.909324963184262,0.597006959818301,0.739851408290511,0.896428876264414,0.973806763530237,0.818970078810332,0.726659991280167,0.608908210255126,0.727360274016906,0.690466747664882,0.678549718701176,0.78580558093092,0.869752536857235,0.836677112857536,0.801635530827349,0.660525389092564,0.773337700594953,0.868885766199773,0.777867731317882,0.810617704425793,0.860736807137281,0.981200489587039,0.878676587951009,0.776426867001199,0.743971128099104,0.827384015195551,0.737469713209634,0.79638030180652,0.675227615280125,0.764640361437535,0.947088566752111,0.696045955176789,0.967822610132286,0.662202186385206,0.686301438762816,0.783958090552622,0.702145886551598,0.748409494220943,0.682753735986932,0.930971907626154,0.739660707598868,0.646751149582423,0.604127729480734,0.716677184959235,0.804587476059066,0.96904129876288,0.726995632840002,0.662490763468695,0.705504912247209,0.782351170074742,0.877898751075163,0.695533620074382,0.797693558337486,0.840615108254829,0.819968440085628,0.925650723187418,0.710825184782946,0.665389827460529,0.810599254796633,0.424622227953244,0.82807296494032,0.754316612196649,0.727836250025444,0.955120379188887,0.63504729843372,0.701704673002918,0.754105036178995,0.869247431130439,0.751257611881146,0.891149672609461,1.02239208618135,0.963178094782212,0.706575600883317,0.619197802152363,0.800729754084096,0.749675418890543,1.00041445113141,0.760645791890829,0.918110736497571,0.734327129592367,0.877209967187183,0.853675546030813,0.910964797693915,0.647321797059171,0.914311558045,0.838447149444234,0.937499607567974,0.681870611967894,0.891259933761472,0.967466403734278,0.943875538118077,0.658327298121991,0.890857041426219,0.663064935789641,0.790097198435643,0.974489780820598,0.842013673051181,0.873944934305449,0.760761029774369,1.01671988414822,0.881504397639789,0.597556970807715,0.758002146813361,0.624925665344751,0.669127259906209,0.823829693001906,0.752290792348111,0.627610555399908,0.838942923216471,0.684471462193655,0.706940550792169,0.79465796936944,0.799947275995465,0.957206961038867,0.931169163981276,0.661150018235412,0.728245228109424,0.680058784506259,0.71886036289487,0.863483865786429,0.827669388860138,0.743828907400914,0.915823260990955,0.911630350254927,1.06233759950749,0.750439477201662,0.907242734968105,0.868109490153764,0.641447792833223,0.659375876498229,0.909100443172437,0.862962092999016,0.539008077625034,0.944516413987783,0.935296344969676,0.928863774000484,0.806156516683297,0.808292543258759,0.873790965103728,0.789843116554012,0.808160262636176,0.675425909024637,0.891662346807204,0.837271700211596,0.608392507745496,0.936049896082505,0.752724686187906,0.784838779907706,0.910427515738698,0.818181948425267,0.914273528702734,0.797895097195577,0.691004100537358,0.876823997875955,0.745592772941182,0.814931140422467,0.888369538274151,0.789431259054834,0.804226153639031,0.819552831242842,0.753027974696391,0.787685077940204,0.626035086198731,0.815824857974182,0.806581574227578,0.927101202366973,0.690579791486445,0.708996308758378,0.852454714688861,0.909771124466943,0.947189160075494,0.842417304469366,0.762062722291348,0.725400012608963,0.753535263812245,0.642535381386705,0.669563940713893,1.02146778220952,0.652810419690233,0.817278444693118,0.795533873653488,0.746774248729945,0.712164879781803,0.799497635974146,0.896481621756499,0.764118704194136,0.792367043418093,1.07653060443543,0.894738253952924,0.648191809754214,0.855249868617841,0.854337806855228,0.808553644997335,0.919962470080925,0.933216958390982,0.961530934917637,0.861061528456607,0.863090240625538,0.908703221468212,0.870747245039784,0.585944665801721,0.703002497403283,0.784072705095184,0.872126911478128,0.894148956696801,0.745049791408911,0.785479993723127,0.873224449145028,0.737728094020172,0.70225248623971,0.794648431404046,0.913751067202977,0.852505237421633,0.648550326620396,0.902179739901396,0.831604722465684,0.673840091009769,0.929709365271653,0.801216285250435,0.77860844062309,0.890463437548893,0.682245202731684,0.963663148273189,0.81145602752229,1.03504307703537,0.845820652641584,0.811090322489324,0.838764888023106,0.923829304062055,0.889771066029992,0.790090594147183,0.960110994034483,0.850382621203344,0.790844255165161,0.892369595462843,0.812754266189708,0.806669613363834,0.897163907681702,0.82021083479693,0.980109702070684,0.664095458626701,0.795442831816509,0.953681510559358,0.530412667043352,0.66460505054104,0.895604163517563,1.08658859153097,1.03234194275392,0.87740958831473,0.984721296128125,0.737560904458219,0.71690174836063,0.764369430528396,0.848521966450943,0.830731009950128,0.931899376336514,0.662599217553987,0.762887607333422,1.03931371225112,0.789133728138043,0.607415219399912,0.76729402689719,0.753542214082248,0.921688488949116,0.778029935575393,0.846993962373692,0.714599884757022,0.838798809262213,0.838031910095041,0.656031671263581,0.746118390675407,0.790029015225983,0.627615126497597,0.897947378858554,0.705146191545114,0.587713324653283,0.909150178554517,0.633800085363183,0.6757251495946,0.789919470637723,0.769435645351585,0.96629801967058,0.617089760072956,0.885606203182013,0.891813236457169,0.782869760068696,0.887704694574881,0.750766783781503,0.823761446897835,0.634784648087013,0.733750877796308,0.619249322867624,0.860031774500358,0.610614878658108,0.815042491330104,0.713473802569713,0.725832115687792,0.797052490667582,0.590314267581651,0.808779528281317,0.697342493576186,0.896551738700633,0.790653070965982,0.715051481556839,0.962273649765041,0.866223223944922,0.898110669539989,0.707088703999994,0.735986636314415,0.946763176226512,0.67114858572781,0.908747488755112,0.449384504593326,0.787658570259794,0.949681904641054,0.717271015484179,0.690841525176024,0.77773925993474,0.866523228685777,0.890798401148691,0.891399457820642,0.895117927357923,0.724457649467551,0.730924118444903,0.736167304595034,0.76448300881011,0.714756104522095,0.753203440439068,0.843921154685437,0.660262310550837,0.829505697466132,0.951595080519566,0.838719490567679,0.824793804778028,0.581967213890669,0.732013026433436,0.888321518151698,0.870783319571567,0.833770669972581,0.759484646661899,0.747070524638943,0.875796222780741,0.944390986228908,0.752387783123253,0.795590961903035,0.876644866744154,0.805564506786241,0.68170771707764,0.605803280729319,0.822179195861607,0.863697410353624,0.772660253782947,0.925706175847978,0.806281193053351,0.933651517285507,1.00238219120759,0.703046202363618,0.968350815946668,0.840081767104713,0.832588179478604,0.889768351387871,0.666749628455821,0.798837920688144,0.631824493177526,0.844065067859176,0.876056927033782,0.708367464702752,1.15247356576777,0.787762404285508,0.758368023282347,0.703871927661102,0.856872587803762,0.796729096696182,0.753309336440055,0.617881384414504,0.902807025247666,0.971951712435406,0.913235183578551,0.992918604045504,0.882554977393247,0.909944464267017,0.883500206373536,0.797153152353971,0.899319475020761,0.929840241709584,0.77301975510604,0.753634163324142,0.804028988809636,1.05352169994922,0.77179015479044,0.762637217732708,0.931023036497188,0.97250273206956,0.816296586415622,0.839504226348792,1.03348135308794,0.840488145075174,0.933106177169646,0.986552508752487,0.871282866926623,0.932461982662792,0.876939131042546,0.85090243190522,0.610160157232995,1.16064918015538,1.04290107248378,1.12245719099837,0.834743450228163,0.827486509351546,0.867493988986671,0.632132106219691,0.712075951207031,0.605049100516506,0.837085983571677,0.94763989063953,0.90398794376376,0.882752313981877,0.915812509111865,0.850318852749971,0.70180950874199,0.820259218314122,0.837703025767436,1.00709674124431,0.879800940181006,0.754131602604626,0.566842442083261,0.86155111141714,0.863385741723916,0.801766119498406,0.757725814696,0.760548304398259,0.668939266649062,0.812701813239958,0.805968110150609,0.824709271754968,0.817721208275419,0.820091281177249,0.82295247516242,0.773334205397857,0.833862578630458,0.843706531481112,0.69389835792599,0.714774420463817,0.894507577542209,0.979998613950627,0.737982196933851,0.785492717102359,0.935261220418324,0.822695900005535,0.79783035715509,0.820183225467796,0.91798480157952,0.902784261486155,0.814631804530088,0.797058377455383,0.702682667727875,0.814269965998917,0.614260005157932,0.778903156582721,0.885918557193225,0.93204046707905,0.743302080269885,0.680286947791231,0.789995085361772,0.615189674036955,0.864889496181166,0.927992081365083,0.810873023980016,0.78946736326497,0.843814310763052,0.940647735993304,0.883033917700003,0.817165617175657,0.542724479526461,0.584708190630764,0.75147775192325,0.710129542651849,0.641667291105132,0.799215490799987,0.726695740570919,0.807209914179557,0.618296023894498,0.74005955455298,1.07812910028667,0.813131688887362,0.892188049125968,0.886588022089587,0.804912563613654,0.619254324621332,0.850042752041931,0.933983405818634,0.760455543867663,0.785837229259982,0.977896359221445,0.916838637200232
"6",1,1.14042096133382,0.904990582029883,0.945416913185571,1.27999801904994,0.90661433503807,0.666120397579674,0.967763471424147,0.910148780981777,1.14179604925633,1.21210326327426,0.876636318706245,0.888068381289266,0.85067483884886,0.965964714076451,1.18875823587224,0.91609823536658,0.915191598509065,0.87515335149725,0.979651981675217,0.852478545629537,0.950732680765337,1.10706778087532,0.928592777848651,1.01943518577157,1.03983588904228,0.897926805696955,1.00643795624927,0.972604392557764,0.938777215163218,0.956565296921971,1.05924349920445,1.20926465708623,0.961696005184747,0.851463319555808,0.91974385700495,1.00569556617654,0.874710143837455,0.984281516023005,1.05673277405898,0.930607099650336,0.879337466311678,0.848397826570359,1.03657250930656,0.93703463284382,1.05273911369884,0.985085429833109,1.00109647944582,0.919625935244516,0.852195291665601,0.877395825941199,1.05453038210142,0.944315346388485,0.923674400745606,1.0283399161398,1.08037485438047,0.849769791476264,1.04676926152035,0.983647000265762,1.0834160246334,1.12389903442114,1.28491004887016,0.907830966189913,0.953273191474623,0.928178741123444,0.761585310236592,0.940972559530074,0.969383096398276,0.940040842208596,1.15567824728874,1.09265967207783,0.841011972519366,1.04174987557144,0.795505493044678,1.21164457056468,0.826093634651966,1.09675601958898,1.24975397128113,1.03181669315672,0.789654579867032,1.08397804899635,1.01976184375124,1.30364814439806,1.07085846340439,1.20865706076407,1.0717668072008,1.02736957205479,1.08612804766467,1.01246903265673,1.00767025516573,1.24080859277552,1.02889001804063,1.03062058028582,0.890458918385143,1.07121508591348,1.17916620418713,1.30722461234519,1.05664691591328,1.19010293118655,0.99005287392674,1.07459316135076,0.815991284327479,0.958899023616388,1.23665689845999,1.10491075490968,1.08838251361881,1.21535598826848,0.784017289272381,0.821044553928707,0.908705849141429,1.05903062452752,0.818645681918793,0.935001702411441,0.845802703947263,1.14946547000393,1.07441527321045,0.937511656976917,0.96462863433169,0.834554406829169,0.902927336325131,1.13774880992431,0.711904994016907,0.875985687499864,0.957777725244417,0.873807035578554,1.17183029184515,1.05122248679289,0.955168151567032,1.23870909129782,1.10734813260858,1.0283145277327,0.934561355093899,0.948087859708608,0.966697239070851,0.924404970040372,0.90482547040443,1.05784929933647,1.01753981133635,1.036256374653,1.16132627021154,1.17798638106742,1.05748110399556,1.07037829124378,0.926671483759409,1.04679425180791,1.03406513702403,0.912259024096884,1.05454498901864,0.966444785689827,0.779631291124849,0.905313991574602,1.04814138674994,1.02574307342466,1.03153211453799,1.1152007950011,0.915842257562163,1.02101957605382,1.00749075207221,0.931564580011258,0.926433633905654,0.852128670432282,1.04171323806723,0.863099968685782,1.03403214670952,1.09345157358144,0.847314232287688,0.979823281293021,0.917229849423061,0.920705109715502,1.08926099933067,1.21076300840557,0.920847428604754,1.16807922738728,1.0311310873221,0.977175981712472,1.02214106255506,1.0928550110232,1.03759176164633,0.924504209618025,0.983902005072921,1.15179210051651,0.991500463857189,0.827820072705748,1.14659778644677,1.02763217554639,0.86577768584112,0.940382060352987,0.889207064444462,0.860109587480238,1.04299289548242,0.889602285552467,0.978178374212484,0.870094111116918,1.00012063880106,1.30089214190011,1.06479561549735,0.955627935346028,1.0324277992466,1.06331201044426,1.31944755511348,0.952135784086039,1.03210651454813,1.21518503941917,1.00175151879045,1.18839288925589,1.08576043531474,0.840672792609474,1.04490117409302,0.744883389843591,1.00598228216034,1.35999388441931,1.08511418479989,1.08032240616631,1.05131542598728,0.899829623613117,0.847112241632507,1.07060351784571,0.916573976924239,1.02839059746215,0.964801466289678,0.945223244653243,1.19572030631695,1.0385807118743,0.976755592035026,0.780802810106472,1.05223981633146,0.830605993985533,1.11710444643627,0.898026667166191,1.03844845445731,1.10645421715155,1.08729870837652,0.966847118219816,1.07477987867115,0.979868068423039,1.03128686557402,0.991749697277308,1.1105223726311,0.988376694925992,1.04288839145319,1.01329304093833,1.13379614421504,0.968245100996212,1.0631832587615,0.89238429753647,1.01322343254673,0.916017244515206,1.17036991715562,1.07028930293061,0.74936387744857,0.984903539358253,1.13536614458123,1.2328189096529,1.18872950351788,1.17492578065084,1.11977718979939,0.898309715026535,1.07236401457891,0.873279101264862,0.963109593843538,1.0337897740797,1.06098541020697,0.79326878919302,0.976223837421126,1.08359855914125,1.29338043173209,0.927380306483944,1.00535344992758,0.974697917913799,1.02149190192366,1.01966845756747,0.902714486000228,1.14535458872033,1.02518026396828,0.977198005871136,0.901198938422779,0.952718589672294,0.958924631647466,0.976560493585159,0.78030004765414,0.98001243943379,0.704401410074844,0.918105275802873,1.089743528002,0.839993427019741,1.0309458614185,0.935803819580526,1.17320086246514,0.800085021397426,1.02866926920741,1.23895172532819,0.946433892290556,0.90870925573898,0.924918852881478,0.991170531698363,0.87027939127355,1.02043243065767,0.718222490853665,1.01229182729548,1.0296332288484,1.13070744316684,0.888965730356514,0.995750055859516,0.978386176958748,0.93739944526745,1.03067791002487,0.971137091712703,1.0827536418007,0.943574277847349,0.880167085959514,0.87168452132751,1.12387404550695,1.12007559489096,0.949724616395167,1.01984276016765,1.02586562219623,0.660248521283833,1.07263167074815,0.716583901115391,0.749190031024391,0.999001264524682,1.13683929262871,0.899082624664688,1.1500599222076,1.09203565736257,1.14805547253259,1.15616406620194,1.19825454966448,0.876189601371511,0.962901297442588,0.879531593304247,0.920105883087848,0.965025355084682,0.825069768661336,1.03196665179465,0.793005566414406,1.24895505929535,1.10584647219557,1.0593264123882,0.92241669651595,1.05525473881508,1.19327984024718,0.851186647819225,0.976472741339228,1.16917116679831,0.89128618616631,0.9646626954638,1.04134456797302,1.17200650506858,1.10692972739055,0.972846762338013,1.02023148424773,1.10395096718854,0.893375873490701,0.919251248902515,1.14136021926181,1.10570008758699,0.986417235921019,1.11477582849859,0.996423860463402,1.19895862325957,1.19194485505733,0.891553215618783,1.17597219812818,0.994217255025998,1.08445484854419,1.04490576785228,0.790584596148869,1.11149563922902,0.86815204465272,1.35893879580641,1.13664449815707,0.970229530893253,0.891463733766057,0.839911564295091,0.88492512980282,0.786082317304445,1.08963087063347,0.963480975184102,1.02833991573529,0.822627036574063,1.04389813286637,1.00436885333713,1.14814612990601,1.2785498133029,1.13768454378126,1.05469355649182,1.05257427745245,0.901539039153463,1.06919547168621,1.14564865566249,0.958846009018441,0.901239157059516,0.814035600322248,1.20923046759518,1.02950874956681,1.26571359224221,0.878223262999033,1.05326213565181,1.07433627246115,0.866213667734186,1.32376886130939,0.931168527786786,1.22590657377591,1.05887595266256,1.08751370343744,1.28305240982014,0.968947672522639,1.15267247421692,1.00663585593466,1.31526748986765,1.40551700455367,1.26223781524424,0.918309376154107,1.10438416569538,0.877351822447572,0.871614525190487,1.17955930268329,0.7509168116219,0.960151294288973,1.12511762415926,1.14300531614629,0.977961900385735,1.25346088271885,0.993773146755038,0.94896546264956,0.953594696704946,1.12749117443424,1.05120700638856,1.16239217104063,0.944743110902001,0.930559222317254,1.06733301908159,1.10900351633565,0.901380767276799,0.778127627991162,0.98585725308212,0.839279006779007,0.966180811939125,1.01374490618206,0.980494898794239,0.988824258037107,1.04409146668348,0.975545522755802,1.20853975858692,0.908213711572275,1.11500750246186,0.903581451971962,1.05498605772143,0.945992309274555,1.1940713572102,0.950200897620655,1.09529256959712,1.0850010341907,0.985871251178039,1.03560650732024,1.07178081116285,1.04814962781181,1.06020847034418,1.21183950813445,1.06931610052937,0.925615519555974,1.07729449812499,0.888289924950575,0.988960836279678,1.04594627681713,1.28568171050765,0.848210081506422,0.869978571472864,0.9700101197652,1.07051151617375,0.823261738538683,1.20719715864604,1.01369386059271,1.10921097980897,1.0729143130038,1.01702532143396,1.06108762202034,0.772071241501279,0.939566699219843,0.883374085134674,1.09923134077529,0.867100807920201,0.774111632663106,0.977261928819328,0.906221028837379,1.13237708432807,0.727501189806437,0.901657315377303,1.10740634215874,1.19393410352434,0.875013544815831,1.12676239886477,0.895195125694485,0.808299125433816,0.926542751392564,1.01891001707497,0.931281483737015,0.925760939428068,1.14140260527662,1.04602481743297
"7",1.2,1.3816574481679,1.27237984979996,1.47066903613611,1.17861176808429,1.29788834062549,1.24094581672893,1.09404724194018,1.20975705109721,0.980313396635585,1.06839161744619,1.18171043596917,1.37983597374226,1.22167348649088,1.30375852565252,1.07968915308701,1.19928558081357,1.03921313380499,1.28887705161601,1.0648974617729,1.14510061268217,0.9784903759115,1.06323820183728,1.26959156757931,1.32388397367013,1.11810457769605,1.12148485140916,1.22436523630535,1.04475806053589,1.17262972818681,1.39624166410723,1.33904662421564,1.17388033689207,1.08432900602,1.10178810557203,1.11403884983655,1.16561956480375,1.07733180854066,1.2498376423178,1.28145657494084,1.01933558814709,1.1203022714623,1.26263310601773,1.33547594192867,1.17196181954274,1.20746187958191,1.30170117609659,1.11469282152653,1.31072763246209,1.10377395536105,1.19218152705184,1.17343722665616,1.28932968340449,1.23427199498089,1.37798854731871,1.13699193341433,1.24109313448141,0.972558980689712,1.32399135392795,1.03557085274709,1.23282918325812,1.62164681197807,1.05411299278402,1.13489910090931,1.23035126321582,1.04093384813017,1.18674883518948,1.12354026195397,1.14899916496038,1.4130700209332,1.22810255701665,1.21419547723619,1.14298086833346,1.09494391734738,1.23816475423496,0.953560459744224,1.46500674595202,1.35186823984339,1.18523748722344,0.898007209854064,1.23688134627885,1.33145104431426,1.19831827026309,1.06019699643727,1.39217133420352,1.18068503978833,1.23146973425902,1.15676916509044,1.21351413074326,1.23705848187731,1.34774879161138,1.16972795444988,1.42101364381824,1.081672985292,1.00046955109799,1.10863687713096,1.36709765828594,1.34426939196545,1.32945010146055,1.1485337117736,1.37716795747537,1.29023629445281,1.24332407504801,1.22479946433952,1.15191276960143,1.27100020976413,1.19940636969954,0.961165552406275,1.1094656065421,1.02922300388467,1.35243465766182,1.13920596178126,1.05575329728268,1.10908183279824,1.22554053498537,1.26475104502896,1.07866623508713,1.21345998626616,1.28215560585311,1.30921274538146,1.36428257716719,0.919489572845588,1.32751241996715,1.09307508153807,1.25116726350653,1.22355294905563,1.15789547906073,1.09978291121234,1.32740728655082,1.17932194616598,1.18477504325539,1.29696023270807,1.16358415257487,1.14067370096994,1.20817381610479,1.37961844540677,1.25971566073018,1.06649136589402,1.11289075759899,1.21275440308434,1.21116859807739,1.44810526219091,1.13719744108978,1.27013313545472,1.16155180362412,1.27896856834804,1.15578187404839,1.24522482974164,1.27907232651427,1.12694883807461,1.20289805010917,1.15463873069975,1.20827167522967,1.15617302523209,1.06828232393346,1.25039928151879,1.2512874854506,1.22957387640491,1.19862617617037,1.34100976144053,1.15556208492153,1.28382480513869,1.08209614666618,1.23656707050964,1.21945641298878,0.918852069377039,1.20917785347218,1.06067205905072,1.10914032073592,1.17766000119613,1.43760406858254,1.05187292854095,1.19209746481055,1.29303353400344,1.26424600926262,1.13224716293931,1.20824414125502,1.2924039911328,1.38496601188153,1.15666306243016,1.06148176786681,1.07688192547874,1.04775159215804,1.26991839541926,0.906288137130418,1.24434552747135,1.11686207349022,1.03725415202376,1.16627115366945,1.12472979296711,1.14362807331246,1.03561992668033,1.11554738730744,1.43265245607317,1.23000258304532,1.1771520188458,1.04723863503336,1.40895194975949,1.25144874928852,1.49589095621344,1.08797940014656,1.16961852160776,1.26054100746039,1.09905855363038,1.24870750189913,1.58849339173766,0.861024931119889,1.13791331346819,1.15443063679763,0.964034434343792,1.34440971586721,1.12493533278571,1.12749906536236,1.37595520773382,1.24110582675106,1.34719443361312,1.35884891913304,1.33783341080077,1.13276980454523,1.24559064692293,1.19951600613073,1.27122793710781,1.36890875050716,1.10475791072951,1.22513410659019,1.16630706431916,1.35109173091215,0.968861500904549,1.02460380145664,1.27235271026234,1.30233428793323,1.16507992902894,1.2635632049871,1.16324375543216,1.1542598256433,1.30657344760742,1.14908551965685,1.12144680014047,1.20843522786164,1.17430382341058,1.1944258517822,1.3010861201836,1.13527818413982,0.994034544485228,1.21975824583507,1.44108175055991,1.13791901998451,1.36247022700372,0.895496166992928,1.25057322821602,1.18198292268158,1.16370511369652,1.4000827137573,1.29607996482894,1.22067833917453,1.26647549392769,1.10275004538077,1.30963184566075,1.17138989499238,1.03832874503402,1.30759485390378,1.262324446413,1.18605689743666,1.19546009474873,1.38533381865097,1.04625660401888,1.29013969422893,1.37212885688766,1.23094481120229,1.12837536630184,1.13219303035173,1.00211817153934,1.15594829588817,1.06535553155401,1.28875553978931,1.12859738718411,1.13303245785215,1.1861359604551,1.24325140206638,1.08409151688669,1.39341555987561,1.15538261958801,1.23976969884803,1.17930007797117,1.07368542536822,1.32373146520101,1.25684656770709,1.06780223171733,1.29512641153247,1.12991058629178,1.12697687325175,1.22327365367971,1.10421847656029,1.11589969614348,1.23627303531194,1.31118321932909,1.18418623940656,1.13193374151367,1.27350843228011,1.13944688178459,1.09943114142652,1.24226733557956,1.16648055291656,1.18145148936147,1.2368978775957,1.24697311120997,1.07553083003363,1.31065034988773,1.22834735261715,1.18755632796474,1.24466043506799,1.05253750416312,1.38374383750164,1.22841122382204,1.15590374776009,1.29638050681089,1.07311244774138,1.18820041157158,1.43197601159219,1.10182093487227,0.94112629145497,1.23437683506216,1.15661200493664,1.31151280652471,1.06580446003326,1.45303849831281,1.2506784096019,1.1216079670222,1.29859154594741,1.22401132592748,0.969151834131481,0.926187206222541,1.16303677768709,1.18652808475121,1.32961136103498,1.24163777031207,1.25040839204032,1.05645163924078,1.14987205839232,1.31855473403945,1.09801371803537,1.16575184397214,1.31341612483855,1.11004060325284,1.26229787679224,1.18431676501659,1.20210242294392,1.3530187307155,1.25632294569579,1.26784704027543,1.06304821715598,1.19424575563464,1.32158931258072,1.15462449592329,1.0491618145308,1.12307762747014,1.34831218763156,1.15259136859895,1.23014882721024,1.19407420182798,1.20311221911695,1.44448870238897,1.22148474879854,1.29699897504698,1.22191980347481,1.30476251075062,1.34581807645856,1.02940926998188,1.040641145785,1.18384517304306,1.16834750665144,1.1864091953415,1.12171072252175,1.14653766844631,1.38618003889113,1.090494693142,1.23796328555272,1.35358426234419,1.18408988448262,1.13141397182437,1.10646767833072,1.17944078362442,1.20459275469215,1.34302966670089,1.37746605673575,1.25423147323134,1.1419635349508,1.19436558946302,0.999066793708702,1.20125860950215,1.1848846341214,1.23314185436155,1.17036321682431,1.10250604971626,1.30521508391133,1.2246217623584,1.03622498923614,1.3368535854652,1.23348723176606,1.25813837121605,1.09828100811842,1.35760112011733,1.46410770544057,1.24771332931475,1.15400263881547,1.24995679787614,1.57038579915552,1.23473455334789,1.21041300059042,1.20269223635498,1.32989543858501,1.53871717575191,1.50098824113626,1.37697706406333,1.26812812878642,1.14968217078676,1.07083981360496,1.10340781465135,1.3832121995206,0.932321366073312,1.31409097209331,1.33543672185086,1.52969560706983,1.15015171200964,1.37650329885101,1.15623595471393,1.00879913783023,1.24507547763376,1.22570734251192,1.03576706120169,1.22519863741339,1.03047100763696,1.23711883003061,1.33873888057874,1.29741108602564,1.17112605410911,1.09533775299038,1.04341537680238,1.10511828930697,1.11785158103704,1.37727614282073,1.36202511352468,1.17101330217446,1.20143901194274,1.45095374972858,1.47724435610254,1.23985209681113,0.975430073502844,1.19146868258094,1.25328993708432,1.37423271575753,1.50280893361667,1.09986957559368,1.254060598356,1.37211745157123,1.18634991649817,1.25678636301235,1.13174036019935,1.13538846920823,1.29740415580821,1.21764583270345,1.21761133676177,1.26626007725073,1.07030353146614,1.01810355520243,1.4080197814182,1.35401172757213,1.08517713579763,1.10561722644785,1.0236939162284,1.13382090637027,1.30684473033857,1.20930643130379,1.27099247294261,1.2292270752603,1.29056713396352,1.30883463638484,1.19304219437463,1.06665142413498,1.11098725900542,1.09363286327455,1.43921807885371,1.1409667153019,1.26219106211017,0.990641093133814,1.13829903699509,1.26171352713715,1.01350041561232,1.16662131460483,1.40110017186691,1.07795291020342,1.40851078668489,1.29539533609069,1.17689274222699,1.05679023071958,1.05674726283424,1.12248903562427,1.10610739278146,1.44923509117347,1.15747235873553,1.09095585693006
"8",1.4,1.36983171356715,1.42877216158507,1.388742845214,1.51998522182459,1.21307867525364,1.38424652571522,1.40779606800799,1.38079827449454,1.59050889113713,1.27536118964214,1.34953809011748,1.4648091778518,1.43603218312322,1.31621573943973,1.40567308216998,1.25713337141743,1.42842400163072,1.20841175663142,1.26161832449911,1.67250543438837,1.3908510283152,1.30128453334391,1.33074021265167,1.50227040551736,1.36985498884178,1.41937111189028,1.42175762010875,1.43633479397365,1.45116190557517,1.3527000816285,1.56016843623166,1.23984875558589,1.1830848676668,1.36579434924051,1.37076480681184,1.33188778446853,1.5098455397942,1.3280081632278,1.24475361383869,1.31789983445763,1.45370683296017,1.32854964568266,1.39248673134032,1.38539280120429,1.40840047040444,1.2125745201838,1.39292051715378,1.57119377882201,1.22417403239032,1.3614426231048,1.44501982670845,1.401199916915,1.45500947826756,1.35941231161184,1.38573726507324,1.25859319324339,1.34620225688115,1.43455332653268,1.51536128318901,1.33787378900158,1.45170260715022,1.21222032427042,1.33293140254239,1.25860551561577,1.48212034935057,1.51462199352875,1.39374893404841,1.41866282639308,1.28382730757934,1.22747160282726,1.38722102164679,1.2985432195535,1.48044913532876,1.2705613355473,1.47702029919523,1.6641021469833,1.33474737251874,1.29615577120448,1.16798026901309,1.5791703720339,1.47471617539313,1.4967768294793,1.38256308793311,1.39066690563481,1.31479927458637,1.73598309422352,1.41785429864841,1.40261307115757,1.63209730697594,1.34223817635438,1.48484230872731,1.59939145236317,1.37828864997753,1.44988034915414,1.58941501990952,1.43624878148311,1.39838447675058,1.29377563512907,1.53648544389995,1.57687034288591,1.49885325962686,1.4630593492108,1.32015832947146,1.32884774554946,1.30194497513321,1.55701696656529,1.2434814896558,1.36595813323949,1.42511324302338,1.3419410727193,1.46115626507726,1.27991926852771,1.39515798092796,1.32024423972555,1.44873112623885,1.25616471021219,1.31539945282056,1.5680840946351,1.45022662872115,1.45539817487219,1.21765094097269,1.39018597066284,1.37912557449182,1.41876966715422,1.37228894095441,1.42157861664141,1.49406923312835,1.47568145261947,1.50150188945388,1.46885921093569,1.51729958540195,1.3905747102033,1.40137982405897,1.23524248425799,1.34329468521295,1.32952894735866,1.3230430148965,1.33884772539355,1.47223820016948,1.39858721206432,1.39590495976654,1.52807823558526,1.33949619236976,1.41844943472022,1.45704426833601,1.29066601610778,1.42224230612807,1.2755401827882,1.41647425690556,1.42585801384289,1.33994802211855,1.48591014657802,1.26655781642211,1.40755318727987,1.26507907380247,1.47650634867725,1.38338948101583,1.5255224275042,1.44473844220675,1.48173980436991,1.29647114530669,1.24220248100355,1.20000710146913,1.49812512941492,1.3277718961376,1.36655727003554,1.24945991329082,1.39090188111461,1.37844306508764,1.57899319595896,1.29649183305388,1.439751369461,1.35687473316239,1.44337880720874,1.25854393605267,1.41441348689982,1.33971484391155,1.38791715711826,1.40919027032865,1.35837992859588,1.32285570135581,1.27270832683849,1.56112606685949,1.21915595161901,1.47482298879538,1.25775002004692,1.28747726911978,1.31489454516398,1.45760133155896,1.34309376817678,1.46192763476103,1.56955991970458,1.17997569737727,1.283002031167,1.3851996990085,1.40557235753191,1.50719615488396,1.45095035311597,1.516042637024,1.30644344264615,1.2946402278216,1.6037750872911,1.22734021899369,1.37667948509014,1.40361604649593,1.17662696554772,1.27256909549674,1.59478420177274,1.36635220190849,1.27701877330058,1.42472317983167,1.65274680354369,1.39153708226714,1.5798503729427,1.33466835867608,1.46916954283327,1.35458675209963,1.3659035754116,1.42813698978331,1.56379192116545,1.35679969922559,1.38201250923309,1.58594308463122,1.3124447064286,1.54052701798061,1.61815182572515,1.27660519901687,1.42296427746921,1.32324818290656,1.58281804861652,1.33106173242753,1.41671234463629,1.44608415277763,1.4402830530219,1.66188810714654,1.38986093124337,1.40101309693762,1.40873569177732,1.54330606918478,1.55654539024132,1.58778938880367,1.20199476844031,1.57127081737499,1.37296990468801,1.53228068544341,1.64368809156598,1.51932742829092,1.4283377568454,1.31543968906801,1.31013340956095,1.44391394351916,1.67524071095809,1.37998734168819,1.40543779601517,1.43490105299123,1.35674050870572,1.2097718214966,1.26953692761659,1.40992563537741,1.29061699050975,1.460532075593,1.47010037371468,1.5676014661949,1.43706040909191,1.43161791045973,1.26005361080553,1.41034157188207,1.39369606418694,1.53803917740063,1.45396643869575,1.21879085668769,1.53337198915797,1.64401707208139,1.33122083115486,1.38252928118531,1.44520428990521,1.5421224325016,1.39662194394501,1.47079775598633,1.30947658354194,1.33134781445298,1.58383176616428,1.49484527684517,1.25393690451938,1.51879381384626,1.23851147306323,1.3416107770226,1.40462207724749,1.3951857778121,1.65500525978381,1.44820287404241,1.52435247054833,1.43188397402951,1.44376423215188,1.44686301177503,1.31835192250492,1.30180269762967,1.39773659301138,1.39293251585211,1.5043856288851,1.43499617791502,1.49168459413214,1.3634407770435,1.51009409482603,1.32199964611433,1.27647079290505,1.63478311893054,1.42166666508887,1.42126700494169,1.5751375639863,1.33872391227143,1.46033446895729,1.47525041500599,1.3343004424108,1.33325653047528,1.13646669047602,1.23123946686699,1.37599705323141,1.34219034185581,1.37253664092533,1.47594541773409,1.45051958958224,1.52054714109116,1.37524800918081,1.53112988835311,1.64050883160612,1.56363927422315,1.47029851590057,1.30651456059568,1.34547133684893,1.22967954972015,1.29479912654145,1.31787256636352,1.4468552019602,1.35894403924091,1.41965715317337,1.36039364373692,1.50493457988764,1.26102951279571,1.41328571107947,1.18067305718745,1.46034520399626,1.45525718327261,1.61132213645744,1.3553519964015,1.44654155184299,1.54384393896499,1.42872009524765,1.35646235068776,1.45987927320756,1.49231917781785,1.44465217912253,1.27197071311406,1.38446524112896,1.43361749778463,1.49701495333074,1.34087170339149,1.44258780132217,1.33496437450995,1.48590066341893,1.44784941164743,1.52862274367391,1.501909993851,1.30441825022733,1.50733256343898,1.53396918023894,1.39349063488438,1.42155822209981,1.48291853960854,1.48480943615853,1.35642542993379,1.47071764876032,1.3558978752113,1.38962897729874,1.3290632374226,1.45146695002947,1.53160228565225,1.49373762451852,1.34052997488979,1.29846657725717,1.28545606913252,1.51915428910604,1.45529202739691,1.36972340273435,1.57541671269825,1.52095397289245,1.36064055022586,1.43413710541255,1.48081492522766,1.30971726926875,1.32186187053799,1.40169386363683,1.53755975793761,1.28107801654944,1.3906486833524,1.17661603482662,1.56861913389652,1.27224760437292,1.50675524061577,1.29000778721663,1.37551282861518,1.46878843261043,1.46959435248103,1.34126224334096,1.38187851717616,1.5885289760819,1.36320047493893,1.26045204840232,1.39072747876065,1.31519247093672,1.48744639934664,1.47470918447148,1.53930035312632,1.36614892608526,1.54873646854111,1.38297609138783,1.3754412481143,1.29168943804372,1.24300445035835,1.35358731477497,1.40377116551655,1.43258239509732,1.47196617211252,1.38624033711857,1.32025396482859,1.34596274716861,1.38237723730748,1.47939406764895,1.40057639793025,1.27492801969519,1.22413309432954,1.37352870890369,1.539122995184,1.39042542812371,1.17355972220944,1.40503669055213,1.3235820394664,1.38483035911861,1.29020825299581,1.45361721620863,1.57175362835525,1.28130521583329,1.33484761179918,1.41605135092372,1.4244379166375,1.26794268664666,1.50438772837635,1.35006593500146,1.47626428494765,1.28466167493594,1.52801805423111,1.38060196491656,1.53795430377383,1.38531621742245,1.46908873843326,1.40529985016674,1.3700567342564,1.37031365491314,1.52125489612106,1.34993736103285,1.39778234787159,1.30635997388498,1.44796872981598,1.50886947396022,1.41038517258483,1.489813483528,1.34711367733424,1.41917964953527,1.32222104310954,1.52467227812898,1.29493933783103,1.43057952706066,1.39745131929367,1.43722956456333,1.37151070201595,1.4824055053041,1.24447621427948,1.33003031115712,1.10983502141743,1.3525785229048,1.59458117503093,1.43558649486743,1.33531552726168,1.44695293560685,1.47665254306742,1.29647003407489,1.33625176484586,1.38893472050355,1.4318982638943,1.24135765177798,1.35168918771284,1.40340628836799,1.56145103078012,1.47121086193905,1.40563862019116,1.4025973722417,1.2990756148383,1.33671015351619,1.50945341199765,1.40404444021425
"9",1.6,1.71790540582605,1.71981278107342,1.54883418925458,1.61386813144145,1.49466916632068,1.40902649176606,1.66300815617395,1.62818308239498,1.73494946715102,1.48593049040929,1.66904290978671,1.67933903326452,1.61125427116357,1.50918776654236,1.63459332264648,1.67234716622524,1.40054983683409,1.53060801865282,1.45771089257907,1.6969899300107,1.68809785874383,1.67789177775417,1.60091739117535,1.59639977801821,1.48096248774504,1.69652003391116,1.33590976134003,1.54339374269731,1.67780954802064,1.63174126835623,1.76466238775802,1.36496771343355,1.62920883846858,1.70094910550578,1.57054108996114,1.63270039515777,1.55269890013417,1.49798220019571,1.61987162745088,1.39514045113358,1.78371836800701,1.64561420023234,1.66587314895041,1.64309243234238,1.55292254497734,1.74657975457368,1.69577344971063,1.70730551922645,1.50735929676991,1.46086758618254,1.55628452917559,1.6092928027907,1.64057788906875,1.49687509577268,1.46411268379837,1.70540067348549,1.63210170106473,1.77887219568483,1.64706590796313,1.66593012075723,1.79474208192032,1.72206834834832,1.49308062211946,1.60568633569149,1.51469589804204,1.55481049072696,1.77684848107373,1.64718093667109,1.62500559109345,1.63225223551177,1.45369584870652,1.54980967834167,1.47809560639461,1.66411022753565,1.5621056794067,1.8364206006799,1.55779774950884,1.57080185978073,1.48206118377997,1.62666743138873,1.67017166251141,1.60660570884073,1.53078462781295,1.6151816296058,1.71691198166629,1.58088543844669,1.70744422434371,1.56595955128662,1.49595029353916,1.50119205934719,1.70694234210913,1.8146370964341,1.41854757349337,1.42976257244575,1.66459044128814,1.42954275104608,1.64332523577062,1.706202736128,1.61318365650394,1.60496662515225,1.45419819150681,1.50977199227518,1.64116548916149,1.51346636680078,1.64289948845067,1.71258505134948,1.49666494613895,1.60519379448721,1.61927847877583,1.53937285683578,1.45815814735952,1.73518293614811,1.63387990338301,1.63442832198095,1.52232352999644,1.48379913061193,1.61907904174604,1.5973546494012,1.62584071052113,1.65048418020666,1.62031148624643,1.69837642303922,1.5992608131716,1.54950613231433,1.68095413453297,1.45554718830756,1.61101918062946,1.56001027869756,1.60083876460882,1.57768073398185,1.67532101285788,1.99258132543259,1.4680001503075,1.70712182268043,1.5991178385778,1.58899957327919,1.63279686130485,1.59612485923325,1.65833192029249,1.68396150436458,1.57134055829151,1.64625186506154,1.63181347885469,1.45918682433754,1.59521020355127,1.64700578975983,1.4945135069535,1.64204009092288,1.56675166868042,1.65614202712251,1.40369274808106,1.60238785422475,1.45501343959563,1.59835782805538,1.63643418276162,1.52222284336579,1.58991451821286,1.69492089101672,1.57585305086465,1.68510756241793,1.65059651130535,1.52247483782783,1.60671940396109,1.48159947357662,1.54047773936127,1.63996524743039,1.4013380887862,1.52958445223557,1.66614267118326,1.58638439891458,1.51558467805734,1.59646730609673,1.5402184663793,1.52789459624658,1.62298244931082,1.46736364368246,1.61926654399323,1.55732209720172,1.63345593268267,1.49192437811833,1.59368156744551,1.45279004190942,1.63912916749559,1.46920261500721,1.84655606677901,1.61005856534317,1.41858040601885,1.47605454290787,1.65356691512541,1.64491500452761,1.61516217276521,1.66554813778459,1.59280241955546,1.51179112820293,1.61407884091648,1.58269225556919,1.63042015017731,1.62648508577842,1.48323237483178,1.7700714230888,1.76926373455655,1.57291240703535,1.70219776054885,1.56870685376413,1.48909017567463,1.6202156554426,1.62358117286263,1.59296792624612,1.78636930263008,1.47127786690623,1.71698314966517,1.60878666182406,1.75400153692844,1.84274641351759,1.39444294007842,1.57509200024902,1.53675412435326,1.51690073864329,1.5375699838691,1.44614002642619,1.77846452887665,1.73075074213471,1.67871957987817,1.66478886887157,1.77793604284256,1.79673975901761,1.68589425231862,1.56455313559859,1.57574575836497,1.53467703085424,1.7600259663922,1.44325052722261,1.5558804662282,1.64282508811087,1.75232260569115,1.86735559045152,1.7065603300646,1.64980310554694,1.79335377638208,1.69588662443223,1.65673195496007,1.7634092241156,1.47586733457394,1.59784279636152,1.67227693605974,1.91540045560834,1.71882559369495,1.61324994714537,1.66392269375482,1.58410269509192,1.6281058684868,1.62385990519288,1.68000436615002,1.58527078594098,1.81929398026685,1.44506982806148,1.43254618941226,1.50409854833007,1.58575843723887,1.6689857297002,1.71246595483859,1.4507249691123,1.48615719369905,1.65449600667948,1.50898825247153,1.45102432787186,1.60340926392122,1.66564876231013,1.6871929210574,1.74557023760231,1.41012636334385,1.71433751049406,1.80296508881032,1.44462017987176,1.6886994377498,1.56493278372754,1.66120333943474,1.64973690589168,1.61758207602785,1.45750620124118,1.56218814638832,1.57478649831951,1.83894375282448,1.62409429584837,1.35895649324281,1.63818547547238,1.45427896796114,1.53186153867346,1.59844247912664,1.74992669200618,1.6165632744104,1.54755066631186,1.59484262650135,1.71405779890327,1.70552044636123,1.69348512395929,1.73021929507556,1.55542833102721,1.65315704205671,1.71089050072699,1.69226052590179,1.68779508177965,1.46901518972879,1.67667503491585,1.6229593754535,1.43733585775408,1.79203944361236,1.86626913840985,1.649426644721,1.88336191650816,1.57891128514998,1.60731876113165,1.66363423856882,1.53635623085527,1.62302790110345,1.42302489748915,1.76199147872841,1.41491661880255,1.45652421756966,1.65397347422899,1.4661593495452,1.73902131307515,1.6176568650786,1.60201629276083,1.48699463848087,1.66501790410306,1.82320447759009,1.71663979205924,1.55310939770667,1.51979082699247,1.37602484070108,1.64191899712191,1.45631377478241,1.50403304180928,1.58324328276931,1.44086632184306,1.68554841079614,1.55095938176514,1.52292904134407,1.4150490104976,1.59773538543298,1.5594621396017,1.64635994783096,1.58859015108192,1.6311142357376,1.6209747770999,1.4029878825671,1.81222460108988,1.70843273863246,1.71938941859372,1.51664436999098,1.72599834991786,1.63538681613917,1.60826516622458,1.61864349442314,1.74193559198728,1.52078266672974,1.53635753610288,1.64441138826739,1.55373193166094,1.62608915562018,1.64681210290865,1.77426966846313,1.59404113501652,1.64196127171318,1.77382112421349,1.71103762249296,1.52995981783373,1.53307164902492,1.64823660105585,1.61008906624995,1.7507235428602,1.49327864905169,1.62765513226487,1.48501058844189,1.64153445875661,1.61587561175154,1.58014287124248,1.62680359558868,1.50097318070858,1.64851246728232,1.66514829058784,1.58061709108332,1.56467160679308,1.50504635203861,1.66558020355779,1.66973403976305,1.49472495537069,1.63526834004878,1.37459970599004,1.64894547330169,1.66318307371544,1.58766000025396,1.42774418173274,1.30077115377531,1.77340090626433,1.64917459671207,1.43186699992123,1.64063388810196,1.59439301684979,1.63228367297398,1.56415402329426,1.61061258637169,1.63478175509939,1.57606210019465,1.80840057642387,1.81333864079123,1.49612852554936,1.56691646774279,1.57203359347537,1.62947381912946,1.70053355805815,1.80719161488481,1.70914258674873,1.63875108689696,1.54403281631206,1.5438786941274,1.59558596414431,1.50412277794349,1.64854417306873,1.5176265628939,1.58048509954489,1.71774879592,1.67071568283364,1.59200751239774,1.51033848778513,1.55227103165119,1.54617967279981,1.52721911335703,1.60148612362607,1.42155418647822,1.53097715641253,1.7714583520006,1.44489894180898,1.50201375503264,1.61348396732473,1.73505332815234,1.52977038597527,1.74749354334313,1.64589444203488,1.74803030643376,1.64860015847007,1.54763815964125,1.70330818883686,1.85559926672358,1.56737476971959,1.766959113439,1.58047661043448,1.61122955676734,1.67752213625267,1.66327377689438,1.66280410827713,1.51106006071576,1.49531156335622,1.70687290664048,1.63389839134833,1.44567845762544,1.53367772926041,1.59673436650621,1.59666756053384,1.80280739604633,1.57537403761797,1.55388272198411,1.53291725121489,1.60174471463105,1.76314375314776,1.48964247516753,1.83238184655226,1.55767945247788,1.61172470331517,1.53219773078126,1.46986965481293,1.63847014655428,1.58035632104828,1.47374223634064,1.5220338239843,1.28087675751245,1.57532417483231,1.36682092319943,1.46090669974028,1.65938418785682,1.47959346602958,1.61415433001296,1.55338933958461,1.70962107484621,1.50885222710953,1.53966270189232,1.63382551623037,1.75350643884755,1.38222960220699,1.51178885247068,1.76782500639249,1.6879628389086,1.45739392845293,1.50899095792598,1.54125261448144,1.55914409463499,1.66807604658907,1.70704610500699,1.70630415179959
"10",1.8,2.03605896289407,1.71232722560658,1.89558416870887,1.63933326907696,1.97706754238122,1.84034065526457,1.91598497580274,1.85397766913887,1.56493019403058,1.96881620382138,1.82767671228124,1.84499728417899,1.76702458315155,1.87910994035951,1.8967155347551,1.74553477828573,1.50245166368773,1.7633988424759,1.75999769964906,1.90025388302296,1.8283260501595,1.8593302546555,1.72110599649984,1.65147371053273,1.86638999204356,1.85376395046859,1.91453407660067,1.81863733608541,1.7515800391073,1.74577009665749,1.88845658106398,1.57404096655071,1.73414254242822,1.76215025428094,1.90977492315585,1.81950009277228,1.87499740725481,1.86119467577498,1.8380043230907,1.93595224014442,1.68603116001901,1.82681891774376,2.03455804984735,1.89172242750446,1.63276586080556,1.66955151448284,1.97166520845723,1.70997749406421,1.96479361035937,1.90973337479393,1.6560055756573,1.65457522130696,1.87564840828195,1.70064555725748,1.60595603897076,2.00265032103914,1.84503605728901,1.86746709431185,1.59905467408382,1.86096581284668,1.89799924896325,1.80842619733667,1.88411324611189,1.80099951634914,1.82983456159958,1.90988245932782,1.77963285702918,1.92037929669463,1.7845564433739,1.68828396088954,1.81074173321222,1.88716692921179,1.67933461243713,1.58437947399472,1.67897038498269,2.09514923964894,1.7424052663669,1.74603700805087,1.73892986361503,1.86499297193285,1.87870604985103,1.70297137462204,1.73078388900978,1.75418892368536,1.83586657642497,1.88065225348204,1.93425993887896,1.80759461653003,1.60625150671083,1.81303623369368,1.69136222920202,1.90106460355855,1.69218259834211,1.70256928246962,1.71778791711141,1.66833180205113,2.02951081562312,1.80733542287049,1.81777666571834,1.92363503976561,1.66126802130764,1.78603852610005,1.80936236247802,1.79832913588321,1.62548532252762,1.81416050619508,1.66775576004886,1.67493629975472,1.68667726209021,1.80108962983488,1.96463433964012,1.76257850502066,1.69060169829462,1.60229611055923,1.88825068579541,1.78145755541945,1.72644895157268,1.72502824047363,1.91179706440279,1.81295747096706,1.77609781397828,1.93946239884643,1.89771011540943,1.77767678946071,1.86028986726909,1.64036287259346,1.6250843121144,1.77462189274875,1.89933663809843,2.10829024968639,1.75984179734005,1.78463751476814,1.71434892409612,2.1846846280303,1.88987552281543,1.89926768372877,1.83596841289493,1.82295266007162,1.85298817333327,1.80054127130806,1.71185177969378,1.75247603842234,1.82616804220069,1.95166394570558,1.88200409891106,1.85782724333994,1.77012580671012,1.63421574424343,1.76832990071292,1.94592749762396,1.61624139278815,1.73611681634965,1.6607484482729,1.95893635128873,1.78911273730387,1.82039058727289,1.89834787645877,1.78934947000366,1.85458204454227,1.90573272270001,1.78857242290855,1.85263907337664,1.84439562358595,1.86911808393309,1.88947976155274,1.76523406133888,1.54173393151927,1.59096034602399,1.8484467278015,1.87812357990885,1.82572253901806,1.78617890675723,1.79129268951567,1.76872635628328,1.77466516899727,1.74266715642697,1.70959784156355,1.65255595718803,1.82908839327346,1.6652192123133,1.80388018300298,1.73290354474358,1.7049833232144,1.64811045794843,1.97626326197628,1.78405536285185,1.95382765618866,1.64480880574584,1.63153827045425,1.86405888960351,1.68763492909662,1.8822622797314,1.55669365651269,2.0504229234762,1.84659563673995,1.90050283858361,1.84706723984391,1.73570204854101,2.08998902216572,1.80249797153251,1.8922931518917,1.70580724393475,1.83948462357879,1.73345491908732,1.75832432251522,1.84331114830647,1.73033705061329,1.95912523994121,1.99556018936253,1.60060012105581,1.91531124028384,2.02689805308959,1.90017621629139,1.98770903888174,1.69681248086607,1.84144579116604,1.64975464720209,1.81994925254974,1.7702278285633,1.78118029171465,1.90465519514569,1.85752486485208,1.92371009471249,1.54095164381846,2.05653535911146,1.98466299925899,1.72984274515949,1.82455241659714,1.77105964319633,1.91080625826608,1.91713870372369,1.68280894231469,1.81958602786595,1.74969322457786,1.91567731121009,1.82058369767531,1.85148867695007,1.99635793358876,1.72979071468627,1.86049964609587,1.85193574952317,1.681322300444,1.87914658930596,1.89244150885923,1.88473753147224,1.88326366737093,1.94668892135097,1.741207320631,1.77821501660818,1.70653019604383,1.79301195835952,1.90942330640792,1.74311671257875,1.77233300168159,1.84229985203417,1.62817424610666,1.60624215967562,1.68325324856899,1.8082326764701,1.92770258043334,1.95094993055106,1.65357155229406,1.67949618352289,1.8109752564998,1.71881285652563,1.80100708358648,1.8057384471042,1.75201257336016,1.9947346378029,1.80620902367539,1.7863168043103,1.96855340209954,1.97572691095106,1.83250033030251,1.72941354341623,1.59819286453178,1.92538393845959,1.69480140465493,1.82745187085628,1.68668289834417,1.97322229219719,1.77967582440146,1.82292841161994,1.67596221275531,1.90148187062428,1.86594752415711,1.72889170388106,1.71717417446422,1.68134700161347,1.84553531389973,1.70640419700238,1.99448190579217,1.76024761753856,1.86032621769585,1.99248038435676,1.84333592266805,1.99824227410358,1.91696383234696,1.68220893823562,1.79252277230039,1.74643681620848,2.02103035268334,1.65375169183685,1.84929360859559,1.68433987153196,1.86258690154395,2.024079576073,1.95090476080679,2.04530727108169,1.93553402292649,1.80568812062278,1.9097100041349,1.7955398650148,1.7855516136978,1.83661919014545,1.6847534987599,1.96589640471835,1.88774080633029,1.78464805156933,1.63288489822041,2.03769379887234,1.62322259541121,1.70491161898063,1.81856348244957,1.62562314160928,1.80445665124754,2.16359397334596,1.88177926929198,1.73063852606256,2.04093325925437,1.69900277716135,1.92095686150844,1.731391354401,1.72206280898175,1.70406380527744,1.71946944808772,1.80266186450665,1.78895419843284,1.77187930685432,1.94477043473739,1.7099453304842,1.66837598341313,1.81465220340956,1.79253464714946,1.70099474250125,2.11328524858755,1.66362598134652,2.04055849601672,2.00751644969122,1.86075522554338,1.85233697759814,1.81297481618458,1.7593555949211,1.90820986487742,1.74809528709989,1.9759132802304,1.81797372849275,1.84398558902243,1.61439784290595,1.7436042313886,1.837141410941,1.7681842950888,1.98715350933889,1.80296661780627,1.87291613659261,1.95480862871892,1.89638100808378,1.70218787623332,1.69533792928903,1.79460906722416,1.69104965869319,2.06014573534199,1.72475978112376,1.82313571857705,1.80793168890671,1.96243759105423,1.81940203751982,1.94159018593261,1.56179260067887,1.63173610083875,1.75387837743748,1.87715068200531,1.82863350428707,1.92007432717619,1.74157310272159,2.04144001532677,1.88622513407234,1.69091411780754,1.51803290624234,1.86939303440403,1.94615970905699,1.81619882584998,1.65907147989045,1.76627905027404,1.74483422681773,1.90598721799857,2.03895352674086,1.60165300125828,1.91738165915606,1.87824028989772,1.7809944642832,1.78186074576448,1.70272439151774,1.86922924173881,1.73207542323835,1.80363614972376,2.05027561189491,1.59683524482045,1.84959768417618,1.87518324686488,1.97326867791353,1.99873263390236,1.92771074206724,1.86595023750057,1.75085116980959,1.85416595415173,1.83909288528167,1.91543507869523,1.90931369889262,1.77176695926927,1.70725600950523,1.82140130885288,1.97801845689048,1.75708536237824,1.73232497270294,1.64382944733281,1.93421234467554,1.71047941895257,1.78820567890499,1.71905564012308,1.70951765357482,1.56959416242365,1.91416931597195,1.6415701997746,1.67331210053555,1.93763269822919,1.78134694337793,1.7924631332971,1.83288205923966,1.89432629292823,1.91068884613059,1.76790418683354,1.98553672774613,1.93941394455504,2.01998833412519,1.88013400244533,1.75197346619001,1.70438502365439,1.78836543894981,1.99023429692102,1.76222170391769,1.65013287549025,1.7041799770427,1.69821050190284,1.84975732715969,1.82854042008323,1.55475880160054,1.95872931669137,1.72353691469535,1.86628619765946,1.93379671476103,1.83548694855093,1.72857199908321,1.57691241067706,1.79862181432456,1.80499962428169,1.95987206673412,1.69326004461487,1.68075040243343,1.88673587345924,1.90728281105187,1.87408208289301,1.88975499903786,1.78683122648861,1.62510588494051,1.79322038861596,1.72932258615445,1.67486770450056,1.59085251177059,1.7453504215842,1.88992809068521,1.75791773151785,1.81581530469782,1.72746684486366,1.8564716064598,1.73196806327274,1.84731527358003,1.65371768797021,1.85422068782274,1.61536204265802,1.70561502262422,1.98233812422018,1.77218929225358,1.66443760287546,1.64855480439226,1.74209641047627,1.80061702325237,1.81208294418661,1.77997483338714,1.88897415851802
"11",2,1.9075569833277,2.12404735203801,1.92140013422888,2.15723924602031,1.97763368774486,2.34418196325624,2.23499784514081,2.07975912408569,2.22491185176696,1.98321668080216,2.27509296528924,1.98686801195229,2.09877768671142,2.10174096010422,2.21808170007643,2.02221171609205,1.96288400140481,2.04511008660013,1.78644288244009,2.20342147488829,1.88543088829535,1.94849542638757,2.0156835999132,1.97817039732282,2.13033632425044,2.00854267234995,2.06716297744255,2.12812008134983,1.98839644629715,1.86749320730245,2.10336294905276,1.84593404664623,2.01454376675244,2.15159980909574,2.03472654132671,1.98155101547622,1.9753333959525,2.00571342870248,2.12312985675016,2.09239380008643,1.9753856261456,1.94827207457321,2.01623123518896,1.9344124502714,2.10238467482183,1.75902770907435,2.23337005000554,2.24281365952162,1.84163860464483,1.90979847020425,1.86738433035824,1.90117511867202,1.88236917069331,1.95553231660395,2.04271406556158,1.95161043095913,1.87925571794255,1.98987511678408,2.3584961658562,2.02400751482583,2.10425106077133,2.0275308369959,1.9768436630012,2.03919786562521,2.03412992729697,2.13539965297907,1.94983093928077,2.03447752907747,1.87243152262002,2.07293633869248,1.8691394838918,1.92935443154164,1.91353830327931,1.74661810567151,2.17508086195537,2.22323817796526,1.78942371724757,1.95393649469341,1.92348152733707,1.85007049206422,1.96656222661398,2.43965548449898,2.07132857311724,2.19221689968709,1.90924313395142,2.01519141689365,1.8461950129205,2.07124587623185,1.93560340915171,2.05968964347259,2.13855275942254,1.85602553324516,1.91685322870544,1.98716003064404,1.94439882046699,2.00462388715633,2.0723013893871,1.82887265480381,2.16305238516421,1.93832995670489,2.04580208525431,2.10058645517453,1.83081678167026,2.00163167895076,2.09604286561224,1.98587114741516,2.12010321045756,1.92504498105006,2.03440749984154,1.85861640433212,2.06752365293044,1.93514099768517,1.86964236603316,1.82669146581062,1.99640909682297,2.03948021136355,2.01787101619176,2.00494816144916,2.20078653853042,2.02019189761067,1.90393027553915,2.13676492876515,2.10121892530728,1.89118845499059,1.92107290026737,1.79715584402777,1.86292630276122,1.88317042419281,2.27605351732777,2.22235028875027,2.33598755631132,1.91902077985919,2.05122035692476,2.25616934951464,1.90635499846347,2.14804951214687,2.0565930643482,2.05213251866466,1.99307209531724,1.98440569338608,1.88966380216362,1.95095939020845,2.19069336982688,2.09336869236361,2.15262261699821,2.02506226622351,2.09074660089989,2.0442137759046,1.88548781546503,1.92402498963021,1.81553509187088,1.82723351910858,2.02189605920732,2.08812538492584,1.81972271475906,1.94914830535281,2.00824486743018,1.89429510121453,2.26985195736479,2.09236266135495,2.04592885136782,1.93646236349334,1.93965420997357,1.90212396591932,2.06887172021537,1.91423427070492,1.91908650331847,2.03975882858512,2.08982191752035,2.16242781394481,2.10467347744871,1.91641967582229,1.94187783261229,2.02186833890114,1.83262729366619,1.858596981261,2.03701257632076,1.85826448098498,2.09487499607725,1.87760358945506,2.06799699145601,1.87331633568833,2.00432870383537,1.90416577922868,2.16720083602662,2.14884825091129,2.07358917981137,1.79147115849096,2.29825975942309,1.83289596129794,2.02837537282688,2.36506967348174,1.78297330307425,1.81544312443725,2.10927076165373,2.1283369699555,1.99966842978949,1.85964261471727,2.31407903272904,1.88812396966134,2.38019460300297,1.98482325146116,2.14287584762616,1.89844370219041,1.97692484802527,1.64933963109165,2.06769724367573,1.96750870948462,2.17181372138034,2.22892742378377,2.08751395044745,1.88735322100803,2.00764102633074,2.07062421868353,2.05305246462243,1.76153658407202,2.01572961832911,2.10257978688534,1.99304743791212,1.96636435350014,2.40417390642034,2.20606182277943,2.18170704175953,1.73752939515268,2.07758957417147,2.19609368611263,2.06031582261929,1.99665583335971,2.01194098190285,2.09853228470684,1.83265519310254,2.29988767620278,2.07069259672698,1.93453537571988,2.0409994346635,2.25313512323049,2.05551922982121,2.13960976597151,2.00258999775045,2.02311364863083,2.12029117822503,1.81122565168469,2.0010206741704,1.96398073345951,2.09339510818382,2.14577402063193,2.05565576641502,1.95319779097355,1.93208802548594,1.8896309741828,2.02816836055106,1.87731614459287,1.92533359775387,1.81389819931412,2.031201177143,1.9042566622237,1.62517742302029,1.88969295592657,2.00339903663534,2.05535284420582,1.82944892019045,2.15774971596466,2.06547985903973,1.99099072554538,1.95503327812999,1.90152699793875,1.9234844695758,2.10364191537496,2.25138790304932,1.87413591737637,2.08444451538741,2.15469960654405,2.19236615117003,1.94983803264896,1.97307462418976,1.93814096448347,2.01447051896711,2.07080666299222,2.10059711392113,1.99416942117047,2.0252067577389,2.10969840158542,2.05364412597385,1.68388673892742,2.0867381796545,2.04261863274202,2.03495808023151,1.96436795515243,2.06938086764323,2.05975511936117,1.87504538399386,2.08893549879097,1.9970937249227,2.06775451664202,2.01811992254364,2.01873613651533,2.15786994750213,2.32732559666067,2.04526235062554,2.11114863456528,2.08212352818445,1.88547050492033,1.83335731803384,2.0410990902259,2.11177376253498,2.12811243438439,2.10386595880769,2.1058920977131,2.03070453587628,1.92576038315818,2.12932429141028,1.9136690429217,1.93357239832688,2.02637287952588,1.72491324919689,1.95097119755839,2.08197157884792,1.94886802573374,1.87235699578111,1.93431837884813,1.83907094314133,2.16736835958837,2.30240361778019,1.89044850495038,1.99336892392211,1.97486592329002,2.11032848245527,2.21388568868141,2.08734722514209,1.98821998953779,1.96996630051082,2.0873631473391,1.94487788918653,1.97156665034358,1.97223279076903,1.80836672636264,2.04511323499984,1.98042741207095,2.168957019336,2.09501562866082,1.95459611905033,1.84958949006036,2.09219607622511,1.8541990341582,2.02041345186836,2.27250749072048,1.86414064226386,2.03294161675164,2.12917954266613,2.0055402509231,2.04257591129195,2.11011827776489,1.85932161180398,2.03862539792426,2.00938892028944,2.05837497984079,1.95152500368121,1.86422450887741,1.90038333205428,1.92542347548065,1.95933233763858,2.01569589962223,2.07504351266049,2.00742291702708,2.10398324033708,2.13113400183284,2.09624566682196,2.17861665139336,1.89313023703214,1.86854263526249,1.93948321733857,2.21296367456364,2.04081879235675,1.8939789625991,1.91512070088858,2.05434462815867,2.12427111035062,2.17031735565941,1.77077484464686,1.86614978002962,1.96210565405084,1.91262875264823,2.33772979710309,2.21202472147021,1.84470566974818,2.2020996029213,2.13623748564448,2.01078271683521,2.00231860569785,1.72580131824957,2.07283693043478,2.03895989664173,2.01794018871803,2.04123002726765,1.92417176368128,2.28839385916037,2.12076809095338,1.83125867448135,2.21489966104736,1.99690495820949,1.9763278650841,1.96843160149176,1.96804963486806,1.82113739513408,1.96010757648655,1.99282787448423,2.12834467622961,2.15475285555229,1.83394626008719,2.01894177242195,2.19882631812306,2.27601925444219,2.19117121731792,2.09437406783518,2.0059061006674,1.97692130262351,2.19665057299351,2.2447744813903,1.9059888286266,1.92418019575386,1.77562059104187,2.17173768494755,2.12641047899467,2.06435972504345,1.98776938031823,1.80044602621144,1.89564746131197,1.99963125919396,2.07191270482243,1.93319347998676,1.79135905666714,2.13147062109104,1.97616361817678,1.902013851089,1.85661330053936,2.1396792584002,1.96437510015611,1.9471266272118,2.11306005006652,2.05472293085149,2.06007476239632,2.34825700154504,1.91839274696344,2.15287443098845,2.1178276493227,2.12940869948508,2.11285547766631,2.01843062985569,1.95622981812476,1.87410041368375,1.8502437846538,1.80762394436026,1.9171162591464,1.84001077496245,2.0786623454053,2.139768085748,1.77769555663811,1.89179212883165,1.95442483108811,2.0373323909562,2.10798365805248,2.07964929873963,2.07322055678774,1.80989540036625,1.93044547500672,2.12053668128809,2.06390262221702,1.94219884564145,2.11024953083787,2.19472616166588,2.08591281420878,2.00211803443104,2.22068822416944,1.93666545254398,2.07989584413898,2.05816467570035,2.08989613721756,2.01108451740231,1.81587315000088,1.85107017131227,2.06908364901214,2.04430016670475,2.04466908268225,1.88786495184453,1.8886766587448,1.8385097137825,1.77995352362959,2.18220227414516,1.7252788420668,1.97243640643466,1.86563377653878,2.23358927787015,2.10693245745171,1.91804900434889,1.80624315279187,1.97786414541755,1.90341889734841,1.9165868467141,2.14775203833865,2.01468754696266
"12",2.2,2.23692639624614,1.79220236176506,2.05546668402396,2.3275881781521,2.12979140187874,2.05548966306319,2.29966801725981,2.02272220393388,2.23478834872597,2.35983840020457,2.21377050936069,2.18144720335776,2.25500578310281,2.09407599878227,2.5098663010061,1.98108821733225,2.23951145741153,2.03230481214988,2.32225681180255,2.35124738982491,2.04271192333175,2.26368316152835,2.22341316864393,2.11054900891701,2.25774602447129,2.23222900212828,2.134917774473,1.88720826431116,2.1054766705986,2.15221739693239,2.24439161516706,2.07163573651773,2.2934759771328,2.19148041220637,2.22204607098892,2.02910992643347,2.2190806845113,2.3059538018254,2.23233217991138,2.17244216071757,2.32131746672439,2.26125341983342,2.33112871278385,2.15247270273161,2.17658970962271,2.42559104340051,2.14969925201067,2.19639527446266,2.02915178787786,2.35560633433468,2.0563000133973,2.00006617674906,1.8661809780146,2.15390732311642,2.23798471023277,1.95225851715922,2.22339332689468,2.30212417888078,2.15942841579004,2.34340605543146,2.20470447844281,2.02294598271877,2.35817391494606,2.39950590732516,1.92817175487822,2.29220263496207,2.0003840058953,2.13704248985782,2.14050723642872,2.31247777536149,2.23796194718487,2.10739451667475,2.27800828587429,2.4410840094562,2.03048180896537,2.48470716499602,1.96468989757542,1.90055545530108,2.11642880364358,2.27006362519161,2.08265256867229,2.15048885544637,2.34754280596915,2.24464419571974,2.80246617231734,2.17930668722217,2.44608656058306,2.12185559575476,2.42026350530811,2.23489073075214,2.04089128240159,2.56459669732106,2.26549593514188,2.20664466935078,2.39237174958309,2.20507289640258,2.12275392739827,2.3772522754952,2.08866239702597,2.32205499071878,2.3543764529291,2.30778032063442,2.36376444455213,2.2342165303974,2.19481203547235,2.25926678080587,2.3618367051648,2.23174119444201,2.24072257609103,2.13121485709997,2.19480574087068,2.27122971618253,2.01945537214314,2.20827549452984,2.02834324409974,2.22110582612289,2.05450104525011,2.20036826649207,2.35906257514608,2.2455714641106,2.27429651687673,2.13162960611343,2.23913232942511,1.92411890927171,2.10680353364196,2.31971149564602,2.19731711336512,2.06790480904912,2.47933237851246,2.34957673735494,2.1306039823461,2.49190217744379,2.57617542976421,2.29691173250297,2.10179450165553,2.33150606956103,2.17189325832807,2.203797498909,2.05667270072853,2.17942141154393,2.17692899045876,2.53483842259009,2.06260145180201,2.29491419319516,2.27365025139909,2.08819317417318,2.20795604361688,2.30187140480019,2.17182371541353,2.33254054692011,1.90477640241733,1.90295453610597,2.32518908846153,2.31329479955914,1.84196788160569,2.04714678190236,2.29812246625775,2.17658653182242,2.21447359137494,2.3319136591814,2.30260386826519,2.26081656502001,2.1182153698975,2.24424760136191,2.29379220881084,2.0745359042621,2.24543716567898,2.07566998560611,2.19341339592284,2.33431072979624,2.10597551133277,2.16640937224991,2.38470216459183,2.03189333664776,2.21285690751444,2.08221353287858,2.49625873480903,2.21779495621399,2.09477711308219,1.93661151601813,2.21313955814141,2.2760515576422,1.96453057913759,2.32768326515787,2.43734473020626,2.18622641562525,2.16032477158855,2.14597675859252,1.9759921272335,2.63286904011768,2.61534946119998,2.19358779421713,2.06867695194702,1.96166681712758,2.41528928070423,2.26973260702781,2.32588456603608,2.12407895682896,2.44663606070282,2.12235707156882,2.6229146819017,2.22526129485906,2.18518226168999,2.02405398176419,2.10270372527214,2.55228005722284,2.22605743255844,2.04008832556866,2.07422669731496,2.46932622581825,2.24907113568029,2.28247161925749,2.10406759337087,2.11152032281127,2.17065611519318,1.85266408915596,2.14540428528259,2.45157380368245,2.47114183190677,2.17927649135,2.48687658768605,2.02205690449153,2.16846417861687,2.12984015163054,2.35088713710692,2.50170855868735,2.33742106217666,2.27917313307643,2.2013934921376,2.30682579774992,2.38748964167721,2.31404339213261,2.02910491941704,2.0916214781013,2.11119975785614,2.52945680621793,2.36342614533173,2.31782434611103,2.19204143771743,2.27858759010306,2.05230768746429,2.28785730485654,2.14435326885219,2.34567657256505,2.53150898851874,2.30427753711199,2.29615487402338,2.53210251507196,2.10057746746699,2.05418867098568,2.29687485780063,2.3228746145234,2.15523239454848,2.03810497799029,2.10961442697275,1.95981233369821,1.87908242675465,2.12376735748866,2.19818833610731,2.21695554784008,2.30046189911606,2.01584501579117,2.43603435468073,2.29761283543476,2.23530343576174,2.26615157831773,2.24423228953208,2.09595741877351,2.31857382400937,1.9514681347692,2.26935017046405,2.40942779913957,2.35503514328978,2.12259131811649,2.10671436019094,2.17881814164537,2.12971625043544,2.19303016657004,2.09562939958847,2.22932516166726,2.48342178350468,2.12227925700793,2.09184118800872,1.93656897169927,2.17593764796206,2.25539307697623,2.24168287849946,2.20943045214039,2.17160928915187,2.16865640112128,2.31753660642866,2.14516950116887,2.19508647377324,2.22320278008048,2.1982609000017,2.40616583899971,2.25573143655498,2.25751238959803,2.22774000236035,2.35194612604186,2.20000014295354,2.06602735311533,2.06841538662487,2.33891026492708,2.30358158656843,2.36205233383875,2.11847772460479,2.36619957944943,1.93691001867745,2.24671619183714,2.13372880203484,2.18766952670316,2.06917607307212,2.22693888555816,1.83042884160097,2.23792347032972,2.31994627891066,2.27394951706182,2.18114368809291,2.21104727288121,2.18005596032052,2.39991746122884,2.564007758289,2.1878545791187,2.18534912505988,2.09490688500743,2.54188312801378,2.26175054788949,2.17532490948163,2.1514862395047,2.24184072805845,2.22283476546997,2.15463079838704,2.27933347299306,2.24560173430648,2.37475861510165,1.88955411560788,2.21312819312578,1.98141074548952,2.27005359334256,2.44114915642875,2.04383695277813,2.40298695209752,1.95948327559698,2.24092016694631,2.1159925658929,2.23259016198024,2.45651884198785,2.31808435041129,2.48612287638948,2.36294859634262,2.14248367670533,2.0425494608503,2.10946352404508,2.4008833213274,2.30009455641539,2.23247930976505,2.07696551741276,2.01685653750281,2.44141612396814,2.37405282303083,2.18276650988479,2.47755206203593,2.17331327427826,2.25565537621837,2.06502522789241,2.33494090515421,2.39337679101998,2.13990203268554,2.17157475308487,2.08456603621221,2.38913584478882,2.09580114252805,2.25325597497061,2.18521746317046,2.379210568937,2.36649895152816,2.37453644881262,1.99932680314084,2.03273606347269,2.07374093281316,2.10639025441509,2.54408236882507,2.2615196380639,2.20830662673331,2.42929693933612,2.32901597450472,2.20069418717729,2.25583192092425,1.88283049680416,2.19661298214417,2.02297347962883,2.10966286287931,2.31563314623281,2.12911049610903,2.50327367008453,2.21805989439942,2.18229548395542,2.20875120845897,2.37150734723983,2.1447530735491,2.18509962575557,2.28683951463094,1.96367270329262,2.14926727426514,2.2405570705552,2.20367025378954,2.13977453033682,2.34347737344078,2.24358303437048,2.1739537039462,2.18961298536645,2.32519958807062,2.46983082085025,2.12811926740169,2.44691477021412,1.98116119204091,2.5703161280197,2.23643981846634,2.20454927497963,1.88155783008047,2.29166702940776,2.36146137616703,2.28758395885784,2.13324556754354,2.10706829450477,2.23161421170876,2.32731570229604,2.30575127647573,2.04864423548767,1.99520032454888,2.06012969139396,2.29798794030703,2.24011207171592,2.11399435707597,2.4730295315536,2.2535277156509,2.11335239510524,2.23794315512281,2.22411952219075,2.17630788104668,2.329169647581,2.07461584131812,2.26102840282568,2.1527949486886,2.28448164394044,2.19587011221717,2.11159592245444,1.98765293024982,2.222965592088,1.98375484753884,2.05923730810567,2.01053269085328,2.17554920130487,2.29363035707792,2.32214566240193,2.06216784222455,2.23606116533258,2.19548930891055,2.2422525367376,2.27129651114347,2.40184160707147,2.27201474255899,2.12566639364487,2.27283803200499,2.26496057471715,2.20252809292082,2.0017311709218,2.10801252955969,2.33702560157404,2.41255585492967,2.44580583088045,2.28278723517204,2.38876292329521,2.24760111786801,2.24855484587171,2.38474497497348,2.11222398805939,2.01504200184398,2.04708059524748,2.3312574084057,2.15741734327102,1.99994068558948,2.39494706398448,2.05239367620349,2.02820596326292,1.89038121553287,2.16667165101828,2.16372824242307,2.16429946162854,1.91365072855753,2.3621765555219,2.19179521996097,2.1226643267891,2.12092176435634,1.98117462226827,2.17418165142381,2.06375504613979,2.44479435744758,2.33889060339688
"13",2.4,2.45521540797101,2.73207189417042,2.19303342102469,2.35571154095868,2.37346586787076,2.40283287633478,2.33683627138135,2.52292839872092,2.69005079746387,2.20608446289492,2.43288996272175,2.71835312267991,2.40501187938923,2.51898749947301,2.27577483708805,2.32303008645637,2.35565577591921,2.16320025937114,2.47876379881866,2.25762112115158,2.21936584341733,2.60783421089638,2.29667703535118,2.45258608792256,2.18861746159919,2.56831888555975,2.50048962636101,2.46613799108254,2.27232072171065,2.27520440687015,2.42049698813825,2.29740190745372,2.44157310819055,2.56094360541865,2.51551883061745,2.391563656081,2.45214937683523,2.3448122615556,2.43246860613398,2.40345645486198,2.34310998324866,2.28549079781294,2.21103134494609,2.60632083907426,2.51330776016527,2.64845544970161,2.22524749860773,2.39861879940236,2.47328358666329,2.2385518308109,2.23868665840527,2.37947000858844,2.21762074046333,2.58184980541241,2.197309337035,2.39481293171367,2.45894249104857,2.14118939315394,2.46434800169841,2.38751567747156,2.3693465347221,2.52852627831511,2.27580429315577,2.21287622707875,2.32871478215197,2.51025713941687,2.42705767716492,2.5807032641386,2.4364512721763,2.42068762215529,2.60408679962136,2.44647588443199,2.62182766106942,2.51611764835494,2.36774638049364,2.84972844434487,2.13389638392978,2.34391306801962,2.65187540683189,2.49262863193141,2.63485062404494,2.48427285076747,2.56121312864746,2.44399574753021,2.2665926926991,2.46106354198795,2.39429608744918,2.39332169127458,2.60717580993942,2.68821627714419,2.42206400413911,2.79243648330983,2.25047161738759,2.4820461494976,2.44037845279884,2.66717459956451,2.61872639182284,2.37503979256418,2.751993556238,2.62002766188745,2.62196254122601,2.33350121631362,2.32227865596919,2.51663307312772,2.37986876956877,2.51962464749695,2.35711848220289,2.28108266173555,2.36559726651649,2.35554334175893,2.24077019367167,2.28707928064585,2.4308474194367,2.27477892941683,2.38632344307858,2.51328687564773,2.57428084769416,2.32574957674805,2.48657244577447,2.47695449165595,2.39851220176626,2.52904774066874,2.50990084030389,2.16594648483022,2.37348873982952,2.36414403067432,2.44426444768384,2.37660878745743,2.44945328714484,2.46355045857437,2.52318171440263,2.77848212285808,2.56095096220169,2.39491659903302,2.28924766429443,2.56120045415722,2.42885769420599,2.38615833662835,2.33496263806453,2.24689623238348,2.45587390601176,2.43040065630885,2.63818452404639,2.31370225802994,2.29136348715462,2.40609027679949,2.2816510038135,2.45289961679138,2.48298878332044,2.67523724474753,2.08347102087552,2.19026328618742,2.71593402682513,2.5380738315772,2.2371497294764,2.65895710691759,2.27364140198213,2.15084336016649,2.40292846424562,2.3149725512721,2.66575198915307,2.32075623960917,2.39175099380117,2.49122965992107,2.36919616763229,2.22326041379416,2.38401598610563,2.52726700049041,2.43363000799016,2.64468145457003,2.39254330197829,2.51483302346761,2.80930615667386,2.08877233016478,2.51709099296493,2.49276263854211,2.28136465979682,2.42509555945513,2.15789245633956,2.10548698213899,2.36526102349029,2.15164269968401,2.28738619147835,2.60150621707855,2.49965554004247,2.42631673683669,2.41455927329981,2.31963531575982,2.21038687115213,2.84407351754193,2.30000951289688,2.56809115791672,2.24115330324255,2.3311813337276,2.51544491866518,2.49933501059124,2.62928645514788,2.45713787168168,2.78463061965842,2.47395820630177,2.29097277468958,2.29477683636242,2.41675265397598,2.47883783717819,2.19054299186907,2.28895629017829,2.54060137541038,2.41900070630703,2.42603879383424,2.76907547714002,2.32120251873598,2.43075530261451,2.44982678295838,2.49727426062553,2.34290760712324,2.06927486717544,2.61590585904905,2.32224111018027,2.33082472477193,2.37451001786601,2.7394284032,2.90132929751769,2.44035313752163,2.41495826319099,2.23295738214763,2.59626941907809,2.45352301858194,2.39131836527436,2.37845684628257,2.55592991180569,2.44765626179771,2.23546682326738,2.42707873173843,2.33940295388978,2.34919335198454,2.43962777530374,2.41326068372354,2.80700471793648,2.65207446716598,2.50805035158983,2.32477673892648,2.46541530871691,2.20851872371775,2.53505181253335,2.7257317500836,2.53117228002134,2.80105086141712,2.47030015183257,2.47402192317328,2.34134226793014,2.57272327024437,2.40314800270899,2.29322685794214,2.20999832478092,2.27511287970584,2.24955734342445,2.14556254911711,2.34133262293409,2.37015418226079,2.35764492531866,2.39371586462941,2.3586864846058,2.42688304560412,2.41043004854912,2.39677036082401,2.4405579248529,2.32479349730863,2.44509513992328,2.31119891428122,2.48824322631645,2.5775531189035,2.29255193575112,2.54927440841791,2.28979643256584,2.47090997819359,2.46243854696484,2.35557090657029,2.21834191575909,2.48000050722253,2.51949742310545,2.14272915712872,2.27879713149455,2.62056699546749,2.24370224772561,2.54671056663962,2.47096863113613,2.39402102613291,2.34759508141,2.24229957401316,2.31376823191026,2.30847373896735,2.34850581038307,2.28678487310102,2.20041140895264,2.37320206218361,2.52194399333708,2.46526050514131,2.54625560171125,2.2483248925178,2.51165080566465,2.28759346904996,2.22550060018913,2.42616584549868,2.42465587638084,2.58203288677598,2.60122499798799,2.31860195526443,2.44174316459038,2.11613797142658,2.39857876636582,2.45744217785075,2.41428027667179,2.35685620200559,2.46216147682352,2.04706257358043,2.53450580516919,2.69856866404463,2.33668023706226,2.52672183430374,2.29846423070974,2.51198714955525,2.57909415815843,2.69987361547999,2.3505394989533,2.27773894288346,2.25888679485032,2.54146363616421,2.23583701871577,2.51835927614179,2.29923082748105,2.75886454825821,2.39115589113944,2.26088169716382,2.15554997400612,2.40647685839576,2.47376881614762,2.06243484861462,2.42945023705198,2.64259617125375,2.41709119550607,2.10705740879831,2.06112066701255,2.67866219513294,2.65675174144978,2.42248906237576,2.43494717700929,2.22798596963291,2.67486140524417,2.55425065614331,2.72018343257658,2.37424946101107,2.30988340713593,2.50705310728904,2.31325915420762,2.52783001560239,2.44503442024394,2.53415294137877,2.1560590201311,2.21387532886766,2.40465391995381,2.4887482358819,2.42383143114207,2.88815204209848,2.40267046970354,2.28143470209333,2.30284801857757,2.14201258353698,2.65405833447702,2.57289114683295,2.2569887437684,2.36369919667978,2.53576458343356,2.30526999744596,2.38320977267453,2.3936273290879,2.65212697339886,2.42088099098555,2.42940688439124,2.03573064748879,2.22775968248766,2.27054329495245,2.34070446068009,2.78047618694234,2.31353513869367,2.37590554466989,2.20559915768786,2.6601430048927,2.39214467508528,2.1068940284243,2.33142697014892,2.3536596793772,2.45261595187667,2.11374174628792,2.55261249541271,2.2827560502085,2.62637030470276,2.28111420411677,2.44537157148443,2.29814946285517,2.46265091293145,2.28446036370422,2.32273823433171,2.59908361217809,2.14146319762134,2.37569367084462,2.47938068499467,2.28803382243449,2.18253356471701,2.51020976461449,2.37175402607828,2.39240655662465,2.5958043168077,2.31498090989637,2.73075393021996,2.18698255169883,2.61165959947113,2.38107597576821,2.74677941262001,2.37334835972811,2.09720325897936,2.39278245129772,2.54868332796677,2.39238031084415,2.22465809595926,2.58221147949678,2.52482319671086,2.3460678987862,2.31375044472143,2.56178006620206,2.25832198837928,2.12361129203432,2.25091623375508,2.55379252064061,2.2872802891829,2.24881249667097,2.45639036716003,2.44756171241903,2.41750493616872,2.47828492661778,2.46039881967843,2.48231017995283,2.55159498295545,2.29779099233209,2.27883704382116,2.40014235302471,2.35948791356813,2.42012282350797,2.34090545400032,2.59380877321255,2.21927566344318,2.26603831026874,2.11507927922241,2.21690198838963,2.26787813792975,2.43146062143039,2.5495817930251,2.37563287136797,2.54056337559012,2.46353019102864,2.49728064974097,2.31622479528022,2.68776126968666,2.32916039890856,2.39634660841649,2.4011732868183,2.62386115933704,2.32252303419634,2.10549352597811,2.23578058487539,2.36389468929771,2.57227684487003,2.6204773590436,2.39150084540287,2.90720122809423,2.46017347960455,2.28442340132828,2.64707035126945,2.33367230526988,2.18120258781506,2.156728587874,2.46364007447858,2.34741972859956,2.58593260442992,2.2702300464434,2.07668635521115,2.39489228734315,2.38934603854051,2.71934716037422,2.29736502822465,2.09181302779944,2.24974945665361,2.45148481548366,2.48258941290183,2.47431199939444,2.53723448080908,2.17357942807175,2.38751327682353,2.86027493076587,2.39353356999697,2.48180247007246
"14",2.6,2.63924153600358,2.8345736991808,2.64611005293676,2.62397117707336,2.59099660565239,2.58001858768064,2.70488196742557,2.48481840508396,2.83441560647937,2.67955217136084,2.70586029639617,2.80596665238498,2.58632176965474,2.71360997503889,2.53220501592539,2.73643213552663,2.48478634292898,2.41640669583318,3.03454376035113,2.36440222421599,2.67445654677918,2.56998439789259,2.31582119178865,2.51313732477509,2.76572502812695,2.31621724903586,2.33756356617593,2.48865608500905,2.51918392241057,2.27342116311794,2.55321063173678,2.78862806183873,2.8730879141747,2.49735132652658,2.5054184841913,2.761322076731,2.5619882145971,2.55566503539152,2.40859047416718,2.73758587045848,2.76910794826274,2.48647208333059,2.37523701284769,2.62469136268033,2.69942656591075,3.00283150767192,2.4144191490563,2.63000273716934,2.45666147468747,2.66310643907268,2.75774481312523,2.40537122841336,2.4522858008602,2.58551868371148,2.63497015770395,2.61836590050837,2.32370641960165,2.4646307448288,2.69648259360239,3.00512781629054,2.54483020641803,3.29808939002398,2.46022322025013,2.51510197311792,2.28589286796378,2.79076400524795,2.81610384306031,2.61738816087043,2.7911425005652,2.62251608337814,2.46715299699391,2.66247823512671,2.97446175918704,2.73579237768275,2.62920201174605,3.02310304509018,2.44845257665463,2.44819897337547,2.66528038422135,2.62951699974093,2.75265693000314,2.77585885461193,2.40427962885883,2.75595796774592,3.09232903938496,2.69707242960392,2.80463668034489,2.87190943955769,2.53170739343483,2.92018069046627,2.66926148968757,3.10778298582363,2.57018156604032,2.95620610420987,2.87863647350015,2.56834275207618,2.75433262057789,2.50258533499569,3.00453470797672,2.56984612959941,2.41779710896271,2.77206838411331,2.54194595495471,2.92115939952504,2.57896992123086,2.68724115142332,2.61933576883361,2.42198306721157,2.78888677297433,2.41137787302684,2.56676755057716,2.54958304367282,2.858591683476,2.55657357662313,2.60393152989422,2.64463990207546,2.63326635182016,2.77131870037461,2.65135590070517,2.62700985203342,2.50473084845511,2.70751499267122,2.65078382409883,2.66285810536352,2.37642540479454,2.86931276473689,2.46666467732534,2.80760053575387,2.72043848481431,2.57635486181205,2.63499781164719,2.42416744490903,2.68133025852164,2.8340152985585,2.80033364701504,2.6692236291252,2.78761173477496,2.55942765101613,2.65312737527535,2.59972726364189,2.69335543094222,2.39860135071214,2.4488162117447,2.89228293513303,2.4991758362407,2.77183065953345,2.70378854664252,2.87393566021355,2.73145286758519,2.43313750635747,2.36936287517175,2.74019104603865,2.93165911345467,2.72954556977369,2.38814226838123,2.76080575149024,2.33177750901325,2.655012966507,2.96978617636001,2.52652273602096,2.46019658739931,2.48130948685003,2.60146692589206,2.63021208828483,2.53308255529581,2.32246271253823,2.46273479144932,2.78743604751943,2.79165532350141,2.51022682311287,2.69348756766195,2.64898740395079,2.93403212710785,2.63027997498483,2.33311987441739,2.5904994628094,2.43080516252575,2.8134363487701,2.74880297168389,2.35434633346727,2.53681550311171,2.27119320352029,2.50913159095693,2.70213587778175,2.75514630122573,2.84339449962755,2.65429200032105,2.7539305757114,2.29622754962434,2.8584654690702,2.7206059803113,2.39943818887795,2.97413553441466,2.47739926411958,2.63029694264915,2.81944857463774,2.60824252070131,2.66596389608433,2.66829035906458,2.85241464339564,2.77913290535184,2.48204819709308,2.52526036649155,2.6567614306313,2.57746487660149,2.43327258281699,2.9597732305034,2.61014428864106,2.56898511320297,2.83920581710137,2.63195430930701,2.54821125156607,2.62705199740146,2.45490184521514,2.56528555503491,2.35470542879354,2.78297839985118,2.55656364760067,2.78071489924744,2.71561410969382,2.84386801240897,2.37010430158352,2.48872107863094,2.51510629122366,2.61292956320547,2.80710678144394,2.74524136387489,2.43425153329094,2.88095007900741,2.59054327023516,2.56915455700519,2.53649691846651,2.80333038425914,2.54372997197131,2.63329602187224,2.6796498853323,2.8175813762188,3.00605425509153,2.571145883406,2.82848846377491,2.64220527934528,2.89054945702492,2.3040074416132,2.86344424093101,2.6694524329291,2.66081810233992,2.61513026527046,2.95197542803219,2.64983539646045,2.5001057827835,2.75987454235131,2.52865388716419,2.54771305927824,2.3507128035396,2.43723198487811,2.29636399286941,2.51048575198254,2.57235813700254,2.46137128250937,2.6700267720051,2.48988216662728,2.6217079393717,2.60540898993357,2.50060251284287,2.57129870888935,2.67535150577495,2.38968965937329,2.37311807243856,2.64078211230217,2.30004812322895,2.80807903832568,2.38662768834644,2.51760480760399,2.80735787721463,2.57985075136169,2.48856095472942,2.48547799614142,2.46752426844723,2.56843764220416,2.59359377476796,2.86200454579979,2.4120577320215,2.34034434156447,2.45944354727171,2.67800165278417,2.72507162601268,2.51294535751731,2.60681662133561,2.6163774569071,2.53013912396093,2.97189762382378,2.54934223542526,2.64108189454076,2.55742569751383,2.54227556871684,2.46434182750878,2.72613828027475,2.30093980140567,2.66478146566813,2.51472862173527,2.60024621973514,2.51769299949687,2.78821989369857,2.54515104249471,2.7469310093499,2.74044193489903,2.57383092438135,2.38920027216416,2.49031143046288,2.74205361739147,2.754047848485,2.61140549406698,2.65114092544352,2.56152898173503,2.20672519018152,2.93847306077309,2.87860296456699,2.59217622857237,2.60273498029239,2.71877863103684,2.65760175827298,2.82129065857848,2.48514024698034,2.87453157927136,2.63836496291931,2.86756741912807,2.70133089211902,2.65192846535428,2.57297291801978,2.76638281262694,2.4273593293546,2.85616351204122,2.53543665163709,2.29774283281481,2.48480930915476,2.26466657226347,2.33044189834191,2.75021105789471,2.65233962039466,2.43453473311384,2.75557741705539,2.56575813550681,2.99817138561646,2.95864728584191,2.77725816078561,2.5260788792243,2.71888825291673,2.92010735483696,2.96337206080625,2.58187577819339,2.67401823181148,2.69726320712631,2.58140359277164,2.63309933961337,2.72159872656652,2.75099253860491,2.68743044682902,2.31501617220207,2.45025960302527,2.44431836881359,2.61719588116218,3.05264101419894,2.49403036003199,2.61561264405111,2.5180038282238,2.8787690483214,2.18055723874119,2.96403299643188,2.40943304974781,2.37400553977758,2.60508375061032,2.57863338705298,2.68679267946735,2.33754292013109,2.71932642302853,2.58308120170896,2.65210721976494,2.5754311417215,2.22879368115245,2.44733504739624,2.47758798752441,2.54510781680753,2.92773517490672,2.86372347394714,2.40159818837495,2.50919505458358,2.90779633284885,2.71659046547396,2.42776043119709,2.32705308084171,2.65126141948865,2.69880330638613,2.37550018919242,2.48466188376749,2.73699757449457,3.06267939499,2.35942248914015,2.45389854121037,2.53236110209089,2.73745198241391,2.37740410313093,2.62389509771652,2.78940892679759,2.30060076321526,2.47606079840864,2.66380527001259,2.49222325339315,2.23274978020458,2.61730048251771,2.42963766434641,2.47197297212746,2.87890269921454,2.55212152698629,2.86721339287911,2.484059805607,2.61907888993089,2.76501093537731,2.77842259258994,2.57314876901488,2.44800219276356,2.60014036028562,2.80049223544717,2.43364331396823,2.83168887197262,2.57769001406126,2.52518240939538,2.6432100070268,2.66979911198345,2.64770916905785,2.33150494707173,2.29087117125974,2.36470815619267,2.64835477111449,2.34048445258299,2.37812299952615,2.64768084134181,2.6566505450042,2.58771355135744,2.83976473948646,2.78468307675247,2.73725599399855,2.80908208864597,2.41078915965081,2.59194102832651,2.99053155028313,2.52338771912007,2.64311268733272,2.7477812737831,2.38813367162869,2.76211060946997,2.42873783785796,2.36669452563259,2.41176960252065,2.43885187972504,2.92700984592573,2.71295892396771,2.4220859347751,2.61223856936677,2.83022894475924,2.87665275553338,2.57201178930825,2.95659506208073,2.61912172951006,2.72675433469742,2.60699637439998,2.57301154450127,2.42001314321244,2.31774050151845,2.59587836135658,2.58417256159784,2.64438376792639,2.84228751135406,2.61450082723812,2.56004755496103,3.07582976644419,2.82532050277538,2.3481992569282,2.38969639494988,2.43729073920774,2.50375077918464,2.66201480801328,2.74033820424707,2.84726652110435,2.43840062381165,2.4991092381848,2.50896131066502,2.21880343062894,2.80235809086039,2.5587515758519,2.3580909981656,2.36850979466651,2.62947214786219,2.95519510434057,2.67071450549063,2.37276452149074,2.6406729356856,2.6811389162674,3.15281016136673,2.67103827999772,2.59058500336139
"15",2.8,2.64671831749238,2.48291631163467,2.41784752370118,2.66787310850902,3.06671359565923,2.77097139871245,2.86306022162227,2.61728412421047,2.6301744843404,3.20009325205547,2.63367501403671,2.70471070015336,2.84111866528218,2.62830994174731,2.79696276009017,2.44629806865551,2.64498485106236,2.91558224453805,2.60027608225153,2.99739602073903,2.63895910151917,2.67856162356012,2.60949186275401,2.82411324634615,2.67952912435393,2.8569588559472,2.59635507446728,2.90968019662892,2.5490405050895,3.14899437519325,2.93210016821111,2.52061426271708,2.93816943169529,2.75040091003039,2.70594558273324,2.71409937911727,2.87994590449268,3.00576080591861,2.64480545569021,2.88170884315703,3.07937227349575,2.5732567265469,2.78520653350489,2.82387411979338,2.81642718278148,3.12655848813983,2.5043416105707,2.97588657340625,2.70170828826768,2.80452751149821,2.76816529068457,3.04665313968442,2.7826755869112,2.94663956277061,2.73626056294545,2.77791732407285,2.82936951230875,2.75381797851911,2.79038263844417,3.42817946285199,2.68741777221223,3.55657399587772,2.47039910871697,2.75008797929766,2.85057132083989,2.56166395633274,3.09880211163978,2.77164427499012,2.67483557152827,3.01322634784889,2.88051384848978,2.89332483211771,3.15672181624928,2.85213786233445,2.86493173023497,3.13331936276785,2.6119870243854,2.74639270413397,2.86732402613019,2.70702453472898,2.59974754386984,2.88250954211055,3.13941561929284,2.96500169699952,3.07860949845098,2.99736694981035,2.49185835333587,2.85794556346801,2.69255429459466,3.04938806341366,3.29342597306281,2.98108356245258,2.95853525690224,3.0883115073764,2.80238709995872,3.04933716630655,2.95862236806414,2.97285783144754,2.53519462586724,2.87869598263302,2.57724687971284,2.94761913431365,3.0082358504019,2.87793147946415,3.08680211808137,2.75585787210225,2.67688684654755,2.58637506545754,2.80875482520002,3.07039187343946,2.59514973564884,2.82652602832415,2.77132189236667,2.72256482045025,2.82018982806322,2.80497707121332,2.73552663040078,2.96698136033629,2.6686450651433,3.3172657987044,2.80964556729663,2.77366661776017,2.84585933250469,2.67391803363895,2.82596395024844,2.76144275050676,2.73486044178578,3.04051600798859,2.75664610678848,3.12971676988586,3.01134766547185,2.69998071111643,2.65260192796029,2.91672221242243,3.21094333386399,2.74303138229702,3.20670596043074,2.54717662766584,2.88061255979898,2.7492703952946,2.63497183757193,2.90921305812155,3.21898584529042,2.99770538519131,2.95212577071084,2.66310493003273,2.9974554091838,2.76300194249444,2.60246460615262,3.1541076952111,2.98499191209372,2.9763255164137,2.64923608963337,3.05782912738951,2.56004492718482,2.68571471747372,2.76544825920948,2.9000605151797,2.58957104588398,2.75081467789833,2.7502496645495,2.7617467124063,2.88536792368254,2.95210151735923,2.83478862537089,2.57617383598122,2.68782471575328,3.03720272711227,2.45894123046687,2.62992660539208,2.79448929504703,2.74994000018187,3.14143145256662,2.73297877170272,2.51730830888542,2.93844226013012,3.16807390993282,3.07002593390998,2.69993024055496,2.51562339057392,2.58306089281266,2.59274200653264,2.64117546068924,3.26647773562184,2.86843796902962,2.87282659786041,2.92113515793288,3.08949211224137,2.63749825364596,3.34779624855862,3.06674002310441,3.10278462171587,2.79419047221403,2.75314453602212,3.00954890378911,3.04061662555927,2.83918907012305,3.1324216765666,2.88359745991809,3.0163307212531,3.13215679610383,2.73502071727569,2.52327889521071,2.55726418680655,2.76078981298551,2.77347257326431,3.16905913902432,2.73823454009003,3.07365360540621,2.7063732555433,3.11349016139979,2.58900839614978,2.86088950373642,2.69056534585221,2.68169472250396,2.50812274572913,2.80804321675626,2.70318182493191,3.0717889681103,2.9008897078433,3.00129657176847,2.68387976778969,2.76004100569293,2.83323397098948,2.89312617901758,2.90866575047118,3.00157402582877,2.8486076788059,2.91562350353296,3.0685860059384,2.90528063102996,2.91085877561715,2.88391272302749,2.88312192614568,2.46387408682141,2.82067062771361,3.19378678644928,3.24687728333525,2.94634707372778,3.01142114322926,3.06139675498991,2.90275644614028,2.66773845099541,3.10806201328044,3.08796468110831,2.93933201412281,2.79156067337736,3.08328526077355,2.75047349889329,2.63997056445859,2.96103977299692,2.63301741424149,2.59145107626695,2.48777378411824,2.86785582017268,2.444405589456,2.7075306868329,2.64530629953672,2.62664923334979,2.91024025323188,2.72744090893875,2.69248934712933,2.84771955629023,2.72626499359923,2.71382508838434,2.90059672358453,2.52471711605611,2.80206134388776,3.03470462880587,2.42009156405121,3.14098061556352,2.59221098298732,3.0740170260996,2.72270923206033,2.84624828192099,2.73747827604823,2.90773725481714,2.68689993510943,2.82624652919387,2.86874692452271,3.09569727404835,2.87036330677304,2.41022767417115,2.67004822722185,2.76703157533402,2.81404442981202,2.67538453065205,2.6636307499688,2.7285664187782,2.58809068630097,3.12022737506519,2.45477811985826,2.70669310886403,2.55695616483711,2.74376511138693,2.84838841200366,2.94755338777371,2.57609467480538,2.81868524085297,2.81894155685488,2.72695964297086,2.6456640582213,2.62989076811479,3.01114552835518,2.94172920508358,3.00357258544566,2.84957887394913,2.65420267556703,2.66239670876357,3.17324071264814,2.83597838024449,2.70378994243548,2.64709788527483,2.72253419013481,2.4419661846718,3.09626441593806,3.08472010975858,2.92902122670021,2.74113570414846,2.97757553609428,2.99872460265059,2.93115206209647,3.22034020068749,2.77103746305099,2.67771670216411,2.68441857306566,2.93497981950511,3.05845233451837,3.10885411484848,2.89901504451539,3.02892565145202,2.66913916177423,2.74791069961168,2.93013141601542,2.58493226430793,2.57564608110343,2.52402452819585,2.90779658313879,2.91075215650033,2.53292119317159,2.69423783900401,3.04961692485022,3.13994042190806,3.12440219731427,2.99078141082241,2.53780854094192,2.96186975388928,3.29895561773198,3.18728548429973,2.91665726190963,2.84895710761264,2.8433831674966,2.77165518798667,2.95084459972071,2.84958851638778,2.89039886519529,2.84544398260287,2.42284432057046,2.58339358570236,2.62455029927175,2.83108301809672,2.86992060533844,3.39566163918985,2.77550169350317,2.59591056288688,3.16111169871827,2.56408488750493,2.91611555570965,2.5377904519069,2.68663864069672,2.71531305839774,2.81492617397537,2.7748959439496,2.59250306553429,3.00601858012792,2.72174487814562,2.82349509344106,2.74831515911644,2.4901988935098,2.76267487822617,2.64992741942836,2.76822933111264,3.10570754340493,3.12034924716443,2.98989347501447,2.71987971561584,2.66859671556773,2.9756501228894,2.47303463243966,2.60033613160585,2.82976599245587,2.81717659612152,2.57015847431143,3.03865046648716,2.5362505487863,3.39141580258257,2.53450728125806,2.74871305913971,2.53270815412376,2.93913334005739,2.54961769857792,2.78468335383206,2.52742434828215,3.07117168738766,2.92572721678314,2.7289218876492,2.78793361804326,2.45461703391613,2.76986828394891,2.6079524014446,2.64697406751348,2.85445076111135,2.67404069977671,3.12486148701271,2.74897090276394,3.23213223824243,2.84097461251053,2.96528220987168,2.69566490164505,2.78561341540432,3.28709292308112,2.74611247100767,3.34156516967263,2.58568883170521,3.24504183910664,2.67733539359429,2.80843257973418,2.93104805637004,2.76271857623406,2.59718592216351,2.55286975235057,2.48638699724663,2.83001291937168,2.65892416897237,2.54396926351857,3.07660746639622,2.80894446635492,2.67340255193254,2.9328993759477,2.93709157320993,2.80489587897279,2.91383551439858,2.62229186488347,3.10668355827418,2.7472095932834,2.88261776295117,2.89883222323537,2.87202199762027,2.50851554802164,3.09674342092469,2.52720245221956,2.62224929568022,2.59273630339577,2.6495065128307,3.10345789218883,2.82848445886307,2.60723755587861,2.88455332099022,3.14345651869553,3.14390103871863,2.84086409615959,3.01327575104701,2.78909561484746,2.77375280879676,3.08255021930134,2.81774301405425,2.62181770864562,2.77749146577111,2.53845766425905,2.84128872192747,3.00464131000192,2.96005486826319,2.9445571451385,3.10458812028735,2.74033513385403,2.83686625989252,3.01299512367627,2.91532521674515,2.61799443809312,2.53539015074822,2.60874692744881,2.90629464877822,2.85137087274425,2.76769479405414,3.14593424107248,2.43882604895239,2.66204664763334,2.75387831172992,2.62924024785036,2.62080062924932,2.41513713168262,2.99147037815307,3.25556645736182,2.90986947205994,2.55118188878077,2.83003459938664,2.8140390094646,3.21814791474706,3.02348257618136,2.66453586728549
"16",3,3.0214132272877,3.01149445535317,3.27752927749932,3.09085944150844,2.96299398390063,2.99948512393772,2.92165547486125,3.1981165408321,2.98201103339191,2.82003086090937,2.78495468480467,2.89638087515171,3.19302011791127,2.69551895704883,3.14288337523598,2.77486597018148,3.10361355660868,2.66595130357336,2.71986700872991,2.91740216810724,3.22582394529577,2.75178706147729,2.76938412755147,2.63561832909943,2.83683565449309,3.11632329150143,2.81665365824557,3.4212028832798,3.30284735577387,2.55161111046313,2.72954220629409,3.19879698117908,3.01915893613031,3.14930222803173,3.00396230606889,3.42882488728285,2.79543454792243,3.12429477845394,2.74216715412683,3.16304893661,3.31864331649005,3.01492489527346,2.85497146444232,3.14393339625675,3.02448331575643,3.49352978895233,2.70412989010029,2.85331024147435,3.1937962793828,3.37123477244919,3.22832871324501,2.98115959408436,3.02542809263398,2.94608379821275,2.89139354507482,3.24792640525935,3.16450240171047,2.93351733426938,3.52524556003625,2.9519763349797,2.9199524717227,3.87599900521854,2.813444258628,2.58358127039912,3.30027420629825,3.17349429183822,3.06074473734968,2.90939548205953,2.75404588667193,3.27265264308915,3.08695450732006,3.03047402650152,3.25118279983466,3.06904737998092,3.53885373000943,2.7731081871811,3.40418591617163,2.99790204203242,3.2056621207887,3.36639661107796,3.04278614447582,2.70536113085142,3.17727363293662,2.68364339747344,2.87048292787222,2.82613363873115,3.06573619253778,2.98648971077427,3.15209579699639,3.35387976348608,3.02278413545254,3.22861254686392,3.2993449218831,3.55424319743302,3.45523178261345,3.20018732958825,2.88931755581973,3.38181468779803,3.037333888632,3.15131161815389,2.76304033943723,3.09133490845428,2.96365300008913,3.28316467631956,2.95663870551681,2.95337789131744,2.83384888523814,3.09082839364778,2.69642510244752,2.76864666362386,2.93147021775945,3.15567014197511,2.94172438289863,2.91160173169861,2.90501466842435,3.43371544322832,2.87182124384783,3.23306052278746,3.50915990604695,3.00945143781288,3.0305699732141,2.9705810046815,3.01480996377204,3.07292767371183,3.02808376702728,2.91566362172024,3.24431578786232,3.22816697942016,2.75759840032958,3.16389696681374,3.05836602982835,3.3352253248249,3.37071214032567,3.30876916952425,3.55797731449232,2.87113607024516,3.38392673943053,3.24588024266217,3.07475332307524,3.14801333005118,2.86785370461814,2.81848667139958,3.53013943477649,3.05356422388681,3.10330405097769,2.67117327458743,2.96812429281839,2.7516612540757,3.4033800833384,3.07967581885695,3.17579581781225,3.22640193332241,3.18039548355802,2.78980616434713,2.86270459094737,3.05257692164453,2.97382339920195,3.0418239113846,3.19077266511164,3.23324279115522,2.95338513332506,2.77698569586086,3.13554002253283,3.30248403807047,2.87540304191757,3.06608401071326,2.73442051265962,3.34971332580727,3.48080681680413,2.99485012560331,2.88890871786966,3.00374192196568,2.80411316977384,2.93604923558598,3.58080884752545,3.04307468982131,3.31067196781749,3.07539248915688,2.74554164460595,2.59143729105059,2.78749155394993,2.54568135711042,2.94355819766551,3.07892663509802,2.96952137311096,3.00912241238543,3.12757448692234,3.1442909865462,3.34009020361355,3.24620139577695,2.71271031129902,3.22686821535137,2.9923624398291,3.06353347654162,3.18434540696352,3.46884036040879,3.46918583674603,3.16764954684556,2.98634215459769,3.16614449697795,3.25128062190647,3.09294629982965,2.72363563253602,3.11406045849952,2.75984412095651,3.09868455991051,3.04965403986778,3.24673597729133,2.99578638215186,3.12679245089859,3.16186347168528,2.57790839739963,2.92784113693714,2.62600267851725,3.16698866597283,2.83326713036494,2.91861884265949,3.15765651671696,3.24050747968541,3.49726534356524,3.13916817054407,2.89891558961073,2.90375650618165,3.11833939983853,2.94986785304573,3.27835077837371,3.10213673848245,3.00141440829318,3.14659069709105,3.19972673206496,3.18987390533699,3.05326185918537,3.08617573084241,2.99507574855477,3.02718288779796,3.31278332889758,3.02323218087587,3.32232891085085,3.33427423494896,3.10662469808424,3.26432753754516,3.0830007882117,2.77496591305907,3.42597755624508,3.23919925193162,3.13388103333557,3.0795879538425,3.18404286209768,2.96561993784692,3.11582119242431,2.89704498213663,2.49153483900067,3.03153974965918,2.85775597631205,3.28853660020971,2.74470333204282,3.37187652030382,3.21285833430132,2.73905661968039,2.97731356851824,2.96138862367329,3.10201069789503,2.91473151607827,2.794240733088,2.71482678536652,2.99206461165733,3.13289626103241,3.03259077435685,2.86938430117909,2.70740239423645,3.21804898661614,2.68091136879241,3.42739641324638,3.15963083441907,3.12131557105812,2.92355290924604,3.00545201846045,3.00018301647239,3.49391724862547,2.90896681879771,2.95619936441059,3.43844505020756,2.82645835113167,2.54551217187203,2.83852740687207,3.03007993471974,3.02297790743548,2.83647875115721,2.86183436646959,2.8126060062264,3.46417544545255,2.64497628506291,2.71919102358096,3.34363867756675,2.86811419290421,3.01512465776892,3.26242910100649,2.83314167620546,2.92307235582188,3.09270303153059,2.84795422709857,2.96896744620528,2.86203334851551,3.3592132274998,3.12892188176797,3.06486741722757,2.95003487616288,3.10705414876961,2.94558309651835,3.50730708709198,3.13568286167777,2.74032080688316,2.96663219936949,2.98171480823305,2.56451072301854,3.34649347661664,3.36225545167442,3.15218413616733,2.86077408258112,3.48304201805057,3.07783193741578,3.20038677877,3.67560316018769,2.9864792803115,2.97519780698923,2.79096153358713,3.29051563976038,3.23213017272737,3.01137015014413,3.09242155499967,3.08959570710114,2.84690890955268,3.05828297357936,2.91350365403807,2.73283969872196,2.88934314446335,3.14715741330932,2.8141235582123,2.97007174122959,2.742766417814,2.62447782974507,3.18211370067646,3.21269911986056,3.26640774232226,3.23638439446353,2.5706274456792,3.06505482661369,3.46778129761937,3.48035558809222,3.2199137998056,2.92265887848074,2.86311575975859,3.0305884518701,2.97240392176015,2.89668164755411,3.24473752467962,2.5535284571076,3.02830461416849,2.93091266111712,2.72825065610733,2.98446751941569,2.81982613783779,3.70212373541079,3.10764833318674,2.86273725626916,3.30606273936989,3.14575350786757,2.75669079056581,2.89894769250185,2.93372759513113,3.03090707098855,3.12018628768592,2.86743947066416,2.84271678202426,3.12193285592218,2.94717579295246,2.72047135891236,2.9320842734851,2.5799742017247,3.37866552138419,2.85012948735125,2.75156463648812,3.43474528117944,3.26326082293483,2.90684791915682,3.01398324291628,2.75786909706375,3.03119883938047,2.77467511619322,2.78746928769574,2.94056272005993,3.11648864191346,2.83192964722011,2.69520394212153,3.20802406033363,3.68627777552593,2.72984913350235,2.98325366789457,2.52430544990141,3.08733085316585,2.64854974782183,2.8137904283333,3.2838945672514,2.69773066121647,3.41927960354492,2.83851251788462,2.63501828230281,2.74181008868843,2.73362268697048,2.84795765385917,2.76176558955771,3.16265842579472,2.84993701821084,3.30186638315564,2.75113644975039,3.40836297772907,2.9688549123071,3.07919492485623,2.87278581142481,3.29349941740711,2.8425215124429,3.42034787376969,3.21991712450183,2.91793271103349,3.53858454383075,2.86476839943863,2.99262476325195,2.82810079502954,2.78960330803466,3.14514072541255,2.83232400564358,2.64459071230123,2.99874982629411,2.84457329919998,3.02156212101336,3.26368100477977,2.99761049551108,3.05001855198445,2.98418749173586,3.11238483161841,3.00963216015157,3.31929863233189,2.69663981064528,2.95234815179483,3.25229437249538,3.01887690469698,3.02187302332911,3.11732437439091,3.25878315774203,2.92633110913054,2.70148257767077,2.67668068474342,2.83079678652234,3.23301501346929,2.66671901802989,2.98799555292917,3.10552417641566,2.94005397669953,2.86429019469627,3.39276827128099,2.88098597479337,3.20798544368872,3.04431051763044,2.82727137870239,2.81898300225306,3.03982123382485,2.66408364849738,3.04286198428169,2.86631311362731,2.80370702553172,2.7847263959151,3.28869904655333,3.28803847397238,3.07753437706498,3.17853953045871,3.0913401943058,3.30811918629107,2.77636404606885,2.59754125421857,2.7290612512187,2.84159619026518,3.01690154233202,2.96795853828848,3.37310513350302,2.99366827493345,2.80527033970613,2.71525804108201,2.76429662144891,2.98783634009526,2.78515152541046,2.85391967370484,3.37160385658519,3.53047649597812,3.35837969092193,2.74838260462684,2.93415474081652,2.86140998077827,3.55462901465601,2.9933406435839,2.79242337679639
"17",3.2,2.97091738242063,2.99674731400328,3.34618751965697,3.2500236356865,2.81947938009475,3.32805049546864,3.13367861315291,3.01253890348993,3.10761020791679,3.07151611615644,2.98554585805526,3.3340624762894,3.32158387133334,3.42218858388854,3.09717800857061,2.84742816092385,3.10505488532714,3.32391085091774,2.9442976110967,2.92496915366553,3.47976084646247,3.52561314661724,2.77095670864835,3.20899241424473,2.7447058120299,2.94379013256384,2.78244232906648,3.31461538437651,3.28284554084949,3.41953524070422,2.7738841341819,2.90810403304911,3.39550161940389,3.60940552883826,3.78712965093847,3.3843393707002,3.02571440279481,3.82925138486935,2.92744385063444,3.52057806451886,3.35695971549793,3.28515338697163,3.25167935365444,3.24391393190225,2.9092095524921,3.69976435131005,3.26523719092924,3.04096137426057,2.99351942003004,3.21925812292511,3.4791028317186,3.20906263934866,2.95257993938241,3.42435056818613,3.20458390948165,3.31920635647319,3.29172187721185,3.12441397473717,3.73361166755142,3.18332098135091,3.10712423878852,4.05320237430155,2.89990897772509,3.55990280185265,3.08061632197404,2.85247638293273,2.96929181207914,3.00728397166194,3.30839224692024,3.4624127719745,3.16842452925598,3.19624137450593,3.69072836221676,3.23882508104429,3.49866914604579,3.46817817078914,2.94333616199894,3.4417190694089,3.18284604512748,3.50050883810827,3.42933410810844,3.39217404576808,3.01232469515741,3.65888774477584,3.04625152283174,3.1055448239732,3.09975288049667,3.53619635483661,3.17319866525748,2.72018397288918,3.37883408260239,3.87228564793402,3.37649724499616,3.5481282874945,3.52109046256756,3.43476322418254,2.92831225720265,3.65207131369913,3.14027462213906,3.42169015537928,3.3541572051431,3.3294095814216,3.31428856534055,3.07939947056086,3.16864578336032,3.15733294058092,2.98867404518533,3.06003933705604,3.30133205804327,3.11931833248408,3.09020889536719,3.00358653471508,2.91200136664502,3.38940318361624,3.13005928181597,3.14884640683803,3.30295059269793,3.58942451469032,3.36357055596525,3.85342943438552,3.12807651736443,3.07922598401825,3.36297944192995,3.18584190834069,3.14318051812094,3.09191497241883,3.58637111978262,3.17901862734137,2.86366878004171,3.58542751032783,2.93619945226822,3.56789926008881,3.66166791982216,3.64992936855873,3.5113978609845,3.20312907914722,3.37381391988775,3.31511807165929,3.69358872168336,2.89362636508435,3.24685682694726,3.13653824114462,3.46003536276411,3.20115826561713,3.4265188935379,2.9880199496664,3.46078740656085,2.90565911939193,3.45552306143664,3.2098996483709,3.25961525843936,2.91882885613493,3.32192642651977,2.94068262695807,2.94928799327105,3.2112892311438,3.13445076707413,3.19892296854785,3.11522614663201,3.29146852378748,3.31519123124853,2.95663144308612,3.06773591861357,3.34287397348478,3.36584915964994,3.30827030593114,3.16233565677545,3.59914694179576,3.78403311983007,3.10942231510485,3.49152243227302,3.35128083389168,3.22664054532702,3.85579784269206,3.09063255431344,3.51277535388761,3.6020532440152,2.83016662943433,3.39249120666296,2.64853195112043,2.92292782274305,3.30171539028525,3.21077639774467,2.84876062597863,3.30607550253535,3.17105480471274,3.22821108149149,3.00875989324304,3.57941892352627,3.31765156733845,3.41924026668184,3.28081150559971,3.35460199056383,3.55887452990034,3.31522299945541,3.70488371374628,3.89927536534821,3.03881510761472,3.29368567758833,3.18933699642662,3.20632660426861,3.56961034294304,3.32413657318218,3.18942679287053,3.01730669446683,2.95013870759959,3.37528750074099,3.23610536470838,3.85551232893287,3.38050055826567,3.64860089837188,2.56242916505463,3.17903599020838,3.38341106168897,3.23352578051208,2.94775824113539,3.14104071582766,3.27432486805644,3.32223360663922,3.30230960663274,3.60284542107723,3.10518150749331,3.06983777388769,3.06514466653199,3.36361241998906,3.2975062115184,3.10213673848245,3.18265829516927,3.14343427903463,3.32073498320941,3.40058588683305,3.10761046980636,3.30896983893856,3.1771718111738,3.07371191782415,3.52161655189228,3.50201671604761,3.53379238546287,3.3651646499685,3.43968060207189,3.40999262046011,3.05192281411009,3.32611642547263,3.57755064502638,3.39418529775754,3.26462677129589,3.46558446901908,3.46966199218854,3.11215290179167,3.37052006297461,2.73388423160381,3.27776324711528,3.33032594182248,3.07962962283622,3.28660138353814,2.84373796860777,3.24474948561763,3.28271047745564,3.16027895827531,3.21492276192282,3.00696348757357,3.14333158188762,3.28071090437301,3.05434146308672,3.15243560132571,3.22649512667819,2.92286192619368,3.0868893070932,3.06579866790488,3.2471501877075,3.57088996944574,3.05127678993935,3.38394084826587,3.27787881988457,3.32937604423484,3.12587859082153,3.21893994408542,3.32300339548391,3.09639599527639,3.60518558631465,3.68730003408116,2.84235770471932,2.63726488536095,2.82274858146231,3.31264970474657,3.10357295047458,3.15784933446492,2.76466448791227,3.09785493015979,3.22092326555646,3.78121091757879,2.85607606893196,3.13084555964552,3.0745166037382,3.17096548074452,3.47997614943316,3.4481568286911,2.80569463746959,3.13852923382508,3.25862766159406,3.00945106565673,3.04471864884297,3.37667975709533,3.04929358378948,3.3687771290887,3.31461753721612,3.19707627835487,3.12473994854476,3.29060490968834,3.57322916130581,3.16253333404303,2.75917480933268,3.0652880880132,2.73601992421231,3.1407163050097,3.5370681590194,3.64721121938875,3.39950942783762,3.03429686603502,3.74154234578584,3.19216061286848,3.91030962498702,3.58239891668673,3.13582551465654,3.35123160833641,3.17543301446481,3.25299095917917,3.2772854138295,3.54736091567256,3.43926441589998,3.31016772075872,3.21331409773822,3.08406271894947,3.20041341278194,3.04838473497589,3.02786644765673,3.30035800851898,3.01028526767715,2.97384036809429,3.15306006811176,3.02596184983776,3.36682528102096,3.569656412198,3.34244664371962,3.3412531042343,3.54328338700704,2.54800111981906,3.44887572505041,3.65626652445643,2.81723553384376,3.27254329150661,3.1122837496692,3.49020434439218,3.12050429973843,3.29916401745455,3.47470001195464,2.76157351854644,3.18250691941828,3.13702321659967,3.36321494970887,3.20660337572682,3.13386207841833,3.82685858157056,3.2842617576455,3.1560941794118,3.46997876892216,3.15953082255392,2.89099519517195,3.19811953219495,3.04546413476912,3.31039491636067,3.37876571668015,3.07487159902399,2.87211113155393,3.3079976179618,3.18303335796686,3.19168461024038,2.9636657746121,2.87152093088852,3.59948718506363,3.0992877955406,2.97797656614512,3.5584042855062,3.29567381371167,3.10732228037907,3.01386018135659,2.99473063930825,3.37334921853071,2.93427438810229,3.07394042088762,3.21676260312391,3.38414272735427,3.13124063945794,3.25716433730246,2.99684379930534,3.80499224681973,2.89249667765264,3.3514737626485,3.00915349951635,3.13924751222103,2.88699538396966,2.90225424662366,2.89931350122317,3.61572911400861,3.62944872053969,3.03873045066739,3.08725954376266,2.84439914171385,2.99765638342313,2.96803715070316,3.2710654167867,2.95337686973781,3.5450271286576,2.99299079241524,3.07034511358397,3.62068460201913,3.30896726650643,3.09266609070743,3.207061245108,3.02716225811575,2.87277658015518,3.62825574257773,3.23488218364065,3.59580309338538,3.60734246304484,3.1077405554766,3.04461003372815,3.1656251234161,3.23822200395965,3.22548241204879,3.0198699211331,3.27867083151881,2.73297666977833,3.41344996347977,3.29172542207391,3.37631118901969,3.27710800878047,3.21918990951994,3.16785520296662,3.0396477103397,3.07399543307471,3.29468772764573,3.15825816883757,3.22067266887473,3.35814801058859,3.37072686708035,3.40652890804787,2.98975338104746,3.09684302933821,3.17113851664721,2.96039360182624,2.93065439952794,3.04157714843133,3.09997336874291,3.56964554421457,3.25185588682723,3.06324715806459,3.13787577843008,3.27395410550512,3.57228774568914,3.26476027038328,3.31555451344324,3.31182707328946,3.02649988071119,2.9678069360927,3.15725819561881,2.94203505463413,3.09161763842655,3.16952275561884,3.01203118241839,3.31359881437187,3.4707492776841,3.56497960226781,3.40490251466081,2.94820433130154,3.31629327367821,3.49274254481996,3.378118563621,2.79037061781944,3.01935097669566,3.12141828068199,3.1637885694936,3.39050286211196,3.08552829682604,3.13537618933449,3.00038723760684,2.76648663511233,2.8646204390229,3.17017163506602,3.239148943196,3.04994161129405,3.60952406286338,3.73064200008366,2.90783406972976,3.58590743731843,3.12644616995955,2.87866743707799,3.68469426165261,3.15610755439101,2.95593495901478


==> Experiments/Data/PolBlogs_Network/Results/DataBased_Simulation/Private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0,0.354895432041834,-0.168002591020506,-0.152678797723226,-0.0368587085900876,-0.115136863495015,0.216392291528363,0.208598811863343,-0.146084575913912,-0.289009159653457,-0.306235160000478,0.1249656266969,0.00596172180929541,0.51430972959259,0.484072592382475,0.333442502465179,0.0422181167312158,0.0202503940640167,-0.177429991271798,-0.2059575891802,-0.133066853480562,-0.371700283631114,-0.0636654576881506,0.293484479782397,-0.170463124753761,-0.160150317154438,0.424633574766637,-0.629757332970037,0.0112627741870173,0.218976709124618,-0.178172227555008,-0.35682282530819,0.434485317607141,-0.748566240937577,-0.460536545586655,0.554329763695332,-0.233117496481617,-0.112178027299351,-0.239911699562728,-0.195384753401435,-0.11512522948294,0.486767840607207,0.0253490945901936,-0.112012565728022,0.0597206461201307,0.160101297606782,0.499824353982302,-0.320020141148008,-0.0266804539892997,-0.127579265009036,0.112213914244665,-0.0476906110632458,0.240963955044944,0.224056811525766,-0.0423663500781728,-0.232078526200824,0.149632475615669,-0.0573029090064502,-0.167051895668935,0.502665583935916,-0.0567220676491248,-0.416998734825405,0.645020066752644,-0.296075229758213,-0.279654631090168,-0.653392319572947,-0.218950676166536,0.489583469655685,0.117255753698116,-0.111989947431682,-0.651067168532254,-0.258178893120446,0.21334466408121,0.196746933434299,0.423692219510156,0.362625467871782,-0.547608574809037,-0.100061789945839,0.370509214985007,-0.29972786785062,-0.241318272081192,-0.264644971359963,0.429086902284861,0.196384301019161,-0.0986721845333206,-0.705203201598638,-0.070266846200332,-0.393302101881607,0.379281848157065,-0.395554314557171,-0.0687278345433805,-0.929403575077706,0.0861889221356807,0.363662279460987,0.512603802352374,-0.161094999237919,-0.433827583440162,0.163977707931829,-0.214183761132507,-0.554280426075442,0.00339116541712539,0.388423956073463,0.0363302109125824,-0.131417970880531,-0.0812538289854616,-0.117344948833883,0.189163024325076,-0.0450354557999787,-0.496978292900118,-0.436005062729992,0.40908347774547,-0.465651099672857,-0.316980945665199,0.429834433643896,0.70649343413389,0.0135381278919569,-0.620340254411843,-0.146220677139283,-0.0467078509438838,-0.158610471107263,0.16762237650892,-0.41216855549578,0.117182764519918,-0.0158969272633898,-0.0370702915659448,0.157959945167559,-0.414148085401845,0.151253109756357,0.0717433984540955,-0.260089841675741,0.254232986785112,0.238680616853332,-0.546863852564234,-0.196022664743434,-0.291949962557533,-0.221482979955464,-0.321446227093007,-0.123181847505892,0.219152555653775,-0.13631243312976,0.0881471637843684,0.147948675244022,0.0222281719934962,0.362635237168702,0.3590976636899,-0.161927649544619,0.186258545453054,0.130572284124997,-0.258253062751313,-0.085099159041526,-0.612402959431688,-0.137598577587987,-0.66489333379766,0.00791829967799402,-0.148550910284672,0.454929696914844,-0.153720947443781,0.437418932181177,0.152327353281166,0.225080143291114,0.640109889869299,0.00222755194895074,-0.0986263438266566,0.10807375385409,-0.358006895592711,-0.369343428024107,-0.0229536505284821,-0.648028407747883,-0.169966956073124,0.0677588687647139,0.0322965913448544,0.329882701067373,-0.185216034046978,-0.386356687919081,0.0466101646312802,0.417299777882241,-0.00563598522130615,-0.298996212260023,0.0163051405672035,-0.487550373708721,-0.36153988299457,-0.160662795998006,-0.201684598723904,0.287358314209798,-0.708294969914769,0.0418387426704005,-0.0107527019490068,0.477898838769466,-0.387227693444898,0.207980458523897,-0.0801485940611389,0.355540956837669,-0.0801216777826731,-0.0602918911267887,-0.116893513375559,-0.555229365249322,-0.0217751599384157,-0.354533548898266,0.611717191455759,0.514250059888282,0.265654125382497,-0.609064177211304,-0.0212511186268269,-0.674424377960293,0.743106125144573,-0.176843858955976,0.248629095261675,-0.220724288615394,-0.0463874232296,-0.0263007825891017,0.109363031216675,-0.043393506618653,-0.463536521421517,-0.154703556170806,-0.513835684685611,0.264198315139382,0.250471014034345,-0.0047244864982652,-0.498071839637987,-0.0408800584504135,-0.713893229639874,0.40605603550726,0.278546299294589,-0.136262629219888,-0.0731241720684525,-0.231838423209411,0.471033641067208,0.238535718449286,0.493730876364794,0.0637194401620632,-0.0717690361885931,-0.241711662043053,-0.122931614913338,0.0189944352049395,-0.0539358900094957,0.251467143591274,-0.351446395897489,0.219896726616981,-0.042376496436455,0.0514809476143501,-0.0568106248676478,0.219753720973195,0.363299228110555,0.16587609204196,0.122684772617933,-0.339061129650842,-0.326604558866704,0.508154039289789,0.0906188518054442,-0.241088517326422,-0.324981278545475,-0.234671134298279,0.0784432337741456,0.0130995312993323,0.197822350785332,-0.625397647964173,0.0176701324437887,-0.902519431355082,0.23101967671813,0.362045342261963,0.2928502473186,-0.0419213319918769,-0.331055649809662,0.0429122154675465,-0.0505500143867719,-0.31305340792967,-0.988530460287487,0.0317448569480706,0.0433468110300719,1.11090016078555,0.659540244948426,-0.54376384934419,-0.0244261745368098,0.326349193673165,0.159115104707043,-0.200705683743581,0.00723353769250982,-0.136307327149027,-0.11815828461982,-0.184967483145224,0.17266320370259,0.0639620585240195,-0.111502132301294,0.163168737667277,-0.0210233958925966,0.171382053208455,-0.441356403515375,-0.525201647783193,-0.605274483268335,0.105868852660525,0.027522671293884,-0.400186295368766,-0.376512307870792,0.465083129733434,0.162819633767464,0.389953342849148,-0.44763355151746,0.538389797699789,-0.00649008891449894,0.303821415217588,0.42868576823967,0.323411707878441,0.496086363402973,0.0952060347005509,-0.100495544637216,-0.188360422220742,-0.0934287776611747,-0.468977958978927,-0.679064155036341,0.79476371292456,0.452973980417673,0.350624022293512,-0.426039514147689,0.00845970944789904,0.0133747775570133,-0.0537085837103011,-0.377604158557297,0.11186071963813,0.685721714435396,-0.142943682442734,0.0253024246271371,-0.157343135024003,0.0391806737799688,0.431951301777287,-0.19903821662244,0.0689979009037938,0.301703441962478,0.292606386948294,0.0657937078937449,-0.212573546155758,-0.232523830650179,-0.464124734174521,-0.167976305391234,-0.198824220506546,0.417730408360097,0.142988571991341,-0.296228221005956,0.161037746080515,0.427415174951505,0.0972281956412181,0.429461198937059,-0.331593272424144,-0.718811067989425,-0.0704766186345588,0.0294152212327009,0.0453078628100973,0.289937396760025,-0.0953392939495319,0.556783714902955,0.299205235494603,0.176924196827951,-0.168255299582262,-0.0195258134761272,0.119708144784734,0.129025904043717,0.163901760550363,0.285846817186394,-0.081706314844274,0.240659164842536,-0.0114821978785026,0.390850988923575,-0.285565836851207,-0.242871236846882,0.0100732099090566,0.270183040502551,0.420707639470773,-0.00896082242406601,0.121873188623785,0.388882600308871,-0.247687272893978,0.125056774068859,-0.205583689084501,0.425487695399899,-0.0554466901870601,0.0479590703201327,-0.384510989072884,0.130196306268697,0.471069974462961,0.229717216410561,-0.447864267567475,-0.322011627469093,0.393744201975686,0.287309031503815,0.171612146520324,0.233153042171791,0.471232047292246,0.159551946112683,0.217986604628231,-0.289954583236631,-0.464237060510622,0.599210120284685,-0.0465415823788913,0.413480333601666,-0.282566666829954,0.349564206648412,0.103659654890718,0.763083072221443,0.127367406884369,-0.404491505308158,0.332274046955317,-0.10563914688088,0.0547653591458644,0.270950739989086,0.212344713814644,-0.667138069145285,-0.213942439493654,0.726629320585802,0.169848039908233,-0.249680888090904,-0.0478606461262233,-0.0492464903715651,0.558953332702267,-0.173022295404141,-0.0872847453156061,-0.458309082643601,-0.0318695305009061,0.366169539746686,-0.101146750156915,-0.156713019285926,-0.292721757798136,1.01058304964597,-0.380915082133105,-0.486899324885076,0.439738099915085,-0.359856185979126,-0.143261710264301,-0.110306409803614,0.127780647923058,0.178013037640747,0.101690595003633,0.601394950559697,0.36907313293103,-0.261344055845855,-0.753614423808582,-0.378410048449659,0.19958964639281,-0.184292204731686,-0.263902522658422,0.0425758996282545,0.601714619085621,0.302299205324059,0.315253491447892,0.235398441522586,-0.00297630920732508,0.544036178758769,0.379109470800057,0.190979893683999,0.190171918793246,-0.297070149671811,0.291890757662379,0.061234084144953,-0.131706929888975,-0.329826733859089,-0.231206678284857,-0.659888858284612,-0.085609300593514,-0.0131745554801224,0.49794921571169,-0.0263155965072195,-0.0916468170738172,-0.206394465626775,-0.0135020096373183,-0.0216744567864905,-0.343308202676505,0.212128620940175,-0.0408474208248118,0.290160828437145,0.0254812334188676,0.169155378715663,0.32321627037049,0.291252259261736,0.47612241094278,-0.206706656475486,-0.229594899215382,0.284505026814716,-0.244899377792537,0.0727382913660999,0.152441388444212,-0.26701607875359,-0.810909130739509,0.0108402849163742,0.377847199915179,0.55204827362886,-0.118697329783109,0.237499580612594,-0.0840689057816398,-0.0473232729484178,0.616362694966469,0.0436185375634484,-0.604481129623545,-0.100930720317717,0.263178800793824,0.119624085307453,0.277049940955745,-0.0954595451379086,-0.109134278164666,-0.0400583006853588,-0.0630152951067887,0.552715280072595,-0.0550479139718915,0.318176447621371
"2",0.2,0.197059413408191,0.171171124972221,0.249559482512295,0.0978899460896886,0.206301629687229,0.530839162211295,0.286286913401452,0.213469679656232,-0.196007335418343,-0.0494036842575122,0.520968967853198,0.28519954252991,0.735689623747738,0.610389460095129,0.709141095421136,0.149458738444049,0.270493839010988,0.0305956747611171,0.184120043856285,-0.0443891978987493,-0.139350086769302,-0.0216833473555808,0.433867760719997,0.0863776578265336,0.0111202035084367,0.3279720440651,-0.26595317134884,0.26956323252975,0.360628226532172,0.0346725010405581,-0.0156511866724379,0.691515086243268,-0.501569707423822,-0.0604138738378595,0.569586302766426,0.0287745943551792,-0.0290531202776526,0.0362105946311245,0.224760436104127,0.0441472065243705,0.565905827585458,-0.00489322109876022,-0.0933410387893966,0.283815562310311,0.250368575564255,0.697604882276873,-0.117505728580243,0.206416125399902,0.0960943128033309,0.281500763339955,0.130691296185139,0.247263958872619,0.303303921037094,0.245686998799285,0.0727866779320655,0.209969980879466,0.0646252909584411,0.025462762747464,0.658526302067051,0.19428420766613,-0.0195644518257786,0.547292849008984,-0.0690352969676879,-0.136067376885013,-0.378713296210909,0.0194710623555251,0.53761162944573,0.35787668942809,0.129552868411926,-0.243338271708672,-0.322611434775059,0.816921958946682,0.129821766191763,0.612972866086058,0.607067459974789,-0.361837995263674,0.0932184327402355,0.545690298178777,-0.0348007273895804,0.0063556558284405,-0.2430856265196,0.107404141893038,0.447053860856925,0.667125042726893,-0.508754843543583,0.0421456124393818,-0.10803046144272,0.863420704790709,-0.463419925187861,0.124195265285267,-0.557066475112612,0.424760400823396,0.659119216173793,0.764132238027133,0.0874878423030858,-0.0615800578696848,0.373901538992765,-0.104635465421685,-0.409685737062222,0.191808057574633,0.485249205277521,0.157587767074591,-0.129448707921041,0.318241188151854,0.20503089053739,0.45178623953697,0.136751177974746,-0.352209306364694,-0.123066764363354,0.56091088540482,-0.240814397413729,-0.0331578510478241,0.655595909293658,0.696706179349391,0.26299843985979,-0.475047048823542,-0.126620208890179,0.425487679985461,0.0366859712213932,0.2406472101741,-0.117021214653077,0.233387081938659,0.00243250657911292,-0.0343068504022619,0.378309256746923,-0.115811818525793,0.402458438451285,0.46905176783267,0.0727887205205927,0.0321539027931526,0.16430855894076,-0.265629365018475,-0.0599181216374877,0.087615510186083,0.470616533113111,-0.39487936499395,0.145617024959766,0.348643415787983,0.235028225678317,0.446478214878769,0.231387758982467,0.426344628323886,0.565040565991641,0.574682488408373,-0.0596937178862744,0.155595652620297,0.455663930366733,0.0948901768094405,-0.0909404136932246,-0.238448460735352,0.135597394021929,-0.527378396300505,0.242025848046408,0.261832289304444,0.460796687719482,0.00250196539344553,0.659895723301181,0.379964621132892,0.484526497465742,0.979456389894296,0.28721028571049,-0.00110703342091979,0.246135995820436,-0.0398260998071366,-0.177604788904084,0.244127683795166,-0.474935276539638,-0.0358557751865784,0.288007958269131,0.348463044962989,0.552756301984486,-0.0572436016072145,-0.0983289430473434,0.263758641440138,0.525658183806547,0.237592407240726,0.264085325995368,0.166174345201502,-0.55748754776751,-0.104934767630897,0.0306492742901364,0.287240005884052,0.324378948865896,-0.613742212578942,0.0776314595472295,0.162994635030564,0.661337533511448,-0.129606776553755,0.391145496700875,0.2144058809356,0.580947405869699,0.145282374147509,0.0991963892256989,0.00647741363779968,-0.306844558146616,0.248944994208573,-0.0446726166662365,0.759445644787282,0.827039524530846,0.622386256504546,-0.332476304838155,-0.0315159646322434,-0.268247780976119,0.828142720972722,0.0610974749879994,0.22986717328575,0.011712379827369,0.204286276046269,0.146843666795096,0.293116560582224,0.235553344737032,-0.242961688519141,0.0377080385097396,-0.325789692152905,0.408588790772613,0.430364064246128,0.221807416845631,-0.185220487856801,-0.0340897498608156,-0.535857151026808,0.564206210608394,0.531763939600518,0.0171239669723219,-0.00843552101792519,-0.208021588159666,0.708538144076104,0.432524314940922,0.667972386650183,0.21318774138047,0.144765107620027,-0.166344353466014,0.0896483727949687,0.234363540269722,0.0238548423168266,0.407314883848515,-0.0895442790129366,0.377232865861202,0.179240040579015,0.195678661562859,0.0385282391014385,0.435319637723767,0.538394050957843,0.302868238188275,0.31856502236686,-0.0836520432713196,-0.129828961662118,0.880234271629194,0.100323285814864,0.218982504727341,-0.173097432283406,-0.0629693725073058,0.2909685676139,0.18312892329809,0.362239656629768,-0.508992804957327,0.21488279604253,-0.768485649164049,0.541233553957798,0.562340439751188,0.410022331477947,0.0214315406145009,-0.101982590758366,0.365441038601558,0.0941387925175644,-0.156588895526392,-0.72119080854258,0.33390838487074,0.216667760479555,1.31237015147984,0.946766661360469,-0.196678974386409,0.340251299197028,0.367480769131126,0.350051599492212,-0.216223622209272,0.284555299552427,-0.126163329022677,0.0492672542703849,0.276016955839069,0.265850573617098,0.299928455135661,-0.00887607446308603,0.404067215769937,0.342499310459896,0.423385248567578,-0.28255311814554,-0.304015980368658,-0.27224364577123,0.172499257496622,0.290508129836591,-0.164027760228985,-0.160434864898903,0.699388588977613,0.247838480763576,0.652457775848726,-0.193850638460775,0.340031771862137,0.400655353014822,0.445081990734409,0.637176595165641,0.571417523503468,0.648708585534266,0.258206688298752,0.00400099717111327,0.141322967396824,-0.0949603867811955,-0.110713767178588,-0.527479638233922,0.895189940501588,0.481261963780721,0.459214596599135,-0.283349112126132,0.368058619846861,0.155049833738884,0.201288521509547,-0.130143885819871,0.0462418961938812,1.59588516967996,0.259563378086152,0.336474232539058,-0.0755217439247723,0.331057761174451,0.901581036987129,-0.0949793628242083,0.226287295177851,0.65133902851037,0.146583331158287,0.604842153710506,0.117256113282432,-0.100120365070809,-0.20895358618471,0.0054279391518251,-0.0551454295269474,0.647204926541618,0.349172865454276,-0.0489621274607419,0.338442260403909,0.355050450531003,0.510229048062736,0.758957369203534,-0.149496090712563,-0.285872624403902,0.213662817747884,0.31800970325048,0.218888328220165,0.516912444070125,0.0743610137027755,0.699975263551005,0.378836509154543,0.408473777671322,0.3234209869479,-0.167592171332656,0.319202803268398,0.313672368939226,0.3540406492722,0.404731012543085,0.153042040436593,0.657727230680712,0.15642264324521,0.517976921196679,-0.0907696017862396,-0.0582721071254103,0.353426980555006,0.161146281331637,0.449254647695984,0.231365711996186,0.149527772099553,0.553338496226655,-0.0229693432388624,0.00604513064281481,0.0927411554186722,0.366782327334519,0.326503447780508,0.232046528116665,-0.204032366570584,0.279161124510819,0.709841732510644,0.224095948274347,-0.141959300800479,-0.152870800142719,0.609273706325095,0.684018019052181,0.233334709836865,0.459262420826286,0.658424981474343,0.384427852200345,0.440071004845657,0.0558500752661824,-0.388517235562999,0.751333004282832,0.235795994537627,0.594460388709725,-0.0549412806160645,0.634147702562,0.390712506449057,1.14314473404501,0.203738828824856,-0.215396679855962,0.616220100962233,0.0366411355863908,0.26144807452004,0.362748231121839,0.20736753975966,-0.123513778965112,0.044308700583321,1.02023275740214,0.293961926320049,0.00293195484752292,0.0695671600510214,0.194310596515826,0.865381018751793,0.193693823893922,0.193039325974199,-0.356092396810928,0.159836474831697,0.625919371263038,0.0106430503118994,0.204755590660597,-0.0267777630857259,1.2528537320477,-0.124557898978162,-0.147531147118909,0.422359300369563,-0.0749416330971985,-0.0170784071154209,0.0282003529844075,0.245643364368785,0.449011778347053,0.317851615855877,0.679159202722078,0.504674029023763,-0.010392105760914,-0.550006066100757,-0.0877843817569393,0.280265848791684,0.124033439597335,0.0374642600051594,0.0938029311627682,0.933932948074765,0.593748613609816,0.597642230880452,0.211335190830825,0.306453364589577,0.809375063815596,0.602360455746811,0.452318186580364,0.139147320092912,-0.00456989002403127,0.428676478054275,0.275803093621939,0.0556562347124788,-0.208552836952908,-0.0150458237637561,-0.411598141327178,0.000366983035570915,0.27800339586956,0.750468739442802,0.243999703985026,0.13039310441222,0.0843562039193682,-0.0792975965990209,0.155107192337847,-0.0477904993871243,0.45749167948046,0.0235690084356998,0.325303580041054,0.325992628640282,0.570371937998116,0.328437513289207,0.388318711444259,0.71426389066104,0.0842020454762795,0.0954744769988144,0.459578099394961,0.0381994047330976,0.373265547868384,0.281723493250866,-0.0960638592369281,-0.498068421074774,0.0947792781119773,0.566591064619283,0.74061613132369,0.127653923368467,0.374450501456264,0.0450237117572624,0.135911770501879,0.817614270847219,0.313751683367178,-0.389044692007385,-0.013340443157533,0.475769603836088,0.252615723173672,0.670038861011591,-0.0891794171893484,0.121059826868511,0.11467890894805,0.315657440340524,0.644343084214236,0.387775379380784,0.231738063132146
"3",0.4,0.765219888547102,0.111798179700679,0.538358109176106,0.185600603927655,0.447309872807595,0.93569511055487,0.408175586534346,0.0790921810867664,0.0582929044916887,0.0924404601835733,0.506162423330268,0.64929083466681,0.869073223993913,1.1490639661785,0.756451559392595,0.496063371263749,0.293805348221779,0.186139882528924,0.512405923295219,0.255524434995309,-0.0319415446966604,0.246339060916574,0.635041995395145,0.414675644075051,0.176996094066233,0.66263278925924,-0.0878165114502655,0.389661279974234,0.535596150172692,0.160615094494808,0.231008998990557,0.8494766913882,-0.20467405558849,-0.180553598176986,0.992811389409006,0.0577565644741385,0.403590736547818,0.135558091405145,0.143691972843884,0.42726548163135,0.886517746825765,0.0462259990087309,-0.0406281139778181,0.49557959886794,0.282652480839176,0.885878161532282,0.0794295897557449,0.355019407902628,0.358461662361724,0.364421663229542,0.213802208011952,0.432080127956195,0.686532553874915,0.380798224587521,0.182298957183648,0.417164362437548,0.319886795082702,0.251165659763995,0.901891580072362,0.498944847549828,0.0692335287536866,0.699341654330805,0.0513629833773488,0.0787684166296572,-0.0982709425267185,0.157897056486788,0.849447249929621,0.440222899877787,0.31527891358713,-0.259687408004666,0.110138216885694,1.07921417584799,0.347924223292645,0.885319358226838,0.848420943661692,-0.338161995355491,0.322361614366021,0.962308020110945,0.138651100273888,0.196310938849731,0.220191513914985,0.465213258673064,0.570807868693256,0.968967437189955,-0.174231586585012,0.416604388215422,0.0285181563167379,0.796659692387324,-0.0982418181571004,0.416288948982572,-0.318702903878656,0.822902130374938,0.743846880478079,0.993766419291739,0.374730223309823,0.167885341789293,0.585155941819338,0.111464069971905,-0.349593113619464,0.224766874665617,0.728305357191534,0.378163748810476,-0.00727651197630014,0.459579419641015,0.513589411704331,0.625729924703122,0.471802816253572,-0.323348069250137,0.0480859740352866,0.721389563255399,-0.032195546334369,0.101547152377928,0.648247923320096,0.829671183128885,0.392928117185668,-0.110222290396507,0.116558654768417,0.611232505161001,0.313646800592162,0.464561489455915,0.079331638076727,0.590662374115619,-0.0015205297513632,0.33556480406104,0.562981283470137,-0.00164419784343997,0.410849640509649,0.592720248611348,0.261027807871796,0.351261408112374,0.469770541233891,-0.0339422952788256,0.278017970791674,0.266467590548187,0.265860625138182,0.066541661858867,0.187106713376264,0.341039775715697,0.575106540933278,0.564047155587451,0.595403361673522,0.491764945221101,0.803883518099424,0.791205456872023,0.163024325893485,0.518604066417413,0.273332051458053,0.289892204721357,0.34088240569887,-0.0193168714551022,0.293865129791458,-0.277671981092367,0.396982527773847,0.373438126377433,0.783168729067399,0.232839660349867,0.914358875172109,0.497574964821209,0.724428674656713,1.27976235101446,0.400538545001139,0.208853618467929,0.436638043998446,0.244555637295771,-0.0120604755762611,0.266549096841871,-0.291007602363095,0.239557783459892,0.556189823884915,0.451530183970237,0.71441524912041,0.190232640623779,0.0977722765130058,0.462184629256932,0.923249810374886,0.401305559390113,0.5785528465008,0.163227042975144,0.0278246483782908,-0.0108916747406612,0.12972918431738,0.28700697657713,0.676639799052715,-0.305208444658822,0.301745493636647,0.429303609085833,0.972419529384168,-0.0325126113245625,0.557170778846531,0.431822113068148,0.714484289259588,0.547872493142849,-0.224751364409099,0.488049120221915,-0.0348970146950474,0.370631453714669,0.194607089624319,0.988100066485637,1.01520196798948,0.921673807413959,-0.184263278293219,0.197256093742899,-0.144403080293498,1.34340439249384,0.372241987477171,0.34127977845989,0.194348250683576,0.604087915809856,0.511604820102325,0.217219421594439,0.44567804869893,-0.0727830605459265,0.197640337362461,-0.0566200238704936,0.639786952599311,0.621552884117449,0.377060433749914,-0.05135113059754,0.18858662439465,-0.431214438205893,0.619637755820467,0.901712789684442,-0.0925174447113133,0.365590965455554,-0.0400294588518168,0.956427130101945,0.517990631025948,0.840696359076167,0.578851659217717,0.500872299773575,0.110458947202131,0.340390226099778,0.430593976176301,0.386204557752109,0.254662019610776,0.236624585014123,0.655768688282289,0.481962465350782,0.438506582223756,0.341040137394635,0.633466214747232,0.802101785037405,0.565105023181345,0.388959703146222,0.0292072018705876,0.13934055789603,1.04225820231421,0.470290681861628,0.477951750323194,-0.11762881795335,0.22372715142427,0.377095215072689,0.369318835877807,0.588425398643023,-0.328480362076804,0.429591918925106,-0.393597600687867,0.755127120825757,0.698642101202672,0.646610095102102,0.191766250360489,-0.0550484084283673,0.634594538617906,0.185015318218206,0.0545563499238992,-0.588977112639615,0.463996773602762,0.572999014912251,1.43394095091822,1.18101327947332,-0.138206405177052,0.328853811527566,0.723689001660731,0.482213094392598,-0.0542791546452083,0.462326979998443,0.0907201811537163,0.168096392266089,0.403079300366932,0.398058305499937,0.52142682831963,0.128278033196378,0.569641945109676,0.506768567954495,0.513165899576696,-0.110424742681313,-0.312281867495991,0.0592123914193456,0.378846950134927,0.360939268267583,0.180652344566189,0.300738198741091,0.604687491938959,0.405397120151592,0.867658246449074,-0.0692524569287973,0.537545945133506,0.517150201347441,0.66831382492719,0.806447671887452,0.798805121292121,0.847565198776302,0.339232581549,0.108652569149653,0.361813461303562,0.138981027937191,-0.0690560505134475,-0.368901858463287,1.32738713605339,0.729210201875872,0.601010697062856,-0.0896777818292691,0.510730372620604,0.412616686168319,0.204512913784093,-0.0274668373365467,0.468252280647267,1.19795470188136,0.45417184512627,0.627140962003125,0.106273657057568,0.517479199638272,0.808959671221704,0.29611572301927,0.419575048498189,0.787656720780661,0.734452788881453,0.542693467303935,0.304718496510224,0.21846932875427,-0.0458894269745296,0.14233960317329,0.0790898707742851,0.798173317862915,0.695476178960856,0.0230436949125988,0.44447167378936,0.691794284410568,0.461776090127847,0.957995090906309,0.00412699379674284,-0.176438131294089,0.377022970506382,0.574625947433352,0.432628003678007,0.734741750619689,0.193176597403161,0.881849301404695,0.559967533993632,0.432777762148698,0.253283278163235,0.271449353372928,0.498703295238128,0.328513672658383,0.640425877416314,0.63190286250256,0.350804712290739,0.630904934368629,0.443819273393114,0.740071077632183,-0.0213018158784936,0.121738375268322,0.537258080059481,0.57843965720783,0.623238377138752,0.432750671725472,0.43137756927139,0.735411239709839,0.222079682395779,0.391665752520933,0.300240886122337,0.641406067371081,0.405139342855688,0.346952598797559,-0.00781127159804184,0.515003886152829,1.07669360908001,0.639607524881403,0.106158849891098,0.0911973577314748,0.626513002147941,0.654119267125317,0.610132816584479,0.657490910629045,0.887361563721088,0.749179496034848,0.488910569854296,0.250925159909516,-0.189506861299394,1.05749296497156,0.529467246906356,0.926946164742909,0.143452393146824,0.817698832114589,0.579160737544837,1.34313133203212,0.427151075185422,0.0194361121674479,0.859062568453186,0.235813957331899,0.460292680696522,0.525946312870512,0.463431991753937,0.0162678768923353,0.229102814261195,0.841191293139738,0.761335310070529,0.139910294602038,0.584985752756241,0.372645082063368,0.716246481687139,0.426488142858456,0.462316206083356,-0.0914931115410608,0.180252315663635,1.01940587126413,0.130433144251127,0.282816682758128,0.140573565293262,1.35199787885936,0.0446622928183554,-0.00933229083988252,0.68646662636418,0.124833839941789,0.226967842220455,0.251881255060748,0.352262331333607,0.594894234838774,0.407688024999035,0.827035562292224,0.737581714763556,0.240553911808376,-0.30190185545229,0.209588721287879,0.402611300155819,0.374486493183066,0.151980276719603,0.399302230284849,1.05056009787573,0.854606762204611,0.797931200679616,0.233846546896373,0.508429304035228,1.02609261014488,0.73523906977028,0.662663824258437,0.543795062173055,0.0294726644168081,0.656199232430911,0.418253949072439,0.286670472849632,-0.00554640435086828,0.34990855035606,-0.188489222242145,0.242866910294722,0.390841563420879,1.11301136816914,0.503044274863752,0.218293482862408,0.120907189745145,0.261588483745404,0.222366203461212,-0.0946589937154616,0.684403906585807,0.202069278765025,0.604406350819532,0.443099764825162,0.655333979168897,0.489437503806287,0.606504014661911,0.962593737060516,0.294575880621337,0.246327078641931,0.7453291109102,0.264185532517626,0.365971315394374,0.276180486442388,0.157828004501014,0.00185131225392457,0.302364925568161,0.833686717585872,1.02495660582621,0.29666694640015,0.544327006677943,0.176361721051922,0.224003647892029,1.02381466372071,0.607407317380983,-0.0915185596369725,0.284689956560021,0.70248616581976,0.324679131114798,0.988840719506988,0.0189288970933165,0.380420205104303,0.366097585366609,0.43835521942831,0.966286293106696,0.552577991710564,0.662690451634081
"4",0.6,0.694739292004348,0.405987371526,0.380861216892528,0.738900585666154,0.648406206510088,1.08730183949742,0.944792980314173,0.482362507467467,0.334554766360921,0.188583271463039,0.503236209710713,0.635803517278813,1.3937467128544,1.26343595274763,1.09345191686316,0.664412078163287,0.643862743307027,0.450707616410779,0.892899841883701,0.45225058667857,0.305927119333026,0.269751950425107,0.914662587849979,0.49262112296702,0.323173003937371,0.901498531679919,0.0849685836338962,0.584682182278632,0.763079160541713,0.222243306214243,0.444449498223556,1.22329092357565,-0.168736358722727,-0.000733418206495357,1.01901794985438,0.186057374648641,0.318029046617713,0.576339876117987,0.254951129566923,0.653034144845525,0.761068941040975,0.20972234329342,0.272853761018933,0.857862700755823,0.4664095887982,1.06666643324373,0.191984565527673,0.501089663783207,0.547369611961604,0.723678668975437,0.384239534006293,0.887411799549721,0.822085420754795,0.580937266825045,0.46240843360204,0.551102299107469,0.372596824703797,0.385089124145663,1.24058780677577,0.76476946485956,0.197485970758247,0.927528327200832,0.260810295676069,0.529889541708224,0.159133903442786,0.223718919989893,0.906261131518316,0.616535316549969,0.468171093448008,0.0191030407754415,0.233475299698487,1.31688274023056,0.867071182370622,0.83866253396946,1.0467428754019,0.0698561237272733,0.334102734704161,1.09061691626113,0.271931712170719,0.563932924864945,0.341474402370685,0.609925991753955,0.807159312446959,0.780152409704718,0.004423283657691,0.819384339906666,0.260760734208603,0.986341985041382,0.11522400957738,0.506544457750976,-0.0653406222743998,0.92818596172288,0.90335891636011,1.15710149738946,0.38950829096839,0.407288001457122,0.856983986407176,0.563445872834034,-0.0904899702542917,0.374684615172056,0.824835822612123,0.572361293070971,0.1744906657937,0.589329206531218,0.392831924983861,0.82674586722002,0.522628300706559,-0.0549153107022805,0.0203613068923882,0.885751297944991,0.14602946020398,0.376227673332095,1.09745853438429,1.129923162646,0.609361058048642,-0.0481780786308369,0.350979987170507,0.84236224853868,0.403648513567746,0.659050955205012,0.131763115471248,0.764718975459924,0.173137058690613,0.513302876186297,0.736818100536165,0.226522400741634,0.618478070692357,0.777910858467053,0.341332822470849,0.634864313551256,0.796093918457896,-0.118544579494513,0.374478011800442,0.387602155693839,0.414093935107916,0.391200810348978,0.405533940960878,0.838839528568846,0.821846985335833,0.471032538184167,0.78028151019148,0.681153960168953,0.990387187062529,0.981994262951982,0.416167704118932,0.411655451442495,0.726353662005004,0.422445322853398,0.422122505561481,0.126573255705483,0.503945179865985,-0.0393530182975959,0.71766678157334,0.494400899489191,0.991771586463841,0.347341105812622,1.30407680644967,0.653536283384034,1.03679117960781,1.42580890036886,0.665609120973766,0.225617661507266,0.602729233761739,0.41748885286002,0.157659426585114,0.523602300665171,-0.134159357039234,0.258474125778288,0.72133408857968,0.740991438437259,1.00178276540453,0.182074371254724,0.366522048122802,0.660251057042076,1.25497578907161,0.295685559496732,0.791745793299336,0.445323900272979,-0.00291078417179115,0.204403413880687,0.308873854760365,0.327708114212212,0.889267162254241,-0.213642510202084,0.587977089762805,0.484191676228556,1.15097281519633,0.165968983682641,0.769296429160529,0.569213947815347,0.935694711972897,0.703173799225605,0.119845208022561,0.41325362934697,0.157943105258867,0.496485919731785,0.442139119238693,1.19112338525006,1.32784164389084,1.01553364888756,-0.044046638777666,0.475195558502132,0.0746631026822313,1.60232894384548,0.473994732361593,0.80545628378704,0.198529786635225,0.664217939470497,0.601633991224263,0.652021039883928,0.659515686828098,0.14065537339546,0.287274218961401,0.11757285548346,0.771993401115281,0.882553503122678,0.497601774211712,0.122665368242778,0.295748524598427,-0.126934223776358,0.690414787930905,1.15983436817451,0.0907510430033557,0.555243531499761,0.245865149006318,1.16317290811876,0.799825792320993,1.00361191092864,0.914058164976558,0.415317703084021,0.313274309018408,0.402753154460927,0.792844984831615,0.593022586898787,0.633525688818734,0.202383523277064,0.788993562603694,0.655411028236246,0.616889281797955,0.48473623068237,0.677145182805157,1.03290048667003,0.60190674045992,0.624538246819812,0.342129980289651,0.327813133200353,1.23851800728066,0.921682447820422,0.295051488883834,0.360202586629586,0.413895838584663,0.473311554189436,0.480240787122171,0.776607858278758,-0.20924145438425,0.603222373225144,-0.383543755321295,0.789863655985757,1.15372572142635,0.90411677848571,0.661489199631007,0.174433668523859,0.531976359532328,0.362522443203345,0.2229512577555,-0.393696560002257,0.630783635189551,0.768592437477579,1.77657643523623,1.36739037466778,-0.0240809308775881,0.509159406961239,0.874781672130588,0.745593512345576,0.228554996173145,0.621873676018949,0.304096223359475,0.296638882805905,0.539751243051794,0.489592776931366,0.584984673647006,0.330386731774728,0.944925103525505,0.554086290415463,0.678697798625042,0.10900815466134,0.0490761326856692,0.00166423022013693,0.537488169913165,0.548848318670127,0.226417180193607,0.251790762327748,1.06826638876225,0.629181321355851,0.887727775184861,0.0206562259571427,0.757994361945408,0.636557786648141,0.695525734444494,1.00365095530233,0.99460985797925,1.03508601001486,0.495915187885911,0.347324419264324,0.417639600444842,0.377358034940318,0.179945519574698,-0.0256500022173169,1.55027730458172,1.16433470012346,0.811582891079097,0.0997648911555949,0.652803848395539,0.528481063118952,0.500557792190482,0.147740675583202,0.593882471952854,1.52929639285358,0.535441629386054,0.903551883134194,0.242410864981538,0.954742714856733,1.061697081884,0.259374240064732,0.603646546469318,0.931954521791734,0.91033055287194,0.779323298596311,0.67997460850332,0.405036451593948,0.240874641487969,0.321784867590452,0.274501032971647,0.989172734935782,1.06816459724564,0.100313979118029,0.351529562963429,0.942130548433094,0.884109723300362,1.13132709199502,0.1965567903096,-0.0875429273128008,0.594985455567631,0.756013885279261,0.59420278791929,0.944618722718867,0.418158066330178,1.07719419167478,0.698125216280059,0.576671531158413,0.676516837949838,0.144982108306258,0.78300326497405,0.504476134031165,0.882027337923672,0.75600744055719,0.475946218238988,0.946156643237082,0.661014477308202,0.92640295430699,0.299844489485005,0.251465398508513,0.736219077890427,0.78899130501217,0.96896093857636,0.544218107030162,0.598783615865951,0.705246756048533,0.5895376119546,0.521765975170844,0.471307675932631,0.992505996046864,0.546279407304908,0.568993427407139,0.0354326253390762,0.700202724721281,1.16808845367168,0.923321152326911,0.182337683170081,0.275146845385316,0.907867726366608,0.986172005114063,0.748099972572356,0.867780749232053,1.09751567500544,0.790272610662732,0.759239508753816,0.442055049484523,0.0205916224163474,1.22217544077135,0.853244020922866,1.0595774565202,0.199560955378237,0.958770636848783,0.885734037492668,1.56894635844962,0.769673056210091,0.0602785906394641,0.998763795032845,0.403577215889345,0.757203224817087,0.694789068808106,0.89538929931306,0.309885164930712,0.410756875003054,1.14097918326632,0.910754204795461,0.325065939990795,0.34182279208668,0.534146204983172,1.57744012819854,0.381618741520785,0.930323898722813,0.0514426876291796,0.549405054208094,0.941683663563081,0.45950481514745,0.650423276721558,0.0802964364236971,1.65037735067683,0.228701926439889,0.12691458716609,0.985447574770115,0.280706893309021,0.311592981513002,0.39315362896768,0.611275234672115,0.699585403497366,1.03916250902033,1.04140475210236,0.69993637760376,0.29820692136419,-0.0302577596125884,0.360649666869423,0.758676835320769,0.478629066424495,0.429681351717865,0.550055102808248,1.25489575382608,1.07985927559057,0.902520152141064,0.649300335657462,0.469855136965577,1.48468518954319,0.977731115637078,0.914830645472185,0.506818156986601,0.368870742154887,0.685826156671729,0.678246939833552,0.495419923052414,0.0928312382025911,0.546263022193081,-0.0227792261429652,0.47371042711254,0.558808847641212,1.26650048223044,0.668543670327394,0.489047818922568,0.427608148805133,0.263071859864429,0.489773500682927,0.232425607977769,0.855116437635428,0.408565393755016,0.824584850099857,0.53409481975503,0.769647802479812,0.751271485967229,0.784311915741596,1.05379107344552,0.46850879522522,0.394761251415029,0.840935559371475,0.446081313975479,0.73134665487142,0.802419416517432,0.213471990645763,-0.139769309998328,0.433339551460709,0.936326063179301,1.21891285423201,0.572935007635087,0.748121504914784,0.410834883966651,0.382143072134171,1.00745099905971,0.73160659263502,0.149420038234024,0.372976592461329,0.989730969247098,0.699993440055474,1.14875901228228,0.160546943570775,0.694263313338685,0.459963271937622,0.603709301668174,1.20082816641076,0.639370876897044,0.825513309533632
"5",0.8,0.975630220457337,0.747763259027097,0.620102181570722,0.713811951448524,0.80463519463004,1.51135227634087,0.785044529968323,0.537791785038456,0.516189507784326,0.504138920512037,0.948312901737779,0.865783408921226,1.40004729590591,1.40105860995678,1.10039020102597,0.631171288760329,0.778070392038214,0.695858798810563,0.864848391532088,0.606155105034613,0.238628584418153,0.498155941270159,1.15482467930735,0.657308614534617,0.572376480978511,1.20144643944336,0.332392992132687,0.900455871148077,0.878270254819142,0.462388267358884,0.511375494915441,1.34035571149802,0.107720308065043,0.184330777185426,1.30659128847082,0.462373310183998,0.480218546102947,0.779451518295566,0.40033467347435,0.689635433432435,1.20086899194134,0.414358553355008,0.485735943157827,0.709801153626594,0.83351194521839,1.26178082272171,0.301186147944186,0.545270355368162,0.695591352432934,0.926187583794943,0.827167466790296,0.794318330722521,0.94201103109616,0.694797240225568,0.630105738893008,0.928998478574338,0.601585197261645,0.527101391007045,1.50384594752187,0.853979156968457,0.415795603010472,1.20850776799036,0.518196347924829,0.559012112523278,-0.0391379434992608,0.615625463909438,1.00254517420301,0.836198634416896,0.818637972781569,0.08451141777289,0.28563194397802,1.34812766408994,1.11930061367638,1.34443249816794,1.59323933923394,0.21977009334044,0.700360511676089,1.21615879817495,0.33438470508607,0.542706898705429,0.439486076036978,0.914211558493643,0.978151653576606,1.04662255747282,0.0795454438899477,0.782830191729896,0.456487913541641,1.52606084049574,0.0598910014740251,1.05715962003156,0.142879980412697,1.03619279517725,1.06357475595852,1.50156314471674,0.728667466317976,0.548068862855223,0.810657560714874,0.576998862887187,0.0293284028633384,0.703280188053369,1.38319538648918,0.852122654711217,0.482250958098932,0.602892543947292,0.921821767428047,0.903259062115597,0.710914724207853,0.192290737073134,0.256041500616108,1.05300217505667,0.333096976516664,0.477870372835988,1.08928738723686,1.48521174342402,0.717208405532678,0.155115635756862,0.540145236391865,0.843162100833489,0.758542331827818,0.890849913128772,0.391499009752994,0.996644002035259,0.479796463912359,0.6382923784225,1.03056324344022,0.413523235093577,0.78064381191185,0.874136166106573,0.549366939945231,0.972732477008202,0.821520625755256,0.307784155525887,0.543284454720335,0.503656966528234,0.685970151001952,0.508765388318046,0.690553644846625,0.620040323999154,0.922276865024463,0.979384892242225,0.979500272162115,0.810578579156662,1.24253567490691,1.24526583215451,0.48918446752685,0.853607538944902,0.845633425441593,0.670971946667936,0.722355376310244,0.195340994020086,0.778142368720845,0.0515838188968947,0.81512560838316,0.787262206581972,1.18052622627481,0.57732831764383,1.2221905566893,0.79365222204548,1.34768035772244,1.64019184376348,0.790810682476614,0.614422279494544,0.711472137189469,0.561379083390989,0.316840604743712,0.677151300823385,0.0968695768262292,0.395837666462967,0.880077610661351,0.803302082016869,1.1543384281385,0.311484909261858,0.434151480778945,0.76630223858718,1.36784487854948,0.688917366592957,0.862334378644501,0.616742631144501,0.202444346418573,0.246324418646636,0.425051337719432,0.546944720283324,1.23542983809505,0.0598419079393374,0.856987403646067,0.705995137833911,1.32678583930053,0.304156205077487,0.954387851089443,0.752875895374917,1.20268459900604,0.670487516034626,0.597450931001522,0.874183854037472,0.229691700043492,0.779510816703063,0.604766656557234,1.44080014679446,1.39263273207036,1.29542488130598,0.113397668438967,0.558124508038812,0.259836160847678,2.13407181533129,0.695929286137493,0.690216661769273,0.478039872271677,0.806608152137467,0.880982614314029,0.739700200001522,0.762535621599647,0.244403371520015,0.495603393430068,0.27033365751402,1.04895061481922,0.971150263927459,0.762884601953193,0.377411769958791,0.487703616069472,0.189574357824812,1.10505802564783,0.959504716055727,0.388062511678345,0.721627284508867,0.425200153857725,1.43760369186016,0.828427828880161,1.48968661278131,1.04102188324602,0.995719155125725,0.491212642265877,0.606288507772081,0.853245506111624,0.670028774377281,0.678787530619239,0.356113148042645,1.06658030186551,0.88121542419897,0.79621638239631,0.809128807722049,0.848634560637046,1.27696825308918,0.991691655892678,0.823268512271056,0.549532262994695,0.461864075996547,1.53039515442434,1.13656628708973,0.509260995730055,0.326103357462446,0.559043622177028,1.16316558239371,0.872636926506676,0.91081225307311,0.0742385383137162,0.785293650375757,-0.139086912731403,1.07963248693243,1.26453945286478,1.17265053661561,0.689079794401333,0.25511973514901,0.767432685011685,0.824361923942711,0.443051177773882,-0.266191991163586,0.903001071385073,0.852660669002874,2.37164673410368,1.42443224123685,0.331841648248886,0.684717540228599,1.11064082804308,0.986191107071035,0.415273633493702,0.817846117145569,0.484436429403419,0.516636102009894,0.770286497401457,0.652810067493379,0.675670040113522,0.684416834666596,0.898591429105922,0.651701387398858,0.704640047419931,0.340058328111795,0.209077312310347,0.101086565573691,0.815886666953278,0.804198070545203,0.44198399192659,0.57376904443043,1.2539607304293,0.840966983449214,1.11438494667112,0.361184654411098,1.018967076905,0.915669176593907,0.900210881422227,1.17649478137756,1.1685407463134,1.40335448192425,0.705153893154572,0.49862196351757,0.557386502577328,0.53737374539727,0.44201870225578,0.0862780394060288,1.87565617879292,1.28539131450493,1.06233125454175,0.387086254411306,0.709049261866303,0.562626342706708,0.663174521996469,0.361038277632844,0.883639242228452,1.61300958413504,0.660734903476291,1.13336497385342,0.473405623977841,0.85932230836233,1.37346080073141,0.516516358585491,0.802136658921716,1.1507035470416,1.12852872763602,1.06124532291805,0.772413031560965,0.546058123656426,0.392903958525367,0.567538424584613,0.486048670333037,1.30995711156911,0.982519795922427,0.360578847258347,0.914953744259087,1.14524942929686,1.03943613278014,1.01167496413138,0.289267802512433,0.2668040055067,0.800171028963347,1.01682033243034,0.768407950686617,1.13398943902973,0.738606560211526,1.31912671195656,0.966733779335332,0.768941048428209,0.771796930872579,0.442571914413807,0.864274440801299,0.685750737523984,1.13243452822691,0.937136244003737,0.640437372305755,1.2230912491409,0.673978427735229,1.19697366069394,0.496687347056861,0.259730845069161,1.03095617463588,0.911894892555932,1.12385589892927,0.834969346858345,0.652013016381407,1.1270845951837,0.52360946545267,0.773001016242843,0.717172671179603,0.984896544505376,1.06505700209928,0.797731823289655,0.254688340347235,0.752207670865828,1.46896514655567,1.06797229249223,0.378431704829724,0.266268245370074,1.30733159544798,1.26290122168814,0.840190795463165,1.14100378706077,1.28699851161548,0.990639156789808,0.954539062939023,0.552566432052551,0.20217130449151,1.62937325243324,0.95261192201538,1.2277564038955,0.45077449647226,1.45277959255884,0.884156180493372,1.86440947057843,0.923720147395286,0.374097621882973,1.19887089551365,0.464011279882172,0.973687378577007,0.943966319035785,1.11254676536204,0.484206687572771,0.494419574989348,1.74819062125577,0.909443550897921,0.48492390384444,0.646466373672671,0.744834500210099,1.92695982651597,0.814424983173649,0.812993325214585,0.287950082735083,0.655587137480239,1.12217999832261,0.653534622012665,0.608123714128848,0.503200948257348,2.08171581754367,0.410040126445496,0.345012179092097,1.10942842347749,0.523643723776221,0.578468239620839,0.733323897969428,0.720948591274011,1.02594710592265,1.110842073751,1.38015424332096,0.95358474871081,0.538596272628574,0.0938500697593569,0.546290804699096,0.8737948044659,0.683204460827364,0.459420393288348,0.698154475535218,1.44699889973942,1.28355539999084,1.07156702232625,0.836070063660058,0.739113846639923,1.5159596015692,1.37424198332724,1.18567562727165,0.695155444254177,0.385343059313404,1.04136861950995,0.868989906834052,0.590012931647994,0.362284027364216,0.699411756788716,0.169352989594221,0.697730172898078,0.802885801135703,1.53107501918321,0.82156504864152,0.740515839002014,0.682433753136177,0.574907196788111,0.646923120715444,0.303299438536653,1.1782630828916,0.588884733079935,1.03644165999857,0.803070095405859,0.943014869089306,0.96675663350543,0.78139723286331,1.76128546216119,0.772018386045987,0.637663640315822,1.10049106332311,0.706071286622749,0.922817923383708,1.01807554895468,0.361425064895482,0.0143583831927835,0.656045064910872,1.14421886881098,1.34963360250024,0.737779908951477,0.894355631372468,0.513429812393136,0.616345005207626,0.983376707091902,0.882900255986525,0.473360576690828,0.519413608337617,1.01821365707244,0.816511873624721,1.18825109977866,0.364994940786188,0.88315767520975,0.784818852725593,0.777546619897615,1.46337530285025,0.930861717976076,1.01699653567581
"6",1,1.46279983500366,0.76820641077534,0.778289304075236,1.1978168322098,0.833221742724474,1.16801267114942,1.14748455017499,0.68504853721085,0.746189778365753,0.704805023949322,1.00046891536006,1.02652647278138,1.7424894921136,1.74753204842218,1.72029621759241,0.848515272062433,0.897183417371268,0.707470681868098,0.999078249497047,0.645104950060201,0.44163560528058,0.782773494227469,1.21656617107674,0.86719381642021,0.756000636029569,1.2202750088836,0.419201925819039,0.987811558825866,1.03658925268591,0.643888727325093,0.736422831745275,2.04909173406134,0.243591880653809,0.344163590758716,1.46546072762478,0.499141246733294,0.630234905935212,0.806265475976551,0.736567836861782,0.915778965833427,1.28019909906008,0.555771202980037,0.709386719070414,0.948924638582214,0.940836439425473,1.56684273522263,0.594985644192059,0.832431198386384,0.820631749117202,1.0009670693821,0.907868106352252,1.00164386181247,1.22764629731677,0.98809839853668,0.885642604105194,0.897305920032607,0.898296725957792,0.712179169075007,1.79875229060885,1.14201554686459,0.678164119920978,1.40264429529297,0.754870167678377,0.662714819106515,0.244728339153457,0.714052762891288,1.22519400071992,1.04185993962546,0.990010509645512,0.387129657771007,0.410472773134876,1.74453839704999,1.03914421734584,1.93538425494756,1.43713345546707,0.299128178355596,0.918503535361117,1.62018833668031,0.474229773962366,0.764226325612386,0.664343485151101,1.17715411528822,1.29886485064735,1.33011946817232,0.345024241219355,0.910315379752498,0.632701707106503,1.65877576628376,0.312817828617311,1.37499948156045,0.273019124925147,1.12405974649681,1.28322523477411,1.76397349485036,0.900175380729278,0.81070488562216,1.22104592700684,0.81835630336928,0.294726208649178,0.957876402110788,1.21426489561512,0.959854830247842,0.723465607419901,0.888063327084438,0.986732123774671,1.20986495278845,0.888304486524544,0.305904489846661,0.431135544478169,1.50329403361269,0.318924709158248,0.647644866567701,1.3521137892619,1.89969348291908,1.07988848707229,0.362950531372324,0.656418662546763,0.876536231596851,0.718149373063063,1.07773632725233,0.437617277223151,1.16189566347962,0.719852368527667,0.780723871530391,1.34156274580147,0.585292445669861,0.97816355851935,1.16053360478794,0.681546686065563,0.945314639480924,0.991527583685361,0.349426953753318,0.631892415168858,0.751253191583004,0.915440448185555,0.62478570716601,0.826508361018774,1.09724432457689,1.11712033906769,1.20607038309256,1.10000237717918,1.05304544546025,1.3789793161601,1.43795785011936,0.67416408585072,0.951624033210004,1.27072100913732,0.777307238103651,0.676425144842516,0.412921320210197,0.878150473153132,0.253560079742235,1.04594517214533,0.968706119873882,1.25878448317494,0.665992617872065,1.49431139890264,1.02325694196925,1.39395739111198,1.72534784334878,0.993923939774975,0.597651968431431,0.928260585313467,0.790257242030744,0.364227164935218,0.876507377537821,0.207423756914349,0.645973388738084,1.13882139723492,1.16993531279704,1.15500724330639,0.698148856344416,0.728875204332275,0.880108916265829,1.48550630882127,0.799383663299326,1.04193357828462,0.761694347113754,0.383029294161308,0.541252539820309,0.728359634008363,0.682096864885786,1.36248754666918,0.28789240854138,0.896800670868783,0.835570987543443,1.48534158378533,0.427953013159148,1.20261699494553,0.752077855211578,1.44886472512273,0.740165557424908,0.564117963219669,1.23861396766888,0.522771052109101,0.876673774225373,0.75008964912867,1.77105239878983,1.92411237685307,1.29623942666803,0.178531802455278,0.832558567811084,0.311346155743265,2.60882279329935,0.873053571390277,0.939110910242381,0.786011501490867,0.768406296140663,1.00480122335959,1.12113486976178,1.07747670629486,0.483664413563872,0.664653375972675,0.427531234396999,1.22184290545316,1.25589518790415,0.77069385252874,0.508473624646081,0.765667380646224,0.24280448347772,1.49225595673331,1.36537221044953,0.402664642750118,0.709749108037058,0.632472596067251,1.34722657809474,1.27488739512622,1.38181597598536,1.25832818037432,1.06013105810101,0.683771635426581,0.716053785411338,1.07051388136181,0.716841445691429,0.788991280621406,0.492165919708032,1.20360381034128,1.00971998252409,1.02861864464093,0.919976779079232,1.15039744741844,1.45939818671969,1.15383254369177,0.890124572075187,0.565357256819518,0.672651960211161,2.0561550754356,1.24890598237166,0.711689355566956,0.602620194136819,0.765285344060697,1.29939758651745,0.990333521145189,1.18715725968848,0.193926461872592,0.93543936953894,0.0852459827637037,1.1973330444066,1.37965998541981,1.41945602427254,0.796626342925477,0.368614698217416,0.964357533459762,0.891275308566489,0.781073976739128,-0.0282059445605922,1.13858242813711,1.06501557151342,2.50696173269591,1.74769878595422,0.356476015912779,1.07523502287245,1.31157661545842,1.11307607785473,0.612167187679131,1.01327494514863,0.611374267500945,0.821821179316575,0.666222830999338,0.898439950876098,0.790964957393173,0.695487918830288,1.39846906202289,0.803149985301011,0.917475806292829,0.482949935813586,0.352224167018368,0.234455480328905,0.946064307594443,1.09976815972448,0.573289087507725,0.592083762233988,1.48342744293178,0.99663373080337,1.38865193187849,0.577533252744703,1.09129216063421,1.05857418128509,1.35803660450286,1.53831580439862,1.38397638700839,1.74818730098316,0.865408131200235,0.808800637045616,0.739955739197052,0.768418674985478,0.587561362926039,0.207679389123687,2.20119431106118,1.15354115123838,1.33564537085182,0.548432618979131,0.933218862926316,0.812679188951132,0.71447033624274,0.3602943366631,1.03196086015844,2.15923136630333,0.630027523528944,1.1707294352074,0.793906355569458,1.06141570093477,1.91094102403537,0.722801565154502,1.02596608952699,1.4330982621061,1.43566177295957,1.21389531257788,0.989642179900907,0.670982541105908,0.535151102258936,0.786121767892818,0.555418358633729,1.54195161712811,1.12923465537476,0.671355107178633,1.0540327848971,1.3881597727501,1.13925924981018,1.54231044795153,0.622010537960317,0.185618628754065,0.89395909379346,1.34030149370985,0.890005506737913,1.39321946618731,0.878006038879076,1.5882475447303,1.32110364518806,0.929388608455275,0.88672690013191,0.712584675339489,1.06518160655425,0.984815623806492,1.49270244354628,1.16666082067483,0.821616710519911,1.43858997982854,0.829913569245163,1.47645177094028,0.638841694994612,0.417537236227065,1.22389044545134,1.06283631435257,1.39840176754356,0.972262795757149,0.767342050627234,1.48167906693083,0.737474737096168,1.2171163295144,0.941793420499417,1.27145133911861,0.837259614002592,0.846597416327182,0.355963689398058,0.830295760508654,1.83103314438559,1.24172787706011,0.607848523600418,0.45315928670354,1.46936164598363,1.28891868441361,1.04685893560198,1.42748450195668,1.58372645755109,1.12895195404225,1.11508666400903,0.643817691191745,0.365895624165034,1.92984216432221,1.14623342819879,1.38132529789298,0.454499594498725,1.61833701323777,1.1283897809153,2.81855695054006,0.875083614107433,0.440629614473866,1.50318469453419,0.494393657339819,1.22909194084033,1.02501244130793,1.41460931641879,0.550198250192146,0.664425829430212,2.28060644367932,0.995058780624573,0.724333228856879,1.01814013277867,0.88019164828275,2.45165494537695,0.887343631470363,0.889672852987689,0.502339112852836,0.651102342295857,1.4147279107349,1.06520721850634,0.744445996338627,0.608212095760019,2.41629647686296,0.590781806802792,0.417730751300045,1.45774982324004,0.641678980004121,0.779352707745522,0.862137007348865,0.975282754677338,1.0663748892516,1.39808801583324,1.61265214066776,1.39622845820454,0.713948936589052,0.268925619853147,0.62532586368726,0.893795032347223,0.880650064548201,0.613901999050473,0.830476242155054,1.74309797698318,1.46395288820551,1.26717399448943,1.04360164483065,0.870671885556626,2.21389080489821,1.45732025836685,1.48655501681938,0.890246720627054,0.660095881887012,1.10148704085544,1.05495098596618,0.785456267683764,0.572801608961891,0.821901185991522,0.336886575042304,0.908685316862099,1.03324721534612,1.6936486334671,0.961513101784461,1.08710928404124,0.911485908908976,0.776735672465917,0.858174297758076,0.520066079028313,1.42865396658718,0.720346509879489,1.37308329750078,0.903699551790809,1.13611046649341,1.14007893380922,1.2454391803408,1.63952620825112,1.01060577024274,0.80735515773887,1.46496002879578,0.902194677003988,0.993322451120322,1.19211351293948,0.315405988151892,0.346918614353016,0.93982772428353,1.54326857690554,1.59941531645984,0.860117393804967,1.06605150436886,0.665621899848984,0.878950183859526,1.10417911832547,1.04267986511355,0.460944595519876,0.803535077716726,1.00260923094835,1.02726365809765,1.26887810581387,0.526655435426675,0.954618281062573,0.854752250330415,0.937273113537029,1.62369706165408,1.07645307313972,1.13944208066739
"7",1.2,1.69749828885991,1.09149154529535,1.20702339846705,1.12133659322667,1.17545383641042,1.8429122435769,1.27829778772759,0.970910115276404,0.617292016132035,0.639303737066731,1.28192733879893,1.49722468651982,2.44221497235878,2.29689585823114,1.58635866095672,1.09438950362236,1.01185696142295,1.05620122080273,1.07700676429723,0.910402264977915,0.480040247956313,0.765124401997251,1.53471358572449,1.11234504973516,0.858589828241453,1.465942490348,0.567549396234265,1.05357014422366,1.26710457150135,1.00521785347151,0.966467355534513,1.90603782448647,0.296122500404192,0.61447032876005,1.76164597219808,0.65452778400226,0.821352267937485,1.01736807855091,0.949606145322446,0.997250849595504,1.59170970526819,0.887410243649643,0.961628556669224,1.16577475249027,1.06950231507081,1.92054493571729,0.722926157275024,1.17304500116593,1.05161663430374,1.29855052519866,1.01695619928831,1.32463523269058,1.55964360076067,1.30632505634401,0.936659926581793,1.26400844313698,0.839972307822049,0.953073446734523,1.7569092637173,1.24023652307806,0.891948285354737,1.56667030666133,0.916315143402514,0.902933734978627,0.484267944243597,0.916560323428065,1.40085851913833,1.23591325760144,1.19583552141264,0.524765788192864,0.730040500453056,1.86925704982578,1.36514694425243,1.97736113900896,1.57592632904116,0.491263002850299,1.00718274836826,1.80053216413789,0.585271621344407,0.931200327721226,0.930931517953568,1.08637797126141,1.26223982330513,1.50844681382072,0.427253113717561,1.08291033389627,0.682507145115892,1.90443908318577,0.455823004507764,1.48220222042055,0.380940533559856,1.49368142894505,1.5200238045953,1.62159481086119,0.883124023994467,0.879973242968257,1.51102698169669,0.92687597791122,0.405933153375268,1.2068470960623,1.70445303017227,1.21834110805508,0.787683115549326,0.936770951071331,1.15385159676146,1.1961582102869,1.04844928413,0.451794694240319,0.626382945099134,1.85826202537676,0.571166073435442,0.810078941277699,1.65672566503712,2.05719147978491,1.25309186858102,0.442801450613447,0.874069337099188,1.29170743269841,1.08490189283759,1.28711593199447,0.614885015662608,1.63418951347998,0.836440519990017,1.12013346263528,1.38709721137392,0.6421264603974,1.11181712012464,1.23908535223823,0.768973843138044,1.08112429947254,1.33211810940966,0.461187098654543,0.777795801888952,0.996744955109533,1.34617395821362,0.760089959803159,0.861377351361693,1.16733278051839,1.16537941781528,1.23363533438705,1.46078224238841,1.11385426579218,1.7341487229518,1.50036955163183,0.89767485445999,1.17707991668902,1.4152632709223,1.00056821858582,0.974136883370974,0.642191289393083,0.974358878338303,0.417725176782952,1.16096026640329,0.944995114647269,1.68733666996344,0.864085992574451,1.7407220438646,1.27697706207611,1.92724891658778,2.17844965205773,1.21519164451968,0.805640919738104,1.10213766056689,0.899304703452335,0.424918050912536,1.07493841027943,0.319431752724943,0.809772744677584,1.21423612347078,1.37321690222975,1.29214782098839,0.751656495713886,0.9315446384675,1.13861298606292,1.59331114882769,0.898800802554189,1.27467637775134,1.14652964810255,0.518921879172136,0.557595483819077,0.8123630577563,0.874112836153743,1.47520102651491,0.331754733745728,1.25376925101355,1.00426435186886,1.62018002742174,0.629818440593291,1.27994350350235,0.965605158646727,1.50295063951906,0.961346368395549,0.912685217261657,1.17494150160133,0.625625535869021,0.964434537296118,1.06146842493224,2.03726745596264,2.10974647807417,1.41980220799597,0.291176019407725,0.899891376752259,0.43772545808032,2.78190354578085,1.27766771630067,0.959184344413411,0.870322852208625,1.15042229382083,0.965886321700199,1.13660186310038,1.11452617260138,0.574274215484884,0.932050363531155,0.661692636049846,1.7288318802406,1.54996969957825,1.16273968203823,0.588696629526014,1.00797865498699,0.493112095832105,1.55287104093043,1.72905457944981,0.47893777272776,1.09182329251202,0.743997992590049,1.96530835859944,1.11770942923782,1.47650356192078,1.48170557514466,1.23244173893869,0.751988945265152,0.972105809480279,1.15118594533173,0.874036981476318,1.00336060024347,0.622736475804099,1.21516345266411,1.21277038446994,1.14821955413319,1.08027565935299,1.30392701573201,1.62655039798501,1.08624392475149,1.18909660526461,0.876210736955164,0.835692143759137,2.23909683208086,1.06567013618785,1.15803013900163,0.774150206128174,0.770616254748351,1.4578183902661,1.09444608064133,1.22978449746714,0.361082249063221,1.12536567613139,0.298713253925861,1.54063147854839,1.45958296658054,1.72268442827142,0.977969524131988,0.66322010357579,1.1661044427039,1.1041968873764,0.632417877506799,0.421878432015111,1.49487234098923,1.31171574611886,2.63699433061912,1.78758828392563,0.44528876964511,1.08563110553135,1.34376432651185,1.41060112590047,0.809927385977501,1.18035897369584,0.815142992237443,1.07275580098659,0.936963313412275,1.25102411329266,1.21373699986931,0.958718463267858,1.49872322745829,1.01349413682824,1.16538105380547,0.681823857878797,0.315017555653973,0.592490666347937,1.0342307603378,1.0077169366936,0.832206005887876,0.769144129715703,1.7341611791089,1.22035864425769,1.94337489346386,0.741110845496028,1.50353124114174,1.30157864242043,1.40645027958677,1.499741220405,1.78843294179012,2.10822413780382,1.05381552278126,1.05985999690096,0.914876153313098,0.86361096334755,0.785123990826366,0.533550108127042,2.76079045833538,1.57430919068399,1.23386337502639,0.709363568882379,1.18605896346555,0.908899893875039,0.923827346423041,0.738374111713891,1.14285791450562,4.51355940285033,0.960269501380359,1.11686817242118,0.896231163592976,1.31298381905185,2.04407174214414,0.660180325470899,1.29846863078745,1.52030767940757,1.34086218789875,1.70050795006982,1.23180635043783,0.744950563144172,0.551436803458825,0.952163961459932,0.862647636851806,1.9010998826774,1.61190067739484,0.707462322155229,1.01171801413995,1.44425177483765,1.56607829020108,1.57801135949301,0.621303536706416,0.485491008572567,1.01131278773237,1.42778800359283,1.15835179596827,1.6499442509192,1.13028727156715,1.66582252689877,1.48099480227864,1.01115596407518,1.0364876789143,0.825576712441885,1.32198362186065,1.10922794315989,1.4433201949961,1.3908672622459,0.987218379590192,1.53480005729561,1.01921579242688,1.48760486744984,0.808992319872992,0.695434845688205,1.33209222958454,1.27673789583482,1.65435826006622,1.23478950999069,0.988594880214312,1.38373288251879,1.00023202013985,1.07080530537873,0.999919248296594,1.42800667445347,1.06156538225604,1.34551234495687,0.537616844007189,1.25341957529277,2.09175487958021,1.48128743777478,0.747880033949079,0.671673363294598,1.61866696500216,1.49839250516246,1.21588514124044,1.51872852220289,1.71373855557714,1.21297053003073,1.24418178164917,0.749646776115757,0.467928028480494,1.90562051994559,1.41187912484605,1.68656035450861,0.680738213087925,1.72307208423874,1.30575196479639,2.18292548838637,1.28925116941295,0.526659573444761,1.71520288885667,0.702849779451609,1.25430568780917,1.5482192698135,1.42661765779457,0.646502175000638,0.795915417264628,2.76697680448968,1.24170624383828,0.774862998564457,1.19787436550989,0.933457954254642,2.58666977021434,1.0591280394752,1.3052703681372,0.628900305917291,0.90051342726572,1.66666003477329,1.00414161929625,1.32038210678015,0.597865396291252,2.82890125074851,0.705102167481448,0.716572626585068,1.34149801349267,0.944522614447089,0.981794904641162,0.915631893400849,1.0902094874401,1.22657367770139,1.25734650883953,2.06103905706927,1.46338224920217,0.882416311355437,0.406052023298195,0.943552078699174,1.26693206986237,0.977480952372423,0.771779645180131,0.955149604630306,1.80339478542002,1.9536993492362,1.63919920133628,1.15921222019125,1.07466045221324,2.62461258388267,2.25133398599877,1.59184817292013,0.958409826991923,0.825348531341452,1.38749481408978,1.20180555483038,1.24790041598619,0.672160316954554,0.955295512440393,0.569430620750422,1.04430311729574,1.20462613733997,1.68232420549738,1.03270564839813,1.16373066206028,1.03221062649119,1.02032035179009,1.04018519409019,0.6996870804527,1.44577225283532,1.02549678847452,1.42693073933063,1.12792788101145,1.3605593616012,1.19311369611766,1.28631838032262,2.41995663917823,1.01812674641291,1.01817223503694,1.56190126330339,1.11033568524358,1.25567107634173,1.30416579055568,0.582151470865774,0.494706539304559,1.13599923560802,1.96516713909107,1.84144530243181,1.3295470314898,1.06986932381132,0.859983857878383,0.991975341210668,1.4342538420303,1.29520773971729,0.656328368460412,0.747599755281819,1.5175840545059,1.1788275314925,1.56988281020012,0.726526414262093,1.07724224262093,0.948077177320216,1.09917842051474,2.5143492200119,1.095974223667,1.17703076371581
"8",1.4,1.62580453910573,1.24388348557679,1.16528528620204,1.41904191721961,1.12237651271123,2.01761659700757,1.55259349296582,1.1327504636477,1.10312681171431,0.849951461482827,1.4368108581898,1.56411721040401,2.62134613663852,2.12276803936331,1.91164237982054,1.17009015460182,1.36959390150669,1.01826967600261,1.25880753206354,1.33321682186338,0.903372325258087,0.993455595986293,1.60761156628397,1.30752393536536,1.07523600810546,1.73991936294056,0.796262912154982,1.41295366470591,1.52006680216513,0.983105092654818,1.11399984153574,1.87320520829833,0.500739488940192,0.797467983175888,1.97519455156218,0.870363074111151,1.20219531719792,1.11438829192033,0.961683620207799,1.27192511653043,1.91539955159769,1.01119869205089,1.05798970179577,1.36224532646914,1.26684319501422,1.7419158444622,0.915128837697714,1.40901878290346,1.17077816620688,1.45273788123507,1.24672043475034,1.42609512986578,1.75861597618191,1.29701076993047,1.18321572816659,1.2772903362678,1.19468730948831,1.08289324629863,2.40125538719388,1.33718677410543,0.893452704058911,1.69860887945276,1.10713289036541,0.969627671507832,0.844889799934363,1.23341392266121,1.63189874970128,1.48387332718694,1.13650597335575,0.589049137966626,0.901459331306818,1.94109919629363,1.72092530284534,1.88602956126307,2.21553471917413,0.818961518141189,1.03953356503102,1.86176594527877,0.860253553288704,1.17743257879519,1.10066655845636,1.35341832121322,1.59058035863528,1.49141675958587,0.633050642265387,1.51431096405167,0.963243351221318,2.0158795597211,0.846165496708417,1.46193272699919,0.68821777522924,1.65235486394951,1.84569445945125,2.17028441721331,1.24541465413722,0.987438645476427,1.52537766790827,0.966725378053062,0.833514380712003,1.40607488174535,1.93814720694019,1.42103439646708,0.928482196314193,1.10685016166493,1.19525763823091,1.5200417039848,1.31859578026545,0.79731366199007,0.922221710280113,1.72965564282693,0.902555307695741,0.943938183567715,1.98568474220798,2.04914568677311,1.42083887914382,0.695192507538951,1.00993174090979,1.54931800356254,1.21117124857636,1.3737059994686,0.902658781466697,1.65765642043355,1.10824778913451,1.27733762604314,1.51158138942695,0.931010334640995,1.47224764125842,1.37711754526804,1.08554791506013,1.33894484608161,1.53496912932195,0.790861110004123,1.03031086683916,1.04395088160185,1.31909321129063,0.927149984888381,1.12396518165504,1.37004177181043,1.40300340083584,1.40713601549946,1.4102084084542,1.47273252475241,1.73265728308952,1.76915023350228,1.06532928325656,1.29919422422964,1.58823641485198,1.04191104926014,1.2438234737872,0.925651468413073,1.15924796505632,0.728192020651658,1.26247743908749,1.23742286743594,1.62919922120384,1.08923134926462,1.87297620424889,1.5769964539578,1.91881287887218,2.62296192652226,1.23478527634584,0.984375729499185,1.08667352776466,1.1618506964558,0.796820465547693,1.24057386574269,0.567890308370959,1.07947667999876,1.39916684288587,1.49685526819209,1.49310493124132,0.976034843279256,1.0192243595737,1.30327348330159,1.71768897183983,1.11614311712351,1.31931409016553,1.17980585165133,0.836245033446277,0.86656346116628,1.01553174511156,1.10751216380106,1.74808506808854,0.676344492011032,1.46453941597722,1.14219707116634,1.87160714537305,0.892088575887406,1.58438281490789,1.15835319537127,1.97201676573016,1.33848987942197,0.769417964929325,1.23225804334978,0.848785401520234,1.27992136735095,1.16235606721954,2.2001381175377,2.06755837913216,1.63049609915677,0.486219986257114,1.18373254606697,0.651480661773726,2.70620985536113,1.17045375097662,1.24385831936308,1.01508744228182,1.55140183770565,1.33632073589492,1.10532444619023,1.38112082391804,0.957963932326892,0.973673496077835,0.910803108469772,1.66609131901595,1.62977127287864,1.18468171097653,0.854826080826714,1.1904725228402,0.777997239920896,1.64911680131,1.72018726751776,0.944464315831926,1.20005046178241,1.1086801482759,2.36160941028388,1.40278533739142,1.93887494001339,1.5140594054427,1.4949025357845,0.924194728590044,1.13505046409051,1.4097820919506,1.11402389648857,1.32975349259492,0.918439057965254,1.46855561071321,1.39600347968416,1.48423503387659,1.40929419416988,1.56322001692449,1.64315047419745,1.62447113444836,1.33025005848911,1.06052068828,1.28989887077825,2.43766644648974,1.58253605830367,1.23684104603009,0.950331542476468,1.05781868476044,1.70372268724588,1.20591786379261,1.39931725002972,0.50071641860447,1.36156142971515,0.331197910423278,1.56735284311633,1.81365811782854,1.6408953807755,1.17527240044634,0.975070888494391,1.49561260896501,1.2047309874737,1.01870464129629,0.359897361641605,1.51555254506363,1.4585390630885,3.71053837549737,2.17136179935857,0.764986226326576,1.42866934971404,1.91366958056622,1.44059151429894,1.06246657546507,1.47118641055489,1.11434176992216,1.21755575494388,1.27688003966049,1.21315466956902,1.37849226939666,1.26173114314746,1.79682207883417,1.18158094736318,1.35891695105889,0.755602012774163,0.646207777391452,0.835541998915002,1.28363748816357,1.48371613448038,1.00480997260294,1.15300245946179,2.03550295228434,1.41186413727079,1.98930762544918,0.886260448444028,1.69923882818048,1.41342046898895,1.71720886559804,1.92657042468448,1.9539186905317,2.42942775476923,1.21338042615274,1.31099756769727,1.02434944982218,1.06266387498068,1.07689808204112,0.652886235616357,3.17487772202981,1.91357965472841,1.49909227363305,0.844426015051949,1.41284755667676,1.10194824120508,1.03502345174067,0.850866552095098,1.1863512248589,3.98478412820279,1.16418009077165,1.52744142930066,1.12704949105493,1.59670527326161,2.29451948025419,0.977560195517486,1.35424203430219,1.93041594450352,1.78441888992618,1.8394799851387,1.30670809980113,1.09999377229304,0.868632419659981,1.08912038582425,1.01537302421731,1.93429221280706,1.70462681492303,0.911767563806439,1.29119134175533,1.86382200842057,1.45009257713001,1.91872723064882,0.728525483446775,0.755636938637387,1.32396104756425,1.75634456675211,1.31747237934825,1.8768919245594,1.32292962139145,1.82731607646463,1.56388524993608,1.37758868274867,1.31253992249411,1.00634424252986,1.45050373725899,1.41343770696394,1.74475071916987,1.52437401683275,1.15685682922397,1.77740002350955,1.16266479631531,1.75442859801543,0.940530407313558,0.983403746638546,1.52123392650176,1.34567700047658,1.79591931774676,1.40924275216631,1.32006729265919,1.77416815830433,1.26975127347207,1.35026837176926,1.17220209755418,1.76632558117977,1.24654910036791,1.35234034896688,0.803756190713585,1.44863162733205,2.30039176865619,1.79349534271036,0.942838378336035,0.914106202142445,1.67754937996321,1.79441294487668,1.31010002126893,1.48633595916723,2.10426272811158,1.561173849969,1.39375544548937,1.09609818751093,0.71797265297009,1.97356660392915,1.48168131861821,1.85314066279226,1.06048405965712,1.64588324690634,1.45922452076968,2.43364342087702,1.5044782696876,0.754330901191254,1.91652793406252,0.903076733309203,1.29034326567888,1.53948187152279,1.62756690225903,0.86056717297504,0.951972861986341,2.68505392319178,1.35906036298452,0.861352919378847,1.37207992144448,0.947034375291614,2.61349303758989,1.13711847146237,1.44499639073898,0.798172079523168,1.25996162986451,1.93775655457628,1.24043619928982,1.24691454350385,0.935707173035034,2.64075320500582,0.875963093612687,0.855072723751917,1.63110255457665,1.01932025042204,1.1423647801706,1.22167970230031,1.22808017217408,1.45723230101836,1.61257695039047,2.01627337144251,1.60123892589387,1.02073042055606,0.727174196306409,1.08527500851052,1.25440837364588,1.26701499375144,1.06343112236714,1.21610068704757,1.92754428761047,1.92587090674375,1.81714801649211,1.26280091462642,1.21312107923232,2.35266677582109,2.14791459950876,1.62934405826724,1.43517234739874,0.960634017063001,1.60287543633817,1.1575681985729,1.27682082776718,0.886277007234687,1.2361420027331,0.728723210204659,1.30764643128446,1.3399508273475,2.02081558858585,1.25185468522933,1.37324442259471,1.16728788626619,1.18694390093205,1.10486156993931,1.03446992851699,1.97616142840054,1.06610757103536,1.56554405873344,1.36572920468601,1.67059436952887,1.48437008906216,1.66864155269687,2.18836459340551,1.24666966316279,1.15145548705006,1.74581329952191,1.18675385315142,1.41722500343167,1.33584498708887,0.843664444548952,0.543947499668152,1.37386646892442,2.07524353994592,2.28144268161748,1.39253406633584,1.50401789334991,1.16454550669752,1.07210859473244,1.73944943835046,1.49813949308027,0.748114766205022,0.928195527471295,1.44249769393003,1.27637944854144,2.01253727316326,1.11763681528796,1.39950251464244,1.21630958105724,1.27281730083554,2.11698895888132,1.41642144939655,1.46402960112175
"9",1.6,2.0357979370166,1.47389670811893,1.33366783318975,1.50938714139452,1.37411063401096,1.98066393007239,1.82597730624741,1.32369082950829,1.24091460975163,1.00724952223124,1.7489251782304,1.77691258463442,2.97466253402684,2.44453499313427,2.16959951385932,1.51673513705584,1.34417125886378,1.31070001554201,1.43943562266135,1.35687649038423,1.08145890551562,1.29690418060433,1.88085485704183,1.39016968807838,1.19935644822556,2.05338239161492,0.790753837788297,1.51025529947805,1.72822855329694,1.24718666462225,1.29226286034276,2.07347689151244,0.873796156802407,1.08581246685693,2.2608300272095,1.06631035955083,1.24365759742454,1.28239656165828,1.23060614547665,1.34844981722666,2.32918787040542,1.2511749864816,1.27409268279029,1.59253082443506,1.39550086681304,2.51705599253475,1.16444838768923,1.52314306515218,1.41888516371806,1.53951804633705,1.36026063096169,1.61559939554235,1.95597605939743,1.4214922121543,1.26481271766863,1.68761964907324,1.43221394794159,1.35188684172804,2.52102828701938,1.63444300262739,1.16415029697001,2.39072428918766,1.25744103420926,1.27379433861109,0.93300945323874,1.27022875750663,2.04949524804042,1.70611540869519,1.42201949339876,0.941409670011745,0.995486654067808,2.33624747020872,1.71587543596997,2.47320260559062,2.33476739246517,0.944924522086558,1.24093902645414,2.18853327573757,1.09973231940558,1.28111106947946,1.23325164720635,1.45424095533248,1.72295286344192,1.70393911762113,0.931256356633925,1.40771242562066,1.17270884612297,2.23479773166296,0.861347161694109,1.60564648081402,0.877570577723467,1.85133538052597,1.82792722387026,2.13295924481067,1.35208689994918,1.03357628519908,1.77763194581087,1.2749999320099,0.833602496305988,1.44035086017367,1.85628606861895,1.46667208590155,1.13531431743224,1.27992728459844,1.49038944909433,1.6604644302564,1.5592966808031,0.986762446783712,1.07940443151728,1.96035732671219,0.915723025362497,1.30337591200473,2.261944918706,2.51596707378197,1.49116009277811,0.903098318367639,1.24358143879151,1.57738866392599,1.35733656072199,1.53969560205247,1.19798630307617,1.99160081085271,1.28895113620982,1.38052558307323,1.82134011759614,0.989296613367778,1.5788518581676,1.46399449726515,1.16329711289695,1.44838350674591,1.67982407109762,1.14266730569891,1.11295446648507,1.42578199298292,1.550038831924,1.12273847342093,1.37155891539796,1.60931133449588,1.56345749724417,1.66604135008869,1.57142710236925,1.57523739351924,2.12595255231217,1.79963670009542,1.20481458839132,1.6246411456028,1.66681327658289,1.33733438306613,1.3925456696752,1.06959295546475,1.22094394013245,0.842484159554056,1.43670448371468,1.40714594416731,2.08357499287314,1.14828922055665,2.1103845533486,1.7345684157004,2.0759328441652,3.07768010986885,1.54731274139926,1.20227038457381,1.44337705950671,1.18095995760411,0.958820521816763,1.47351780901902,0.766078406866998,1.19594256716542,1.66500237906254,1.51319913289878,1.72212482596738,1.11277294100498,1.19126850495807,1.37577318899145,2.16007690182739,1.17503964713262,1.57146265814585,1.32435505370209,0.983528164897446,0.973244679193426,1.2579157652772,1.26550182685607,1.8247462648274,0.837373297673304,1.7924236518418,1.44255208851977,1.98644138627377,1.01095717110295,1.78035664265004,1.41319940720574,2.16114676597136,1.43889030998212,1.09939420917812,1.44060175598724,1.03452194646461,1.43528024104088,1.29142119659709,2.45626657870265,1.95396316740562,2.17662243327454,0.845684493384225,1.18382652093417,0.952829850271105,3.17322725068544,1.27421666222375,1.67609485924946,1.27872850677455,1.55065698286162,1.70553973810703,1.28002156500026,1.64214836482817,0.964589539833795,1.21955711670349,1.11842134720711,1.70393066125959,1.72335379380038,1.3376864892126,1.01672515914291,1.28240040171494,0.791503681912769,2.09818242719809,2.08277589603547,1.0527784553922,1.49056377068996,1.25185168476121,2.61139904069567,1.80385813027947,2.09693608468096,1.77313010668878,1.45379797608684,1.26146806104847,1.17289207551279,1.51046685396757,1.30748911523559,1.39566818422032,1.20769418886688,1.75555731576226,1.61374379025559,1.69808872857266,1.52206146998316,1.62650464693751,2.37513747712411,1.53144724626159,1.53261147407369,1.16142321005982,1.47660656954672,2.82030646119545,1.75602511644089,1.53659314076922,1.14859668692091,1.22539743107467,1.65360822512992,1.43512331990686,1.56203417252261,0.791353475967653,1.44241956847622,0.560404621328049,1.82794901138936,2.02452911958635,2.0713314148126,1.35430587008938,1.01019678295894,1.43449214034408,1.38116879672649,1.0660615169001,0.616171756813992,1.69810870085339,1.71389098228139,4.24269119920369,2.67050654397113,0.915688556815793,1.57843505898672,2.08831834120831,1.54861340102208,1.29264149847015,1.58051550150604,1.23491408600941,1.42092147859394,1.41135341323233,1.34194381112805,1.59341927308302,1.28878763928625,2.18045238259227,1.51044609596954,1.22724643757426,1.08523858831437,0.773334201630583,0.942701605411567,1.46017936304076,1.5589571986675,1.15161981369666,1.16474826794821,2.25107668137883,1.65076652697017,2.37724983106064,1.17585809357256,2.24254782797986,1.55889594938789,1.98084028619208,2.16209548347149,2.30389006156928,2.79715901333448,1.31526211816259,1.45526909322512,1.27175971300175,1.21893736491224,1.19180773397754,0.92945530649103,4.06190882136597,2.26192497313333,1.74659424291759,1.01940397937538,1.57981540666738,1.28256519047853,1.26553083715467,1.06965569986917,1.64541621396722,3.74141737250375,1.26940391039651,1.81727395789095,1.13428970539951,1.88004086093157,2.46332758388293,1.15933365495726,1.35127823780847,1.91900059902424,2.04949663942802,2.12785180773458,1.53300197935244,1.25352427962888,0.996466233186694,1.38068325100028,1.11699218295588,1.96240916653483,1.92288838985839,0.970233397932101,1.57358790833147,1.88290328780084,1.7222355238828,1.92095865720387,1.0630280778663,0.855247902564662,1.50039966514419,1.73500916940928,1.56142896969638,2.08108418175802,1.22473576966335,2.27797208380814,1.91081939533563,1.59741134980175,1.34667712020716,1.23642000428568,1.80106096074869,1.62190320130176,1.95293162298512,1.74903908466759,1.3267511795337,1.80639957760974,1.40481027092151,1.8049330787558,1.0758814016915,1.06950287629356,1.76788151508607,1.61370624690671,1.95967415565698,1.61480837782631,1.58646476680411,1.85111563244858,1.32812015279718,1.49271651492027,1.37077104597171,2.09688545533869,1.38650379032646,1.56732673293558,0.943756200562463,1.62120231872844,2.4113178402459,1.85559889278201,1.14058810732857,1.08977866440137,2.09583608821979,1.95407088912048,1.43784808735764,1.67533689557084,1.92691860718387,1.69544993025327,1.68189451097978,1.15256678915094,0.885206918739818,2.00105728794372,1.8064574854023,2.24477368698388,1.14106680321132,1.76152260455241,1.36899318524775,3.88026410533066,1.57664321079543,0.889382734254616,2.0577863548719,1.16223289038988,1.51303820969422,1.62274613773935,1.76138624123868,1.06419106855468,1.10417363231288,3.04771644268759,1.75972414858493,1.07437912463646,1.53071632211957,1.16531369397566,2.68873304556316,1.29914415274919,1.67670772545479,1.03887268836152,1.32996653533225,2.16120017362525,1.4092662357605,1.51657587000987,1.05998062527155,3.38275718971247,1.00471136230217,0.993951605191634,1.88115450627296,1.23681205231744,1.36824542411747,1.37413548966082,1.36941803157948,1.52039911777846,1.71509915809138,2.43611641196706,1.8328839473806,1.1403044892155,0.852800909376492,1.15029147151436,1.57292871626717,1.44607974383525,1.37540476522273,1.34530444330264,2.78794810820151,2.13938825972769,2.01210300781525,1.59250899960667,1.3970922444944,2.94657017395322,2.74305233420192,1.93154232228838,1.660647703137,1.14071015710997,1.71966786903498,1.47395666719539,1.39719384638636,1.09919612759918,1.22012159074646,0.828867606833158,1.49949750272922,1.53772409144883,2.08769847246789,1.40044078963696,1.44780739467041,1.37766484320728,1.51204874381058,1.32113570679538,1.15076125225877,1.98273131695486,1.23175529095363,1.81311916687551,1.49716485267511,2.11778913407015,1.71809218105875,1.74810740341547,2.65305212846522,1.28046429106972,1.37146893525816,1.90450414503324,1.27514058191659,1.45603147980636,1.36759168548546,1.03425202501838,0.804798701833945,1.47379803902063,2.14682738167183,2.31747448775122,1.65592186799802,1.60259768055965,1.34765070862611,1.23129592619762,1.95396638749426,1.74040449447864,1.00506012655788,1.07239560835792,1.59355638387033,1.59210663418857,2.16508156504752,1.12027482724862,1.4940892877034,1.3387894722965,1.51253002215804,2.67704943961211,1.58522197246945,1.75248763402582
"10",1.8,2.3967878830326,1.47231396213763,1.57373977132487,1.5323281640909,1.73588550247457,2.67664467507257,2.08244637132583,1.4513301118659,1.15666135854805,1.3000758032265,1.90246967367697,1.93806946691782,3.36255030751884,3.36689795647357,2.57504385781994,1.57831304555271,1.43890821135982,1.4747903163273,1.70663862916559,1.48862448508398,1.18526998858998,1.41118803815047,2.02790343911802,1.43836051121975,1.4267182244808,2.24691092778401,1.08062318845411,1.7486745549141,1.79636287957507,1.32549905272266,1.37752107235936,2.4077507950347,0.927974238855073,1.13439420041507,2.88818257498342,1.17624296119802,1.4646956344402,1.53861719545067,1.38033381693961,1.80086087187326,2.19382097545112,1.3692905316146,1.48414657523086,1.80259887638722,1.46910489605616,2.41040083206233,1.30743686984328,1.5253742678161,1.78573376571351,1.97355366734822,1.44761393560597,1.65674951894797,2.24304934730811,1.59599341634186,1.36565026586261,1.94184536136503,1.59055801050949,1.40224434211979,2.41701118186418,1.80262754315149,1.23293613368582,2.52588185907112,1.52822080688709,1.39765861366969,1.11486721605174,1.5047086398465,2.05153149673602,1.96038345897832,1.53848446695078,0.950104100542946,1.20460731741786,2.9898978700525,1.94011768747113,2.35125333096896,2.5379466843174,1.05197737790225,1.37454531735511,2.46207082441936,1.28747555734887,1.42399413206053,1.34290455293454,1.54111732234881,1.94299586030665,1.83867671261599,0.9952199192299,1.63756515205635,1.29833814812595,2.65815508985023,0.881428313041156,1.91556495102899,0.915359925436911,1.92942065296337,2.17818626723902,2.56533409450397,1.37615183291957,1.18973907052675,2.1611950322818,1.33536212080299,0.99860796286554,1.66348106794461,2.09732649842749,1.70380541805503,1.25005504516055,1.48303908484159,1.47455161766893,1.74689009604135,1.72501114819378,1.02075805147609,1.15918246937884,2.33288362608508,1.20951446116723,1.33712103385612,2.34216404364174,2.42505082279045,1.80362383316177,1.06897889325197,1.32772136401699,1.69218477327061,1.54776617280817,1.67011744515396,1.31338119048396,2.2816966671324,1.47896830657477,1.55851015377047,2.0025184467124,1.0785907295532,1.59225576383219,1.63715437234544,1.34376008373307,1.83882618913365,1.75606536354404,1.05846989652999,1.27605037541175,1.72487733019723,1.79513428547311,1.30610558993084,1.5125226653306,1.81434440483907,1.72316225465142,1.76873884136306,1.69826578447428,1.66701274039507,2.3979316007165,2.44671644872218,1.39044412865273,1.80674748832493,1.95840518194136,1.34341520450928,1.53158439804467,1.22304682200085,1.40498531354498,0.904638980009558,1.62020633863202,1.66295157416819,2.29680349586101,1.34063050794317,2.5775170219788,1.82062099758563,2.49600099513381,3.75034698821487,1.6575904245943,1.4272434767083,1.62867426311689,1.42870553179132,1.13376660012679,1.57002193159055,0.858126345145946,1.22657039402967,1.82647928623675,1.75586783066415,2.05890168148429,1.25102096837756,1.34741254068857,1.57090168660818,2.40240248366964,1.37546065494433,1.65140522739233,1.39378432250603,1.10855017600204,1.08080847175002,1.4066506649765,1.47555962223246,1.8919079822098,0.934614185185414,1.89950806747769,1.57239910248157,2.91320283427944,1.12449457152468,1.75434930337865,1.57252304398329,2.26935087738345,1.59686620882998,1.08181519263307,1.87045551725346,1.17349370042511,1.67590598887074,1.43845857498649,2.66624743930193,2.88475734838484,2.21587368557161,0.915326418485635,1.2860141134555,1.01613507824628,3.70166332213758,1.46512174292218,1.88718725995483,1.36139356563911,1.85705985612013,1.87399321131367,1.37288655875395,1.80700885232378,1.16465645021184,1.29385310113742,1.2065651330599,2.09284752413922,2.00755335716221,1.43044750298666,1.18650143021431,1.44909886622826,0.957366066450414,2.23641962942398,2.23039458867008,1.16196861805506,1.39963026042703,1.39737339160278,2.93352037529586,1.8464540654343,2.53454477658846,1.98635288911847,1.75919474905866,1.34528570590881,1.35227034545674,1.73427737998093,1.37795331988061,1.50785983890679,1.18420758762798,1.8907484022489,1.90700825929491,1.64137336543535,1.64884710074861,1.79555683740401,2.23907305574573,1.90885064442686,1.77789420147494,1.29501775597207,1.45177553831944,3.31971653062853,1.88645088261697,1.62856715069512,1.23151117820397,1.32605654463972,1.91386559854691,1.48519012127057,1.72721506045903,0.81683183107104,1.60902064208277,0.699732568213155,2.04276484554647,2.33827015476922,2.42046433365772,1.50776321515266,1.12986690723672,1.59799811851677,1.48025305976596,1.22406754216718,0.807056707112466,1.89928841760167,1.79374254863367,5.97650884355432,2.7621828816998,1.12179938380016,1.77507112626742,2.28098603266473,1.93856668918942,1.33368877796541,1.61067583581614,1.39086369096327,1.43950874397642,1.56475386152423,1.5280454427584,1.96664633295639,1.4334174058263,2.15379395491361,1.54906862474271,1.65905366811358,1.2061721544085,0.921923389117387,1.05456133734339,1.5259600064136,1.62983158461136,1.21705857430419,1.44159583573474,2.5152454539011,1.77394134184585,2.87640510926976,1.27128078401573,2.63485471506465,1.87898459763927,2.02470027520259,2.26671061718826,2.37314929864797,3.65521476176614,1.47021182659284,1.5829985251832,1.31535644516347,1.50968717362975,1.30053381391695,0.941994384819116,6.19694400794336,2.3232059245346,1.9844038387313,1.18353034386594,1.6889161710311,1.45672707534542,1.39306061228358,1.24371847657047,1.80589862110494,6.71974038602045,1.51978376927874,1.79506732417462,1.49867601007598,1.75660431097666,2.63947253579661,1.29750584335536,1.45693464267614,2.06735437486893,2.42050616989061,2.34602831391591,1.68951426695965,1.59245070243418,1.20938982535271,1.57519958801549,1.30250540679043,2.29095128475857,2.07055700190338,1.10608452786985,1.66865703650055,2.16355547725315,1.99718200320151,2.68420764870424,1.13749391905269,0.926351855863253,1.62938388731907,1.94247962581506,1.62383691782938,2.80677965458322,1.43286664725283,2.60051697122983,2.23562228950333,1.70924271040247,1.60334560974594,1.27721779728274,1.92730917818397,1.89115820431377,2.10257657785188,1.95486441156228,1.53939041175102,2.17771002559354,1.39547097716155,2.00895420665069,1.18341595386656,1.17073685244735,1.95250348539972,1.80427074003639,2.22359689036775,1.75306636915841,1.73803431181959,2.06305278600782,1.45936948863503,1.60527390419292,1.43494651684225,2.4780071102755,1.57647620765472,1.72957631140034,1.12539506948025,1.89738901381151,2.79750992360723,2.27975949008936,1.12065598358498,1.12033679791966,2.23456225618082,2.18993951448324,1.61695524702631,2.02893106070534,2.24006851164944,2.03234701870743,1.87535421614553,1.29819625633075,0.884311566967621,2.96618468308879,2.11366429007932,2.4760997434642,1.17293310732823,2.19964692506398,1.79642662496326,4.47053772939767,1.88678964125406,0.98754816998513,2.42978237821767,1.31008727312442,1.62551135563342,1.82971568031762,1.849990751072,1.20539666316086,1.21755312485381,3.07621391979061,1.95609856746742,1.12486507638749,1.77430928132582,1.36153058009924,3.52961579256035,1.43991118944224,1.77272345119525,1.12010511542776,1.39614126163324,2.69236089102194,1.64126859425055,1.77503606917161,1.35119828989194,3.86605704855956,1.11524576224443,1.11792117985559,2.14891201075641,1.28355724346187,1.47126406228841,1.4737282139995,1.6443977145526,1.66536217051569,1.99193564463948,2.6520310841477,2.24252392784934,1.19401793774601,0.918194422884832,1.29157961723465,1.73430803086568,1.68633317196935,1.41381524493356,1.54569035347474,2.93044844366705,2.52590558101925,2.19616081959774,1.6923707586249,1.72069933071461,3.58281151728571,3.04291473648809,2.32728277295519,1.65017592570598,1.23146042056926,1.90433761388763,1.69733449285343,1.47647325920181,1.1014418600146,1.36296347303919,0.952932335799047,1.60829642792427,1.70107860790641,2.24131879942477,1.71603458385877,1.54830918905706,1.57702077844148,1.60034384727813,1.50096932173456,1.24841132742372,2.02132822345977,1.35981754219417,1.84840224658652,1.91450164553443,1.94732698786939,1.85255131122036,2.02839571034733,3.63617773067781,1.57860505159532,1.54122767393059,2.17279134660731,1.40547293980449,1.68115141574827,1.81322039663284,1.09399408561227,0.948373366339639,1.73356444078463,2.47233454797255,2.88739853525076,1.84191716912686,1.76730732896371,1.44604768306248,1.3968845260002,2.38998579802316,1.75142616376648,1.08234588257881,1.23023253599506,1.78414743941447,1.74983187743618,2.26574980035591,1.2626467323148,1.6189015940552,1.48864833946928,1.7193658325206,3.02016291309121,1.64378268729768,1.92095778296716
"11",2,2.24810299712161,1.73964287015878,1.59522242170628,1.92253199342782,1.74378428048712,3.65412224281379,2.40425635085071,1.59106955428849,1.49545923571693,1.31355679560669,2.3096933791929,2.07423187123336,4.55690741269975,3.95146025800278,3.10606119532303,1.77777396484239,1.8138555356851,1.65347978046636,1.73081081532117,1.65814575809735,1.20841260486676,1.46610588571444,2.37102767296456,1.65781354685227,1.59690918441667,2.44736696524,1.15001307585685,1.9974268838782,2.01259193066908,1.38403209679578,1.48532184505907,2.96102372158804,1.03800957296917,1.30059571751037,3.15747440575305,1.25004577259239,1.51885097267882,1.62508220601683,1.52370032810509,1.91550219681667,2.63420259619631,1.44122483880834,1.47891218895982,1.83815212525484,1.79473347128526,2.53974095609853,1.41544426839912,1.88883731191111,1.69552213820934,1.97320329288233,1.59364486817281,1.8744357540868,2.24785321053067,1.79376760817281,1.65573308930004,1.89979390644562,1.60468452393505,1.47236846248655,4.09181695007205,1.93619997671576,1.30111096147012,2.90913386919936,1.58887016396981,1.52526551455787,1.19820801250038,1.63003654140543,2.25032172663593,2.06340027053386,1.5948011265286,1.14604238496033,1.23749700874324,3.10034410146907,2.2162730298233,2.64251190046261,3.6225398177041,1.06912274330165,1.40456643806662,2.8298020001749,1.39007347408907,1.42278432694728,1.39843100296148,2.02246217923568,2.31139938418459,2.24744480504534,1.03212827331444,1.72899010068727,1.25903523806858,3.18392516072546,1.04101656693429,2.14681415988207,1.07212714099473,1.88836089971541,2.50258328957985,3.1623421305995,1.51645982249164,1.36266707493633,2.20106043230533,1.35993340902027,1.10177115179855,1.68600942780179,2.64479044878211,1.95048143248919,1.23955279925783,1.61292063606353,1.81402347254867,1.88580695599136,2.14148740168163,1.13235927110835,1.3210074094359,2.40812883995476,1.25147771072817,1.44156370691161,2.64807930191603,2.89423032029861,1.89027893852138,1.1671354343327,1.49485468226426,1.92756325652058,1.71867904571469,1.82970513135279,1.39736817769824,2.51825139587087,1.58955767544357,1.64412403477471,2.06152029018655,1.19748895069139,1.79638907487086,1.72143657862563,1.51089273510023,1.91192651287891,2.23232962007049,1.09499137745685,1.46250264299491,1.7608664078083,1.80831335386831,1.41613115586453,1.65038953557239,2.01046104404472,1.83427765665281,1.92341450976756,1.85359677986589,1.82606025604989,2.97764041968653,2.6425696334498,1.51733679715719,1.94531051761845,2.29957125157134,1.59306347867107,1.62698534995968,1.23633745745381,1.53791893178469,0.962564428557769,1.91909612952114,1.74623453211407,2.33801807162067,1.40263377909217,2.74632552331704,1.91643099054992,3.19162217709271,4.40243210844233,1.85153443676295,1.47387366396863,1.68636934921214,1.45254163591362,1.23974741319975,1.6660897359005,1.00409547221342,1.51581399349703,2.02902128878481,1.96942477404102,2.3637779602217,1.30419877359781,1.4297288966806,1.74128151747239,2.47026133704024,1.45311725691749,1.91884436431663,1.54309954607272,1.20947332452292,1.1731195136703,1.55457821631984,1.5720834203602,2.20326107304423,1.00283370347935,2.04908411854769,1.82511725725525,3.15367164748962,1.20259564186292,2.4070878860562,1.5527501642208,2.80931137742645,1.87790100887249,1.21724699803705,1.69491217777701,1.27916282107894,1.83004375377468,1.52763277007979,2.9267696437206,3.25183405516086,2.33165086635307,1.04990058983226,1.44372584921941,1.13854437940843,4.33796745016513,1.60803202214861,1.70239672007231,1.54000214887835,1.86589127148525,2.00430244764345,1.77755759690425,1.9413993944516,1.13095205350263,1.36250922381537,1.24377364052635,2.55324360191393,1.92173717260064,1.67346720694328,1.31344469113185,1.58853888847222,0.995449844676087,2.8299561954773,2.67195942985225,1.24805481390431,1.55289898685109,1.41356017476547,3.31644256364916,2.17224510297969,2.80503911412292,2.25428709932111,1.89800987188586,1.30239917345471,1.70492951371218,1.93583279119159,1.48878031977459,1.5823510059228,1.38107223400619,2.07419361182331,2.01740239949911,1.86432433748711,1.76215861208167,2.01201552776286,2.44531761916863,2.01790916895796,1.83491228491987,1.39393819043303,1.59787252237461,3.6692820674712,2.10495634147798,1.74276950451599,1.32781951271511,1.45173526767675,1.88519611571505,1.6133443882082,1.76214143072051,0.897901534818235,1.84862404263278,0.729973289593408,2.3162975654536,2.63591351202758,2.59893688746099,1.44260400661519,1.35016703496273,1.90587448823884,1.59849915409571,1.3330477635164,0.846294653324886,2.01415231201391,2.1103494667569,7.41336492545552,2.91432091217764,1.24751597910274,1.90571181421568,2.52984391671732,2.04995397644969,1.47501502328321,1.9148837744201,1.43844661592763,1.69687865186739,1.74416323383121,1.75480733344071,2.0113940351351,1.62893443218479,2.43754371560236,1.56023842531044,1.77760691626361,1.28038223423811,1.01866183237828,1.15849334334711,1.81140134817275,1.78071798370212,1.31562813085159,1.48723383295387,2.93608698577691,1.93740034103471,2.93412176755468,1.35349085769326,2.87540121229121,2.20605769835581,2.46302743737381,2.71471977199476,2.93070205345274,3.27285586242911,1.6031040871945,1.70730272121688,1.54677786989853,1.66041825639165,1.32344146684099,0.985043652395893,6.04127688515738,2.31343094238203,2.31982447364867,1.1826333060437,1.79741629643378,1.60767383687009,1.32199281091291,1.37177575707679,1.89120489167707,7.17241584912849,1.57541935632678,2.11079752284855,1.38889315983124,2.30663429596321,3.98292198517616,1.34350199370894,1.737171853131,2.26707307184423,2.36249280128103,2.81230097722465,1.98343832514328,1.56769496007123,1.34276476918848,1.67620147603634,1.42090022476059,2.6750393455386,2.42444665787178,1.1586593954867,1.84958982633563,2.39750076865269,2.435738326989,2.95809990421197,1.24516557950553,1.02772860421728,1.82355132769514,2.00705469891549,1.87918883171555,3.03857264728185,1.57323974208291,2.58093069109052,2.3646239460868,1.81850389114301,1.72977961854629,1.42665483611188,2.03154189507063,2.00197948418147,2.43777755711339,2.02482819762739,1.62920808003884,2.19913115051662,1.5839707387092,2.20836352181159,1.2392390126198,1.28165483917297,2.0242850393085,1.9826892657026,2.50368386282436,1.87320780862586,1.88405841768669,2.68098399529494,1.6013369112617,1.65696276765792,1.60206691105165,2.66777090031551,1.80660173914295,1.78514297348995,1.17269202279239,1.97042776409215,3.47505958212079,2.5510297219497,1.24847403433757,1.29024257882221,2.52081300667589,2.22602040614004,1.96648692681753,2.29973765457148,2.38701753289624,2.16743672261149,2.08737188381632,1.47211513681847,1.05921541645387,2.64006672476682,2.24060969964393,2.8584421366554,1.37499155847599,2.56536592835089,1.96347084342868,6.11472158604436,1.94923677789578,1.06618336578019,2.86188565397155,1.37916805375912,1.77694684921115,2.00111451771113,2.12423460859355,1.1871520779887,1.33747965518082,3.57306400074315,2.0162529512166,1.420352099848,1.75936644832923,1.43448807123444,4.16133942862656,1.59269030436329,1.96012511536821,1.21713259862182,1.56439894649614,2.92942951523296,1.87999267633394,2.01345657415669,1.35193401632973,4.55291239739435,1.15658044376386,1.26094579902665,2.29985770453993,1.45038247562372,1.63791476571518,1.59919157692842,1.62333689037945,1.90245596772711,2.30431412062116,3.12429185833101,2.35878157661915,1.4839932124501,0.946728625331334,1.45058952500618,1.90968207549261,1.82354321309323,1.52167307561983,1.65135804546253,3.58926137250042,2.75601765712585,2.37021679557171,2.13519028382944,1.67344190162087,4.25480407389892,3.24073827632193,2.65454823548832,1.92744201736242,1.4002713557259,2.06685407885668,1.62179119723898,1.53658177778699,1.18514791770064,1.4977774536205,1.02766438456137,1.75967206592762,1.92796052871361,2.61754647489432,1.67704899959756,1.71784510103918,1.68367189122718,1.69906095175385,1.65394630909128,1.40923509227066,2.36714024111414,1.42464909072184,2.13246794628781,2.00024100598481,2.24160188583074,2.29338923304483,2.33046560686243,4.22749648748848,1.65464277777975,1.73092913661273,2.34957242074574,1.70879085723859,1.89058538257755,2.15468403033759,1.25572800075825,1.06478019804761,1.8263796913247,2.73070833198525,3.52590218039494,2.04524548819682,1.9144691272231,1.45226788757526,1.47408254503032,2.28715893488476,2.25657554442784,1.03635006897345,1.4283770463262,1.9379763528885,1.91429919259302,2.76198712915819,1.41137802929227,1.75568076528019,1.64593108056458,1.80415040972982,3.23409755968781,1.9116590464856,2.03380151777126
"12",2.2,2.6406188542698,1.52561828147119,1.68033471651585,2.03621154461122,1.84616349803705,3.10684103595173,2.46753365876445,1.57136835855475,1.49723370111899,1.45974095585124,2.25693603026828,2.25528453929312,5.20784654328272,4.00296280702136,3.59823946132458,1.75199903762806,2.01287790534713,1.64537876346589,2.14653257514294,1.73089674555979,1.27556328553569,1.61700932642352,2.62457771824721,1.74365962104302,1.65894698658473,2.7311504598067,1.16348621025075,1.80622814985056,2.11599504766225,1.54168828222082,1.54635428616779,3.51008356108561,1.11064560600775,1.31867575760894,3.56973713425838,1.27605706111435,1.64410415453041,1.79166776597716,1.57494484371728,1.9729196288162,3.17464149391314,1.57776014696031,1.61719708534665,2.0041649657406,1.84567027027168,3.85024752737449,1.37547841557085,1.85615695385848,1.82985215437313,2.36922667853562,1.71792706686315,1.95957928478231,2.22646409023775,1.93918129153021,1.76479173773172,1.90093857059423,1.82695772889487,1.63229396173021,3.67703037539577,2.17607855170249,1.34898230848991,2.91388288167092,1.79003248124368,1.69741121092444,1.15059620109066,1.70703208478507,2.3089568321572,2.15354228790317,1.76575892227865,1.1942182830656,1.38329376903713,3.47157927293187,2.6339298771949,4.15277680724803,3.27059863525937,1.13102115679699,1.51017944534038,2.73652602076308,1.48483789278949,1.6340803937738,1.45395611566589,1.85324599564133,2.60456729218435,2.29320031971004,1.23894691903985,1.8303581970532,1.48867666641635,3.23684122661581,1.23396855365185,2.30754568902857,1.03052215552379,2.47662158602368,3.01611937744908,3.68071400498959,1.7493168220283,1.45589672850515,2.25094567810813,1.61151985697133,1.10136148686119,1.92558014707029,3.09634439451555,2.09794635871498,1.48266138885074,1.74248447772512,1.88062544319166,2.09195723936514,2.34436950874829,1.24992650211937,1.39139928641134,2.82218854646463,1.29971361493491,1.60836874761446,2.9197202035098,3.75962788880085,1.91602183276767,1.23204049563298,1.51787800067729,2.07899516969202,1.79504206541398,1.9816426993957,1.56788873913516,2.50756831890713,1.65691504881579,1.66787738941157,2.2467649618726,1.40661626704665,2.05969062816353,1.85590428073183,1.58553366398959,1.99104908266152,2.07251584307804,1.28870518990241,1.66729966099475,1.77937254202528,1.95958428389942,1.48795714390684,1.71510303819195,2.13442047077224,1.88112858241586,2.07940400181588,2.08902870072031,2.22777876160265,2.76413767805716,2.91869221686194,1.57495072089512,1.9956362481304,2.41658642641971,1.72930464270205,1.80535950777068,1.37426175296327,1.60140029042825,0.997250495655843,2.14458863997498,1.87610158310644,2.36380824760419,1.45159783812663,3.25082964208697,2.16218784721112,3.08058668982785,5.32855000432035,2.02531514320751,1.63431427281653,1.81071490460571,1.62293694012264,1.29574672707776,1.7825391241218,1.14522259945498,1.5233868842362,2.113534212055,2.08628602362153,2.36602814239521,1.42079881261272,1.62917141551646,1.75125992032087,3.10781401075611,1.57430823971912,2.24184198073645,1.75297977175267,1.22641923067177,1.20563563676271,1.62595450952422,1.8042905464428,2.16166582526358,1.16871937566013,2.24348894170211,1.84327375918173,3.36642017036956,1.36032453973423,2.10251067777473,2.00495219975126,3.74913689968294,1.78777075876983,1.34915019345434,1.80354595122086,1.38665988362658,1.9149410989048,1.68097821321924,3.52303797587476,3.45984826430993,2.64593047138076,1.09954292444825,1.54969279565473,1.15661626578891,4.86754297777609,1.68101639673325,2.48271109193079,1.61730475605939,1.92267671044159,1.93372208540998,1.89513321159014,2.05789851680701,1.24614216356909,1.41675591198482,1.27436219770192,2.71316523481026,2.01603410734208,1.75070621013079,1.43160488330332,1.83769658316719,1.05914334700259,2.9141975712193,2.4405228869847,1.26444487550618,1.82345784024026,1.51176422945663,3.87668527762967,2.42912595876286,3.29848260844461,2.45750139028369,2.03823243245681,1.54146359603542,1.71761507671718,1.90279086124141,1.56888167987584,1.62245385228033,1.46306142162474,2.33265927148162,2.14811880724809,2.0045746899024,1.92530862252601,1.95776272571192,3.24392309735806,2.1423891823139,2.10809049041135,1.54835801742661,1.66768201601125,4.28469034818756,2.65591291413294,1.86199435211277,1.40536070715295,1.57007921146824,2.25924456697209,1.75117578461629,1.94708645350355,0.926446704531987,1.89428852266781,0.833766057034746,2.62971623310895,2.94082289474566,2.82260958198859,1.68694010130713,1.3126396315656,2.16258971074587,1.76727267635632,1.4534596978484,0.942046292659245,2.3085506474454,2.10374692095512,7.43622926432609,3.09038218962968,1.30634146862382,2.0692032279675,2.70868328439209,2.21502430292608,1.54048754147148,2.1141518245792,1.49202204467727,1.7654651274737,1.73224892401486,1.90890562735987,2.3758421105892,1.63036820871948,2.49280343338667,1.75596953655649,1.8397807768234,1.35715301331563,1.10875301183755,1.23833800606013,1.87708799276058,1.84992376201649,1.50045245388603,1.5120121642364,3.30513334356669,2.0519164236796,3.28390475955805,1.50470555453363,3.03334688194883,2.15371593529637,2.6893019454749,3.06242720283766,3.11734265142076,3.73858662446526,1.7603177050194,1.88200244618837,1.63286183647396,1.78133254797287,1.3296963672599,1.0673674533761,5.68173470608632,2.71026805612617,2.32611772379852,1.28846732788407,1.89958132555647,1.71675155765845,1.38474267826462,1.50507530115047,2.05307971649497,9.01550588198601,1.76496516001818,2.39471546543779,1.57256072572966,2.52397573446775,4.650901131612,1.47702863302166,1.85594054026653,2.40422344647242,2.809601723404,2.8762500112742,2.05069951103602,1.6548565675171,1.45536713474672,1.75278496728274,1.52573437820503,3.18682097254156,2.77884961586561,1.40210446914784,1.73935053654672,2.69474536592262,2.2344662343603,3.26169947290285,1.43119336456854,1.09523931098936,2.01277198835362,2.11335128267767,2.03864924974147,2.81221285728392,1.79318480137774,3.15433380900482,2.5596571494328,2.13107209837891,1.91508007565064,1.44831572801885,2.2199363826396,2.06073275288059,2.93861181922768,2.21855611271138,1.79549065846061,2.4549749801833,1.66562116528492,2.78194335357108,1.38666665367806,1.33776636134893,2.33320658002296,2.11979295740713,2.68550900415398,1.83312105640776,2.04145293041301,2.95409232147679,1.75314662098876,1.86309150369858,1.69248986857322,2.8896706417428,1.84621070461621,2.05311728718422,1.27594608544766,2.21603063505992,4.04375154910674,2.78642751524305,1.35569017084083,1.36950601407073,2.68846736929586,2.45557640084917,2.08200454590484,2.34426506618623,2.93709091286023,2.34520173179604,2.24018187954063,1.5649508609514,1.16367404096772,2.98241383274078,2.3652797070159,2.84370181853174,1.41369730019806,2.93529034871788,2.14647974407902,6.95638608484854,2.01573030709345,1.21809659908348,2.84554825927042,1.54820282240436,1.89342604997617,2.19119331316901,2.4387037517622,1.25867795274689,1.42073924739297,4.30840385130659,2.07266362716265,1.42858157077594,2.1492415368325,1.52418400069936,4.16008825494016,1.56488943231646,2.05020326837845,1.33461124518311,1.63132199325695,3.89089639278116,1.74007731156788,2.21632449133085,1.49160643063003,5.78624742484809,1.19894842668235,1.29706050895974,2.53034749264279,1.55648137912551,1.72803076167025,1.80595744959833,1.83122775105082,2.1488579597325,2.54126426362505,3.40985430348981,2.6808851939889,1.4570657135735,1.0410258342862,1.62028811555074,2.14258298786306,2.01730461337061,1.66722175415006,1.75892743640018,3.95939484571807,3.02338808908623,2.50272346014715,2.12256059446161,1.77781236812926,4.61089513866244,3.31036108269195,2.86154448332702,1.98668783710248,1.44171541005051,2.09769827017444,1.8488476471708,1.6079594344304,1.29883217727183,1.55252252541913,1.15104859102476,1.88456842900503,2.05232650661336,3.1704860521771,1.90967215324773,1.87206176934447,1.80565866813004,1.79546646609986,1.81330219163242,1.49513540250014,2.84810152606328,1.59129452500304,2.25453065957411,2.10985366400176,2.31063169967605,2.29401540886611,2.46196404813837,5.30582435794637,1.90702550522612,1.76150691798251,2.92888243327325,1.80522665391034,2.02414241783375,2.41274839179495,1.29789024985447,1.14410112962971,1.99173892769706,3.12237607992156,3.82055032479147,2.00635856967072,2.3432164260938,1.55597013928132,1.58429300377982,2.44565343022857,2.24195519013301,1.18405328270226,1.53785765236155,1.9830376983252,1.98898831507715,2.88518858056382,1.51556522385211,2.01119848354179,1.65063091658963,2.01106703703783,3.65958136140822,2.09920596382798,2.30807829406528
"13",2.4,2.88404941488224,2.04505620169326,1.75539108192069,2.05190863740821,1.99223123289705,3.80480371203044,2.50267142828158,1.80077366327791,1.64235849920265,1.39476161954452,2.44207016752248,2.70021732008072,5.74850097687488,5.23996908392291,3.19056049245391,1.97337385024283,2.08601292806359,1.71543182892046,2.25091454518986,1.6901770529962,1.34601948565665,1.74899576527218,2.71233388096022,1.92737343086812,1.61787302782233,3.15018102069973,1.27160713430604,2.23321098434213,2.25654713921645,1.59224045528373,1.61818971163299,4.09479113957824,1.14274715459808,1.41596575364419,4.19165339135319,1.39092321184775,1.74399646779603,1.81106643297871,1.65680848833545,2.12815018713796,3.21581740507469,1.60164024707813,1.5751962686289,2.3071737012625,2.02992265035873,4.29895322965323,1.40381684570024,1.97655400257142,2.11948828843114,2.27009560259622,1.82582501246892,2.2581133577062,2.65555053997746,2.20710557124922,1.74399441445646,2.24217625893162,1.95025230748815,1.56812233943093,4.33434914134541,2.20632587494328,1.41434247732149,3.80006869413082,1.75267324512826,1.61661139311113,1.27790726430187,1.80197101964353,2.78830742095519,2.51074845351347,1.93730059804054,1.22392367524997,1.49341905270503,4.31953350718744,2.99902864254095,4.29703255991207,4.03609310508729,1.20528800674121,1.5962997306945,3.54318218054314,1.66960235647637,1.72852648369495,1.65589616513087,2.05078249002581,2.81601984016989,2.46190740589567,1.1474465445123,1.99092783729739,1.479688957976,3.86104240365067,1.27744065647168,2.68429642828002,1.13333072201908,2.63475402131046,3.00586070129559,4.3499655020254,1.76688536075756,1.60854319373787,2.69415384033806,1.60838593766013,1.24179667045044,2.07777772027822,3.47736474020974,2.11579682580164,1.47087128283012,1.87338455801497,1.99141869536192,2.26753880934936,2.3407323598929,1.27099535157226,1.4326071183863,3.16862721897685,1.31764934468373,1.6121162035879,3.67784355449702,3.94919495520603,2.17834276058761,1.31158592664586,1.73183167580839,2.17161873603274,1.85491971368624,2.12877394493808,1.61863014200618,2.95772489919017,1.77405869900633,1.82468323174809,2.49892837694295,1.41940412312671,2.23223782984879,2.05704659662157,1.575123319592,2.05740627607086,2.36854600860939,1.34757288507332,1.65710730968483,1.82937815836659,2.09478847460181,1.55931997495261,1.83663256035678,2.27345614907092,2.07152203860702,2.13129799648809,2.29578175942448,2.16439759173289,3.64080709799848,2.95052994097195,1.57853415175456,2.23036804167766,2.49437762940241,1.79858508374021,1.96849760579672,1.47135169862175,1.7147829985407,1.0881900677541,2.3953479012735,1.99441130675846,2.95264444052992,1.68861528214064,3.20815854390607,2.14053559039237,3.41583924335795,5.24114909988735,2.23274412441778,1.66096097254263,1.97302740569656,1.72075649409782,1.33301687079131,1.87654176206903,1.17050641838688,1.72183453492697,2.29284589787784,2.27979964149512,2.6677518411064,1.53979873111821,1.77007028388308,1.79121483293975,3.60561800443251,1.74602834780032,2.10074219868392,1.85307618502344,1.2469231390064,1.27795927347778,1.70257525642453,1.7416734360949,2.49052360115769,1.2259561595175,2.28517580447709,1.98247185036638,3.89469407549853,1.41755420363837,2.32848828691364,2.09024282276198,3.27875536464569,1.97459812619989,1.41508192413889,2.06377614228124,1.41683756068035,2.04383970381838,1.79826860376013,4.2889372189598,4.04674761052346,3.09734761392136,1.04291701452515,1.57503720806466,1.23630989694192,6.8517511765752,1.73342002508484,2.27643127274249,1.75364873010737,2.19600571481968,2.17882166346455,2.02653475958081,2.10807216813986,1.29331571440515,1.53311990582493,1.39274750356867,2.95434765881786,2.23561340475038,1.99228630176438,1.39083591405983,1.77841665155929,1.12859638778943,3.18506809839618,3.45932150104113,1.34217403177149,1.99232418649065,1.4705444987956,4.07226813973201,2.53083876577121,3.49983951519687,2.64042169559173,2.19028177499704,1.56298759996158,1.67262240036578,2.18786408910785,1.68129031511738,1.73784478317278,1.42843996371409,2.37177327824073,2.45622090761781,2.30187189091578,2.05400955271553,2.16302336534539,3.54155285234659,2.19642928820777,2.22594680847456,1.60534152572351,1.76589619732616,5.51604591907105,2.60431568263613,2.09365968698497,1.51967044632576,1.6708357215791,2.32037446404507,1.82530893015669,2.07950754498702,0.973200573632087,2.12097575537779,0.915642977691777,2.8980114840152,3.1928192757202,3.02736012530323,1.7292422790015,1.43745651001974,2.15697922724378,1.82331140330461,1.51770754849424,0.98092724982125,2.37948133856042,2.39004986929173,7.39590081335477,4.33377030076405,1.38756243841272,1.99599849657147,2.91700313880572,2.36876044176242,1.70326065068119,2.32830816312743,1.58696531312116,1.77946342974746,1.93898288700896,2.07412521539841,2.11022454977187,1.70820233018078,3.10223153270477,1.96683416885512,2.04392894685515,1.42317974866607,1.1514711555053,1.27813849501805,1.92325916232386,1.93235577879842,1.50407706790755,1.59851650098239,3.5014395699493,2.03510486237229,3.622450441832,1.54205304368376,3.34976762950954,2.36047672352302,2.71588340882534,3.28560532595523,3.25785221611694,4.20623141127495,1.96697615583973,1.91739923811289,1.74668572265772,1.88563738956507,1.4072195402178,1.08701696213981,6.65668408558826,2.89314250568779,2.64288127780482,1.35009767092367,2.09638099906991,1.82655402339496,1.50717399310498,1.61549899867818,2.2739119761021,9.21954665344718,1.93854281832001,2.47924790013402,1.7045982133246,2.68149323802268,4.94720067406577,1.53429342602045,1.91734740120262,2.58882196067928,2.80856329991532,2.83523138729036,2.29097541318268,1.72616756915299,1.61242893553036,1.83610548545927,1.57377255132332,2.95158257099724,2.98824446734578,1.43182778294242,1.86528067305133,2.9683845340693,2.92074010823674,3.51703215133647,1.31189561601359,1.10158461857958,2.15755221051049,2.76357306136777,2.15911163809364,3.29640898026516,1.79293101613298,3.44205369149581,2.79275201912757,2.26432968726135,1.91679190775674,1.51194389548565,2.67588331896873,2.22247664751074,3.09501953749642,2.32857713873104,1.94792146374921,2.54861801291604,1.77605086638234,2.75175633073892,1.42227056147427,1.42624228964355,2.60073204017497,2.29665897018702,2.7291484047681,1.98529641741751,1.91643889294743,3.27624810243341,1.97455880104108,1.91427613273864,1.84429039842424,3.06405249571246,1.98032553880575,2.13979039321097,1.3405179482416,2.39993135873151,4.18711705936526,2.84841354243317,1.37118251308357,1.44426511763182,2.9750596473005,2.73161020204239,2.19700009989601,2.39206053538438,3.18903741294242,2.16981058705282,2.47363457096513,1.64218873548175,1.11924013719955,4.04683544389104,2.51576150955485,3.58011717672454,1.40815303171164,3.25297721197711,2.27696504601518,7.38626076020492,2.06136258598624,1.28950621233214,2.96189819235767,1.57706936624246,1.98294895916413,2.30576456544862,2.72008276273442,1.32769925822439,1.50169091577562,4.9426012492742,2.1347036285087,1.44645212844155,2.26090037217687,1.58542194500924,4.83418907123018,1.72375959751711,2.04512776553606,1.39921862715207,1.65483859781057,4.21275661894945,1.98894798801976,2.31154700150233,1.54456045263701,5.21280020124016,1.40495693669543,1.36844840020292,2.56035608847879,1.5300744276118,1.95164902588946,2.05398838194054,1.89519061852466,2.14066035035257,2.79937176220478,3.94833017222094,2.88582708733955,1.54507308152616,1.09776057497266,1.63724266195223,2.25885704855277,2.00019007534429,1.75254301834563,1.92815262645797,4.56350350893975,3.39060946862484,2.83904025163764,2.26563766649637,1.91682280842482,4.6144959155757,3.80651622326307,2.95942057126044,2.13502877626224,1.53095364849143,2.64077896364744,1.84894303413643,1.77890229435187,1.30454427384365,1.65707361052516,1.17555087454564,1.96090468031078,2.19001330681245,3.83490295970251,2.07932114974692,2.02599616680264,1.93525142992609,1.81811420583511,1.93454998511714,1.5184429568267,3.26703930887588,1.64192937946712,2.53250606276975,2.20120173969677,2.43267596861546,2.41958164591006,2.48822635424803,5.83767014919022,1.98487110287083,1.81344007214189,3.52782148931695,1.91192386152053,2.04993028810595,2.62154036503025,1.37446901981507,1.20358420968847,2.07951818159898,3.3087389267678,4.28386011976876,2.47261468928279,2.24380871339637,1.56636474549761,1.76436856474452,3.1637169338032,2.70269566518049,1.24617642264036,1.50686404884395,2.28823422024129,2.04485427163027,3.33198741093339,1.66718548584795,2.31019059225455,1.76263270472303,2.15984557517149,5.70071984132735,2.07038432263866,2.41839276805626
"14",2.6,3.08493497741381,2.08480881955601,1.97384534788198,2.20851601093294,2.11027261880198,4.11642405739178,2.83117112768894,1.79060199592025,1.6834081327229,1.54580400879192,2.65269920169726,2.76439060219934,6.31620653891298,5.77352405768705,3.66010853273154,2.18291895764302,2.17167603913288,1.84574538252985,2.56645624048921,1.73882838219034,1.47256596948997,1.7340458292132,2.7419738892861,1.95352605473001,1.85480323363653,2.82858431117125,1.22611763230421,2.24659095941659,2.45020931381637,1.58401957698977,1.66695219947035,5.17064935749701,1.21132061572746,1.39803481402907,4.18025299548713,1.49114682911038,1.78549636152795,1.90979457193742,1.64563693744673,2.31955056029941,3.86673297140474,1.66600571151783,1.64479578554742,2.31990367263907,2.12338229971771,4.92699843654131,1.47074528674751,2.09651521921942,2.11191381260955,2.61146711979674,2.07672655002772,2.27405841755885,2.94423646996793,2.20820908041904,1.95369675777661,2.39238462675189,1.8814269811655,1.7032434735597,4.97406826738019,2.58453496128191,1.4569523412547,5.01364589254581,1.83622756560254,1.74405700688404,1.27192477044953,1.90473773264708,3.17257751485953,2.53764197415316,2.09975355678723,1.27990122426623,1.45829396705286,4.76687698111499,3.33855260834398,4.80187726856584,4.62554664079976,1.2295765052144,1.73523328750343,3.7334513516085,1.68663679283462,1.77475870199144,1.69409173166077,2.19049122104197,2.65633166088942,2.702611425182,1.28783787832141,2.1059164333639,1.59409999430061,4.73210986186121,1.25602968045078,2.85292409079766,1.18814834607188,2.82692456328225,3.46290588147315,5.28994096525498,1.92987306570698,1.5773358130542,2.80433125600256,1.65602728693016,1.28145552487406,2.05456987165546,3.17825858407815,2.37983782141717,1.53891195934554,2.02867075679708,2.0990435731554,2.37017808405367,2.54240140673455,1.31366548197753,1.55243815272958,3.22376219193798,1.41139090141682,1.71699940328125,4.43480743295944,4.57939357615735,2.31359658983899,1.32963295707065,1.75302154633477,2.46374104196333,1.92773131272421,2.21252791275854,1.65721214213467,3.15401641979212,1.82344216536288,2.08721492306742,2.50420784862038,1.55119634556738,2.24556694149456,2.2886976960792,1.65959843248273,2.11363540585805,2.44366518180276,1.25642283986196,1.70953140226161,2.0147341819185,2.41662657265488,1.59057955767665,1.98641802047599,2.39638847831937,2.26029472981335,2.37928816889112,2.45242904810748,2.14479404150243,3.39008948074654,3.66814319836118,1.65893235389709,2.46299153218618,2.891694798222,1.95515958773919,2.09418547918866,1.41081448341681,1.87194894799119,1.22521619216381,2.51341361077224,2.08345925759879,3.15785819853565,1.72059827972004,3.29980730042572,2.52962073978255,4.27812647402826,5.94863288393811,2.12047619413591,1.72502159729031,2.07671501616815,1.76966720536407,1.3777803521439,1.93434850523298,1.20524784722999,1.80860762353064,2.5338617694925,2.1975588548801,2.96488508547111,1.57857398891527,1.8010219822934,2.09888587706892,3.27413517476258,1.79247241061594,2.19887154043568,2.01406055251929,1.39130034471923,1.3533965894061,1.7712491602895,1.80560267151476,2.70320649124312,1.2327181772312,2.44336177817748,2.1784346230706,4.39928612451826,1.53471232929958,2.40886315574295,2.08245987904563,3.98290438062987,1.8920662140913,1.62273346933874,2.15808567749125,1.44807558131451,2.1940634152832,1.79149227730547,4.78426037008413,3.82657270347609,3.57657038361906,1.10544715933998,1.6541218877905,1.24905107886919,7.50425402160755,1.92081384271588,2.39256499999416,1.89383164176257,2.31357006196423,2.26916803458671,2.04800003628084,2.30544785370591,1.34038193940242,1.58700819053689,1.38409639026532,3.22241744764292,2.5126393193419,2.06119565372018,1.45544324979935,1.96682308270093,1.18370071409723,3.28657131657007,2.87601719014708,1.34361598872971,2.04392352022614,1.60081373689066,4.45849259511746,2.7676095726743,3.59944611737552,3.10853909070123,2.20637298456657,1.60424345669276,1.80498673366484,2.40939918869629,1.76415931594436,1.86219534145991,1.50118547210352,2.66630919690041,2.56223422604968,2.24794452802266,2.20417845216196,2.37359570406671,4.21646334982412,2.27462968522581,2.40763438819766,1.59967912384092,1.81865255323164,5.16250650777242,2.99500143884876,2.18700428785718,1.57067321187073,1.72877936530584,2.41233924602501,1.95008271901787,2.18063775781328,1.00466934927285,2.15474349456936,0.984102743823448,3.20495756822269,3.34307273447375,3.42874320575782,1.77277194248945,1.51165508350994,2.26460745879945,1.85959956595747,1.57366968415817,1.01873824901328,2.43510496831484,2.33349273803197,8.74690422626825,3.90216016863492,1.43803380818377,2.05309823814577,2.89195987112492,2.78966127312237,1.73622981745739,2.34717660664426,1.63408411536204,1.90812967492843,1.98717411538427,2.1128033646883,2.6311790705166,1.76686223606124,2.78565294067075,2.10140312171174,2.10972089181757,1.48990025603579,1.17848085971536,1.33857961336372,2.12894276670105,2.05171532020474,1.68857720043965,1.67669956414853,4.23224282744591,2.27623925113982,3.93236786601899,1.51565253820944,3.74519258004121,2.18672859910044,3.20879902674739,3.30117193704777,3.84243656115731,4.9988949753548,2.13551827963527,1.97907232891308,1.7965691107931,1.94257342911633,1.48836642514933,1.11219549675176,8.17017377509179,3.29827571887251,2.90143790486795,1.40302635633953,2.27265353511808,1.86430951658382,1.58392233580537,1.74071928824711,2.3638927091872,10.2746510816525,1.97824192207649,2.86241239027042,1.76088915405441,2.87769625328863,4.41698306463254,1.69131409609929,2.11136194944958,3.21865335599358,2.94777836360048,3.36644430713866,2.32829251325183,1.9116348052304,1.52040771083632,2.02123968470729,1.67528764562521,3.18218322426369,3.08606043950451,1.36193485276763,2.04481991713952,3.33624119365268,2.93262522214644,3.55328567727303,1.50759541883196,1.23085518665367,2.29415383010123,2.99963302839941,2.36522075025399,3.41688136028502,2.02409128783326,3.74321762531824,3.15476971455414,2.18520785178142,2.06641958929191,1.62992551959757,2.73894155970895,2.4475067753652,3.32118079435172,2.53820417680416,2.01322918802343,2.73923181028164,1.8969123031443,2.79109489836923,1.45202532265165,1.58192706889876,2.34467416710783,2.44678838339077,3.0041179559169,2.29310289917925,1.94097640504263,3.61233485663637,1.90034209165018,1.9812554990451,1.95925764485011,3.09638537021356,2.18469773900936,2.11098465550589,1.42085054494349,2.35450027035711,4.61246115984793,3.02110606493878,1.45085692509104,1.51577418708027,3.28531378618985,2.95374278158521,2.25953227662541,2.83422952141719,3.23896462231725,2.40598765017554,2.6276546926283,1.7580124963093,1.20432939618336,4.03011390466075,2.78214277898705,3.98985316164338,1.50790224560473,3.18636559054404,2.62455035985238,8.59942766316129,2.11339083961272,1.28354101530126,3.28727168005672,1.65843979063632,2.04009467528126,2.53699871440386,2.87835765070812,1.3821242368936,1.53372586692129,5.43837958882675,2.27492615626607,1.45232769139819,2.32622150413586,1.60277540757541,5.06863173909596,1.81540754806796,2.1895983951657,1.42758821101016,1.79314568506324,4.23188205320699,2.18578658162496,2.32444117982332,1.61199573198644,6.69318325614901,1.46064722661938,1.41892020706905,2.59906710003767,1.74284521708979,1.95471812233346,2.05550585085173,2.0446755198997,2.36895146131212,2.88065565401712,4.1467599003361,3.16146178775879,1.58936388819854,1.11373885127294,1.6615658061824,2.36588814875309,2.09682332583296,1.83195467162514,2.00982038166936,5.29997065525536,3.90933331837932,3.10040806895351,2.41838736506574,1.97898592719845,5.66961427033829,4.91950445940631,3.17353907681259,2.26655425666939,1.65605303119943,2.46666355217294,2.12516421942195,1.85804594603957,1.39420896666587,1.74216715875825,1.2151866948558,2.17890971476259,2.27779649080604,3.93481975097271,2.11719936522333,2.20974230874378,2.09417476317457,1.93787621071334,2.03292603287261,1.62004119311036,3.75710946178872,1.72019257677335,2.49506115494161,2.27187725953049,2.67584259162819,2.75613567724204,2.68220488261638,5.89959513957343,2.07315361483661,1.91042488295227,3.14256730168238,2.15605952388178,2.3634457994076,2.38175271127808,1.39045628776102,1.27206374268767,2.33688204245376,3.59246483086366,5.36050626034214,2.64828302159031,2.37747770749994,1.76384523389759,1.81381942513217,2.93488069675649,2.76362522981842,1.31198263172901,1.62021152187142,2.3891676045116,2.13808093476171,3.97771060878212,1.73372449516583,2.19478292143235,1.99510185967791,2.34393269349733,6.27659652331552,2.23208141544556,2.49915885155785
"15",2.8,3.0935542093186,1.93179427290612,1.87029180519069,2.2311403526429,2.32011660953735,4.54755501612645,2.95802980044062,1.84385425141888,1.63055524304128,1.65608946818376,2.59892238572999,2.69022406699875,7.03783213302234,5.60624387942235,4.05818116121835,2.03399506364404,2.25640178167373,2.04254720939501,2.32899262012397,1.97017430569755,1.45841370604204,1.76991253660283,3.07189287122556,2.09640813275833,1.8231598368035,3.48652000289383,1.29730152793169,2.48980591082763,2.47216827064228,1.86172946490642,1.77512224466598,4.66403000772004,1.21690829643675,1.46843077168666,4.51668324257033,1.46980120982476,1.90383762457584,2.06650883088994,1.72654594134918,2.39964890750392,4.27654827561016,1.71195961002791,1.78218584988591,2.43228971564575,2.17519490275289,5.11469154243145,1.49969061885489,2.25619564008939,2.24290297429053,2.71015333507764,2.0742248449816,2.68113879040386,3.31782689537144,2.3900806706647,1.99425017071568,2.49472843790666,2.11992597743903,1.8028573933934,5.09023359804653,2.76637580208193,1.49644335398896,5.32296923769703,1.83625366636731,1.82867674517017,1.41498532685539,1.82594115688357,3.43572250607608,2.64874672672874,2.04390749842423,1.344384267002,1.56095551849382,5.29868543511471,3.50751033450604,4.95715700304336,5.09151003740319,1.24107697203068,1.79883871516277,4.2840566507463,1.74001689405557,1.7920120743421,1.64200875279328,2.23888072324974,3.30889519356204,2.84543992422437,1.29138811387298,2.22972117757092,1.5106183037306,4.7463874929383,1.28302301946959,2.93895454285356,1.27437177891982,2.75706409533045,3.98578909960306,5.52752472954828,1.90122568993455,1.6980764941397,2.95630985247476,1.79160254478511,1.21832088315458,2.19506527707237,3.38912306238666,2.47055135968266,1.65457364814103,2.01733299420227,2.31519077830562,2.40909721520988,2.58389127740613,1.35660136617168,1.56503726326886,4.14638598420568,1.41753333663638,1.80029169064043,4.24750944438082,5.0700385912823,2.43723635614958,1.36781059253215,1.78904711174798,2.56734312463524,1.92388877762669,2.51079093527699,1.75476390441171,3.22349214321265,1.88977061733234,2.0976333349963,2.8819482948866,1.53239408245347,2.41268149071415,2.39308093227706,1.66527881118249,2.35389085654937,2.66990764753114,1.33411474857416,1.68612912840498,2.04163099027248,2.61865569027849,1.60896164582178,2.12266800320205,2.38850305001194,2.37781725155196,2.47281919915751,2.41660863248467,2.43484046583299,4.44400985749704,3.8123418741588,1.7907040806805,2.40377135162236,3.12946252311326,1.91687786746404,2.02892569899077,1.56645545392801,2.13074834805918,1.25516683519526,2.35501220265027,2.20064342786113,3.39953764077635,1.6988610466756,4.02789648975004,2.69055295055644,3.70902155015926,6.62753569464707,2.28141957253269,1.82091015659261,2.20316806223974,1.8749029868307,1.43401700274494,2.06641540024589,1.25261970263209,1.88182529846582,2.31012600445877,2.26707532460455,3.05639010112257,1.60681794123412,1.85165493636573,2.14443724115515,3.57666298498071,1.90920612827704,2.59851282090133,2.09745437799316,1.38224091257959,1.39697058843521,1.78956873611651,1.95578076457891,2.82471757751511,1.3183493199488,2.50712017816557,2.18955163774393,4.88879984941819,1.59997210285736,2.70513116731427,2.24498088292318,4.48048316623484,2.19779102670189,1.57276878326535,2.31024579839234,1.52184647510181,2.29943964357857,1.86524943733939,5.65852482622884,4.15247765410861,3.7341070276083,1.16576008919787,1.73460129006841,1.24383177525657,7.03334148655919,1.992370677437,2.64071751229557,1.94471267184888,2.39025080592597,2.53563789032271,2.00949972345274,2.56002984190291,1.33518012509711,1.65028245156414,1.43660667845453,3.36556409122278,2.65293933773973,2.07078186856471,1.49311829526294,2.06603292027959,1.21781234795128,3.4556424256976,3.24936076164147,1.41439116128449,2.19565078581115,1.68502238748907,4.64395177633683,2.95249468963264,4.23510286363521,3.1403609365722,2.44251229068288,1.6987397979521,1.93329615361492,2.4578941683473,1.87832129544647,1.78714459965048,1.5325722454751,2.89478132786195,2.67586736329518,2.45109569640029,2.28037256727855,2.60301083209713,4.17700503429423,2.54771274391916,2.52426820549582,1.69830587591492,1.90014479968285,5.57387389526304,3.08897300400407,2.23755225408649,1.61470628152405,1.77985377419119,2.48823472600221,1.96720986212743,2.27354028994366,1.08163682903166,2.25900175771165,1.01318891124897,3.29353830482083,3.58645692945147,3.7286297701977,1.8569364055178,1.52757307420733,2.39789849539179,1.95754202229494,1.60835271846197,1.03709672056625,2.54684714735982,2.64676953605251,10.021672791903,4.19564269373219,1.49228405331613,2.16985366867213,3.41966519228497,2.72621676278049,1.82185014851068,2.5174661281144,1.7720924653484,2.00848355918005,2.10313379675827,2.24866955952389,2.76720657099695,1.94170513787211,2.86601521572262,2.22242482896752,2.14572022824348,1.51172356046816,1.20865151892198,1.3502738556075,2.1813571012856,2.07845292387179,1.71878097722707,1.63808048972441,4.27147681354266,2.27539371473684,4.30786286752668,1.6273092706288,4.04614757252044,2.38213757119905,3.37623470738313,3.70431943505288,4.05319089843926,5.35981366924178,2.06745166714886,2.16859838504365,1.85496200873222,2.03498900741792,1.55148058916922,1.16131557211883,8.78871934899291,3.71281607816128,2.97258254373221,1.4324445262311,2.26882032631966,1.92706222417267,1.68248895122972,1.78108485939006,2.45822328465204,11.2646938608713,2.03212765268317,3.06831692949226,1.85735532448855,2.96008097921621,5.93663233403987,1.67107276407964,2.13141678550496,3.04139703682062,3.15715323140614,3.87187204879373,2.62196783823515,1.95900426933877,1.67027845945653,1.95528324533354,1.74187812134058,4.17162563323082,3.19031455065685,1.4479842248032,2.16039645586336,3.50837889343848,3.16547266458867,3.74346499428216,1.49574940687035,1.30738685128671,2.3463436607755,3.11582327746902,2.47316657078797,3.44266669426514,2.11775321561081,4.14702875004019,3.32750477529893,2.35276559180135,2.14256942059077,1.67568962160952,2.90474802099633,2.64859659550546,3.45753226365213,2.62354543621209,2.07279379363246,2.86747486364526,1.95796825146985,2.97676701743705,1.50000137339116,1.53713800007577,2.86837451175892,2.55118995548238,3.09362396581108,2.41572728646359,2.17785777672553,3.5646424763217,1.96462607937353,2.14571008295947,2.00611948592039,3.37845368970558,2.23607846448892,2.27363283360483,1.47219016759913,2.43596141034118,5.03320269837334,3.18897819701653,1.54600220508525,1.60668735824543,3.5187539323315,3.17678096055988,2.33154324898667,3.00686623075008,4.03536906582393,2.55351784463426,2.47806784058997,1.83890933586335,1.20861217925732,4.69084420290347,2.92882908520853,4.17564499830354,1.57794510279072,3.84432708360728,2.47732400877388,9.22335844148611,2.22115955868809,1.35118181056968,3.2956538876728,1.71205104925907,2.14089591805452,2.64894332413211,2.65993181201594,1.5622861485281,1.65206963571017,5.64850788972996,2.45571079201386,1.53249030398764,2.41258130901942,1.65939265990807,5.56036837622274,1.81040992080455,2.25752746585863,1.46735449237897,1.89638575452072,5.25173365027191,2.2199977551195,2.4185214645721,1.64658273160079,7.94841185515025,1.57945684543628,1.41830518887942,3.30219162993769,1.66178368519607,2.20249140307477,2.13105994960187,2.11478365979447,2.51534003535225,2.98374164808168,4.81917465852565,3.57436393442477,1.63157720670637,1.14001641013237,1.77736567196667,2.49541593273477,2.2863313016399,1.88255761624268,2.0463926425328,5.51217927957375,4.12390141972631,3.15835154652402,2.47476865350931,2.08715924303225,6.87106467969203,4.42157337792632,3.59688327893603,2.39731181146479,1.68407985201288,2.56949752821898,2.25492547211397,1.9006717395056,1.46926179121455,1.81291630885899,1.26176097435665,2.24096595940997,2.33636793332283,4.31326847147229,2.2417560481501,2.33846429687682,2.18770712950628,2.04279830681259,2.04891867359071,1.66643531396325,3.78135629103395,1.8596792299046,2.66436601891133,2.40881973884384,3.14519622499851,2.70929145349278,2.8885582482049,6.90301629794883,2.11593250677926,2.02872539458432,3.73436002382458,2.04864891465655,2.37323677083929,2.8752993471078,1.51531930997095,1.3121343658377,2.35801885814538,3.51994789577346,5.7223163028583,2.65056103290009,2.61396385243154,1.96388264961524,1.78772213851396,3.58586577588476,2.72769099806088,1.32660578734827,1.71739353398138,2.42767915327346,2.29430046724095,4.33142483499436,1.79666101477685,2.31447994608328,2.0714021013599,2.41953859569459,6.39439866306226,2.40509165157257,2.55141847431553
"16",3,3.45940771911574,2.15444333906911,2.19329818921838,2.42311945802096,2.28356683574284,4.9245567959165,3.0037445126518,2.01989579379361,1.72058410103809,1.57825369012025,2.70951986537692,2.82798838790973,7.78606413545393,5.62346223950228,4.5584063154959,2.20576619742412,2.47902590095552,1.95013110001742,2.40321052721756,1.93869738339839,1.57299912281511,1.79352696109788,3.24143055652568,2.02073090834752,1.8814795115468,3.73410391820359,1.32818394194027,2.72150804734012,2.9389418335322,1.69311459125621,1.71650286478752,5.95955104740833,1.23859985970355,1.53130707825739,5.03150775012854,1.59937813267937,1.87483939915507,2.10859031947121,1.76659760204216,2.51599556988012,4.50628084234141,1.83129495786481,1.79258969295613,2.59131719216841,2.25971438500439,5.59696542967497,1.55367314576623,2.20271483878698,2.47688783480443,3.05545168374204,2.25746030689446,2.64785701797913,3.56082983214899,2.38698584534183,2.04987370420219,2.74648671019916,2.23904180826694,1.85612195632878,6.39516535923397,2.54675689677364,1.54220167587253,5.62707101559922,1.97395017090815,1.76317421030204,1.49023106304446,2.02362566226771,3.39650319379356,2.73957237436414,2.07556839194046,1.37546976259391,1.59694535151977,5.45741722368724,3.57273298400293,5.38089072720149,6.24891862612994,1.20581527595417,2.02565211036975,4.68797513153275,1.817659912193,1.96927989651931,1.76202350232713,2.16464954896751,3.33695209726907,2.64919781212617,1.25288315815736,2.15971588514652,1.64774512985489,4.97573605665486,1.36957424838802,3.11843261223774,1.24289435728617,2.90028190544169,4.38969332572221,6.25419834037206,2.07781557452195,1.72616647678302,2.90599831594448,1.88613820117731,1.29969593172875,2.29898080630498,3.63349848013968,2.54334984149628,1.64669978769495,2.13393868793308,2.27182793732272,2.51220333841468,2.69086363467655,1.46703842324615,1.53768477976036,3.73590447907518,1.48446289190391,1.89081415050392,4.54190952448095,5.47397994820597,2.48326844795127,1.45422655472128,1.82312285207897,2.69561847039776,2.17875064081839,2.38787863117729,1.81419904157766,3.41536823699505,1.93595562356742,2.26618048959358,3.03025144018111,1.56122585508669,2.68228034393794,2.46744845907682,1.66732659119091,2.3677411076441,2.6948030638757,1.42791101219734,1.8668134196913,2.16828948870621,2.74348279553103,1.63696062361393,2.17247651480164,2.79395511602819,2.46199652703554,2.68769028251115,2.55978771118839,2.39164869401929,4.72116855073455,3.85311922672517,1.82279653158669,2.40807491547038,3.11100876049293,1.91563216614418,2.32211318852779,1.5574791001944,2.19219419320798,1.28672149813567,2.63583821579183,2.10026624219632,3.79640988518188,1.79934523381915,4.33050502768975,2.77516294040668,4.49880122332676,7.63882069821437,2.37299400378961,1.82444899556568,2.31189816845339,1.9517410275371,1.44070159779659,2.28540096858269,1.24904577906644,1.9540063191364,2.88935978292476,2.45202094797522,3.14097262282122,1.66540594651453,1.77256525396957,2.22774977799425,5.01944476262787,1.93872309257722,2.65876927287101,2.10792677360676,1.39660485911496,1.41686889125755,1.86300474645937,1.93949397018813,3.08044353567273,1.2898813314238,2.56174391384065,2.25361775523608,5.22184369606636,1.60961945812844,3.19488093186318,2.20947735937185,3.97511219074062,2.23814834748368,1.61593468550503,2.4642237811669,1.54933506660895,2.45506546701495,2.01935975637981,5.72383990055298,4.2916917746081,3.89073606678485,1.1778801256045,1.83109641575264,1.28024288282102,8.63870033641184,1.99242447636681,2.83987963510029,1.91295034517963,2.63596583495154,2.50811493522979,2.14492615524779,2.58278294560076,1.3442968271301,1.66981522437342,1.42853564461365,3.9360516883598,2.93012260375254,2.10578572542923,1.58474494082274,2.11002386261403,1.28765743378901,3.58277505186339,3.46742995034445,1.4439955939985,2.30548504371074,1.69943330977462,5.24060759172496,3.01873223858017,4.45752609793172,3.3218333410809,2.49646425681625,1.74573172984719,1.97432066336055,2.55677230153984,1.91153946405873,1.99376068765399,1.62941633828071,2.79191193082272,2.70522297444569,2.61933990421871,2.31720263034126,2.69601045282145,4.42478745321022,2.62018196788098,2.65239284007023,1.72664567235024,1.95173861794496,6.16720438519207,3.1569128013751,2.33573417750175,1.73207852181521,1.76417460308224,2.38527863559795,2.13691881783138,2.49495239446717,1.1291896616964,2.44898738327413,1.08330591189044,3.88448132946786,3.74285605829686,3.8095578319836,1.92745518963193,1.62204652039596,2.43162594545648,1.97918618320982,1.61018479101896,1.04677743758405,2.9810857139146,2.79144046227307,9.46016753636706,4.83731581768573,1.5020868068727,2.21461886119953,3.69715168078685,3.02527966524031,1.89035992376917,2.63065347014965,1.7778037947672,2.13659335597949,2.30736693598646,2.26335219486816,2.68808734167515,2.1037674002419,3.31641037009441,2.14937229916141,2.1757381983684,1.55198609999883,1.26061133859678,1.38296297024958,2.23961059935039,2.18140273477923,1.78031864991357,1.70750310446923,4.3252966759625,2.6707464993721,4.51516747429562,1.66049047751787,4.36717787546798,2.53994010288199,3.48843116550172,4.03118878978946,4.24441754738308,6.07175678128198,2.16802212086421,2.28172402555944,1.91885182849175,2.03970108120032,1.58547757922136,1.20744832346919,9.91375141649844,3.99329652268955,3.19937019492763,1.43012039420866,2.4390306089519,2.01557421409556,1.72441585299907,1.83466484141781,2.56401696981096,12.0370520883794,2.07883209882563,3.40414077257673,1.876695686783,3.14376182877259,6.54294518169156,1.72622865646191,2.25347913421973,3.14463832047722,3.43611964302991,4.04973084833121,2.58221773420921,2.01011229154624,1.68259550938949,2.02159664605922,1.8259503948431,4.19063426868705,3.37774305526309,1.5281141225772,2.46327419320338,3.41185424917497,3.21463047653862,4.07244429308277,1.47083319903566,1.3230300111242,2.3715840944727,3.20800377874414,2.58076822502492,3.49745303667806,2.150471096082,4.3049642763384,3.52321929242919,2.48174623096632,2.16912873957458,1.68159712118966,3.10587113896647,2.66245501764764,3.50774069964791,2.80998901154491,1.95621263561741,3.50761953229694,2.09253722204605,3.08123760607108,1.53085184226303,1.52902920326961,2.99335565842807,2.74212206602297,3.37965740935546,2.47249322716419,2.44780925448303,3.39802377469537,2.11902272582365,2.25442920924431,2.12252020952951,3.67882759175841,2.2701230132434,2.41049914056129,1.4888996860064,2.57061018136357,4.7545366532369,3.36856501538789,1.56513695508648,1.7299255807621,3.78939742834192,3.16093103177119,2.44151599764952,3.09328559383036,3.90545820026624,2.73048974932703,2.53479958892802,1.84315046725601,1.27067909851615,5.07478692713219,3.0148072267836,4.61254650555264,1.64656537461966,3.46554980812283,2.91788391249758,9.64359721355013,2.33189495003783,1.39982193041104,3.28415348058571,1.74582518871187,2.19426574998763,2.66787895670887,3.23262855171099,1.47967015511235,1.7407883928059,5.83910917174958,2.36541127840381,1.62986421711553,2.39062062343675,1.73028159110496,5.84253244652777,1.89096572897178,2.3467521112835,1.49268723361474,1.89952615763921,5.4823890274519,2.27324479189043,2.46846752900477,1.69908590154421,9.08099680966115,1.51521362206616,1.50933633476545,3.22345803568174,1.75702529545361,2.28610041241848,2.21197736101906,2.18694645748745,2.45863916541294,3.00523158606285,5.89297430042562,3.99306165010685,1.68003885970786,1.15360770613274,1.83702190193747,2.82185209479853,2.35409247938857,1.94009963995183,2.20565026039942,5.71589561262924,4.30676256530923,3.34341554086096,2.65324166459535,2.1270863751949,6.4066897872131,5.22555813275865,3.7472683134145,2.45460033472326,1.73595703415485,3.10921224816994,2.19660999028953,1.97196410979812,1.48700224844349,1.89603661308261,1.34398711977791,2.07196067928905,2.40947083263298,5.28840166701342,2.26155462322148,2.22293795112498,2.25701742291172,2.05653190669483,2.10596889073961,1.73146862712409,3.89449890612125,1.781266879506,2.8019992043752,2.43463677340066,3.39440166744568,2.98709946508382,2.85844342494628,6.40711237524914,2.21836775155711,2.12594681512509,3.67636230590631,2.1885272223672,2.49022257343774,3.04968808717707,1.48938726200524,1.30825048448985,2.48302667320723,3.84266004920258,5.93447996870089,2.72115767476782,2.95663632491533,1.93135094895553,1.92443147371097,3.664046880633,2.73545270544929,1.38298900479366,1.76174652992327,2.75741450582649,2.44607236667602,4.60070497197833,1.896608037774,2.43520035859196,2.10488580796265,2.44461761609921,6.8934406432448,2.38746005604353,2.6382559600385
"17",3.2,3.41602767679164,2.13532407551763,2.20268800449581,2.48540455414786,2.22446004691586,5.32097124001666,3.15645906444233,1.97038956849463,1.75145590018406,1.63073409760586,2.84506891635687,3.10393042076323,8.02833546867581,7.20566511231368,4.4906294813276,2.24279853816558,2.49255533217601,2.16475658037546,2.51956062443956,1.9450905447701,1.60625247924075,1.97664518770049,3.24296956573611,2.22211321261483,1.84368232035222,3.57878500437327,1.33368141047305,2.68945273290361,2.92800300767436,1.91792918685596,1.72839284147803,5.51702168312606,1.27687176141314,1.60706073194672,6.15335863438317,1.59942354257455,1.9345571966459,2.27814884550912,1.80942369149354,2.65506058542836,4.59140358205255,1.89068380850811,1.89507578863963,2.6420947836828,2.21780528668491,5.82217226084065,1.68181447628995,2.27914045200772,2.37910705743211,2.97471086879954,2.3262498339067,2.75693247654446,3.48834460709841,2.59247871493178,2.15048216932836,2.76858433434509,2.2898324639333,1.90581222346946,6.63447060377196,2.66191152474382,1.57600342331675,5.77116359322333,2.0073653190233,2.02607946654366,1.45006596905708,1.92595086173975,3.32511779597765,2.80063978919305,2.2814078586024,1.39874466803055,1.61650859264096,5.84316775116526,3.88798601425404,5.58611285587202,6.08165362271853,1.27531620876549,1.90644952095823,5.35537706255851,1.81556610930963,1.99392428191439,1.83532225726148,2.42632433103457,3.21048910937719,3.22394420201642,1.28726567365717,2.27674214595929,1.65123701289766,5.7479590684785,1.37642476277993,2.70830140201008,1.28567641830664,3.17829369878573,4.45970395051212,6.20296660113429,2.08909999468906,1.77018429276404,2.93450451312729,1.92810123572501,1.30396710724089,2.38559194978986,4.33696677404127,2.64312229786429,1.70578523068341,2.07844077116683,2.35171647786041,2.60946729407621,2.78900088673854,1.45575599971114,1.66885950426313,4.22105907197208,1.51015527007689,1.85177137852467,4.4994065605929,6.13685315892957,2.59063002237034,1.41839371592403,1.93109166385791,2.84112137356342,2.15773523504919,2.67626109431918,1.835772863281,3.51635715475661,2.01933669833222,2.30683010891409,3.10827559261726,1.59303021936339,2.80545897334846,2.45143150276068,1.69606221827476,2.52737415866121,2.63186172168712,1.45649266928216,1.90955521284221,2.25621212926142,2.72389073436875,1.69860534846534,2.16890120004914,2.82424211218313,2.68670728661007,2.5571980178213,2.75330095326464,2.53504071563675,4.69531757827618,4.03577091469381,1.88923451726327,2.59048710564952,3.45120927855707,1.96458531972464,2.33576164206454,1.57892940094669,2.21790655334834,1.24620321645242,2.69803293729046,2.16126412619637,3.90560567297222,1.82583330316006,4.53488904914812,2.86625423162995,4.42523783874428,7.77062170348368,2.52478632664598,1.87671894532909,2.27483316376994,1.9651517869131,1.51818556363488,2.35758926640716,1.31442444826306,2.00051708704511,3.00625772733969,2.50329454313626,3.58860577289425,1.72971528724247,1.87360814750949,2.50931121482467,4.41411663675717,2.05037503147274,2.79097692602341,2.02010548678589,1.49628681517806,1.43037337554843,1.90502764847131,2.21447748551811,3.27961051716345,1.27166778438981,2.73318048848781,2.29835780210021,5.38062070369605,1.58676760180984,3.32549742116514,2.23189469692487,4.85990181824953,2.2473888380639,1.67561528679582,2.65316952284718,1.57697280636845,2.5242752443152,2.09371649635604,5.43751122408331,4.73316821287811,3.93345133272324,1.17354539291534,1.91372817547483,1.38142522121065,8.82613027875955,2.08133446780933,2.75535867289212,1.99247141939626,2.63304955167166,2.82458187376619,2.21664432852869,2.75841176458299,1.33924632220633,1.71925348562945,1.5577996596728,3.97308556278496,3.01799561024905,2.17962420959388,1.60052617545814,2.12055469214095,1.27062577679082,3.93613923745883,3.68301044260669,1.47780447925524,2.301017199453,1.76923962089587,5.22474807072663,3.01873223858017,4.76925508958566,3.31968671225489,2.54215283871987,1.80394215860855,1.98727382801351,2.6548806349876,1.95766954520108,2.00582706421131,1.6532966683694,3.03888157671295,2.78628191622901,2.64367151571445,2.42895526073573,2.75707805275948,4.42868302870395,2.9465222366175,2.70618748541898,1.75493745927395,1.98335030994771,6.78651166391938,3.33199443157967,2.39347146425749,1.77745711713151,1.71602105511033,2.87203837357243,2.22687585824726,2.6102867608612,1.13475042984716,2.50427293441645,1.06363788668405,3.94639899696282,4.27753906570223,4.06006777532632,1.93896106527481,1.63103479933473,2.59746599071164,2.06948649866782,1.71746741579651,1.06859053769612,2.84232688517673,2.81870840411,9.97944166915323,5.77949278533782,1.54317822367737,2.38382437364341,3.67202261657034,3.09501470545926,1.93634729414669,2.742920468411,1.84480124575268,2.21939104802809,2.20055114932475,2.49336303661146,3.04744084510127,1.93016952440043,3.11735981910168,2.29720110786897,2.36001203143741,1.56362163073824,1.27514539080093,1.37087082252381,2.33750449205106,2.33623454361272,1.82370999096238,1.77363207914185,4.97970843041707,2.55132737443892,4.96671811896303,1.73499962812125,4.56852140502324,2.52353949186182,3.69876405015572,4.20785828125409,4.39247659522484,6.21550159233721,2.34793580812595,2.17841261508299,1.95472905327658,2.10463766782684,1.63090339356709,1.21283942915699,10.6561319488951,4.04435589507692,3.2183891655662,1.43343294782612,2.48621376722597,1.93164566800949,1.8965366183532,1.86776935201584,2.65989917959749,12.4937699347924,2.13888328731084,3.54282218402112,1.90181943816648,3.51892080031809,6.436221914725,1.75510384494267,2.39845034391001,3.48172011351821,3.4103785880652,4.06270576483793,2.80790106473102,2.09387383188441,1.71791539771277,2.1342907478649,1.83220465562704,4.55899224473463,3.71690731334274,1.55575148841329,2.52195062338667,3.61585792473335,3.21726533371515,4.667139879947,1.55504666947559,1.34028388932297,2.49174809343063,3.25430380777745,2.62096709208717,4.68431794439428,1.94795486244168,4.29232317381488,3.6268539352569,2.31645185628124,2.29157122422926,1.73166066414554,3.40484498314493,2.73370066839339,3.89789520315563,2.92508269768499,2.04301982795943,3.64489008065152,2.15695485978471,3.61345913195632,1.5687877987486,1.58824406336046,3.03718668628695,2.83931238887397,3.65899045576224,2.52708895926288,2.45221508640641,3.55065430491741,2.22793483025257,2.29730138272972,2.21048031826336,3.90110843744119,2.35643995367194,2.42983297779184,1.5159447907388,2.69361067333113,5.6946843221475,3.3985715521823,1.63872159335974,1.76286186572819,4.08911423292698,3.38045777726283,2.47866468414948,3.11209420634751,4.1845484777162,2.7362917833621,2.67545307925286,1.91875886338357,1.29504723179662,5.63028966267219,3.21020538519623,4.94110791383542,1.71330908529516,4.07082721643673,2.78887008292554,9.7811387165039,2.41500013067294,1.45111085352032,3.88362554649299,1.75228212204314,2.31949704466139,2.7267558064665,2.96690609541373,1.63597764144051,1.77062236446122,6.26492292245052,2.62344727520642,1.64824669795014,2.53085341762612,1.75664093579947,6.71257902626291,1.83036544488224,2.61905503495426,1.45082585629363,1.99503975723784,5.72375779457534,2.39771888289181,2.47376674323025,1.7757359115738,8.54424712559802,1.52006736773363,1.53100138323936,3.23335279954299,1.89520785781618,2.30309950361717,2.30726605785094,2.20923836508862,2.63035824809813,3.35582208535038,6.01016505938025,4.23945488851697,1.83559357845949,1.12997899541399,1.97944624462317,2.97892431490212,2.38916114757799,2.00909237386819,2.26126537492477,5.93192049947965,4.26261450609329,3.39855127547526,2.65213026852383,2.30673823219202,6.93864089399276,5.36505008727747,4.08943777743162,2.60922532739014,1.71724370347085,3.00837546535232,2.27092211921686,2.06327702021225,1.5422379594503,1.95525693191171,1.32992761856085,2.37945583046238,2.5190427501763,5.14320234084362,2.33488020644022,2.3704464110989,2.30061468469974,2.18305080620989,2.1361539508076,1.78056945345978,4.14812072893742,1.82053658725963,2.86917237718775,2.6001591630552,3.44154597875244,3.20979381544964,3.0129261479876,7.37872642057574,2.26633481980679,2.19308807237212,4.00066508111185,2.11388120077099,2.57938325499395,3.14456905310381,1.59888185601185,1.34213816343842,2.64995992214595,4.19997182007691,6.20271486638031,2.94513022332383,2.80440021138794,1.96903736095448,1.98590255179547,3.73329977662425,2.80705980463985,1.41623284879231,1.86552579653706,2.88434979813846,2.5003041890684,4.76757107605487,1.7970768114439,2.82497231461738,2.16767527076776,2.45466550202226,7.05061781712013,2.45433882148158,2.74281017750527


==> Experiments/Data/PolBlogs_Network/Results/DataBased_Simulation/README.txt <==
Experiment: Data Based simulation using PolBlogs network.
	    Errorbar plots of Private and Non-Private MPLE over a range of beta.

Parameters: Beta = seq(0, 3.2, by = 0.2)
	    A.N <- Adjacency Matrix from Data Network (after removing degrees > 50)
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = 5, Delta = 1/N

Simulation Details: Number of repititions done: 500

==> Experiments/Data/PolBlogs_Network/Results/MSEBetaNPvsP/MSEvsEpsilonBetahatPNP.csv <==
"","epsilon.vec","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101"
"1",5,1.49525485257636,2.06945177803828,2.31990055183236,1.39682186121545,1.59531907858026,1.42753448720663,2.46609899737726,1.58443457223114,1.91259146178936,1.74640703446071,1.92613338388636,1.7677599538138,1.75505792212061,1.64374391948603,2.02025877737146,1.48146247951436,2.07199006576167,1.86612529692108,1.69880323707589,1.56687051074174,1.74034264649432,1.54284448997773,1.82493163060112,1.71384609602457,1.5151591011216,1.94262679088853,1.37427614146867,2.07707633043736,1.51472501377522,1.62593833420698,1.56887109491361,1.8703572202735,1.64379802262516,1.94398138309159,1.76989327835752,1.66524439574438,1.99926195264649,1.93551896474711,2.10890681431781,1.68066766316661,1.61380994599869,2.1106891730143,1.65794849801462,2.17055639370311,1.57753571705582,1.8811303357136,2.14589316659862,1.48594282829058,1.78265079086265,1.53411311425336,1.56991480275742,1.51589661438908,1.86231096036388,1.54821814008625,1.65222318283833,1.85002821440349,1.62192436737075,1.56016477661526,1.85830337672687,1.50483493570975,1.5703503194834,1.75144960554596,1.38945689549862,1.75072944309665,1.98531693154584,1.98247660470976,1.6813073331769,1.75014933684314,1.78435498046586,1.57233284882427,1.72553338634825,1.68278705520582,1.63829740671597,1.61336594537976,1.62663626292572,1.36552743510719,2.05928766302261,1.81986254663826,1.66707758460592,2.10319584917084,2.01545033371046,1.72368607733005,1.73207204933486,1.83066768912983,1.79030981389509,1.38478790537337,2.20445058985155,1.62737717171756,1.82033103546498,1.38375601377472,2.09591165259303,1.53755705300222,2.26902794293136,1.65603365806544,1.69463779289547,1.75562758937546,1.74934903296733,1.95065991013955,2.28792122913435,1.66619211466122
"2",7.5,0.981170639498413,1.45194309288788,1.61741300863401,0.937860432499067,1.06441782198515,0.946812840577034,1.8196786024257,1.05348644262878,1.3174293506673,1.23078018062935,1.35363508833447,1.19479458042716,1.18335078491958,1.07946864471714,1.36754123597318,0.985548695063686,1.43325776675955,1.29820318980937,1.1380282755989,1.04046726334983,1.16770788193881,1.03079945180251,1.24953025203474,1.18263577067146,1.00496467276872,1.41806655570486,0.908765402251874,1.41161467889639,1.01926411552797,1.09486406644767,1.04471440139896,1.26124791844321,1.10584089239181,1.32312107133214,1.21718753453252,1.10674439901438,1.36218589865797,1.34682661163757,1.5194418809777,1.13550788558457,1.07795932136963,1.47066823770562,1.10874710611832,1.48140055091519,1.06174893913169,1.29751950614167,1.47285163547488,0.978802186614167,1.18314380192724,1.01563457591418,1.03673716006192,1.00250053475484,1.28797909128016,1.04204972443142,1.11252391457728,1.24807325559006,1.0988436197243,1.01968810904063,1.2239910670252,0.999028867839043,1.03870791403803,1.17210024946569,0.917636276302566,1.17803726895994,1.35059422757826,1.36873026118077,1.1348191002178,1.1909689083946,1.23824003547534,1.04750310856523,1.18554395162967,1.14505009969296,1.09395725668089,1.07547297889242,1.09682908072834,0.90139714622521,1.40112994429442,1.2390599664734,1.10867668732829,1.46579879646266,1.40538888830954,1.18331195728673,1.16649603868235,1.21139505346839,1.21333661580255,0.915832684007054,1.54272087093178,1.1009754644068,1.23921268920151,0.910177592900987,1.41932100362242,1.03012930035098,1.5914033622957,1.11898458859037,1.13537199770566,1.17960233750873,1.1497914097517,1.34629286887287,1.60676414903097,1.14649068104363
"3",10,0.692867674270999,1.07081682292276,1.16312616945615,0.674714361053094,0.754824932054291,0.67382668947767,1.40345776312484,0.748781173864935,0.952218018964182,0.912204069522402,0.994222766676419,0.85320444640947,0.841331535076567,0.755262407011249,0.971526969127368,0.703073545824391,1.03905282080771,0.949989305761655,0.809191339123283,0.736855397298934,0.826725987832621,0.738554317732571,0.894821996292791,0.860319038539202,0.712477469382676,1.09820642115881,0.649343581347167,1.00193543125518,0.724486374742279,0.784290519281436,0.745583075260461,0.89546855719504,0.787225833923802,0.947156734753122,0.887835753440484,0.780170035515732,0.969972894880573,0.980246638721545,1.14103100135274,0.813008909984859,0.766771720386801,1.07040592229953,0.787701447038885,1.05677872313912,0.760028315371234,0.942681824264098,1.04898717837293,0.693664223455392,0.832963713449364,0.718944584742762,0.731855526993212,0.709899045863548,0.934407123308107,0.748876573998987,0.798813379989333,0.892495852918319,0.793035609347349,0.718894889887313,0.857551323602589,0.709506068966229,0.734263599671685,0.828986951597453,0.652073960957319,0.840428414923203,0.962634133954667,0.991389845933748,0.808342915413646,0.853749388555115,0.905265272252728,0.746251216530534,0.862787246286644,0.822233860457256,0.776768929434949,0.764343492636796,0.785440650972497,0.642243067045706,0.996736352148586,0.887881682539133,0.783796329616981,1.06524830499404,1.02257510682083,0.861727485957792,0.83341486168507,0.849413160713637,0.867403590146253,0.650003101977106,1.12236700649836,0.791259245758779,0.888536819663405,0.645204201767423,1.00643567127622,0.731000190320351,1.15409041427162,0.80440023598168,0.806809742744881,0.842695206424859,0.807008223654354,0.974163795889281,1.1680122996853,0.830114677534813
"4",20,0.280464204966644,0.420012148802944,0.409888044238129,0.271454856377772,0.293430175000097,0.269206890650567,0.619314650118773,0.29390956488615,0.361485283069913,0.357830211327901,0.373264779423984,0.324031257319387,0.317879222643537,0.29162204878879,0.362331193786649,0.280499307651977,0.394635334217276,0.370782769986574,0.313745706401182,0.287249883615655,0.311173550922996,0.298075620462693,0.328261011346132,0.326890223949825,0.282966934768743,0.524929375002314,0.269052938296562,0.366899208295404,0.277167355039261,0.307628413878067,0.29760353542798,0.336107089701014,0.303076548465839,0.35589644750408,0.352129983406929,0.301273393736806,0.35896210754181,0.371045087510425,0.455934224951738,0.312918303105524,0.300737247658333,0.406184234765827,0.306088153876503,0.388549968872446,0.300951024301503,0.362046473554792,0.378216948883766,0.280754583992823,0.320388758023312,0.283205981367489,0.29028057339758,0.278950993435485,0.354606396135439,0.294904074493232,0.316892435642808,0.34391948531044,0.314292021006613,0.293338784728407,0.330055290358919,0.281812375115297,0.290359280502378,0.316894197756062,0.265988296503625,0.322338296335448,0.358545941903261,0.373042848957862,0.31160586004224,0.324421123418025,0.352453723669233,0.29399887771411,0.341026100044946,0.316656509089209,0.302790665440572,0.301886279346282,0.305329010368236,0.263919966393042,0.36559784659527,0.337915989077518,0.302007475989954,0.389563078051833,0.380550066252777,0.344273411848427,0.320477842365767,0.321214985671216,0.331380162069983,0.263218833676936,0.410907751350466,0.308409302794218,0.336304619785133,0.263869341690419,0.366875322707361,0.282695464653713,0.416880208798502,0.317672940581393,0.311797449527534,0.32824074026,0.313073391588992,0.366057031420184,0.422752827158097,0.320720392670153
"5",50,0.0918322327037381,0.109363044546673,0.108227813867381,0.0851108339255437,0.0910145038886185,0.0855370506574864,0.12988352126059,0.0914972408311139,0.102157470361058,0.0951084304973974,0.0995357834958858,0.0971383532628019,0.0957517017593851,0.0911603568436745,0.105588409475875,0.0883419308939267,0.105907420377217,0.101890781259613,0.0970288149410902,0.0891176396408561,0.0933007154036477,0.0946729593083845,0.0925828588868402,0.0911744192356163,0.0903274890613254,0.11456741433725,0.0888964248898408,0.105911369535865,0.0848269947409885,0.0955841414401961,0.0939271915893587,0.0996794655417658,0.0932949926578125,0.103570602163162,0.101654812968694,0.0937553180015215,0.104917115511733,0.103288167653894,0.106988408640502,0.0934876607379527,0.0940225076659576,0.108590509027578,0.0952910149709812,0.110935431412902,0.0938390826032321,0.101634987284703,0.106369727565237,0.0913364785391552,0.099717291321931,0.0898941120889128,0.0933024752575253,0.0876491894700424,0.100140199136404,0.0896231698361925,0.0977561480386618,0.101613781946107,0.0967159241300437,0.0970467814025753,0.103106703039518,0.0899280792437083,0.0928792851755285,0.0971842604896375,0.0874561243874895,0.0956238846857675,0.105245295916076,0.104310069273878,0.0961617552176303,0.0952105034843859,0.102927533573932,0.0914829759795464,0.096203404608586,0.0960118873109962,0.0941944866031566,0.0960258972147177,0.0921390806052485,0.0870142839061825,0.103534066349034,0.100430747513283,0.0927010043723013,0.102710512019057,0.104414234660059,0.0982367832404165,0.0952764868656836,0.0974855233568562,0.100123218341869,0.0858486640729279,0.108184078598967,0.0932667376547942,0.0992711477081822,0.0873707905579514,0.104527778248174,0.0877504018714349,0.112628097048176,0.0975879819381711,0.0959042032867519,0.0996043705565253,0.0979906800521615,0.103992047199754,0.108550845984324,0.0968088853267606
"6",75,0.0580360995140783,0.0665185137414637,0.0654724270977386,0.0536382285731852,0.056931073312324,0.053706722315479,0.0729505939848577,0.0571737054123152,0.0629621785379342,0.0580078011988866,0.0607816610074471,0.060399088273478,0.0596579319259474,0.056959562234769,0.0650422621443536,0.0553652430092502,0.0645169586224253,0.0625542556214401,0.060718992290906,0.0556535701321069,0.0580176791152658,0.0596494646742937,0.0568258089673403,0.055961516984034,0.0567642562937514,0.0640062314378271,0.0562493835021902,0.0654134918699935,0.0529137451146599,0.0599797279252194,0.0591353652000191,0.0617465066706842,0.0583465293277849,0.0640233752618232,0.0630232247283384,0.0585780846602482,0.0648959325500159,0.0635561172985918,0.0632292530363239,0.0581373102912249,0.0588872360114083,0.066331772659582,0.0598053201881072,0.0683555234395744,0.0589326682350423,0.0624988863994282,0.0652230432242719,0.0575885040760524,0.0624273598587977,0.0565736850027215,0.0588060040579358,0.0549055339392186,0.061728462368697,0.0559736239476712,0.0612212837603603,0.0630484056267955,0.0605233706997094,0.0614877783650381,0.064551862635137,0.0567130170812193,0.058499723479105,0.0606385869037716,0.055370992459464,0.0593411971113915,0.0651158787442872,0.0641092459521777,0.0601955874286216,0.0591406338887144,0.0640952010162781,0.057292460027776,0.0594476459100863,0.0598350507818341,0.0590095932577769,0.0606036547990411,0.0573691571767901,0.0551389900368838,0.0634406590120393,0.06245808320789,0.0578755114720326,0.0623181727386951,0.0640007398906891,0.0608361037245817,0.0591997129235012,0.0606410484480239,0.0624661894823207,0.0541953207733764,0.0656738934856846,0.0581205956593962,0.0617214568159411,0.0554499168508579,0.0642034673324216,0.0549318883608876,0.0686384279314791,0.0610046956733387,0.059801726912326,0.0621130404369788,0.0613658587364203,0.0641599538526166,0.065474885414219,0.0604421375856371
"7",100,0.0423063603109874,0.0477421234598112,0.0467216450159491,0.0391097232601998,0.0412965789275307,0.0390153955370877,0.0509750290599547,0.0414254986403836,0.0453893821215762,0.0416285810915742,0.0436563934535582,0.0436912031447008,0.04322191826178,0.0412713288421012,0.0467806629457103,0.0401775878683815,0.0462478262075776,0.0450412808927944,0.044064124495947,0.0403173321168948,0.0419827697889573,0.0434456405662677,0.0408464253792463,0.0402419323391158,0.0412551409625743,0.044846142813921,0.0410131091478973,0.0471898649836128,0.038333340000872,0.0436068740982411,0.0430664229960017,0.0445650211594835,0.0423366976941023,0.0461812499044677,0.0455741399390306,0.0424458302056149,0.0468262553719892,0.0458017664532041,0.0447886818795242,0.0420672083333303,0.0427328433798409,0.0476680252133782,0.043486979075135,0.0492427141841702,0.0428627379901172,0.0449859593737279,0.0468546755686487,0.0419140057339138,0.0453074806623158,0.0411842016173244,0.0428240080056112,0.0398439252250726,0.0445053324602096,0.0405941492680676,0.0444529949211724,0.0455661909204694,0.0439206506385835,0.0448838989051123,0.0468425451320417,0.0413364605247877,0.0425893607248998,0.0439293542385184,0.0404092435826735,0.0428877003260404,0.0469793783473484,0.0461404473875633,0.0437006499335907,0.0428073619692871,0.0464780226960733,0.0415859275184388,0.0429581638421981,0.0433252039567906,0.0428454336414556,0.0442057889243533,0.0415232965501017,0.0402612854695518,0.0455232627859739,0.0452068657574462,0.0419463342115282,0.0445689722280318,0.0460213526438317,0.0440030151735443,0.0428242132721663,0.0438623511271703,0.0452845251768337,0.0394809924816781,0.0469933998423916,0.0420897306512758,0.0446900766549281,0.0405316135248029,0.0461472670168927,0.0398709357674323,0.0491820676491819,0.0442388874977674,0.0432888620043266,0.0449954812353702,0.0445351902957019,0.046272163473981,0.0466979705378141,0.0438366271229944


==> Experiments/Data/PolBlogs_Network/Results/MSEvsEpsilon/MSEvsEpsilonValuesPol.csv <==
"","epsilon","beta1","beta2","beta3","beta4","beta5"
"1","5",1.01931771237277,1.37035732432333,1.82355305328892,2.15871881299144,2.57081386723058
"2","7.5",0.540172513904531,0.842627583376354,1.19697885831578,1.64511027450167,2.03646884220804
"3","10",0.370969011809515,0.602183448391033,0.902779994244446,1.32561609418005,1.73364349391038
"4","20",0.147464021726858,0.243591389314904,0.378018258045275,0.693482273892146,1.04807704405107
"5","50",0.064545050611279,0.102928292313087,0.151901418013971,0.229192709217277,0.422365169863104
"6","100",0.0437232442957572,0.0664111655045792,0.0942447300467185,0.144386662916153,0.232069389526671
"7","Inf",0.0278059218844351,0.0387050535811237,0.0415764667506393,0.051239696381802,0.0739592349617787


==> Experiments/Data/PolBlogs_Network/Results/MSEvsEpsilon/README.txt <==
Experiment: MSE vs Epsilon Plot for beta around non-private beta hat

Parameters: Betahat <- Estimated non-privately from opinion in the data
	    A.N <- Adjacency Matrix from Data Network (after removing large degrees)
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = c(5, 7.5, 10, 20, 50, 100, InF), Delta = 1/N
	    BetaRange <- Betahat +- 0.5

Simulation Details: Number of repititions done: 500

==> Experiments/Data/PolBlogs_Network/Results/Parametric_Bootstrap/ParamBoot.csv <==
"","type","beta.est"
"1","Non-Private",2.58083347603754
"2","Non-Private",2.62591922264136
"3","Non-Private",2.7162971698391
"4","Non-Private",2.79514456921868
"5","Non-Private",2.97888693724956
"6","Non-Private",3.27939044346387
"7","Non-Private",2.73614147079208
"8","Non-Private",2.88401117721338
"9","Non-Private",2.60739436651785
"10","Non-Private",2.7472055381017
"11","Non-Private",2.61311703544866
"12","Non-Private",2.7000370903606
"13","Non-Private",2.61024353632455
"14","Non-Private",3.04474599608871
"15","Non-Private",3.27856388058093
"16","Non-Private",2.59443615148548
"17","Non-Private",2.88363641646734
"18","Non-Private",2.75753671659432
"19","Non-Private",2.70203040480711
"20","Non-Private",2.90032179399777
"21","Non-Private",2.57204166075002
"22","Non-Private",2.55831873466754
"23","Non-Private",2.69363410029909
"24","Non-Private",2.66606236819179
"25","Non-Private",2.48267322383848
"26","Non-Private",2.80106360435224
"27","Non-Private",3.02950751021797
"28","Non-Private",3.08530413536991
"29","Non-Private",2.53899205272133
"30","Non-Private",3.08919654845134
"31","Non-Private",3.01156185540874
"32","Non-Private",2.78538827433144
"33","Non-Private",2.88213583537855
"34","Non-Private",2.95316532659984
"35","Non-Private",2.73478342902576
"36","Non-Private",2.93426618479085
"37","Non-Private",3.13462956242042
"38","Non-Private",3.16337546468415
"39","Non-Private",2.75983674949382
"40","Non-Private",2.7358856697469
"41","Non-Private",2.82643732401032
"42","Non-Private",2.73961441132898
"43","Non-Private",3.00493933812359
"44","Non-Private",2.77429088636
"45","Non-Private",2.96027387946963
"46","Non-Private",2.84634462580987
"47","Non-Private",3.12747347910877
"48","Non-Private",2.86109155724425
"49","Non-Private",2.87335498667445
"50","Non-Private",2.65734220365192
"51","Non-Private",2.77112906939933
"52","Non-Private",2.70030225256449
"53","Non-Private",2.70595874916664
"54","Non-Private",2.78695292165539
"55","Non-Private",2.68911386792622
"56","Non-Private",3.02444318371494
"57","Non-Private",2.63278525849665
"58","Non-Private",2.59737688479006
"59","Non-Private",2.96674812344347
"60","Non-Private",2.54269091479277
"61","Non-Private",2.74932250743239
"62","Non-Private",2.68431168845972
"63","Non-Private",3.02643068246714
"64","Non-Private",3.00793257741625
"65","Non-Private",2.97482844734749
"66","Non-Private",3.1792086274753
"67","Non-Private",2.77483943989429
"68","Non-Private",2.91146603760206
"69","Non-Private",3.28974290523432
"70","Non-Private",3.21777137602797
"71","Non-Private",2.81078454422578
"72","Non-Private",2.81423837934929
"73","Non-Private",2.90705568862258
"74","Non-Private",2.71053398878974
"75","Non-Private",2.76731769834538
"76","Non-Private",3.23313128994408
"77","Non-Private",2.60324496557075
"78","Non-Private",2.68708932306641
"79","Non-Private",3.00324306112504
"80","Non-Private",3.01919721674666
"81","Non-Private",2.79342224225754
"82","Non-Private",2.86237640408607
"83","Non-Private",2.79020982049456
"84","Non-Private",2.76687606870338
"85","Non-Private",2.67072008194835
"86","Non-Private",3.04230774245056
"87","Non-Private",3.35606342352851
"88","Non-Private",2.93531938521574
"89","Non-Private",2.71863843872181
"90","Non-Private",2.94135889590355
"91","Non-Private",3.19234252883728
"92","Non-Private",3.41469982127698
"93","Non-Private",2.84628169981145
"94","Non-Private",2.66255389492205
"95","Non-Private",3.72328876415175
"96","Non-Private",3.06688663808916
"97","Non-Private",2.7084656512909
"98","Non-Private",2.66133964610768
"99","Non-Private",2.97888328762698
"100","Non-Private",2.6800620689249
"101","Non-Private",2.80940619714248
"102","Non-Private",2.81134049301201
"103","Non-Private",2.84941487338867
"104","Non-Private",2.97326686922503
"105","Non-Private",2.92902603281785
"106","Non-Private",2.75057148911652
"107","Non-Private",2.96870789553383
"108","Non-Private",2.47923706674627
"109","Non-Private",2.48247232746311
"110","Non-Private",3.16401515024788
"111","Non-Private",3.05789354121459
"112","Non-Private",2.66416227255837
"113","Non-Private",2.52643230605918
"114","Non-Private",2.66401260486837
"115","Non-Private",3.15992501127163
"116","Non-Private",2.52165106322975
"117","Non-Private",3.48286777248545
"118","Non-Private",2.73328009595024
"119","Non-Private",2.52277434995188
"120","Non-Private",2.9397404652876
"121","Non-Private",3.03999994916605
"122","Non-Private",2.99525331488773
"123","Non-Private",3.06132728027373
"124","Non-Private",2.96563058613132
"125","Non-Private",2.41700385667414
"126","Non-Private",2.83944747273812
"127","Non-Private",3.05925422055013
"128","Non-Private",3.01975212863748
"129","Non-Private",2.61535562902223
"130","Non-Private",3.17489587177618
"131","Non-Private",3.02464925179438
"132","Non-Private",2.69935005128629
"133","Non-Private",2.88535870276022
"134","Non-Private",3.0854221690306
"135","Non-Private",2.91307837913078
"136","Non-Private",2.93185192492788
"137","Non-Private",2.81161819148565
"138","Non-Private",2.6046145513895
"139","Non-Private",3.0922477377959
"140","Non-Private",2.98070932072064
"141","Non-Private",2.84223829938162
"142","Non-Private",3.04360833304918
"143","Non-Private",3.30334539465242
"144","Non-Private",3.07362987380648
"145","Non-Private",2.97574626888652
"146","Non-Private",2.60846827544031
"147","Non-Private",3.05124712694786
"148","Non-Private",3.02234100500925
"149","Non-Private",3.04310870627061
"150","Non-Private",2.81070819555841
"151","Non-Private",2.90636398908703
"152","Non-Private",2.76453209376806
"153","Non-Private",3.14543840672935
"154","Non-Private",2.16393713264409
"155","Non-Private",3.15702935962811
"156","Non-Private",2.95477324592176
"157","Non-Private",2.98906079783056
"158","Non-Private",2.57793933509904
"159","Non-Private",2.88491954570778
"160","Non-Private",3.25892118625836
"161","Non-Private",3.03208862609914
"162","Non-Private",2.90458529357502
"163","Non-Private",3.36667756460005
"164","Non-Private",2.41689329491133
"165","Non-Private",2.89871592172696
"166","Non-Private",3.00650613185841
"167","Non-Private",2.88654288157042
"168","Non-Private",2.87603100520131
"169","Non-Private",2.85570322106211
"170","Non-Private",3.183316533681
"171","Non-Private",2.96908453856243
"172","Non-Private",3.17583233715366
"173","Non-Private",3.08018948568461
"174","Non-Private",3.07220941417242
"175","Non-Private",2.88595691326928
"176","Non-Private",2.98261686118857
"177","Non-Private",3.01703146404847
"178","Non-Private",3.13521956383134
"179","Non-Private",2.80591592229902
"180","Non-Private",3.3420953940511
"181","Non-Private",3.04531454602569
"182","Non-Private",2.97700472885107
"183","Non-Private",2.69190753462164
"184","Non-Private",2.82029828001303
"185","Non-Private",2.95208277656954
"186","Non-Private",2.84799775008406
"187","Non-Private",2.51513340969655
"188","Non-Private",2.84306609944252
"189","Non-Private",2.80923545272429
"190","Non-Private",2.9756290940484
"191","Non-Private",2.83253481999656
"192","Non-Private",3.10629853436994
"193","Non-Private",2.36382454982347
"194","Non-Private",2.73737325606407
"195","Non-Private",2.76479364348702
"196","Non-Private",2.7736494652218
"197","Non-Private",2.98934308124035
"198","Non-Private",2.97024626210476
"199","Non-Private",2.83013256969558
"200","Non-Private",2.79255342517368
"201","Non-Private",3.04364179365979
"202","Non-Private",2.59986235768275
"203","Non-Private",2.85247732051537
"204","Non-Private",2.86771914135284
"205","Non-Private",2.76991126473113
"206","Non-Private",2.76497411803598
"207","Non-Private",2.86786216342741
"208","Non-Private",2.93246997310496
"209","Non-Private",2.73460493814058
"210","Non-Private",2.62853610959523
"211","Non-Private",2.77287457719337
"212","Non-Private",2.65467536546582
"213","Non-Private",2.66103062202887
"214","Non-Private",2.86238320733415
"215","Non-Private",2.96472560217318
"216","Non-Private",2.96737610358772
"217","Non-Private",2.82824258490043
"218","Non-Private",2.56908688223223
"219","Non-Private",2.5346219165644
"220","Non-Private",2.59502094586063
"221","Non-Private",3.09562343605845
"222","Non-Private",2.85152838603913
"223","Non-Private",2.85782570947391
"224","Non-Private",3.12402224558623
"225","Non-Private",2.74428554960725
"226","Non-Private",2.73099563287725
"227","Non-Private",2.91420427352751
"228","Non-Private",3.09316062880243
"229","Non-Private",2.63397147118382
"230","Non-Private",2.67257358126196
"231","Non-Private",2.64760286383279
"232","Non-Private",2.84910930745324
"233","Non-Private",2.74821276187512
"234","Non-Private",2.87557757415092
"235","Non-Private",2.5725119964183
"236","Non-Private",2.66068444676488
"237","Non-Private",2.49127937553064
"238","Non-Private",2.75756194373879
"239","Non-Private",2.89390220209481
"240","Non-Private",2.95552251056246
"241","Non-Private",3.1978693582251
"242","Non-Private",3.41770505657704
"243","Non-Private",2.95947217675177
"244","Non-Private",3.00358593477869
"245","Non-Private",2.85863553625395
"246","Non-Private",3.2682065113653
"247","Non-Private",3.12979185470519
"248","Non-Private",3.03744224551834
"249","Non-Private",3.06910667975811
"250","Non-Private",3.07316305270253
"251","Non-Private",2.70532435720902
"252","Non-Private",2.84249470903147
"253","Non-Private",2.90368408308194
"254","Non-Private",2.6689917180091
"255","Non-Private",3.20128399537494
"256","Non-Private",2.63600845303535
"257","Non-Private",2.58820050423472
"258","Non-Private",2.54374252721307
"259","Non-Private",3.10320217638302
"260","Non-Private",2.83952112770461
"261","Non-Private",2.68572828964632
"262","Non-Private",2.6508254997534
"263","Non-Private",2.81427531875649
"264","Non-Private",2.8544330420772
"265","Non-Private",2.69504609100381
"266","Non-Private",2.7245812303041
"267","Non-Private",2.93470522754234
"268","Non-Private",2.88865341408407
"269","Non-Private",3.39249409676729
"270","Non-Private",2.75760908558348
"271","Non-Private",2.98008084143807
"272","Non-Private",3.08386672875283
"273","Non-Private",3.18720204342836
"274","Non-Private",2.75613347856202
"275","Non-Private",2.65550373082892
"276","Non-Private",2.96863492733904
"277","Non-Private",2.71866696657652
"278","Non-Private",2.88026035321572
"279","Non-Private",2.49390674137733
"280","Non-Private",2.73287987644801
"281","Non-Private",2.8495975366782
"282","Non-Private",3.01556357546745
"283","Non-Private",2.83629661801619
"284","Non-Private",2.66179037443149
"285","Non-Private",2.58956395763172
"286","Non-Private",2.93648697613191
"287","Non-Private",2.89392139587705
"288","Non-Private",2.96383284529765
"289","Non-Private",2.72584481338631
"290","Non-Private",2.62334857691324
"291","Non-Private",2.92060623462629
"292","Non-Private",2.97765345948246
"293","Non-Private",2.69679571974946
"294","Non-Private",2.97784445410044
"295","Non-Private",2.77409612310551
"296","Non-Private",2.91607110935668
"297","Non-Private",3.19507157138137
"298","Non-Private",2.64075921370573
"299","Non-Private",3.16549711698341
"300","Non-Private",2.76762838659967
"301","Non-Private",2.98011029848216
"302","Non-Private",2.8277153094372
"303","Non-Private",2.69396561810326
"304","Non-Private",2.99180596471635
"305","Non-Private",2.73572500537354
"306","Non-Private",2.85492986615538
"307","Non-Private",2.61221705719932
"308","Non-Private",2.67259563721684
"309","Non-Private",2.88713095191089
"310","Non-Private",2.83733896078103
"311","Non-Private",3.07980435965341
"312","Non-Private",2.83108035359832
"313","Non-Private",3.10590196887804
"314","Non-Private",2.6669128418909
"315","Non-Private",2.91732327768588
"316","Non-Private",2.72428476080534
"317","Non-Private",2.45843972886785
"318","Non-Private",2.90017198555978
"319","Non-Private",3.14244791582294
"320","Non-Private",3.07844874348469
"321","Non-Private",2.99804689863999
"322","Non-Private",2.99465891089302
"323","Non-Private",3.04087297610298
"324","Non-Private",2.88551735908129
"325","Non-Private",3.06355479716288
"326","Non-Private",2.46556806234351
"327","Non-Private",2.96451089701958
"328","Non-Private",2.43662524863359
"329","Non-Private",2.87038303677018
"330","Non-Private",2.97266882341102
"331","Non-Private",3.09976653592917
"332","Non-Private",2.66424618528848
"333","Non-Private",2.82822089004828
"334","Non-Private",2.80248916163145
"335","Non-Private",2.78287410989398
"336","Non-Private",2.89286000570096
"337","Non-Private",2.32661076812021
"338","Non-Private",2.77260250138631
"339","Non-Private",2.64884535812617
"340","Non-Private",2.76315586599635
"341","Non-Private",3.08919856297942
"342","Non-Private",3.00383341999477
"343","Non-Private",2.8112679316218
"344","Non-Private",2.89352583491975
"345","Non-Private",2.63867492443709
"346","Non-Private",3.09923755899043
"347","Non-Private",3.24463952652022
"348","Non-Private",2.78209882945325
"349","Non-Private",2.92442250785769
"350","Non-Private",2.81014734729133
"351","Non-Private",2.89016247795785
"352","Non-Private",2.94783889830254
"353","Non-Private",2.86953963730037
"354","Non-Private",2.71052191196275
"355","Non-Private",2.74012069797509
"356","Non-Private",3.06146276840019
"357","Non-Private",3.13215597374227
"358","Non-Private",3.02061736682211
"359","Non-Private",2.75361554244192
"360","Non-Private",3.00710782064582
"361","Non-Private",3.11328892196905
"362","Non-Private",2.62606888891348
"363","Non-Private",2.76717233923135
"364","Non-Private",2.66874326877516
"365","Non-Private",2.67477331522534
"366","Non-Private",2.86111709237755
"367","Non-Private",2.86448726659502
"368","Non-Private",2.67258839751474
"369","Non-Private",2.53894648284218
"370","Non-Private",3.12802408789248
"371","Non-Private",2.79192944657688
"372","Non-Private",2.78014242219379
"373","Non-Private",2.8422405642594
"374","Non-Private",2.74032635761689
"375","Non-Private",2.91322431823804
"376","Non-Private",2.74788267021557
"377","Non-Private",3.01107635131934
"378","Non-Private",2.86049249595159
"379","Non-Private",2.88868117486493
"380","Non-Private",2.77980909269764
"381","Non-Private",2.61283770749719
"382","Non-Private",2.93073661215257
"383","Non-Private",3.32648047985888
"384","Non-Private",2.64502478417098
"385","Non-Private",3.04328519948849
"386","Non-Private",2.94462483462028
"387","Non-Private",2.74738036349093
"388","Non-Private",2.85534711063891
"389","Non-Private",2.89418341409461
"390","Non-Private",2.86369304699864
"391","Non-Private",2.98342599277429
"392","Non-Private",3.20055475903365
"393","Non-Private",2.87594109260092
"394","Non-Private",2.68017073088743
"395","Non-Private",2.92958122680858
"396","Non-Private",3.16869734218177
"397","Non-Private",2.77932024977784
"398","Non-Private",3.0928390041802
"399","Non-Private",2.53470220353984
"400","Non-Private",2.64430993333619
"401","Non-Private",2.65544410944886
"402","Non-Private",2.85013146882756
"403","Non-Private",2.58849499607286
"404","Non-Private",2.73758285526594
"405","Non-Private",2.59074079993812
"406","Non-Private",2.70239740672417
"407","Non-Private",2.93187308946407
"408","Non-Private",2.97363135942146
"409","Non-Private",2.7349322107167
"410","Non-Private",2.77792844554001
"411","Non-Private",2.85433771307712
"412","Non-Private",2.59871232873589
"413","Non-Private",2.61498825871814
"414","Non-Private",3.04338702647429
"415","Non-Private",2.84569692524018
"416","Non-Private",2.91782917148324
"417","Non-Private",2.66866539488734
"418","Non-Private",3.07900602603072
"419","Non-Private",3.10711744003107
"420","Non-Private",2.93726907834479
"421","Non-Private",2.8071788238917
"422","Non-Private",2.57105675022779
"423","Non-Private",3.00743724138303
"424","Non-Private",2.72269215944096
"425","Non-Private",3.21751115866846
"426","Non-Private",3.03417724734678
"427","Non-Private",2.933659818384
"428","Non-Private",3.02578255016856
"429","Non-Private",2.67858658070862
"430","Non-Private",2.81178799289613
"431","Non-Private",2.51130202995718
"432","Non-Private",2.8853108896845
"433","Non-Private",2.56077421231305
"434","Non-Private",3.29048575772027
"435","Non-Private",2.82394220610442
"436","Non-Private",3.07177329909913
"437","Non-Private",2.91820676203541
"438","Non-Private",3.26390215595555
"439","Non-Private",2.76800387079575
"440","Non-Private",2.97980312156317
"441","Non-Private",3.09382531004033
"442","Non-Private",3.20371451330991
"443","Non-Private",2.9982789144553
"444","Non-Private",2.58388307615696
"445","Non-Private",2.78903374651583
"446","Non-Private",2.57567188341707
"447","Non-Private",2.9457590167554
"448","Non-Private",2.70156121388238
"449","Non-Private",2.72922620061677
"450","Non-Private",2.86813394394979
"451","Non-Private",3.05022834772982
"452","Non-Private",2.66981728353127
"453","Non-Private",2.69823858135616
"454","Non-Private",2.90788845551833
"455","Non-Private",2.64351441854575
"456","Non-Private",3.07973086288117
"457","Non-Private",2.4448159086725
"458","Non-Private",3.13309139925348
"459","Non-Private",2.803947518291
"460","Non-Private",2.87701805677391
"461","Non-Private",3.09272256983326
"462","Non-Private",3.00148851511999
"463","Non-Private",3.26237752182627
"464","Non-Private",3.40150720283563
"465","Non-Private",2.92484322212265
"466","Non-Private",3.41543312828956
"467","Non-Private",2.72087045127231
"468","Non-Private",2.6836096479483
"469","Non-Private",2.87496399365682
"470","Non-Private",3.11887493343862
"471","Non-Private",2.59841205640431
"472","Non-Private",3.17112317075509
"473","Non-Private",2.42846652912206
"474","Non-Private",2.88390921071202
"475","Non-Private",3.0742504193031
"476","Non-Private",2.8946422841217
"477","Non-Private",2.7759698262182
"478","Non-Private",2.8718605862482
"479","Non-Private",2.92218825840555
"480","Non-Private",2.88973444877524
"481","Non-Private",2.64857425833049
"482","Non-Private",2.90740907278565
"483","Non-Private",2.63325299626914
"484","Non-Private",2.9228890654805
"485","Non-Private",2.99566537187745
"486","Non-Private",2.78612748494227
"487","Non-Private",3.0607029055096
"488","Non-Private",2.8409176706406
"489","Non-Private",2.69650044554069
"490","Non-Private",2.82992859149512
"491","Non-Private",2.64975298288149
"492","Non-Private",2.67745450808351
"493","Non-Private",2.87917816058922
"494","Non-Private",2.99419074630576
"495","Non-Private",3.40585520083773
"496","Non-Private",2.8779939142775
"497","Non-Private",2.57552919579936
"498","Non-Private",2.93241594507774
"499","Non-Private",2.66450547935415
"500","Non-Private",2.83485493941799
"501","Private",2.68691713871694
"502","Private",2.73242172422552
"503","Private",3.02380760267374
"504","Private",3.20545653735153
"505","Private",2.74170809264269
"506","Private",2.70507087502718
"507","Private",2.74894951197107
"508","Private",2.77965242602245
"509","Private",2.60086803628338
"510","Private",2.67002133350881
"511","Private",2.77410103224962
"512","Private",2.88018726692417
"513","Private",2.63008282268964
"514","Private",2.89295782038217
"515","Private",2.93990725602405
"516","Private",2.63863633570258
"517","Private",2.48271506585787
"518","Private",2.82574773240718
"519","Private",2.99739602073903
"520","Private",2.76534992917838
"521","Private",2.87244676107439
"522","Private",2.6213310163183
"523","Private",2.57778480486274
"524","Private",2.36184812021288
"525","Private",2.5604850831985
"526","Private",2.63895910151917
"527","Private",3.14899437519325
"528","Private",2.51472304303363
"529","Private",2.79290757686818
"530","Private",2.47045923389917
"531","Private",2.52146998388419
"532","Private",2.61889903545482
"533","Private",2.75037005572525
"534","Private",2.86749567119824
"535","Private",2.78520653350489
"536","Private",2.59035838666839
"537","Private",2.47667745551149
"538","Private",2.67889490800597
"539","Private",2.69467018796346
"540","Private",3.08519068838203
"541","Private",2.69767999196718
"542","Private",2.56431881064364
"543","Private",2.83970931137853
"544","Private",2.98176902203084
"545","Private",2.81642718278148
"546","Private",3.12655848813983
"547","Private",2.39707399736399
"548","Private",2.66357007592901
"549","Private",2.91193220330158
"550","Private",2.62883405682955
"551","Private",2.70370827642395
"552","Private",2.88747509687994
"553","Private",2.76378735693567
"554","Private",2.92340891688167
"555","Private",2.70046948483017
"556","Private",2.80002871498006
"557","Private",3.14321569148367
"558","Private",2.58444386473044
"559","Private",2.77241391797336
"560","Private",2.75187977149223
"561","Private",2.59124586577051
"562","Private",3.47591123467165
"563","Private",2.4831909896833
"564","Private",2.51300487533082
"565","Private",2.78974518445593
"566","Private",2.94383361593434
"567","Private",2.9714726024646
"568","Private",2.96839132523689
"569","Private",2.82667564695817
"570","Private",2.68580502513425
"571","Private",2.77033672999927
"572","Private",2.88009417796229
"573","Private",2.6010482046126
"574","Private",2.8103110706626
"575","Private",2.7132025265399
"576","Private",3.11065890688852
"577","Private",2.60435605264435
"578","Private",2.85926135578011
"579","Private",2.87235877683834
"580","Private",2.66911725035102
"581","Private",2.89971701983932
"582","Private",2.79158322524392
"583","Private",2.39342022079436
"584","Private",2.96665124787645
"585","Private",2.67587024590638
"586","Private",2.71734837609779
"587","Private",3.00948601632278
"588","Private",2.86756687779572
"589","Private",3.04771060283339
"590","Private",2.4841147581167
"591","Private",2.83523540795568
"592","Private",2.86278442483689
"593","Private",3.19470051594361
"594","Private",2.56397747660994
"595","Private",3.05426730062698
"596","Private",2.9140945140559
"597","Private",2.9079576894403
"598","Private",2.94761913431365
"599","Private",3.21710452467171
"600","Private",2.80455016198029
"601","Private",2.53019354190376
"602","Private",2.6524934020859
"603","Private",2.81214367411594
"604","Private",2.98692834598914
"605","Private",2.72948142960742
"606","Private",2.71267606886996
"607","Private",2.76312168056871
"608","Private",2.49878214046824
"609","Private",2.73387915294742
"610","Private",2.75429954041695
"611","Private",2.68667999868382
"612","Private",2.59779552673581
"613","Private",3.00924265972564
"614","Private",2.62691702227706
"615","Private",2.71927835415282
"616","Private",2.77883756337245
"617","Private",2.76952162552914
"618","Private",3.04937013875954
"619","Private",2.69751950003209
"620","Private",2.70694212495068
"621","Private",2.76805057782578
"622","Private",2.67897694248093
"623","Private",2.646500984531
"624","Private",2.59971755891412
"625","Private",2.82838865366385
"626","Private",3.13731910924778
"627","Private",2.582704636428
"628","Private",2.88359441588026
"629","Private",3.01134766547185
"630","Private",2.86961542265268
"631","Private",3.08377570748783
"632","Private",2.58810216619231
"633","Private",3.0466015357189
"634","Private",2.91672221242243
"635","Private",2.79613070401781
"636","Private",3.16391023628685
"637","Private",2.77078652345161
"638","Private",2.54768460572339
"639","Private",2.78136910262894
"640","Private",2.75665046909059
"641","Private",2.8634371242289
"642","Private",2.73950976080612
"643","Private",3.13105458203831
"644","Private",2.80847471940132
"645","Private",2.95495575410258
"646","Private",2.615897506229
"647","Private",2.94489678765816
"648","Private",2.73839304582226
"649","Private",2.55137226208538
"650","Private",3.03165603596679
"651","Private",2.88240923785812
"652","Private",2.88036004666238
"653","Private",3.05958773121078
"654","Private",2.62926881808455
"655","Private",2.56673094651421
"656","Private",2.87876691645237
"657","Private",2.64460318910925
"658","Private",2.8292024926343
"659","Private",2.88551186994264
"660","Private",2.59229794640112
"661","Private",2.57374713350339
"662","Private",2.74585168233988
"663","Private",2.77299834687732
"664","Private",2.703327496782
"665","Private",2.83478862537089
"666","Private",2.46152376709455
"667","Private",2.68782471575328
"668","Private",2.88163427694493
"669","Private",2.93112372128849
"670","Private",2.56275991341715
"671","Private",2.615515539381
"672","Private",2.82878473717439
"673","Private",2.98029453289701
"674","Private",2.685785405168
"675","Private",2.92964071368746
"676","Private",2.46289771669555
"677","Private",2.90069109897267
"678","Private",2.39518943273287
"679","Private",2.87182658031244
"680","Private",2.57190586668697
"681","Private",2.56845322166919
"682","Private",2.44869221588164
"683","Private",2.64104527018248
"684","Private",3.23762314428683
"685","Private",2.87282659786041
"686","Private",2.89954222812651
"687","Private",2.80028742852281
"688","Private",2.88541129741904
"689","Private",3.06674002310441
"690","Private",2.59645481535345
"691","Private",3.19265942933121
"692","Private",3.04148348513185
"693","Private",2.57106682421035
"694","Private",2.7102855939568
"695","Private",2.95584282146455
"696","Private",2.84239329951958
"697","Private",2.96799973862853
"698","Private",2.87404873605386
"699","Private",2.86767402103407
"700","Private",3.01952536137929
"701","Private",3.1155263284448
"702","Private",2.75659634393019
"703","Private",2.65795272986352
"704","Private",2.71765101619626
"705","Private",2.55152416148867
"706","Private",2.72508471823899
"707","Private",2.67683572023833
"708","Private",3.0631084333541
"709","Private",3.0048223611384
"710","Private",2.75216752954035
"711","Private",3.06166594734705
"712","Private",2.59594928758627
"713","Private",2.79365172939244
"714","Private",2.7040886709908
"715","Private",2.66238899998279
"716","Private",2.49150898494425
"717","Private",2.89397034328029
"718","Private",2.70466042952556
"719","Private",2.80804321675626
"720","Private",2.8518210767651
"721","Private",2.85485601735156
"722","Private",2.72527404165564
"723","Private",2.58152702089041
"724","Private",2.80491656860544
"725","Private",2.80398514089633
"726","Private",2.9278770767404
"727","Private",2.85001400251539
"728","Private",2.89808434075387
"729","Private",2.78164086517174
"730","Private",3.0685860059384
"731","Private",2.8410969969053
"732","Private",2.84111494798802
"733","Private",2.87346373825596
"734","Private",2.85707561386314
"735","Private",2.37480671479792
"736","Private",2.76120639541407
"737","Private",3.06274736960355
"738","Private",3.24687728333525
"739","Private",2.90528566234045
"740","Private",2.80478629713618
"741","Private",2.98612437748613
"742","Private",2.64709110393947
"743","Private",2.87669011417196
"744","Private",3.0910607455301
"745","Private",2.9569143456106
"746","Private",2.7857313690067
"747","Private",2.92713390555631
"748","Private",2.8529042189926
"749","Private",2.77856316115986
"750","Private",2.83955980480863
"751","Private",2.5854302081296
"752","Private",2.61060480591104
"753","Private",2.59898137211564
"754","Private",2.46956968752788
"755","Private",2.6353864022946
"756","Private",2.3952280545081
"757","Private",2.64769690023331
"758","Private",2.64530629953672
"759","Private",2.62664923334979
"760","Private",2.76413866945641
"761","Private",2.72858715756851
"762","Private",2.5850325719786
"763","Private",2.64352804333645
"764","Private",2.74324204475112
"765","Private",2.93910399198545
"766","Private",2.66802170804042
"767","Private",2.45009635236567
"768","Private",2.75862860398331
"769","Private",2.90354377941942
"770","Private",2.39660367256406
"771","Private",3.08150598358357
"772","Private",2.98196485273541
"773","Private",2.69439606339566
"774","Private",2.53123761300812
"775","Private",2.7548978509659
"776","Private",2.72097426912331
"777","Private",2.82164431030793
"778","Private",2.66322491245536
"779","Private",2.84667731271462
"780","Private",2.73493951572657
"781","Private",2.97703883596973
"782","Private",2.39290695450034
"783","Private",2.80536136103977
"784","Private",2.56757341617613
"785","Private",2.76437048116503
"786","Private",2.79553983657588
"787","Private",2.63227753193251
"788","Private",2.66231127995392
"789","Private",2.70666334686253
"790","Private",2.66477190753613
"791","Private",3.05620025319631
"792","Private",2.45477811985826
"793","Private",2.59367015541643
"794","Private",2.6697653644679
"795","Private",2.59397320256235
"796","Private",2.77579687523272
"797","Private",2.82380511295043
"798","Private",2.49270435438899
"799","Private",2.82475941129521
"800","Private",2.77466629170349
"801","Private",2.72695964297086
"802","Private",2.65082082411944
"803","Private",2.59800617802862
"804","Private",2.90809373835649
"805","Private",2.91574229317199
"806","Private",2.81657727547649
"807","Private",2.5757566933557
"808","Private",2.75839337782691
"809","Private",2.57737517553945
"810","Private",3.00678669850699
"811","Private",2.71345430478467
"812","Private",2.69216607516566
"813","Private",2.68958537391021
"814","Private",2.72253419013481
"815","Private",2.29601607018094
"816","Private",2.992086395467
"817","Private",3.0593356569184
"818","Private",2.71002251176344
"819","Private",2.80271905500811
"820","Private",2.85056894180451
"821","Private",2.90317122010341
"822","Private",2.90865260245726
"823","Private",3.09752956272974
"824","Private",2.79351904891732
"825","Private",2.69057289981499
"826","Private",2.70759326703943
"827","Private",2.97609736558034
"828","Private",2.72351122760033
"829","Private",2.97728856898556
"830","Private",2.82861255968546
"831","Private",2.91617439049858
"832","Private",2.82383277598289
"833","Private",2.59238549337274
"834","Private",2.84681198327826
"835","Private",2.56409437100169
"836","Private",2.56125821780747
"837","Private",2.47986277284713
"838","Private",2.86178291031227
"839","Private",2.86249661400938
"840","Private",2.62891470144542
"841","Private",2.49441462403139
"842","Private",3.07180813404573
"843","Private",2.98704344866845
"844","Private",3.10824684415265
"845","Private",2.95756670875829
"846","Private",2.47472750785291
"847","Private",2.90717055485884
"848","Private",3.02694865787174
"849","Private",3.19360000525017
"850","Private",2.79822294382494
"851","Private",2.8753433210692
"852","Private",2.74994983542957
"853","Private",2.76471062741485
"854","Private",2.95702703789947
"855","Private",2.80404030332099
"856","Private",2.82738721333643
"857","Private",2.85787886497679
"858","Private",2.38048993454009
"859","Private",2.47364481029525
"860","Private",2.5747179494862
"861","Private",2.80262366929117
"862","Private",2.67185174490624
"863","Private",2.77008518446589
"864","Private",3.28596268020572
"865","Private",2.54390995137181
"866","Private",3.04507133288171
"867","Private",2.52333580488516
"868","Private",2.98108136941814
"869","Private",2.53927179366916
"870","Private",2.53663874352338
"871","Private",2.71531305839774
"872","Private",2.81912630898082
"873","Private",2.51442658666028
"874","Private",2.66751839296219
"875","Private",2.98891977447466
"876","Private",2.68063141240799
"877","Private",2.72864894084233
"878","Private",2.3589013666954
"879","Private",2.67303523736423
"880","Private",2.71279548117693
"881","Private",2.60373396336164
"882","Private",2.76822933111264
"883","Private",3.09054723297525
"884","Private",3.02784240711802
"885","Private",2.66776941891902
"886","Private",2.94849279957995
"887","Private",2.50090245512104
"888","Private",2.52154496268479
"889","Private",2.60206113648635
"890","Private",2.48011985623467
"891","Private",2.76701599718085
"892","Private",2.77665908142959
"893","Private",2.94382597470869
"894","Private",2.41144507693294
"895","Private",2.51900403995401
"896","Private",3.3265289011462
"897","Private",2.49425528216392
"898","Private",2.68179997509488
"899","Private",2.65840388464949
"900","Private",2.91361940332537
"901","Private",2.50681219227631
"902","Private",2.86237833048991
"903","Private",2.80937210877382
"904","Private",2.52742434828215
"905","Private",2.98856288205776
"906","Private",2.69546043289199
"907","Private",2.7034598125258
"908","Private",2.36876209714198
"909","Private",2.75448593658514
"910","Private",2.53560390321571
"911","Private",2.52737205328878
"912","Private",2.74202966059792
"913","Private",3.12486148701271
"914","Private",2.68151428371062
"915","Private",2.74897090276394
"916","Private",3.09120516251755
"917","Private",2.74972339642032
"918","Private",2.83915327003616
"919","Private",2.67740548271793
"920","Private",2.83296505979612
"921","Private",2.69777182791279
"922","Private",3.13633022549784
"923","Private",2.61226410061694
"924","Private",2.54677814221844
"925","Private",3.16106321412555
"926","Private",2.60714068495275
"927","Private",2.83431768060095
"928","Private",2.72815826603116
"929","Private",2.93648628339339
"930","Private",2.4343368187729
"931","Private",2.51235852995551
"932","Private",2.46394902105204
"933","Private",2.74035660751177
"934","Private",2.5542693961971
"935","Private",2.52697951474022
"936","Private",3.03593917992042
"937","Private",2.80894446635492
"938","Private",2.59166802538273
"939","Private",2.86414654030206
"940","Private",2.92077099691886
"941","Private",2.69224144485834
"942","Private",2.86064148851679
"943","Private",2.60549613550625
"944","Private",2.65927150380056
"945","Private",3.06179919686968
"946","Private",2.58683324638819
"947","Private",2.75221094317872
"948","Private",2.87449696082087
"949","Private",2.46924576869141
"950","Private",2.93215718311037
"951","Private",2.53342798806284
"952","Private",2.65228875383774
"953","Private",2.53930542129916
"954","Private",2.6373102029136
"955","Private",2.93535595328568
"956","Private",2.80944025324897
"957","Private",2.47394514121485
"958","Private",3.10129759814746
"959","Private",2.88652474785721
"960","Private",2.98897721146832
"961","Private",2.79500850111604
"962","Private",2.98761204648292
"963","Private",2.95537257450833
"964","Private",2.68323307385085
"965","Private",2.89421799118853
"966","Private",2.67126264943271
"967","Private",2.52966163588685
"968","Private",2.53845766425905
"969","Private",2.70143822077433
"970","Private",2.75206407522369
"971","Private",2.80720512189037
"972","Private",2.98460360920867
"973","Private",3.08696919300063
"974","Private",2.7010781011057
"975","Private",2.83349667332437
"976","Private",2.6639988175798
"977","Private",2.48406594212712
"978","Private",2.98663889254835
"979","Private",2.51746562246923
"980","Private",2.58487034918834
"981","Private",2.61152332402151
"982","Private",2.88161271547571
"983","Private",3.09885826302521
"984","Private",2.77545980389025
"985","Private",2.77085224423295
"986","Private",2.66204664763334
"987","Private",2.73554200265637
"988","Private",2.87990339085983
"989","Private",2.48126529117726
"990","Private",2.62924024785036
"991","Private",2.54926731049914
"992","Private",2.86877547551776
"993","Private",3.20034187715968
"994","Private",2.78001359540656
"995","Private",2.52143769114859
"996","Private",2.79476409281028
"997","Private",2.80235612819456
"998","Private",2.95627164159173
"999","Private",3.21814791474706
"1000","Private",2.66453586728549


==> Experiments/Data/PolBlogs_Network/Results/Parametric_Bootstrap/README.txt <==
Experiment: ParaMetric Bootstrap ErrorBar around estimated Beta.

Parameters: Betahat <- Estimated from opinion in the data
	    A.N <- Adjacency Matrix from Data Network (after removing larger degrees)
	    J.N <- A.N/(rowSums(A.N) %o% rowSums(A.N)
	    Privacy Parameters: Epsilon = 5, Delta = 1/N
	    Privacy Parametric Bootstrap <- Non-private estimates from simulations done using 		    				    private estimated beta. 

Simulation Details: Number of repititions done: 500

==> Experiments/Simulations/Baseline/flipped.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101"
"1",0.1,0.171714777753398,-0.101513187648104,0.0133201696142986,0.13099202133061,0.122608065443103,0.0667873925173586,0.0972075980966419,0.177053672223639,0.101708913975732,0.362769971827973,0.102961581141468,-0.0026401958235753,0.153410181640687,0.0102824866014291,0.0729273683967497,0.108433108530151,-0.110740836021516,-0.0532506765422435,0.0250237807758201,0.10040677297887,0.193690645280884,0.105242128887139,-0.0698992636977346,0.179461405081517,0.0496225191914551,-0.0265161524436215,0.0512748656233403,0.291647764003787,0.12578859631556,0.199950446812552,0.302292733697689,0.0893566153199961,0.0760044224964143,-0.0288786167413278,0.134565601315995,0.505200253890784,0.0373020572512763,0.186210666307152,0.0924644777326639,0.0167108553602057,0.139040891456468,0.423720523964206,0.036581120983383,0.219289380894691,0.202010906009572,0.296390532868345,-0.00370841362391204,0.129097388742387,0.0493503320277934,0.218908738953438,-0.0323006502248226,0.164309232152869,0.136890927297428,-0.0496185851014574,0.00993722676325266,0.0176452983779,0.0638271967632025,-0.0109548128765752,-0.0819587807992419,0.255381305132918,0.123322405756271,0.014169637611718,0.0262961056054963,0.216477668307331,0.248035478757214,-0.0810951144268618,0.189408411946954,0.0739450788350476,0.0368849019592689,0.187139635452616,0.166792445318519,0.0400840864999676,-0.0333739955347038,-0.0142874854490311,0.244992222669011,0.0110938980823391,0.15631131075812,0.031945624753674,0.145946010807,0.130815991942991,0.258602888567863,-0.0608052162273813,-0.00935701064919179,-0.0382584178501606,0.210546586878306,0.12006560254483,-0.00734165965672676,0.174102822796912,0.0867148084325834,0.0810402478719156,0.0727817601877794,0.0828263240134376,0.041243117494258,0.233498252711256,0.0663550506148733,0.283175742476935,0.0768883373320739,0.171194069556631,0.214169565447321,0.350993753960422
"2",0.2,0.299139882803083,0.0783438309461758,0.0168303833105302,0.437014044597707,0.299564809759234,0.156729343408129,0.228504429273811,0.249631132362363,0.206078399850944,0.214160764446053,0.249672844491438,0.0114448098027449,0.424929958325439,0.130434418430501,0.25760294393226,0.0800826853406912,0.27464003166926,0.217207715519802,0.235532021915055,0.0798642571955345,0.0902440234862241,0.133630761945348,0.17095250162328,0.187491560903734,0.328054071904164,0.325510117792836,0.136708762812211,0.139378098981382,0.17940975358227,0.304506880250588,0.132927865365361,0.346011936049979,0.150279282258959,0.112738152593801,0.21509026343632,0.495714910349948,0.295119938952857,0.159140660406359,0.347006400658775,0.0531705874841304,-0.011736079611679,0.384963361126167,0.318759188026469,0.234993301052382,0.25983986322194,0.039190515690224,0.435808087719721,0.199387780885744,0.18701410309347,0.231801991975696,0.117980205810708,0.129700647844603,0.187863788198237,0.0465663191692997,0.0509315006143388,0.0956408340305642,0.142896622239575,0.139560726349995,0.00385036934791608,0.398701684772058,0.0746096330030707,0.158677263097586,0.194936779459275,0.352364559825443,0.302002259626991,0.0857161338016787,-0.0844464776709904,0.217007117864979,0.196293419755486,0.116662761050291,0.362817528692015,0.083891328140459,0.111833233668014,0.0256897106881047,0.23471458542782,0.277624436382659,0.116059874482952,0.144024274017837,0.308753140349986,0.180208531691952,0.0154679702905892,0.29244051568566,0.0925178073485328,0.137712423253765,0.363101300879275,0.229282319619982,0.0992941799924004,0.247637215822408,0.118032460740849,0.175668270713178,0.108895818172149,0.209086550461232,0.076367463544389,0.384894961651136,0.328763643132397,0.218710292225127,0.210988819474565,0.2568450623447,0.297539439718273,0.494693962008252
"3",0.3,0.145537219944383,0.285984795675131,0.247659274400491,0.260473024066194,0.408567503036863,0.551864376983528,0.341380672718617,0.722687379735581,0.188406416411004,0.285106516424184,0.298891779304565,0.413578725161225,0.321572322022408,0.384274766455751,0.25129211062851,0.297561012824086,0.193902250432908,0.23219664328559,0.372973285634116,0.177336724586949,0.158329685976273,0.274202905970421,0.297071433042945,0.292908365297023,0.41367729044666,0.315198879677449,0.259112101537034,0.391669734926148,0.189304196352554,0.381853939971864,0.39758295848211,0.213589269291681,0.257808712529371,0.196061795582676,0.330046446928195,0.218057245239584,0.516037840360926,0.350392033517787,0.213801785345748,0.432930095008084,0.149524622753161,0.358679406195389,0.505137281762572,0.299516421039991,0.515647856519108,0.392773903313445,0.218657245357964,0.305996661756042,0.186209301570233,0.396576334060372,0.235291805658068,0.208064241188239,0.308139024030823,0.107052430391585,0.130671862101253,0.207434734759198,0.316768963273029,0.328593426581455,0.129438256570017,0.192842355951014,0.501265568342608,0.160944942730708,0.310800710718008,0.508430145414033,0.372900862937763,0.0288560375256621,0.322686800296468,0.172704550650921,0.283478439052421,0.185765009360182,0.422921235698885,0.173229118077566,0.270517658874084,0.209352035208539,0.394078726966534,0.29517680152515,0.226440986585218,0.188600183554689,0.328696781373062,0.379080130151966,0.326239801494582,0.0992966943818454,0.267722163635755,0.25600471964381,0.358855904376681,0.376762203859177,0.298958993407891,0.178094242533532,0.341798225803611,0.144517032147379,0.162538603483527,0.245650201997639,0.611030145813658,0.165794696841286,0.437169976651212,0.229867791047914,0.248250769552059,0.385630141358318,0.360363249432509,0.590433699970928
"4",0.4,0.555747108325299,0.237037466955407,0.559493871366779,0.457564301911002,0.475498223422309,0.4614793108283,0.467026517852821,0.591628266037691,0.469421052085633,0.379084069625746,0.403090141118587,0.664988977604183,0.200354309027623,0.326411466421995,0.39567427549101,0.332301580381756,0.259568720808443,0.29188982935761,0.454612745987784,0.230028592573264,0.295785832848844,0.436628394863511,0.489850107683751,0.389985016800825,0.397241460604711,0.622900894592545,0.339582126365457,0.470445265840522,0.327649327201748,0.429415562036288,0.297711042786135,0.318959198152499,0.447056700846842,0.279787170657562,0.338474093742931,0.341903968841628,0.488875641755735,0.472588711557309,0.17552429698053,0.284411651324906,0.576774257101412,0.566759317468536,0.555910279352499,0.522967783861385,0.333617601553593,0.512010469179625,0.382441929093193,0.389796460512302,0.254219990654636,0.43754747752748,0.353546494676216,0.380822558028821,0.269569410788661,0.208635908286823,0.294902594632,0.359854704014178,0.351664691613716,0.345382757174484,0.178168717620061,0.239457255269812,0.551716089932577,0.450912424113135,0.360426785627328,0.566297483257814,0.395698283156253,0.0407363415856381,0.401051290111988,0.411623958782026,0.281991657540758,0.525828217682215,0.331503399149458,0.401911651138223,0.368438994838138,0.307851768165448,0.308875726274641,0.402458875205274,0.521152741049515,0.311787618894752,0.404579875324698,0.363948801221107,0.192042920084366,0.439564962187109,0.37819678391836,0.362730878607604,0.491784655327362,0.416671325415578,0.459359553172006,0.327662191621446,0.500041053928944,0.25608960851035,0.309044782739293,0.48038597001598,0.382313753937397,0.612033389900148,0.404168275177588,0.446166659403457,0.379065732250547,0.540164468300179,0.426381373185167,0.741511922053673
"5",0.5,0.634096689158613,0.369183939013908,0.539638351667317,0.497321776896027,0.493576980221027,0.352802158141075,0.576867484247428,0.382948707103729,0.418242418160849,0.455435768881693,0.612405065402663,0.539844494000148,0.477803695580822,0.714170079287734,0.451391773710686,0.502799301538573,0.312809313624413,0.337807779147315,0.395381830589953,0.573153856484586,0.407839050716802,0.586163152925248,0.428558450679262,0.658754456164769,0.646952483672078,0.506298462376454,0.471087903599277,0.391634017577059,0.437961074910951,0.459911517617969,0.470587725549123,0.37172948077978,0.477931202753629,0.488383833068565,0.450326787329413,0.5100224617348,0.654581633295444,0.586727840447395,0.414364525244477,0.445373639272574,0.687080612839198,0.635455521655098,0.546982520016151,0.688785528423418,0.414692604269134,0.278714932599215,0.631253734104257,0.361599482377834,0.512312702891569,0.412605557073261,0.503501106702367,0.411712893648958,0.436976733588946,0.385403498706947,0.351420046206243,0.493233733442885,0.401491456608675,0.47083209501096,0.277241454137934,0.333937011238863,0.62336633163088,0.312340165887754,0.576115146782199,0.813761521842195,0.452177831108327,0.196242398584382,0.378602785741163,0.456557813251255,0.569856675978344,0.431684400609793,0.593297399528449,0.445671295212536,0.425704181062386,0.394164992663478,0.611049938772501,0.428905726338878,0.342482935216228,0.538070277626557,0.469776882494506,0.283075198387514,0.560642574088546,0.584716537503641,0.551570022414922,0.386082685580661,0.508646176333975,0.57559877892818,0.518879908089063,0.449464873347919,0.641772776487605,0.504955948328352,0.424778896486527,0.606941495759011,0.570569287809553,0.758211149353719,0.498710794948689,0.413019229414666,0.562377048815851,0.557061403620199,0.514504923909649,0.906031763523652
"6",0.6,0.559336875935052,0.47470498830206,0.626023141599053,0.516470750322583,0.548219835192087,0.714742370545955,0.957401784625252,0.734199190341801,0.371759380833868,0.779730185701128,0.542760034232607,0.693539459042494,0.44957618189374,0.76546201349759,0.687250926773311,0.457949940376124,0.413046134742692,0.476415794712461,0.694819237469958,0.443480858898386,0.475259242420348,0.517921484026978,0.755997795194473,0.615767925783268,0.697999366353537,0.74350720853478,0.506286957258554,0.69667572198557,0.593778590497409,0.597717281667513,0.496247990628103,0.617517344112967,0.531486445225409,0.509449756892159,0.526308140175767,0.685075313358834,0.549713808279691,0.532058438324465,0.479285436534936,0.653487639302875,0.6597990732349,0.789066841838306,0.742678554535882,0.394954023161902,0.565479274968732,0.41057559211553,0.722453419914642,0.663937410290784,0.499514234364246,0.429748436688534,0.625412626948683,0.654486203829502,0.551033188121198,0.4400864081211,0.490070544345345,0.601709423948255,0.551176440940951,0.70467215989693,0.38312277223787,0.746030014608409,0.435705312178423,0.404379129935193,0.680633266964165,0.959762486310852,0.540369392962054,0.569019242290774,0.355505231812942,0.487287219962543,0.592115764451692,0.48786443548803,0.715853629361301,0.468483762238026,0.541262044717425,0.54055338263419,0.515537307554504,0.567037814479441,0.483647809568185,0.713461685242337,0.632815785159237,0.625861827357254,0.501716251467096,0.740463110154665,0.579866012048799,0.513052977093712,0.624462932137166,0.746483326507802,0.603221933319415,0.686595683987619,0.638739333751548,0.737884754912539,0.45501518175708,0.632857707363534,0.701058816215345,0.844597945619533,0.653957757702036,0.56428967672916,0.698833096162652,0.640980487679652,0.578250570892306,1.00181945117408
"7",0.7,0.596745175474612,0.766015915572995,0.640434431236896,0.618059196545514,0.787218394877291,0.731189974386052,0.845202707054801,0.563676402152237,0.474940536140833,0.82459331626071,0.901822238191134,0.845015197760895,0.590071716038261,0.71899274130521,0.739243832546938,0.611632765356132,0.531154097705511,0.632361388816543,0.590135706762066,0.746496187911531,0.59022205685745,0.55112932842791,0.830215261411348,0.785470721107621,0.813352023624536,0.482064774929592,0.602216617206957,0.755367547295411,0.715227338821364,0.652155783213914,0.593911883210352,0.746713298233316,0.692005288393229,0.736522023683424,0.608360597601944,0.662648728181726,0.610191856310907,0.737601482856867,0.63113908125845,0.456002021296353,0.766926281683789,0.801587566542433,0.782138048684527,0.766953536782821,0.495374908869883,0.755462000944632,0.535480064487238,0.715266110268791,0.692514476139877,0.483053191415338,0.777924773102089,0.697132803829704,0.623857925855154,0.557304873577366,0.605588469102546,0.661060931900853,0.724484426428274,0.447984928070215,0.750110429749724,0.75873986330453,0.622579672004501,0.516746884984029,0.757917857426223,0.987499583567985,0.707620116170106,0.655903455951959,0.51692671357747,0.641959858207823,0.663785676494974,0.601823052561533,0.785061310668351,0.584658588328678,0.614047878666809,0.628131680862526,0.663507309429826,0.732827283931131,0.566118037540309,0.746441597591498,0.8171988626562,0.749678704058876,0.69019921946884,0.913865220681263,0.772521967590524,0.613308378390466,0.633246853224785,0.856537578928099,0.757878326311625,0.582022338895906,0.710973508874484,0.81771080860462,0.517871751000631,0.707545015457273,0.793504107542578,0.685566471712525,1.12103776748063,0.604397808542004,0.836997005604636,0.728971879188896,0.680396589163024,1.15618842507845
"8",0.8,0.701990571142634,0.703885415009533,0.972934007299092,0.916393716892591,0.820605324855511,0.786483976879681,0.959153443470799,1.02562734216394,0.66280849393707,0.672873680704044,0.818199398821465,0.621398836951396,0.738705289773073,0.836884069455363,0.672104959866132,0.785941597960472,0.925023238498687,0.738666446330566,0.608714806506636,0.852735126177572,0.816582514601442,0.648097075478418,0.849656758590797,0.868180055610114,0.876434927139541,0.666318700657632,0.643157557817051,0.925379733555807,0.876201551143746,0.690479502512149,0.77167561434714,0.577358124002462,0.72056958471403,0.78193046982012,0.673521843235406,0.805542823382776,0.74683959744404,0.912570780708098,0.677268862919622,0.767475287380819,0.907972948378668,0.84861326953183,0.826739703281894,0.561906405802537,0.858170662709432,0.606787303506846,0.806633478590631,0.753978370465651,0.77050937804747,0.571098636645845,0.794184488628234,0.901291053537934,0.698237540176373,0.815375922531899,0.660594856674519,0.745421918520388,0.71626076468286,0.633131303679037,0.830447791135986,0.827102814981031,0.645182911176225,0.585549241507034,0.771304119521001,0.885705452151291,1.00749057299749,0.604791593421126,0.747588732586381,0.825392276138059,0.749441472338973,0.639402672773757,0.853918337527321,0.651167878525769,0.82148772868262,0.711660492538235,0.658535983332993,0.808086106898187,0.775614662194048,0.908355092897885,0.899944860750388,0.85443961984897,0.794378234553808,0.96255498413716,0.885372154702411,0.600968806786939,0.932946400059114,0.914895389095323,0.787265238481934,0.661837291399191,0.785589534836819,0.633186460378376,0.950963226108483,0.86380996799378,0.864752799770774,1.04985434759943,0.931717591219467,0.965951976351451,0.796178756541275,0.723605603449589,1.13660953943816,0.735436285690847
"9",0.9,0.886869089729686,1.14767434931767,0.742551587408773,0.799235604568014,0.853104613094493,0.88349184141063,0.816046946946195,1.04698578253066,0.610354544165732,0.834556055837639,0.896306830613519,0.892612951096747,1.01201032274732,0.847629204309527,0.788839920660251,0.851712154182741,0.906262088167131,0.80921796616143,0.999823247346729,0.767547992393033,0.859508720456276,0.723152739289296,0.91779412188735,0.878691391359121,0.883471698038047,0.779253112136783,0.77271161580457,1.03599192196428,1.03852684187772,0.816668275018573,0.811246100759031,0.963068958474553,0.688634102730252,0.817659569412788,0.854696970219826,0.940929806083081,0.939361346249469,0.852482454490666,0.829045223939988,0.949237227886311,0.790001594104713,0.953295384374758,0.92085519041832,0.534183051004,0.856669444449314,0.885019500958601,0.776729170344828,0.828780171865467,0.804686217887485,0.631437934783585,0.894930995729496,0.764615794938094,0.896081458688661,0.761122610405018,0.719415075468674,0.826513235515491,0.874184176486752,0.962308743471044,0.816989975127814,0.780332083623483,0.793353611667948,0.871134663698842,0.950959693350021,1.27572350187877,0.60615040268519,0.941110145374254,0.850375441936858,0.899925148236433,0.899594172751302,0.775642763021097,0.829132866989734,0.742522807675967,0.843345469521097,0.764083779329583,0.91174445533311,0.886243114263778,0.839982329522932,0.882671302886576,0.903743177248835,0.936070626249311,0.901054819208455,1.05392647694488,0.778522854331265,1.04375675938765,0.879964943366324,0.965175806142284,0.815105105469643,0.804790125541961,0.841630090367569,1.15224318945925,0.662427619743726,0.89494305932754,1.04501195684792,1.1063321698371,0.752712083851929,1.09982780415296,0.981003962465964,0.889655196071015,0.882100719227174,1.26099514008559
"10",1,1.10855788571934,1.0847955697583,0.98958229461481,0.992522819258807,0.966999103246888,1.02516697717904,0.998579925181321,0.887069320981266,0.95976599956135,0.772523462136592,0.939265275872575,1.0991073300393,1.14400452348941,1.10200079222507,0.824759972791526,0.981530455594919,0.826858862198645,0.997178080061746,1.03662802839952,0.913837600100731,0.924549176534244,0.937135876797341,0.800170423934379,1.1201898080231,0.754082198857878,1.10233086814503,0.874666575103886,1.00222156302298,1.18464966278613,0.882136995190606,0.851831745896576,0.772570934547952,1.02032391968528,0.975909155128056,0.914850455133213,1.03220376016216,0.936963852261828,1.06247582135156,0.858756780868942,0.880559729805065,1.07573770864363,1.02683389650866,1.02504410487773,0.706002724712782,0.893765434609713,1.0780640262147,0.894831178997866,0.966731340590584,0.930742481016496,0.75127701217987,1.06259770450136,0.841479281939619,0.895129452936732,0.977530164492806,1.01919575795481,0.841045397923612,1.01648458810704,0.982623923959091,0.843372255581686,0.943213289429003,0.935433245234332,1.02843426886266,1.01090300397369,0.922469530219074,0.778382578578174,1.14099594224481,1.24854698016686,0.985417828496968,0.961808561080483,1.03426559608649,0.862965046816189,0.963063065318834,0.962810634788134,0.959279940596927,1.05506581829646,0.98426289741658,0.892010211715054,1.00438161879818,1.02115364898095,1.05275264552711,1.00939634454861,0.963153435785829,1.18636189326905,0.785671935720264,0.907925069481677,1.02216566243622,0.96745913311883,0.851888415602149,0.927292916162631,1.07869833948061,0.736870408015306,0.949672691370224,1.04115154235835,1.17412422949515,1.06931190682398,0.796149044046308,1.07090055011288,0.886229153782614,1.26847083709323,0.963531925139269
"11",1.1,1.21206223988866,1.14039143279842,1.17923528015727,1.11281724417897,1.00872545938071,1.16848299254564,1.01497371295432,1.03595766448229,1.00875942461114,0.790127754642039,1.06767942385583,1.25659084839022,1.15516847572322,1.03169227750378,1.01082947373162,0.990092660329142,1.01834223677323,1.03696307514081,1.23818927193469,0.983777996553598,0.987108490201148,0.795679958873048,1.1426669140979,1.20511699301605,1.21354360840591,1.01876009286335,1.10045554990183,0.835975307465059,1.31980307364004,0.987587437268352,1.05413770903139,0.965190080797921,0.882560550384538,1.25419556929407,1.17081018770765,1.10677817541371,1.12533135990919,1.02399884218987,1.24987075472922,0.931890022869743,1.12825494541599,1.04190337875086,1.10443209936359,0.841475323873931,1.06558738806721,0.844082362924458,0.979055477397425,1.04036930347174,1.1799343026983,0.808675101549749,1.06311256766607,0.946214224394129,1.03067351009841,0.975655534348169,0.95721821150333,1.00645190960134,1.00106787570345,1.11646644301784,1.08875716288971,0.924654661711429,0.991134919912818,1.11639355584454,1.11204675292465,1.32483344691075,0.899498467779607,0.885644236121618,1.1048903402031,0.980029305874433,1.17042514144443,1.10242408984235,1.06438813473181,1.02037290406899,1.17925996680748,1.01033151921209,0.972348561136442,0.936896084024118,0.908048235760914,1.11790853331457,1.0486921187521,1.06431761813566,1.06921167498729,1.26529099024696,1.18626117875034,0.890264091185315,1.08073781147349,1.02589356036912,1.03746998583791,1.02229943495004,1.16408797809342,1.0433243676949,0.826372073292213,1.14488538785274,1.02754667059554,1.2651791351274,0.939137857042595,1.08862803828541,1.17704712719786,1.07961703655604,1.00371836137998,1.45575735919541
"12",1.2,1.18849337700687,1.15880007885634,1.14795167238012,1.07702879668612,1.28422498427724,1.24702319504072,1.25669361845331,1.08171705883136,1.16462051219324,1.10622276354338,1.25159665439784,1.20227577248738,0.880469725674283,1.2656166344131,1.23097261243349,1.09903314180242,1.09410694409288,1.19821929637325,1.33754302268695,1.08292809691641,1.17754044710548,0.931401107630296,1.27397350888576,1.24365613713204,0.981134483835644,1.24175154816138,0.96633587313108,1.23166080113876,1.38298226414163,1.14787470737012,1.06878129684672,1.06442129298566,1.32479623832112,1.28429436880413,0.975839892548505,1.15062248807661,1.23257958092576,1.21189166658379,1.15440284901818,1.0127621449616,0.966046372075849,1.22258206440597,1.23606788637518,0.882922953329645,1.20238545722912,1.06401594799517,1.15443272658438,1.15525379089219,1.01704429436153,1.15909751744787,1.02389502213026,1.21017813818646,1.11163101693143,1.03539225185359,1.15691282856761,0.971923304424669,1.23831535266917,1.35810936461717,1.14837583646126,1.13898025111016,1.16217481162484,1.21067487386649,1.17368527808268,1.51312594484168,1.02054961649035,1.04407667556958,1.12761234581723,1.27522223839232,1.36340295768779,1.10840703000123,1.02372277291873,1.08382715604655,1.3284316302602,1.05365043395385,1.15431445813493,1.03993067607363,1.09456723292503,1.17041877026352,1.23481355779254,1.14243108580009,1.32946803054295,1.44878343003338,1.10390000940594,1.04842731261331,1.18936677233844,1.18112977986478,1.04430678285486,1.18764348868624,1.17382538527101,1.41499746176709,1.0357958501576,1.12419439316479,1.09897438031537,1.30102074940501,1.23069996948546,1.41183998738432,1.05054165005285,1.26673542914798,1.18100619279883,1.5066946476102
"13",1.3,1.28338822225427,1.14581652808536,1.12311166588591,1.49279067981318,1.25850963353406,1.14579345268941,1.25173870162463,1.30924009051761,1.36863585316947,1.34596488543326,1.18592449844364,1.34245045549461,1.38365945623483,1.11787667068028,1.31915511649112,1.0276925605285,1.20656680255528,1.25548070190772,1.28780625275263,1.20167986341554,1.35475237183419,1.1989398618349,1.1906939053043,1.37005995844902,1.33369443144055,1.06309907100154,1.17618495105357,1.22881901146742,1.43886549404915,1.21927269233633,1.24576773135972,1.00467540554731,1.14561436778413,1.30870628822253,1.28724907530058,1.35582664303692,1.24694517508522,1.28360564510349,1.25420111335231,1.20299177485945,1.14850553285289,1.13773779180367,1.38723414781639,1.15004223210366,1.31038679642691,1.13685343988954,1.19928530781354,1.35560639794717,1.32486902843407,1.09395066337883,1.34229291313654,1.3314848142646,1.17350725815692,1.2654322059226,1.24495271440052,1.11295841698376,1.3090946884845,1.41431807665085,1.21564394800796,1.18947155705611,1.01665286598129,1.39549708035574,1.053975647768,1.5710620068681,1.17336936645732,1.22048056810391,1.12637017885882,1.32689306099711,1.05325544391595,1.22815162699627,1.25416815643038,1.21468737998301,1.50553821271367,1.2052256623149,1.33226078053612,1.29119057149332,1.34054181665638,1.1601018021961,1.46013713464225,1.37612257496231,1.33120035023147,1.34470287510393,1.36149443926635,1.12924158190246,1.18231392451919,1.24358763449292,1.30145792078346,1.2006229396089,1.22395691631067,1.51225431694465,1.0322724783195,1.36899484589946,1.22684347843496,1.48122258609262,1.20168159692075,1.31610097957679,1.27634726955397,1.35829304229388,1.34518977097912,1.57506597789413
"14",1.4,1.49288051791976,1.36276192414193,1.28599292043174,1.39230464334828,1.42728108250256,1.21498732133121,1.47806058843959,1.36710612839026,1.27011293378515,1.66722987144549,1.37020138583662,1.37667941086324,1.40706736752782,1.50198681044565,1.32913755951579,1.31945454870656,1.37306070798598,1.35285686605938,1.45324672530158,1.3116826549809,1.43389482328763,1.21110895366853,1.55082951549205,1.40455316868118,1.34762840061334,1.32013203615267,1.2043726797794,1.54143563377642,1.43638203011893,1.28267139503634,1.46954497698299,1.46224779132537,1.35624916493635,1.27106325759987,1.35702668850769,1.40295182183797,1.31769011652815,1.30065694189732,1.34878084626097,1.27302584591346,1.37210160013547,1.20278064500837,1.410295900562,1.39494499465184,1.42432257965077,1.2435741945872,1.42256465739826,1.31566375532752,1.46815409144029,1.21785591006327,1.26967011184662,1.3665594731396,1.37117995703276,1.28334739494647,1.37420963031917,1.23450131151204,1.32313177746298,1.18224805273875,1.46347110896402,1.26588160060728,1.2703692622627,1.13703107240541,1.35712586745588,1.44318397247427,1.21577812212027,1.2718076185521,1.37236498301684,1.30172544736651,1.33824463488512,1.34711095553304,1.32169367403522,1.28680432445202,1.61501308275232,1.22881952022079,1.43885304076115,1.43010175857731,1.40377513342407,1.49466776862595,1.456574421048,1.52127975776645,1.361963569386,1.49035791424262,1.35812881169431,1.2975941058754,1.422477728653,1.4569497120484,1.20749733707043,1.38968467536665,1.24688670068526,1.7020240957843,1.18355644720627,1.37704115658317,1.37899614606674,1.62048993213028,1.38618143219129,1.31998861504654,1.36641426062403,1.57060050475789,1.46462102833198,1.39139335989007
"15",1.5,1.51888806139896,1.66299284569977,1.51458366695264,1.57022654210509,1.46109029448115,1.48420315625375,1.45528013605275,1.48444045424714,1.54490517186008,1.77726702429589,1.27643152154774,1.50288139523111,1.33780932535421,1.38907411828474,1.34138956544703,1.40671085290149,1.45706880470178,1.42552265063031,1.55353773047303,1.45703929317345,1.41492740494627,1.55567480712124,1.46003342905265,1.53155043309559,1.52852337589015,1.26950075310473,1.51568919833361,1.29067735341411,1.57969829558977,1.5852836697823,1.39179237912711,1.43676833108958,1.4710866132389,1.34042788833106,1.45970923177903,1.44276546073586,1.45679865460624,1.46989419780037,1.32095543794089,1.35495904517478,1.52090879824487,1.2990470022504,1.40102474491114,1.43977726783655,1.42841353893491,1.49382790213682,1.44840050781873,1.41777173453816,1.43723827749735,1.33902936446175,1.39738992150526,1.5116538162816,1.36892921672597,1.40281374675871,1.47238982183521,1.54574206001195,1.43878883203675,1.30055412811813,1.41626113049088,1.31406577106903,1.46148378805634,1.44328310350111,1.37010590872016,1.5348930717963,1.35888265786608,1.37564040172951,1.41292052535382,1.48799018367566,1.38540582618836,1.50081310623669,1.47342286640581,1.39660830519462,1.59461484559711,1.3079335982784,1.68593816761676,1.36147098247353,1.52893633937679,1.4007937244209,1.43445468901553,1.56205990685785,1.66941064165194,1.46324856559868,1.33806105401569,1.3319634462783,1.50309602088989,1.5568802208413,1.39477782315895,1.57016293231533,1.35578692319572,1.68901213213582,1.28873803855589,1.40913206137579,1.63361295893212,1.45656767502674,1.57577465860111,1.50513199142004,1.39067171036573,1.60609534343471,1.54218461563871,1.5511994033167
"16",1.6,1.52215299867635,1.65241316113464,1.52363721868466,1.61876889257599,1.57368593678482,1.65095211180382,1.42610461329758,1.44626215527421,1.52314703102691,1.57499992421797,1.64856790579495,1.53955828086916,1.50802343462781,1.58385193648095,1.46051115802731,1.58224660011451,1.49719650315485,1.423614132336,1.41258424450172,1.63441045674578,1.52731819081889,1.33620876010394,1.48349686787845,1.67203594772336,1.35483461324123,1.63117743282385,1.47970514002108,1.64877244753888,1.68381587626228,1.62201953548342,1.50037934143422,1.28669019533359,1.46996129791862,1.5863025633575,1.57961437595864,1.66666619051392,1.61040645085715,1.62651987201689,1.43625169279148,1.34838135781001,1.70055675245707,1.50271897232262,1.58824839035164,1.44778300475184,1.56832960653751,1.47762402019992,1.49284610019352,1.54939111316819,1.54448922877153,1.45170012824791,1.52878375133459,1.43765036796053,1.49019836157764,1.52112038748928,1.55053090986272,1.58405202117661,1.55229883440095,1.37453440998691,1.50409353478691,1.51127276633473,1.52939224980151,1.55592934056706,1.4547085849369,1.62893759938382,1.45444664487246,1.57879230320892,1.62844629549423,1.53193497468455,1.46547906315902,1.56054099690084,1.63592479708139,1.42047502748836,1.79948622721931,1.49539515985823,1.4637647968762,1.59577241474807,1.49214529832455,1.48168758765811,1.62786879811484,1.61114069588379,1.49502158064551,1.72817711468504,1.37606618308065,1.56519308062364,1.78568956399014,1.61303984786062,1.33028232122848,1.73788041125606,1.49592103100157,1.64375975108799,1.38358087110404,1.50203804935116,1.61221211182933,1.7539278255151,1.50603781833016,1.49177421815113,1.6794920929895,1.5504915795634,1.78690617888643,1.579715942607
"17",1.7,1.70255491629138,1.72877598274947,1.47098135134475,1.72598396221793,1.54314219274172,1.68681617324242,1.50095710961473,1.71929770272356,1.4980874133855,1.62348785212116,1.53320504940935,1.65971440207762,1.55495255351388,1.51196120679014,1.79815068255475,1.57342928404885,1.63371791139586,1.60284297734339,1.64518451887617,1.55361739504838,1.69473132692269,1.53941593068837,1.64829734788642,1.76437016884001,1.67703044859509,1.5546637545173,1.77534465708955,1.65751586106978,1.68856668458291,1.55200463974099,1.53949120828812,1.6672369172359,1.52847959453754,1.72222992063656,1.76216582745009,1.67026895003124,1.67193839464644,1.64495038852933,1.54396919407095,1.52355614730629,1.75090100786053,1.60415927625462,1.58083203793537,1.66826681826934,1.45476140448354,1.7225749817512,1.68505214785885,1.64915370427534,1.60862866890625,1.47859409563062,1.55186433454553,1.68957023506906,1.57167334693565,1.51608883174568,1.56701867594639,1.45417299980745,1.49983434769597,1.67309348715154,1.66672800057911,1.51409033938876,1.55358392683684,1.4841327181567,1.48373013133512,1.70118219579819,1.4698247150579,1.6455940443064,1.71104473303788,1.76404065545998,1.55082446423424,1.6887877561908,1.64330993621699,1.76629894934431,1.67454876479911,1.47638082306903,1.68150485670129,1.47821528671486,1.71604563902649,1.7463601941032,1.69883693444358,1.57825698599365,1.66240945198599,1.76435579393095,1.43925468619845,1.6584571044203,1.63255925575073,1.88703587924319,1.54586243979475,1.50055988803975,1.6540942712587,1.50062651591577,1.65242445498228,1.59974611152337,2.00084351670203,1.5590887994461,1.69825766546335,1.5761515959909,1.73769279976189,1.64196438093269,1.70569326096481,1.70758232552528
"18",1.8,1.64778414037488,1.80535375666766,1.59676535297911,1.82200274856094,1.63865567396542,1.66862640814142,1.59399137504258,1.68999237519588,1.60841460822748,1.70801709619222,1.63382395212871,1.77091271228854,1.60872547836215,1.85641784542474,1.89721660372099,1.58246319408103,1.76086111976033,1.80731793152813,1.59858109119066,1.61731224126398,1.8119504819185,1.63710051300309,1.56367943867213,1.86629598729978,1.56751742819397,1.6938512449961,1.8259374374541,1.90186296153429,1.78040471178881,1.6747790010537,1.5992476121161,1.57809205224045,1.56916370960183,1.73855036430636,1.94009001168453,1.67533769257974,1.78511220903504,1.84567600381467,1.83786064029625,1.72605685055695,1.59023244599813,1.67647852661938,1.55307489000249,1.81640402490296,1.70234711227766,1.6758676121512,1.73057405778798,1.6373296652688,1.74292780724677,1.49870859467604,1.71777812373576,1.77387162231997,1.60668922477732,1.62296061198996,1.53010836015197,1.73501755512552,1.74929782107635,1.67157070164388,1.53692634119605,1.58100921753717,1.5930990699654,1.69897369422296,1.59340023082286,1.65774523251584,1.50996615032579,1.69256631649251,1.87763111180321,1.83042752865143,1.66768567657127,1.83245417836784,1.7950401229693,1.80610936954163,1.75073279699013,1.82005018852828,1.78006057823337,1.51078378864906,1.80531603383745,1.87108259893708,1.79019567805176,1.6912973391283,1.82004071739789,1.6996608567032,1.43401230717806,1.77192703048027,1.73605331589647,1.85624694303495,1.56002197240003,1.94079796118604,1.58128734929809,1.70745357330105,1.55814418850378,1.64003210167658,2.08123498925646,1.80408602054897,1.6949509593385,1.78905966693643,1.66558744381801,1.92511404635133,1.88258106782767,1.75884466110251
"19",1.9,1.80670219029521,1.75758207805418,1.74108141689866,1.85395588916571,1.81831510359259,1.90721348271172,1.849531835827,1.82058705872146,1.76889300032706,1.84395848493661,1.64909679410103,1.925449916758,1.74896919837491,1.82302189917236,1.64854450705371,1.78771031979682,1.72194170904529,1.7091478129616,1.58489925912106,1.94057328577868,1.97668057073088,1.66719491364454,1.74750068038262,1.9022204095537,1.63514175120108,1.855179334938,1.96925397620558,2.09802055837471,1.84631554658869,1.66687314324196,1.75066138084908,1.67529121946718,2.1621973680658,1.88856112235751,1.77732396381986,1.8996918598157,1.81257268598826,1.89692602268076,1.80970575473522,1.72159032698724,1.98999392273603,1.71309292616707,1.74036796817464,1.5781811344295,1.86032549580014,1.72951663713009,1.79012592660189,1.70305542593752,1.89828638883044,1.65854128419828,1.85382466755253,1.87509048762615,1.72129168670867,1.72030052876653,1.76126919059639,1.65954880173633,1.70352546226684,1.64867248513811,1.68937668955306,1.6541592225373,1.76930248096447,1.79671204459696,1.74283757184249,1.7321673208315,1.65161968549535,1.82746879567449,1.81325932231958,1.98373816167305,1.64854427314316,1.92428244504117,1.92995426874757,1.70304691066462,1.90814332462502,1.89291420643801,2.02282534293963,1.64362986176302,1.86509872707284,1.95164399866934,1.86858837856534,1.98914622383585,1.85087864238604,1.91979744021302,1.71109617396324,1.59882291593935,1.90425062008743,1.99588477352742,1.68011636512498,1.93080211694453,1.69058673232933,1.76919092203078,1.66499322708659,2.19661869644035,1.61055824772814,1.86099174704509,1.95042157134505,1.84466779551377,1.78461434551941,1.9786551584608,1.973660392622,2.04254644991286
"20",2,2.04822698149509,1.89651299922878,1.96347999776229,1.99537742016421,1.7858144254106,1.8650504888432,1.84914701199767,1.80130656000125,2.01648147173862,1.88070813269836,1.79817670067722,1.91669833087332,1.97347187999994,2.04927664329779,1.94931199046868,1.81573800778721,1.91381465428353,1.86507337657333,1.81008285196194,2.11085547342269,1.91500386687677,1.63654460370799,1.79060495497683,1.98850685885969,2.05267017160863,2.19088951728157,1.89628549656143,1.82554529871327,1.92697670765316,1.83839099554491,1.87211656043322,2.12739712204272,1.9292071413431,1.66680035336161,1.96314852806098,1.97665597639713,1.84028110810599,1.95441701889645,2.05129001652565,1.79150420654668,1.82993653482722,1.80732468930933,1.81083280056631,1.91813780829355,1.78443948975431,1.8002155024495,1.9134405513424,1.74866362410215,1.87470727338857,1.6660203594283,2.0041482667625,1.89399080252073,1.79519994162894,1.8691511837839,1.82194199526365,1.87570912122606,1.80700359242423,1.79855437949701,1.8324222861951,1.86122665428781,1.78773245288223,1.80536187553323,1.88883073021012,1.74487990416813,1.90820981025916,1.96737927817438,2.02687876592247,1.91698632361786,1.8371129651559,2.05510887676765,2.00893069701052,1.8954347210992,2.10387407202968,1.80223513522899,2.20009960368449,1.73349205914694,1.89783173385686,2.07170820774621,1.9924739146522,1.89038144149378,1.97487875587674,1.97758526862229,1.6121755381762,1.86893092728792,2.17445910574638,2.13619260744004,1.68143102487096,1.7105018339365,2.01325481389633,1.88256912531145,1.71763760173517,1.82982725758781,2.04850982825599,2.17293242863201,1.95287167964085,1.85317994313914,1.87481470706151,2.02790186576468,2.08084803085495,2.15064537488276


==> Experiments/Simulations/Baseline/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 3 
Starting iteration 6 
Starting iteration 5 
Starting iteration 7 
Starting iteration 4 
Completed iteration 2 
Starting iteration 8 
Completed iteration 5 
Starting iteration 9 
Completed iteration 7 
Starting iteration 10 
Completed iteration 3 
Starting iteration 11 
Completed iteration 1 
Starting iteration 12 
Completed iteration 6 
Starting iteration 13 
Completed iteration 4 
Starting iteration 14 
Completed iteration 8 
Starting iteration 15 
Completed iteration 10 
Starting iteration 16 
Completed iteration 11 
Starting iteration 17 
Completed iteration 9 
Starting iteration 18 
Completed iteration 12 
Starting iteration 19 
Completed iteration 14 
Completed iteration 13 
Starting iteration 20 
Starting iteration 21 
Completed iteration 15 
Starting iteration 22 
Completed iteration 16 
Starting iteration 23 
Completed iteration 17 
Starting iteration 24 
Completed iteration 18 
Starting iteration 25 
Completed iteration 21 
Completed iteration 20 
Starting iteration 26 
Starting iteration 27 
Completed iteration 19 
Starting iteration 28 
Completed iteration 22 
Starting iteration 29 
Completed iteration 23 
Starting iteration 30 
Completed iteration 24 
Starting iteration 31 
Completed iteration 27 
Starting iteration 32 
Completed iteration 26 
Starting iteration 33 
Completed iteration 25 
Starting iteration 34 
Completed iteration 28 
Starting iteration 35 
Completed iteration 29 
Starting iteration 36 
Completed iteration 30 
Starting iteration 37 
Completed iteration 31 
Starting iteration 38 
Completed iteration 32 
Starting iteration 39 
Completed iteration 33 
Starting iteration 40 
Completed iteration 35 
Starting iteration 41 
Completed iteration 34 
Starting iteration 42 
Completed iteration 36 
Starting iteration 43 
Completed iteration 38 
Starting iteration 44 
Completed iteration 37 
Completed iteration 39 
Starting iteration 45 
Starting iteration 46 
Completed iteration 40 
Starting iteration 47 
Completed iteration 42 
Starting iteration 48 
Completed iteration 41 
Starting iteration 49 
Completed iteration 43 
Starting iteration 50 
Completed iteration 44 
Starting iteration 51 
Completed iteration 45 
Starting iteration 52 
Completed iteration 47 
Starting iteration 53 
Completed iteration 48 
Starting iteration 54 
Completed iteration 46 
Starting iteration 55 
Completed iteration 49 
Starting iteration 56 
Completed iteration 50 
Starting iteration 57 
Completed iteration 52 
Starting iteration 58 
Completed iteration 51 
Starting iteration 59 
Completed iteration 55 
Starting iteration 60 
Completed iteration 53 
Starting iteration 61 
Completed iteration 54 
Starting iteration 62 
Completed iteration 56 
Starting iteration 63 
Completed iteration 57 
Starting iteration 64 
Completed iteration 58 
Starting iteration 65 
Completed iteration 59 
Completed iteration 61 
Starting iteration 66 
Starting iteration 67 
Completed iteration 60 
Starting iteration 68 
Completed iteration 62 
Starting iteration 69 
Completed iteration 63 
Starting iteration 70 
Completed iteration 64 
Starting iteration 71 
Completed iteration 65 
Starting iteration 72 
Completed iteration 67 
Starting iteration 73 
Completed iteration 66 
Starting iteration 74 
Completed iteration 68 
Starting iteration 75 
Completed iteration 69 
Starting iteration 76 
Completed iteration 70 
Starting iteration 77 
Completed iteration 71 
Starting iteration 78 
Completed iteration 73 
Starting iteration 79 
Completed iteration 72 
Starting iteration 80 
Completed iteration 74 
Starting iteration 81 
Completed iteration 75 
Starting iteration 82 
Completed iteration 76 
Starting iteration 83 
Completed iteration 77 
Starting iteration 84 
Completed iteration 78 
Starting iteration 85 
Completed iteration 79 
Starting iteration 86 
Completed iteration 80 
Starting iteration 87 
Completed iteration 81 
Starting iteration 88 
Completed iteration 82 
Starting iteration 89 
Completed iteration 83 
Starting iteration 90 
Completed iteration 84 
Starting iteration 91 
Completed iteration 85 
Starting iteration 92 
Completed iteration 87 
Starting iteration 93 
Completed iteration 86 
Starting iteration 94 
Completed iteration 88 
Starting iteration 95 
Completed iteration 89 
Starting iteration 96 
Completed iteration 90 
Starting iteration 97 
Completed iteration 91 
Starting iteration 98 
Completed iteration 92 
Starting iteration 99 
Completed iteration 93 
Starting iteration 100 
Completed iteration 94 
Completed iteration 96 
Completed iteration 95 
Completed iteration 97 
Completed iteration 98 
Completed iteration 99 
Completed iteration 100 


==> Experiments/Simulations/Baseline/nonprivate.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101"
"1",0.1,0.150772020129776,-0.116501833424807,0.0190434567806619,0.148569342348421,0.145019779564411,0.0510254566715676,0.0827929399382896,0.202163516202553,0.0851731594558553,0.397639597880305,0.105288206044774,0.00558947042694841,0.137908943908222,-0.038632362034739,0.0850332573868068,0.147182866192033,-0.0796567008614595,-0.0201376359537419,0.0361479186280851,0.0865129113818351,0.192106794124383,0.141227841809243,-0.0495777072762651,0.180515277415918,0.0644825121155165,-0.016138427179823,0.0164500427301246,0.291742661461866,0.168478712159,0.233788788865734,0.281387859383569,0.118523299394914,0.0367471113017497,0.0193480721294145,0.173176902390773,0.495971851956605,0.0423424411062119,0.211111400093781,0.0751839262656211,-0.0326644044572807,0.178349122606089,0.383185380163459,0.035181955087873,0.226759923321882,0.218860897644378,0.29279653016969,0.00494724585480942,0.14839310211088,0.0570197874086682,0.203839087118134,-0.0462972789258064,0.144326830457521,0.12732942224199,-0.0238515792363071,-0.00230427447196765,-0.0235123571014697,0.0602860157890193,0.000863047469925971,-0.084352397585975,0.252313995836737,0.137251237313049,0.0236790331313365,0.0239542388443403,0.206367310019778,0.251483723316017,-0.113625704356743,0.168209940613084,0.0633979856329337,0.0459211043794056,0.165244693410322,0.142842002759705,0.0873307766741253,-0.0458156179294904,-0.0398850454242697,0.244101206677424,0.000675546616346432,0.162328706910961,0.0494588638605073,0.17581410900792,0.141994923194195,0.250993141870922,-0.0327604329937837,0.0290992944366515,0.0216587995050791,0.171304025438519,0.119780726505365,-0.00159015261678657,0.141235103648548,0.0803242556695368,0.129736445371317,0.0687222141316114,0.0968380699100878,0.0096524181051327,0.265472985194293,0.0730463876337341,0.264834135119567,0.065074049741607,0.192657315607683,0.209864958108818,0.354598199443952
"2",0.2,0.277000321660485,0.0961678051725197,0.0292347758922623,0.44048219954263,0.266873485783578,0.152974440018995,0.22581871605344,0.274939731915513,0.286387816532416,0.209899775517842,0.270281482794072,0.0207230933716266,0.470824549749,0.144503902909787,0.210591161776072,0.106294495137035,0.256370054986652,0.231563526552755,0.245009835078512,0.0918762230213604,0.0883286649367712,0.143122338900433,0.186479276269561,0.181645148504567,0.33553849277893,0.314765046764628,0.102596488932511,0.138381185246274,0.221847874493888,0.339044116272972,0.129211527476509,0.33755689516891,0.137488383444754,0.155910817028915,0.254671062948968,0.501011352440277,0.340344071523243,0.169796505216936,0.333554375669978,0.0908237342925584,0.00531278917950846,0.345581722572119,0.323700915346517,0.207442809969547,0.346597188726738,0.092996667934925,0.419987246434938,0.201737704696678,0.194499676768904,0.248389669228966,0.137834496769069,0.098368100494097,0.183918368043363,0.0732858082590647,0.0386451504574499,0.0751948486155157,0.139492238586772,0.153323543522655,0.00054499367344426,0.390159719943139,0.0856320383991405,0.167558765305067,0.209474348743546,0.345504082911396,0.336778075119247,0.133302458104877,-0.108750019412121,0.236444238205791,0.203819746746401,0.122461820142801,0.337902970888601,0.131914436224618,0.100951814076975,0.0402526091823566,0.236170098301875,0.27555639206071,0.123086158181777,0.159063092480074,0.330906183622715,0.176807073045789,0.0480684577767658,0.253435848471782,0.124730598426728,0.198500912932629,0.321435633650029,0.227984263953448,0.112183818714373,0.218820477344149,0.111551064652349,0.21957271251402,0.105584290697193,0.218271096242573,0.0791946639491655,0.448661104099551,0.320711976696011,0.176473908909257,0.193801852361673,0.278882900715468,0.293467102287764,0.497040740883609
"3",0.3,0.169787663469124,0.257335686588464,0.242573207098048,0.261773835826526,0.454871565486129,0.551142814853929,0.384070024163536,0.667080508618126,0.175894312317263,0.283940155717871,0.26776395257213,0.457374277101629,0.327524251643592,0.397856396729905,0.276324095335628,0.269344275804365,0.210121075406476,0.190012749629521,0.38365097832918,0.198864357202767,0.156872072910567,0.29174794771113,0.314010392042929,0.286180931841593,0.467387208776859,0.328372893061802,0.224492496545506,0.357420354033799,0.24303007170602,0.356893286262981,0.41447731298463,0.243580957992627,0.261398112273608,0.240527235614534,0.375697020013721,0.212357612774232,0.515479414067379,0.375360045258664,0.202815766297949,0.470437681016157,0.162422674813206,0.328948830496425,0.504762838845035,0.271814181374501,0.487087931612225,0.405333022413454,0.228428931618471,0.311917345050986,0.193743652777328,0.417930377239129,0.254351569579793,0.175147718509055,0.311557726025794,0.108629127129324,0.10344335123629,0.231963999155243,0.314250936846952,0.344701153777267,0.124824964893515,0.215661189155655,0.541042429079057,0.177832347748966,0.326372820855213,0.499808284023807,0.407889609896043,-0.0105296022920109,0.313389571909911,0.176418045499651,0.29059961857296,0.203157557949514,0.392058989966725,0.198117227719628,0.260171233948293,0.181924708318779,0.393670889215318,0.28443748588695,0.232908683993071,0.207057094631782,0.368508155871657,0.345807259182451,0.337212902286447,0.127173727597176,0.29152718689288,0.334289366195946,0.374907140077726,0.424308998680451,0.331830241206988,0.163712955450736,0.311609651460174,0.148606444799393,0.157457054016061,0.240126070293034,0.594603361373878,0.183041749133338,0.428972065214414,0.2214394786369,0.291869884466674,0.407015348336579,0.356509268404489,0.607464853567647
"4",0.4,0.565407215390938,0.252330220450865,0.573480600849447,0.441084176025696,0.415721454969167,0.454692170526062,0.455969260194433,0.619562932496851,0.476815432402345,0.401310091167313,0.365674885977829,0.669784695686023,0.265068188658318,0.354784439764723,0.424258434603871,0.368252336469571,0.301207949783565,0.309061290028373,0.424469739211746,0.255331575167805,0.294975452178962,0.493939861469612,0.515169315523144,0.397068631570852,0.412446809218878,0.634908922098865,0.297116017942108,0.478633248365619,0.383788785760943,0.466316209457391,0.296454624528836,0.360708163545895,0.480245081674454,0.318439743511846,0.35020990355654,0.343157201694865,0.489402389575782,0.498522766350269,0.196329927735368,0.319105592609193,0.549716927879461,0.578924774156968,0.556055509824809,0.564970461703088,0.317374606660164,0.54217525733217,0.361413140128989,0.398067672494073,0.261751819119536,0.469320861221491,0.379418736585944,0.375259688596669,0.305470589538894,0.210373391573459,0.26766326851831,0.384490069218209,0.34333471176079,0.361699744770194,0.173175979683184,0.275018072568055,0.591591767300972,0.45852646438079,0.319037383869992,0.560733712813394,0.430765106736744,0.00893203230461713,0.398404552521126,0.390865303088819,0.2827980805477,0.534505425737909,0.343659243576064,0.449357851811813,0.356704141325203,0.28450844102596,0.302842659412999,0.39784551573015,0.526507338121525,0.331894235855997,0.43629809558847,0.385805208775456,0.211777887669626,0.424786001000374,0.366252962016836,0.448221657862665,0.435544476821838,0.416651266398698,0.498354255531581,0.325357399718562,0.468171708840184,0.264694828822818,0.307307638600213,0.488335398508941,0.377845615658976,0.68351505680985,0.411120487265609,0.434913819752078,0.36050303616382,0.561480112688357,0.421313734167466,0.761226336842882
"5",0.5,0.619138459337481,0.402779246179642,0.544541079835164,0.489979821793993,0.487888258274782,0.36051280491253,0.627034173332285,0.448621677441271,0.459769415621162,0.475679255134185,0.710475805109482,0.554983583301858,0.45672794595793,0.780815854647981,0.476281015042113,0.542599021563326,0.389434309875052,0.390928071284581,0.373530407590399,0.564133434960142,0.405486576651467,0.593948647194549,0.453471965806324,0.653274615236718,0.705840804191189,0.522051791221086,0.527316773414746,0.413626001799076,0.471508650230798,0.494213948288376,0.488495710587521,0.406781555121241,0.480253318919438,0.491953425314477,0.462844690025215,0.512453333720466,0.678190144037012,0.600394391576636,0.402813328072992,0.398493333931653,0.6646329036439,0.682884343173112,0.594988318900171,0.704372703155694,0.390987312492105,0.337528215783654,0.615995456295257,0.37464642528341,0.520991501926766,0.465525296109871,0.540219032439876,0.405725817630795,0.461581648506622,0.387969358200619,0.35737715871395,0.518361994068643,0.393336911299035,0.489774914195853,0.268112654083485,0.363612633901467,0.664242977153821,0.36134283645245,0.59723212757027,0.809775687188443,0.512652502194375,0.198857098936633,0.369696027134015,0.476331164117413,0.609562437586984,0.439746425474383,0.557535876252923,0.507122386342238,0.412214555735667,0.442429452086679,0.611680446655882,0.425017026837215,0.349954242035854,0.536474818652351,0.47918901342283,0.318968842856877,0.559246025572682,0.568015916894458,0.541079345385131,0.471894190572145,0.571915395347264,0.575688073716972,0.518323452494933,0.455957342735361,0.607489176908524,0.514017729183487,0.430686394132432,0.618764296882163,0.587090957170898,0.822720802074005,0.490483772214544,0.440322280180448,0.543253584609296,0.590702848979498,0.508985139657095,0.924215375613047
"6",0.6,0.56718258551089,0.453154904089566,0.6522990492138,0.509565630539103,0.526252176540694,0.732855958757525,1.0223422496451,0.73821773739107,0.455126475435251,0.830627502077921,0.575256989501814,0.720996971168302,0.480736146921649,0.794425476093618,0.646613103554404,0.506743626924487,0.500636215235424,0.509269716545666,0.672471420695887,0.462800215142422,0.470337540959234,0.522898337045571,0.791147925767167,0.623932900940042,0.758905699989109,0.754363430606258,0.47199507442167,0.708903072618015,0.649615968196079,0.63675654595158,0.511984513509609,0.608211117171474,0.554330376155682,0.551341074737045,0.567744286422483,0.708807661466603,0.553705898573733,0.53552029900052,0.473235834033071,0.715338450572977,0.729362071195892,0.752611287920439,0.754400463663855,0.429364424997113,0.659707846342477,0.488401007757566,0.706204539761245,0.67203581100404,0.507066036968531,0.461887824772348,0.672364221466127,0.616607383824414,0.563634825377429,0.442335886312307,0.496523228579052,0.627653426917098,0.543255509073064,0.728282568788499,0.372476967256881,0.759107368521813,0.424477286983678,0.453560158383547,0.702243186101279,0.947409303131113,0.603302522664849,0.524731614668084,0.328152254578435,0.474828163082707,0.632813577532102,0.504987397911141,0.700792760862105,0.548827479919331,0.530134513767925,0.59337634080113,0.513826738841906,0.577805654261103,0.499186732753331,0.736545474727986,0.677995735725803,0.680723727861276,0.478429356837651,0.725484229414338,0.59876844440227,0.586143908576645,0.688851047167018,0.745227307487697,0.617261843363029,0.686431866810028,0.605016999717931,0.751925199993365,0.516416219489913,0.643871050094144,0.715542494670708,0.909292293310694,0.645706240901196,0.591865030205262,0.728774955403871,0.675849077845556,0.573382867029676,1.02161094336613
"7",0.7,0.626350554558379,0.757980221008557,0.62633893561712,0.653396418214235,0.812579627269598,0.752936922163315,0.855499571941616,0.630877732813619,0.554696044336705,0.829012021735318,0.993559160056913,0.872342785404644,0.652419914548128,0.776838001351037,0.690997551539062,0.659422027127106,0.59644884983983,0.647371134112592,0.632875513578425,0.737935089972748,0.607962385338036,0.563475859294914,0.861472090318181,0.787863933919218,0.831705764403943,0.496933386256205,0.6021285566836,0.783675425691449,0.774204438548648,0.693535715550202,0.610623803652713,0.707392883383124,0.698280253885252,0.762089282894051,0.713464558300994,0.682402795747528,0.630107807001974,0.764998560525602,0.658182959332162,0.517311193237301,0.848885075740584,0.785085382731983,0.832224117306409,0.823356386018901,0.495093111571115,0.793862421769432,0.547211054031494,0.698627731890534,0.702056083267701,0.51366295981609,0.758181324443626,0.745898941841006,0.669770606112602,0.566427091395103,0.612054320311158,0.686461452265001,0.716480768292064,0.448852894777377,0.768383811515696,0.777693327071765,0.612615300889276,0.565147913901667,0.781840213206363,1.05589736129396,0.77610512794249,0.610702319156307,0.487064801158078,0.628169558510886,0.706595374454334,0.608331751808055,0.833848486805909,0.651601028684554,0.602764155382464,0.678733797892627,0.661277331083875,0.725802902537514,0.592587696575644,0.811832297587584,0.867838344299946,0.807484814634755,0.662790222445579,0.897981137830504,0.765212429112121,0.686628339191453,0.721818158713286,0.855257676641677,0.769128663733218,0.605305286736002,0.663358063202648,0.831745012332053,0.582475893387658,0.722982001027025,0.80084927211328,0.744477634163286,1.151639447605,0.634008044105478,0.873944473311946,0.76604966698631,0.674632086715834,1.17182572544894
"8",0.8,0.736706567925981,0.693182035530325,0.990082306534273,0.91187040419663,0.792638320889128,0.799107100551633,0.982746475227722,1.02035180022763,0.751713905359589,0.711578958879663,0.972015984538569,0.653897505048885,0.827212132698911,0.888135054660284,0.722984642831433,0.831944986894353,0.932083233931573,0.793008221171091,0.651999230293667,0.844188882590333,0.797756025005569,0.672875367306939,0.884390377175313,0.862995936423287,0.897429163354261,0.649023878113873,0.642991286048653,0.956464758492724,0.949839256977878,0.729833008641238,0.751824916113339,0.615822522594239,0.725143183933132,0.812626053428004,0.778107944544896,0.823501079795608,0.767306482161962,0.941909057607522,0.666279075890243,0.758083231026383,0.992839757383232,0.871189487566988,0.875734398398158,0.605301475262236,0.882099394095513,0.649550975385126,0.792678820527233,0.768829134770675,0.778387490523436,0.602355972138864,0.853783870730769,0.857431669920449,0.727342928732379,0.836291060270043,0.631813065335423,0.774301049282791,0.706807952296877,0.646258780332045,0.848380514573906,0.843698612440679,0.645252018667114,0.635110791765478,0.833602132829615,0.887452336521906,1.03207639007705,0.647777781683593,0.74368066451536,0.798120171873677,0.767822954397662,0.658981397923973,0.930701538986197,0.721768745305035,0.801429997583018,0.704347668847755,0.659202991464753,0.793037552734278,0.75829785470219,0.911017773359057,0.975354516645976,0.908588070958238,0.762945326500458,0.926088391284671,0.947403323660801,0.661013070922318,0.868859301240351,0.901759658678205,0.826259426084811,0.665894233215221,0.737596027265426,0.650876142542135,0.996555927857576,0.880799731206696,0.871829053813222,1.12069056672147,0.92300838277439,0.978202580231724,0.806903020449362,0.721704719510885,1.18222609983482,0.744461867249186
"9",0.9,0.900944575989795,1.12224926861243,0.774316668042203,0.822078479047647,0.929380674678439,0.898689612776518,0.900652731782403,1.08268522732032,0.693158783289647,0.872386260555179,0.966129136582589,0.911678698555647,1.09052032334181,0.874620215331675,0.836432796382978,0.892692657397468,0.916530711062567,0.828128429535806,0.983761699875456,0.773523003680033,0.839813323822107,0.748409985157222,0.966329383840019,0.869000667518257,0.924528870884799,0.798787760688463,0.766534411728454,1.06962518736084,1.12070672783979,0.847236076583811,0.825952755543634,0.925761999609899,0.702819497891672,0.85308779766844,0.963203354692068,0.962605929026119,1.00396845416221,0.889370118216613,0.84961560536472,1.08994659790886,0.823396177495578,0.955367624565716,0.973059281595506,0.588984840079213,0.88947172940675,0.942290066612689,0.793207901870494,0.864524939392633,0.812547420899922,0.674387563231452,0.938557176118531,0.822675639195132,0.925554559930097,0.762745412682086,0.690234604554556,0.857214154284226,0.869220343551444,0.991565464252029,0.827997559948674,0.818471092748628,0.823939279654663,0.943218999942859,1.01865348500845,1.3725798230663,0.729705874595845,0.958785201956189,0.851658496873849,0.877543328219689,0.956003227836251,0.792386356315291,0.927171176470051,0.797330826354167,0.823262571799119,0.8165457954905,0.91423220175636,0.872813294568143,0.872781156939721,0.948415728998577,0.959694200321435,0.992088309857291,0.86917124089103,1.03356421241604,0.770637750175547,1.07235607611214,0.973890969113284,0.955703732413519,0.916159210992611,0.821311697685748,0.833961824160464,1.16681487246308,0.741112643405183,0.909944159825838,1.0713322697484,1.18064196778473,0.761983290080722,1.08009345417059,1.04555520314184,0.950861188732863,0.916394979763126,1.28833159951828
"10",1,1.13010307357916,1.10508965307752,1.01175422012261,1.03262383369798,1.10568046884377,1.04856733961978,1.04800036325086,0.937796952039648,1.00133304731577,0.815156567928633,1.0085115436457,1.15192973198114,1.10425252294867,1.18347382879707,0.87769640852002,1.02676629973519,0.913460616453392,1.02048289554306,1.02633842604581,0.922670179398191,0.919207272393627,1.01628124076372,0.864397439407005,1.1137202591307,0.804868688556593,1.08734168989322,0.841019841657496,1.03169608052691,1.26383063694528,0.912565039764285,0.882880921505449,0.820231969898984,1.03210630722767,0.956765139583232,1.01736197830507,1.04332441847874,0.962358485017846,1.09130653779742,0.891491667093182,0.975648047777432,1.16661966324056,1.02213561357309,1.0807565553502,0.763815004198509,0.926827373896657,1.13809872195534,0.912345402002949,0.945597175173331,0.942562742100617,0.811414655295094,1.08815067943557,0.855031261419207,0.914650607369842,0.973001395544036,1.03737178476812,0.891736486979362,1.02364521251586,1.00923076598602,0.868410723845841,0.934951187649541,0.931119014942564,1.08032649602348,1.06748849514575,0.978447922105368,0.906106902597767,1.13078868720454,1.27811226126762,0.964562935152636,0.992007646490013,1.04380653163753,0.930058484962226,1.04859803813464,0.939839052419011,1.04486221857882,1.05753419667411,0.978115152291708,0.919142574874629,1.00289830164016,1.09315292534221,1.10511101944284,1.05308412688265,0.979921064845019,1.22477519209979,0.869618276790983,1.00091881326421,1.01547061778415,1.04469929133218,0.871429696704354,0.91891271043349,1.09349100721544,0.813293493729163,0.968069639172455,1.06608045362785,1.25762379451697,1.05989454405631,0.840081889496012,1.1304445551121,0.946915744890782,1.36041257709333,0.979032320155387
"11",1.1,1.2419881606346,1.17619099624805,1.20908267824605,1.13597928873956,1.09747597151226,1.17621941399179,1.03390342890695,1.05300879049996,1.08547452782471,0.837611620896293,1.15196821523784,1.29092167727191,1.23120571793874,1.09363763473572,1.07023689339066,1.04720112805707,1.11092798935147,1.0912954043154,1.22799061654292,0.983878655956149,1.0186528347895,0.842995645121134,1.20608902674889,1.19159579131982,1.25313300618234,1.02623314657555,1.14457585540001,0.875851337377191,1.40670579663309,1.02175987421712,1.05892686758422,0.984491603616103,0.916751158630644,1.20064624383088,1.27127751648579,1.13196442992617,1.18950652612813,1.02876767083965,1.27425317554132,1.03054575363376,1.15360100505728,1.05712420606482,1.14764305149209,0.900103938019753,1.15317080540171,0.90130962192608,0.982430833142472,1.06371590766766,1.19241612685071,0.842172548425154,1.0873713573921,0.991363686388603,1.05791218477419,1.04542597481355,0.931957042023169,1.03890515192848,0.989606193930238,1.12792989564923,1.07728692912382,0.966391762171243,0.988166050465752,1.1809018650721,1.17288913448981,1.42410347799012,0.976284127179774,0.946691819849367,1.12361586432404,1.00286076646895,1.18213015846586,1.11525781099906,1.16010764670457,1.10515664403962,1.18313014981622,1.14795755255235,0.964374997525475,0.979517551394806,0.939648197232088,1.2009685780835,1.09679048511664,1.11135559170916,1.03354777401386,1.32128603986932,1.27135330013507,0.966593966990909,1.12945882650257,1.08120697881705,1.12986484303088,1.03504763914717,1.22644632867489,1.09600016884159,0.900649752246641,1.16793090639929,1.05663613752839,1.34390084459041,0.949707422043576,1.07786778114369,1.29511038793317,1.13802241525855,0.995291857778372,1.57727939477804
"12",1.2,1.20109566976429,1.18283164007866,1.18486505045717,1.08443432290639,1.26162031813628,1.22884615872329,1.32575986718415,1.1229346264277,1.24428519622819,1.13537079205933,1.33187397784304,1.24069836015552,0.948081676562906,1.2918281772895,1.23650059079213,1.15597142035529,1.14862143912957,1.25067636004086,1.32470490799619,1.11058473469755,1.1965329153571,0.980508574029765,1.35528764899724,1.23112723812898,1.04020248707538,1.22281626445588,1.01992326291372,1.26499022072635,1.45637261441894,1.1777992699582,1.11534289237939,1.08714251001109,1.36524285814444,1.30866487631122,1.0571405116156,1.16563544089591,1.32551322948,1.21868053654172,1.17717902217425,1.08986365265912,1.05460467754443,1.2875308418187,1.28702772441579,0.944630729109183,1.26958488981665,1.04983549135394,1.13161820199046,1.14521705861304,1.02392783791844,1.29150063291848,1.031656616273,1.16282592166996,1.1264033803556,1.1012395713502,1.12937126598546,1.00579071301198,1.25085718357658,1.3741520123292,1.16936936503096,1.15716105569053,1.15948826553736,1.258689020684,1.33336708037217,1.6315559050057,1.10721899762661,1.09597905525375,1.12424415623455,1.26828971578868,1.37777484770454,1.12449168215079,1.10461980786142,1.15085053331185,1.32851118045877,1.12598321478745,1.15461809170197,1.07515730186709,1.13908740319789,1.18999584779241,1.31231749907091,1.2020150366392,1.36705946500334,1.51947381689682,1.18248788218674,1.16938296033253,1.2859052751796,1.17980320582128,1.15960703900111,1.18961490738422,1.1682231726315,1.46113588091717,1.11251217299354,1.14747198317532,1.16933088887884,1.36106932037736,1.21930771013775,1.45515043357307,1.11673718747324,1.31225372202109,1.17905667383832,1.63806292034773
"13",1.3,1.28358988900732,1.1307514975901,1.17828723666339,1.53099658909961,1.32936915937747,1.15426562239715,1.31751805292791,1.38643295282616,1.38908998192275,1.42527521848954,1.34627675198979,1.36046506967162,1.50465252653512,1.16718651484832,1.3180681681169,1.0859740407082,1.29188799838131,1.27788927723883,1.27359129710215,1.25366688469642,1.34412286250074,1.28826347903056,1.25450822387443,1.36489476003546,1.403890442446,1.07199451202414,1.24280836497877,1.24120335322177,1.52588967899491,1.26738707549191,1.26096091193757,1.07373951641993,1.18989504657351,1.36732570962762,1.3836977178142,1.37129627033134,1.3252278263986,1.31323421225486,1.27779970756272,1.36620637805597,1.23726893711305,1.22008234732887,1.43061385251758,1.19553140131506,1.41133960991061,1.1546518777094,1.21673377719204,1.36799689733798,1.33086632859889,1.16239786130472,1.33252586630708,1.3159330245064,1.19288451876822,1.29837089652883,1.26124615983665,1.11413754550168,1.3141658212781,1.4549177875903,1.19639454997997,1.24908150342163,1.03472180458634,1.42203137589542,1.16121939403861,1.6400468757304,1.26152863224047,1.25977313847982,1.13053719714341,1.32372922938109,1.04024495445796,1.23599926871952,1.33571554172753,1.27782188037526,1.4942053411473,1.26230048085073,1.33173985342067,1.32547392898339,1.36556458902539,1.23484632266678,1.49241807925846,1.43489861765183,1.30193312207021,1.38489590931403,1.4545056433606,1.17876282224087,1.22167936067465,1.23884761448541,1.38143995159798,1.23803186446195,1.27419502539838,1.56746406607413,1.11802934119667,1.40162554337583,1.23950583523477,1.50955908724818,1.21320404052907,1.37871960151126,1.34169423161033,1.44840273221526,1.33233708484256,1.65699636253063
"14",1.4,1.5353492280265,1.37755501135923,1.29539049366429,1.39320760314002,1.50747042487805,1.2363652858287,1.45764246708193,1.4379030399143,1.35956802427112,1.71863339095223,1.50712437600499,1.40375523708386,1.38925181164445,1.57388605318556,1.36919809773629,1.39549462302525,1.38473857101968,1.37746021159831,1.46094521075033,1.33100584369417,1.45256924862851,1.28820839199848,1.62185396442437,1.40956845427874,1.41820996742472,1.30793313543266,1.2438284869089,1.56378531186246,1.49455095442802,1.31611575835579,1.56017659916324,1.51599964087022,1.40773451267741,1.32236028031104,1.47305254644638,1.43989316130251,1.38887310281222,1.29438850393897,1.3815539359911,1.46094330451117,1.46114669958277,1.21502256425014,1.48085919652682,1.4775792869509,1.52299147866838,1.27870936582694,1.43475249477908,1.29618500982553,1.47292841234871,1.29648836144792,1.24998920508107,1.4334791899959,1.3904761367434,1.31839926243963,1.390254124549,1.24837616643287,1.32273759631595,1.19417362641123,1.48408507256747,1.31831774633812,1.31374692706576,1.15097169188282,1.39552268259386,1.50359444497379,1.32795286535594,1.3067141246213,1.37301678931335,1.30863444172912,1.34818862816876,1.36331222535812,1.40175107200441,1.37164395537776,1.64620087828431,1.33598649431706,1.44009489994471,1.48462699720295,1.43241558589327,1.52143402859954,1.52665896576958,1.5729883226674,1.36038003492056,1.50937776760932,1.46636882209487,1.40091655682194,1.47197180254925,1.49384506660211,1.25881309335323,1.44048153512184,1.30696053153364,1.79669715940857,1.25969206185141,1.41165271264179,1.38640939826511,1.63646783401322,1.37562626435542,1.37436590942637,1.46879932631343,1.60487621680863,1.47165833617069,1.40401748345026
"15",1.5,1.53742035039902,1.61631066939594,1.52055476965834,1.60627790851104,1.60626963055379,1.48072781492972,1.54091336023954,1.58187968552378,1.58005042654424,1.80592464280174,1.43925163815436,1.5051000530318,1.39346190315012,1.39687638000223,1.40144919565733,1.48192407453047,1.47692318856217,1.49106323914663,1.60450261792164,1.46316949761581,1.44573122790967,1.67331547190814,1.54821909508256,1.53672209383991,1.60575786739127,1.27754977632949,1.53922050384419,1.30667361859924,1.67086492788123,1.63079118678463,1.39658420167531,1.51896697441033,1.52430452634438,1.39018412833717,1.54412900915158,1.47969203416342,1.51661635852812,1.48809234549288,1.32947605630175,1.46886243428829,1.53713953048002,1.3082140382086,1.44956351100462,1.49503485899607,1.46554486894457,1.55774155717883,1.46208149984915,1.43329140410348,1.44161130162136,1.41730924482581,1.44352090803256,1.52975063530336,1.41750088182295,1.49638916009298,1.49529271768307,1.51929722509357,1.44524533035014,1.33536791065257,1.4267983730962,1.36384870719804,1.50063490391053,1.47475638594687,1.40708410997777,1.64536355997605,1.4727285657509,1.41205203905963,1.44398966797636,1.50458455347931,1.40475455477691,1.5056887534756,1.55408507224506,1.43271683393237,1.58668768827021,1.41456734958933,1.68642039191508,1.40513629877957,1.59174694593437,1.47950872716462,1.50107727599592,1.61793923466198,1.71613109516707,1.49528507736806,1.43722688446192,1.40550000250398,1.55888872635576,1.59712711085391,1.52347737868222,1.63472486225389,1.36953450633551,1.79534060797105,1.37686059402602,1.42429968949461,1.64910516653058,1.50025780174511,1.58748169179041,1.59425392598982,1.47029374444992,1.6298913432468,1.55895542463186,1.64178942429568
"16",1.6,1.55842333928781,1.66863362259614,1.53363521171264,1.64680602680393,1.65192539953311,1.66098949613345,1.50734563922888,1.45934875400606,1.6144978226483,1.65769896193397,1.77703233656296,1.54496303669928,1.59851208275015,1.6382534895623,1.49191124049987,1.68073049318705,1.59401115964916,1.46371603146149,1.48055015652747,1.64362622224962,1.54591449679484,1.42566209727584,1.52770092489951,1.67735376661475,1.41677236558845,1.63896162224101,1.47315100501854,1.68323441862717,1.78102689297681,1.65993050441203,1.51753706998383,1.33921932041895,1.51951604889366,1.64518697881117,1.70612059462047,1.701622783624,1.70250732607107,1.6472879273079,1.45444845338568,1.52279048007171,1.75683263869567,1.5950028387323,1.6233461857513,1.51162885019432,1.57912357646392,1.56166989929357,1.50460052990903,1.60989281254629,1.54925128853943,1.55209490100898,1.53893716229482,1.52829241023478,1.52919621833839,1.62607811530778,1.60526681204225,1.5580853244735,1.55835372140709,1.40764545445248,1.51295496498506,1.58418781302367,1.55673849192699,1.55794908334571,1.56055001372366,1.74590253458354,1.580803254054,1.62316505831855,1.64738827270233,1.53502811030939,1.49840018298519,1.56270864043529,1.7409856000946,1.46830986123058,1.83415343231325,1.59495513488331,1.47247190093398,1.66864832496889,1.57246873272675,1.54812300405909,1.65626381106197,1.65857361762017,1.49186841437514,1.73854355399412,1.49067922113207,1.64880169293959,1.83234180481185,1.65858318067377,1.42141644260482,1.82452255128705,1.57662389812565,1.6605959157014,1.51436214857494,1.53274503043725,1.66407328987343,1.81069555239159,1.52281672225302,1.54045015453913,1.75616450905172,1.59352220071212,1.88203452186955,1.6141057103332
"17",1.7,1.74635651066101,1.70998299073015,1.50225213266779,1.75672693409301,1.61622997057876,1.68424422209304,1.58065743732947,1.77603606590947,1.61181774220676,1.71890454373994,1.68848858206897,1.72206421952896,1.65021207350674,1.56021777272664,1.82338458704924,1.6430519307929,1.75757300485277,1.65933615432279,1.64879788048399,1.57973150234194,1.71571290740962,1.63909468127217,1.74565247528072,1.75853443871998,1.75405936336942,1.56423069739829,1.78267121997808,1.68700098093881,1.78483867092852,1.58930813750896,1.60688155700001,1.7174976044624,1.57555446024311,1.85730965995458,1.82558455482157,1.69411865010444,1.82244152577785,1.62731217035354,1.61700538405146,1.63490297381738,1.83089149224675,1.63995633479165,1.63305817399587,1.76949069524984,1.5225701020837,1.7597661254062,1.69983707065295,1.69312302238731,1.61357486795945,1.56419880749258,1.61886177373244,1.68392369241036,1.6290013721592,1.57771698461247,1.61834182214724,1.47688320581333,1.52290661674608,1.70422921616576,1.66202982252521,1.6012075262516,1.59035419395633,1.54290277528074,1.5915451753098,1.82251755726629,1.59848584612627,1.70840665180631,1.71463617891084,1.80977409152839,1.56048351246259,1.69956052859121,1.74815751040371,1.91733395431435,1.69914774725131,1.66954592759276,1.69247828477057,1.54383347329286,1.77603671843016,1.85288209012121,1.75212813718176,1.63101509802099,1.63922951247813,1.84862307595769,1.55985363741328,1.75070674308748,1.73268097838919,1.94836819934117,1.60709926541572,1.54631518616948,1.64756874497114,1.56892948329323,1.76693772383124,1.64455762992143,2.04069741877496,1.60039345598461,1.71075079085759,1.61639884069145,1.846381438967,1.70335550378602,1.73941014409422,1.802314393228
"18",1.8,1.68625920943135,1.82317050306597,1.62934073384324,1.85813725858083,1.75652604894045,1.62575841144884,1.68522151888853,1.72464529622705,1.73273205441504,1.84750782325092,1.82325729176204,1.8650340966393,1.75663530103676,1.90743628005254,1.92555545125174,1.6929907232324,1.82618007361874,1.87693272716775,1.67134732740445,1.60995328701268,1.83557833693653,1.75985772307171,1.66212414633797,1.85948005479601,1.64390879823709,1.70228263052146,1.88161028216495,1.94701061949242,1.88663474880099,1.71000940998404,1.66123016567974,1.66254641518655,1.63888678399689,1.87636583269,2.01748614323541,1.72353170224767,1.91591030468719,1.90193152187337,1.89087624728791,1.86288664160341,1.70653146650462,1.83535307911639,1.57664097200803,1.95448750834888,1.75804055616514,1.74131158254546,1.73092109111135,1.75163440540106,1.74884442498423,1.62525065916967,1.81551482880417,1.78265866313272,1.68110484767274,1.69581217667253,1.58338167027965,1.70765777255867,1.76968433731579,1.71185575278876,1.54415825315778,1.66837065918395,1.64596640234631,1.72802411803436,1.72239008628038,1.77731997141982,1.66009353213232,1.79963448393924,1.90232159501029,1.84630729566374,1.71931915496313,1.86413218804158,1.80854081109779,1.99460866643195,1.7760832625373,1.98763553367752,1.79202641070604,1.57135894128752,1.87330230038025,2.00471562585449,1.88287233512838,1.79231124097162,1.86462809934934,1.74179928463118,1.56138920675021,1.87738137314252,1.84697647620449,1.90733448260883,1.66895571048947,1.96477124039524,1.63297484453098,1.85845045609654,1.71283323027813,1.68668882806946,2.12552765110016,1.81680778054811,1.71589693512853,1.84523269316015,1.78183501683499,1.95765176084735,1.9127324971125,1.85297278083412
"19",1.9,1.88548806343481,1.78612690799393,1.76414447138568,1.82758184880201,1.96025921071089,1.91831060725043,1.92415087199302,1.92258278043761,1.84422487649238,1.94206221307455,1.85036218130275,1.95965639428658,1.90781553958877,1.94549784043589,1.74652847080793,1.90770846198879,1.7878918263228,1.78026812579173,1.58850819164654,1.97619635826352,2.00515571291226,1.86877132853872,1.78720870648381,1.89536342277343,1.71809625639029,1.86501059526351,2.04995451507655,2.15404392891801,1.96034266992113,1.72617289101651,1.76809659968317,1.77139590393178,2.21557500892847,2.05367848098813,1.89607057229584,1.96572048556036,1.9710472605422,1.92684171856426,1.87467211110466,2.02457111571898,2.08268479511604,1.81551917278934,1.78234037682591,1.67538217065787,2.00058956541818,1.79912743174287,1.80689382576885,1.79680381994896,1.9052473255511,1.77611436091659,1.91523300292467,1.8851344402168,1.79758473860893,1.79612388459951,1.78240102644182,1.68633567920208,1.7091743985795,1.68683791926179,1.69371533002972,1.74782725782462,1.85058383006608,1.82658142413446,1.89705172886783,1.83668861702208,1.81299996085242,1.95067309204083,1.8808995214533,2.01311162445337,1.71267322060597,1.9587851109424,1.91465922681314,1.82445545747908,1.9671478734905,2.07192639009766,2.00654418048685,1.71799464055645,1.98384032146904,2.11127831522157,1.93002630023889,2.00739416151982,1.94361120199611,1.97401383414785,1.89252295215169,1.73390128432611,2.02599704493079,2.05170082967167,1.81068886397128,1.95242411451606,1.73458911017179,1.93367700068807,1.84317533206127,2.28740338878013,1.68696108594026,1.91054393580884,1.96665462488985,1.90054035275349,1.91292860686705,2.0134668443318,2.00619588131769,2.17055710824256
"20",2,2.1349509860314,1.93096713828466,1.97261060684798,2.00358510100047,1.92380094725216,1.91109759523671,1.90294384235812,1.85180665558,2.13562353296681,2.03862462455823,2.04678028005074,1.98759436991111,2.1460142564064,2.10564096734784,2.11828689627778,1.92577670210917,2.06311296070044,1.95183629900957,1.85165699377365,2.16337137877146,1.94176717155385,1.75267640656946,1.89782271465731,1.98082032428401,2.18980539936222,2.20521552345871,2.0297514791367,1.87792403840552,2.04183337344756,1.92133414928727,1.89171243050161,2.33618902670885,2.03468371917477,1.74732024972144,2.17430734665207,2.04889383719608,1.970763854187,2.00172619272686,2.11786364301239,2.05056975113171,1.94250653761979,2.007634601037,1.86412946433943,2.09123685653933,1.88676722288829,1.91293102940777,1.9330324040804,1.88327729353621,1.88169478251858,1.81369938597399,2.0990134957845,1.90486827826565,1.88793450079402,1.96181415921535,1.88359622914225,1.87334629809727,1.81316241227892,1.83314257333251,1.84133740731118,2.01945902515574,1.87114217885623,1.91056586067805,2.07531658854307,1.87456578106753,2.08194637545389,2.1614250978009,2.05680438448029,1.93554327177328,1.8659913669192,2.09472853316624,2.02285252173705,2.04779220941774,2.15090338574795,2.07263299533742,2.22071076071478,1.82920299379286,2.0318496553175,2.25483951840537,2.10963494983841,2.01290974553396,2.07997310005271,2.03759080678563,1.8241642659311,2.06309640266358,2.3228059185088,2.21380560394085,1.82836591031675,1.82547999525094,2.12463186172732,2.06481600327228,1.88652699702552,1.88669727899951,2.08462017870955,2.32287969875539,1.94091282917151,1.97186138894725,2.0213889500337,2.06482421204818,2.11717276574059,2.28196197419873


==> Experiments/Simulations/Baseline/private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101"
"1",0.1,0.206166370346845,-0.121844615517757,0.00257580298523205,0.144280354920721,0.135116782630125,0.178043226230465,0.118603418373764,0.159096242714075,0.021668679603465,0.279366133088694,0.131138662632183,0.0366018700088214,0.349946346021344,0.148275646957446,0.180304265440355,0.137809205479709,-0.0677159110729749,-0.0362446404137819,0.0477859271356549,0.0540771356132414,0.0660199845674948,0.0940163228772421,0.0174066617236187,0.158689774613374,0.0260660346665307,0.0523374619148982,-0.14913274312649,0.287648275267476,0.185549002630413,0.17478501669243,0.213270345172157,0.261346067615083,-0.213144176066703,-0.0981333240311112,0.296453739261993,0.346550917303671,0.00847424252621242,0.181770725152968,0.024826081060919,-0.0229796260642558,0.263311169664437,0.309965786244169,-0.0117014080665917,0.225901357672483,0.201161954148787,0.405727371486125,-0.0830314162741901,0.135990141174838,0.0580030595523264,0.221815390959435,-0.0536616012276516,0.156340353164655,0.184512222954598,-0.0161109969287877,-0.0193563193671792,-0.00173410716465955,0.0485839344456029,-0.0389320628156499,0.0688596752545607,0.252956107215846,0.0248318779689372,0.133985485214846,0.0023054344950675,0.15919087722928,0.0845900152013306,-0.13469211949556,0.216728642828199,0.087612265180363,0.0335523798712848,-0.0208087791458379,0.0413332381364805,0.22115220059445,0.0143359915440591,0.0979704332989553,0.368498924519951,-0.249517178966309,0.120023477605776,0.166442081502982,0.1119613562603,0.0974365370509485,0.178431590750488,-0.0324010104156709,0.0775825150641141,0.0530021139642237,-0.0482941185162259,0.108709691220188,-0.0894403827252712,0.265304730792699,-0.101463273781874,0.155343387446155,-0.177430189298234,0.118127943454223,0.0935870202203067,0.398630540324406,0.0402288033590695,0.179668268024078,0.100307419004022,0.132425507597825,-0.0211674619549115,0.328537914541744
"2",0.2,0.326263638281286,0.0784881110835225,0.0127545249293952,0.417378406584867,0.250218869610067,0.265016916586432,0.256045764552149,0.226627358103646,0.204653572755519,0.118338363088447,0.28619939927277,0.0544389822518994,0.686845426939851,0.308551614488047,0.3028892692424,0.0992257927604126,0.248758197499099,0.198468810478674,0.244760188451966,0.0581638935684323,-0.0244666309613767,0.0900675348309431,0.241023731533442,0.162030766230389,0.279861056958008,0.372576454148389,-0.0673392456673405,0.143312441385188,0.235510685570746,0.2724841750952,0.0680954293250396,0.470199691495014,-0.112354500201797,0.0285694146481493,0.377607365302479,0.352122062008142,0.285408488186901,0.141920315128084,0.267552468667154,0.0935266282021418,0.0982447779450647,0.275232242539129,0.256586661187174,0.207713754766621,0.321300927970687,0.214161972094472,0.304348389307354,0.185970841777682,0.187147483786766,0.264169808931672,0.1194053770581,0.113242738972778,0.238735971533162,0.0750307622233479,0.0190911052893081,0.0902833576922932,0.123193597990826,0.103870667143047,0.149125753964407,0.381973741932298,-0.0174919619974202,0.268168442598793,0.175652661484117,0.284332548563054,0.176029343691113,0.0975156469309717,-0.0481830282288664,0.250893871233541,0.183250602321471,-0.0706872313133648,0.221898207701864,0.266039673498884,0.153349615549392,0.17500193507461,0.363544191743139,0.0322579053625649,0.0799373256955414,0.267759081685005,0.255992721635603,0.130327137465542,-0.0131582768511857,0.237206346453982,0.167775183924507,0.220146314616819,0.0893206465714719,0.210663451101004,0.0182310617787637,0.340231740113915,-0.0681136094080269,0.240724145661405,-0.142881610434267,0.232461635448592,0.158751209431634,0.579745089231776,0.274188317784973,0.0964725515310208,0.221250032486564,0.212279864627801,0.0578535105662028,0.460370452618997
"3",0.3,0.224837366368227,0.230653018101779,0.209740811337793,0.251454422064596,0.426214213943352,0.656551413636931,0.405695786043221,0.587721487242538,0.0965415385886798,0.186849550616677,0.282851090714173,0.465162450934792,0.534622631498345,0.570747486051741,0.363772425280971,0.251597214518189,0.20513190848413,0.160693727831793,0.375001175559467,0.157130541504016,0.0403902991304869,0.227453725615153,0.356347524381074,0.256889762662029,0.403279539347783,0.3793001534509,0.0482429708694862,0.349400316996879,0.255621916639044,0.291279391022179,0.335963235408038,0.384889243404871,0.00808067091921073,0.108868840207771,0.491917998725545,0.0911285714722599,0.447803637390085,0.335165056236374,0.142430606744952,0.449614598943785,0.247586003051302,0.261139062801734,0.425080356934062,0.26828071115597,0.452755731737145,0.510802041223364,0.127340183164972,0.288865268382745,0.186395630359173,0.424314318090268,0.228584937879385,0.185449265695948,0.3602696026415,0.10820305457606,0.0802836084647499,0.236849521782752,0.286757935260688,0.282418745055421,0.266727667806307,0.218321261657562,0.38984564116249,0.276004637076203,0.285097860812877,0.424945915468964,0.240371031248857,-0.0373238625385699,0.35470032702702,0.193947141593935,0.26490471366554,0.00478991847568136,0.269004255268069,0.336735330778467,0.302249930453907,0.309765882230887,0.512781173939754,0.033822282233864,0.182947802782938,0.31280894956815,0.288549516685159,0.286365038608843,0.258934981939331,0.118798830160207,0.325782101827319,0.34822872578686,0.154405579710923,0.392610360399329,0.225421977668785,0.290288136861495,0.112156630708902,0.17249643073312,-0.0920100204584678,0.253067719361262,0.660407743357848,0.31123418154289,0.3742816404874,0.136176274847916,0.313318184177767,0.332678481598575,0.121002115499547,0.562817536467148
"4",0.4,0.598933342736799,0.225289905202096,0.518665466228152,0.419218681567671,0.389086293830869,0.56376376067693,0.473007688352105,0.543503130756891,0.378914487586264,0.287353033127447,0.375583678492345,0.663277515539393,0.483666120414992,0.515132996931362,0.506707656930713,0.344575319526355,0.290429480107639,0.26994050065041,0.413010004972485,0.208905565642915,0.166485121393107,0.42382379840292,0.551863715334125,0.36282683842553,0.350775861916394,0.673846446444222,0.121353318104394,0.462540676480472,0.388307299299242,0.388062646480275,0.224347072147726,0.497720701311655,0.219535864438318,0.186575667910689,0.465984507930133,0.214753162984427,0.424771228119462,0.448942582969156,0.137949250081279,0.30820438666455,0.619381703814962,0.490170254299657,0.470734659281651,0.542305176318612,0.294013508499335,0.647310874438573,0.250785810894971,0.368945313227014,0.250043046899298,0.472649625106539,0.34490378570903,0.373160213164065,0.357993025164097,0.203550689978187,0.234516109404718,0.379083219265255,0.313617919843316,0.298314369206681,0.312486947749457,0.274341988571091,0.436402372047859,0.553202982494324,0.28058205453577,0.479585413043226,0.261003342088909,-0.0187438347410408,0.435676688933413,0.396329657430902,0.256755277647063,0.31814278528479,0.22362468050831,0.574049735748158,0.394865279527588,0.409937791239373,0.43659349695914,0.138769783390908,0.461613628593105,0.434648153947836,0.352568735285843,0.32570843992053,0.143975055575067,0.396492476719767,0.39510409207867,0.454944623833757,0.182878160394665,0.388665614689329,0.37706247500524,0.443624914968715,0.251127305941921,0.282546014581922,0.051177946822392,0.485731721271517,0.448816655399806,0.811884090987176,0.356079716030028,0.336785066147792,0.378639311324516,0.47480431082384,0.177068770073094,0.703678350269401
"5",0.5,0.648598750605144,0.364653507440393,0.49285989444805,0.465066098448593,0.457241755390857,0.469396134666363,0.633174253413391,0.393577930964532,0.360024172491134,0.358285493738265,0.698078308170215,0.556410197173293,0.668358746163916,0.958089425146564,0.560355095448011,0.505739126145689,0.372274302757793,0.346851718821047,0.365181983313382,0.495936452962927,0.265572625715776,0.506835628506557,0.492117296585223,0.602062439150866,0.621647087712555,0.565546869250753,0.307626484268594,0.403031361168756,0.470791834549647,0.413786638378466,0.400679226979691,0.546499886176336,0.211090918848679,0.341155893102261,0.576107512806618,0.367759560307591,0.597508492451257,0.542849565106665,0.328996453296144,0.382860809461802,0.729870661593247,0.58504970328349,0.50640405847042,0.670912272475143,0.363376567000164,0.448359183644981,0.480479428600736,0.346487441075334,0.492206341515084,0.469323590042804,0.49422320210973,0.401791175639683,0.50363515014186,0.369534400478659,0.317906577171279,0.503659653521355,0.359717817693938,0.41531821459596,0.406479794892629,0.357825139526368,0.498680585995182,0.452329229788411,0.535788099182349,0.703604042383875,0.332286463865413,0.159371291203974,0.406404306785534,0.476348236497002,0.559782875139333,0.216877641461574,0.421796528106547,0.635666420947966,0.447635459861688,0.565656386503686,0.726362708247318,0.168109196467896,0.294142667306725,0.629964808135812,0.393193504658139,0.262195192132944,0.459402307236916,0.528923092094583,0.561071506912853,0.477098429271265,0.311360724137522,0.536399166441098,0.393272573672624,0.569869849838723,0.366996408166541,0.518289424044246,0.164138707596005,0.607234755577099,0.650094681896562,0.949036494789124,0.430980018066158,0.338072692681445,0.550712520656876,0.502277454510702,0.254160367790276,0.849551620451648
"6",0.6,0.599201249447804,0.412816680006004,0.591754403205016,0.481815733730972,0.493480271514778,0.83434852854554,0.997899765304898,0.655188018817252,0.359144020694966,0.663629348938423,0.572584003811125,0.711010945931659,0.6900223325258,0.973480182568809,0.723181883237076,0.473474959000641,0.475752342192695,0.459813231189836,0.643046636805811,0.399371083138625,0.318720861510348,0.446342654433052,0.809948799299694,0.57151475267571,0.668726915191412,0.78844936287414,0.276116902726888,0.676127449242033,0.636841803325318,0.540507942856164,0.423536719874985,0.744333394442083,0.282525390118379,0.396002288466563,0.677624160093244,0.542224715992313,0.484110927660457,0.483022866618138,0.39411482819773,0.676988778706724,0.793230404640375,0.648281004809643,0.651998127163593,0.416219596613338,0.611985687059337,0.593354362486545,0.560106741677114,0.620962538449062,0.478348909377174,0.465646060546644,0.615146904207565,0.597892010605809,0.600066498615082,0.419990736628153,0.44731633491626,0.604910316790534,0.497405035776397,0.630609382513392,0.509632786001553,0.723592475121753,0.297966405551068,0.542021101125507,0.63014663947056,0.826430344889298,0.413130804116029,0.459214783592694,0.367345669762598,0.474941696527458,0.580701225336511,0.273324653771738,0.549486732705182,0.671100616834689,0.560135757018369,0.716310854199831,0.635975713333791,0.305495555721386,0.432601165228785,0.828529648789696,0.57103284054374,0.593215388266826,0.386777082209153,0.671427617995986,0.615316278904453,0.583636691476099,0.409338334389875,0.692381379430049,0.479079799632743,0.793893901979375,0.368463876536556,0.74061379224396,0.243583990566689,0.630344463879958,0.774867543719612,1.03270959027943,0.573786691549228,0.474062104461615,0.723963750223124,0.578632059040761,0.315228610676067,0.933673867079007
"7",0.7,0.657811695632735,0.693318268241726,0.565397602895181,0.617039776671611,0.755481210742349,0.852391243739497,0.846417371684574,0.56057731342767,0.448988666939693,0.671194931250937,0.956494758079157,0.850045044021234,0.868778039654597,0.946433861464974,0.765473654390253,0.614982918682863,0.564065618339861,0.582394602655607,0.60712068659363,0.65357566578195,0.436170905335875,0.480761933277613,0.875676313661813,0.720696143088462,0.72793670926241,0.540111224246747,0.375080719407693,0.744471029568323,0.75155326841911,0.589065079618999,0.512264787459794,0.844182309392965,0.393720262495912,0.594172790938384,0.82150189814456,0.517360131943742,0.553036972473772,0.69100866666568,0.564841067274812,0.493390188029361,0.906612442835607,0.678304128001198,0.72027215179824,0.778406501138811,0.460164607727638,0.893261922717754,0.421549577025194,0.643192934774185,0.658482442071914,0.51423873628757,0.692904419479298,0.717141384231749,0.700348916210812,0.534033616719046,0.552580065089322,0.65957189194166,0.655965274277465,0.379394912700219,0.898754787754819,0.741438005943439,0.468879484643635,0.650529913185297,0.703538647199712,0.915999901675444,0.565929925884328,0.537876046122734,0.518985786097118,0.618222937672594,0.647071234742205,0.36547441406352,0.662295525789921,0.775765057275394,0.628820258136841,0.797723779164805,0.78133519556421,0.439065060929731,0.521266212570425,0.899492833781584,0.736506588814133,0.705959682660709,0.556233068909349,0.82692320666336,0.771365973846376,0.677223296106637,0.433121698512714,0.792781939925328,0.612409293853512,0.717547979356876,0.419252405328245,0.814733758723284,0.300034928705564,0.703603945794497,0.856092470810008,0.863755366495382,1.00984955758621,0.510237070060405,0.85782167711647,0.659293321378204,0.405704205221808,1.06195282163506
"8",0.8,0.759593342645739,0.632187060028102,0.899277625083213,0.851210936060932,0.733562440169449,0.893850338842887,0.963004197010956,0.900374102863476,0.626836005077657,0.562728479737692,0.937840949911632,0.648840629853365,1.04462894268477,1.05858541015855,0.793885813874004,0.770146178805517,0.872099715328832,0.712724887663462,0.62391746770949,0.744759766333241,0.617085192765338,0.581778923417717,0.898325769579414,0.795436096681839,0.782988029526212,0.68559105181602,0.412826971099507,0.901083188505818,0.910708471367715,0.625081337532082,0.649002951486624,0.751026710695023,0.410847588463139,0.617187055791535,0.882225098193876,0.641559191859508,0.67907093492779,0.848458507604716,0.570413703511321,0.714447909501353,1.04398207971832,0.754517474981642,0.761379619118222,0.58030055914476,0.814587517755827,0.752087956399915,0.635938370998387,0.711043860291125,0.726672385371459,0.5971682651295,0.780312523094848,0.820285683645719,0.75738169594404,0.785392406089369,0.571876432448257,0.74061564941958,0.64625613432558,0.559224508466894,0.977523015039242,0.802885637722512,0.496236931596949,0.717424741441107,0.750037820014192,0.780195800003716,0.759348927125818,0.573003517741005,0.761099402018309,0.774902181627883,0.704669802285162,0.415890166933346,0.7436497272062,0.846339036731607,0.815818664793152,0.819401646009851,0.780859449713224,0.494721981129668,0.668991858428977,0.99738735125957,0.835672086692789,0.797032670352124,0.646520078583942,0.854237629787357,0.94002549025903,0.653618381666332,0.549507820600594,0.834770521799869,0.665274561615916,0.770189050871719,0.475980827140005,0.646370814046719,0.656193831692529,0.848192912736275,0.922731645526175,1.24494636361639,0.821958741532623,0.809410747929911,0.796846894238328,0.610327948886451,0.8120131357129,0.688666285897232
"9",0.9,0.913890224089237,1.01270322159756,0.702892665443723,0.768524689781129,0.864162731880587,0.984207842915906,0.886507336970423,0.955686333794289,0.575620843522389,0.703928324327216,0.933623491425548,0.886787117871612,1.32482801886818,1.04651798142015,0.903445791173749,0.824995406994876,0.858791036707487,0.745278815982505,0.921922251177925,0.682391989620928,0.656222607076171,0.649878762219544,0.973878247521424,0.792286057505393,0.815738403123049,0.828304327773205,0.529382450077027,0.999693536336792,1.06325548857056,0.72887401148395,0.715840383432268,1.06274314101169,0.388269249318805,0.656475989963652,1.06287354215907,0.755967580272749,0.884796110798944,0.805072495722064,0.732896699642107,1.010437064216,0.881866786635998,0.82788768835191,0.845738259808056,0.565243036133163,0.81886648283489,1.03007061772618,0.638413390779432,0.796732049494917,0.757875619310417,0.664061337620188,0.856072363877157,0.788804375075251,0.941001122381392,0.714550005627429,0.624351213701482,0.816318537338659,0.792925490464564,0.863837910986869,0.956535012646496,0.779847178911097,0.649460310487075,1.0234685601767,0.911644692744829,1.17617684321823,0.518573684548702,0.85477543518839,0.86163265981698,0.848082991236099,0.869652411452243,0.530569157679924,0.738762703359475,0.921529509401868,0.836184894587224,0.930888615023793,1.03207279791252,0.560206011148242,0.771351178886164,1.02859506164779,0.81716430056751,0.87196165456259,0.73730137770329,0.949688884658725,0.776350931452931,1.03012394342807,0.63849179511763,0.883301640532141,0.743878176856149,0.921952650621355,0.555260876961145,1.11894126204833,0.448809568324146,0.874721959656205,1.11112434381254,1.30307423231679,0.672913893935474,0.913882756007119,1.01385470228282,0.818857298090496,0.609801197839013,1.16512276327332
"10",1,1.12551961072552,0.996269143067714,0.916228228802948,0.957378969620187,1.0130496627314,1.13705153295498,1.02360095881532,0.833967850396136,0.844362099194735,0.658944765035261,0.972308404696323,1.10192023770969,1.34497436229735,1.3570758239433,0.943933520759933,0.946544606950657,0.853220497849903,0.919076296543204,0.962526774866478,0.813063311884792,0.726481007673166,0.881264179088297,0.879403671069204,1.01756242701634,0.710067118540111,1.09802171424365,0.591531496321767,0.966154728732312,1.19069033553256,0.785992322817025,0.767581742887721,0.959478571350478,0.658858433056743,0.739504434606629,1.11368542304501,0.815247557384086,0.850139608106158,0.978947937316423,0.771055431912987,0.910143049803942,1.20755410725774,0.88617415005192,0.934425222557981,0.726492426785184,0.852975767609802,1.22433125074138,0.739067136041785,0.864660734148397,0.875249761618169,0.790592075763142,0.989524552137117,0.819280227429281,0.931897789724308,0.906825717274507,0.933414164995068,0.846836958503873,0.93055856683556,0.883232195607421,0.991175875583322,0.885283017619916,0.739273628977997,1.15314460515383,0.952408330564321,0.856252839982336,0.667682042120759,0.995009686456617,1.24968706975885,0.926484033665925,0.908928475010072,0.74429301301178,0.742624088445316,1.174407868267,0.944316177329416,1.15477904355316,1.17129656279564,0.642919245874222,0.81243084182471,1.08285884850991,0.936020215403339,0.960461301214081,0.899756586745131,0.906345491041346,1.19064377131172,0.846044732671522,0.666255803363222,0.936498679481043,0.858227000569649,0.972878563502519,0.632558057991579,1.0531885771295,0.522428464132698,0.927177846330225,1.1029850993647,1.38035687298743,0.950047791131615,0.692821832475036,1.09037028914513,0.815772142399962,0.934305115894473,0.897669768160951
"11",1.1,1.22689959617477,1.06322807808192,1.08571082341254,1.04901359788178,1.00492610139067,1.25978274010369,1.00937718588605,0.934674242890844,0.921741033955695,0.682343832676975,1.10035740203862,1.2276960172251,1.45611141004939,1.26410174570309,1.1276802410553,0.965706876380515,1.03588977585092,0.982573120350089,1.14107757408586,0.872078480760693,0.798982681026732,0.740017393616878,1.19529700160408,1.08003445625331,1.09482137140692,1.04090958932069,0.820685927067333,0.829435572294555,1.31474366720785,0.881816038341629,0.907808336117491,1.09546033243195,0.578515251576227,0.948477220639833,1.36254254804574,0.891307511199959,1.04057056650464,0.925001999267545,1.09599842678872,0.961713123057805,1.19165983378666,0.915760155539682,1.00485926011952,0.85238759337427,1.05950808821285,0.994966017107825,0.798419623789471,0.97289302755933,1.09021654377737,0.818930079987928,0.989759724716494,0.938288227993173,1.06373574562593,0.978726414515474,0.844325678150395,0.982152199524902,0.900996475175309,0.986666653202423,1.19943082406104,0.913770738703599,0.783559747108618,1.24830152207478,1.04344113237511,1.22621877980482,0.743260440421354,0.847287880462659,1.11229491880009,0.962081868654962,1.06914146639451,0.790349517277329,0.927380846128294,1.23075682947313,1.16716347170165,1.25108437484236,1.0761583541661,0.632215313412745,0.831074738326949,1.27232487381782,0.941845860571687,0.976334122329322,0.878754569927828,1.19619879118694,1.23267041335039,0.934187479325311,0.79433966760096,0.989835778919507,0.93221153020358,1.13329816709342,0.902681545059297,1.05308635674466,0.608933646700672,1.10526451279369,1.09709627101316,1.45984379019545,0.836491521804737,0.926517692853382,1.23498953618532,0.977668133558248,0.690050574683532,1.39881946347488
"12",1.2,1.19038680408279,1.06864103662382,1.0651836489875,1.00436977012411,1.14762957626305,1.31043366870056,1.27303505769727,0.984940420234443,1.05506164809237,0.944527141814155,1.2647851325375,1.18420602356834,1.15866035694626,1.46278026027144,1.28067966163695,1.06597111667789,1.06195918491852,1.13144825331767,1.23367945613517,0.980338523845885,0.938059984358002,0.85659592833751,1.33166668577538,1.11229154168991,0.925506940517649,1.22201727521368,0.729888633912162,1.17295240622705,1.36539791156835,1.01679614605665,0.964801412431191,1.19383470043867,0.904932490988696,1.03355977225505,1.14855433064692,0.935879917647878,1.15249713565225,1.10191342710956,1.0160486024547,1.01475918320517,1.10156978832853,1.11700116522337,1.12057204512029,0.890364917225543,1.16980712053455,1.13720312488314,0.908473783482711,1.05091962285446,0.953558888603105,1.2221027770086,0.948141126637284,1.09236908557935,1.12671285591139,1.0193320606833,1.03178973555395,0.950475617764591,1.13791146178657,1.20629514856229,1.28452377515951,1.08704184453826,0.924763337079287,1.32047081245511,1.17570316998233,1.38834760821764,0.84959954606336,0.98461598795858,1.11259080862571,1.2011997372149,1.24421791754432,0.814857873072973,0.890157453609086,1.27576929608075,1.29792619741703,1.23327834834301,1.26068439294891,0.704300976293982,1.01166930253234,1.26394071295398,1.12935155649512,1.04572774734184,1.16487183390802,1.35748623747073,1.1549492230364,1.11589583225899,0.881549742704526,1.0771491314994,0.950568356801696,1.28068458184937,0.840273471321631,1.38102887937181,0.797153955004832,1.09129126256069,1.20127809518001,1.46312463542923,1.08969997939572,1.19470969159263,1.07761826329367,1.14687051120202,0.864764743775175,1.45806839884665
"13",1.3,1.26541592177933,1.03812330816169,1.05600534621968,1.39002651109133,1.22532885465729,1.22974618801793,1.26851456519001,1.23478922197477,1.19579308152962,1.16884715738838,1.28259337396019,1.29795674852318,1.72384370882606,1.31435612047462,1.3536263264979,0.999516316221089,1.20481451963593,1.16266761335533,1.18036573216362,1.12366566133204,1.05546086414622,1.14654093289286,1.24012519243871,1.22603294576521,1.2319015968975,1.08177584233008,0.947543799974324,1.17268876258045,1.42775878821261,1.11831263832126,1.09218717932537,1.19756946842784,0.851078795645866,1.0814022405595,1.45994513246567,1.12725155228958,1.1744518279838,1.18697017586449,1.12684966642249,1.26462277877572,1.26619335679539,1.05169201613028,1.25045594151606,1.11864440953519,1.28679616125126,1.23263257564662,1.02126378471846,1.25690755035631,1.21766450270939,1.11697147353368,1.20999575753391,1.23630183298316,1.18828424147593,1.1999360084937,1.15195404046181,1.05177728740472,1.19900762417931,1.27795879275945,1.30057267116351,1.16856406489245,0.853993165553292,1.47078361108497,1.05825540468036,1.3948754977871,0.981621456193118,1.12611446696421,1.11819525450756,1.25897909744081,0.946381530576544,0.88712914775056,1.08997582646099,1.37467450230345,1.44839550101499,1.36249450585423,1.42374500584444,0.935657335967271,1.21977533872987,1.29412744155462,1.27103081903512,1.23269309962895,1.12565520240143,1.26626035377785,1.39521619063874,1.13303498836542,0.901779291842194,1.14064827369184,1.17731909862635,1.31987260536479,0.91257046986364,1.47602349931,0.788438637558483,1.31267618213749,1.26174002910222,1.6041750721607,1.09042264406537,1.1445584494021,1.28863020741401,1.24153537929749,0.972767075967863,1.48104133141415
"14",1.4,1.49260796808038,1.24562464484698,1.17881115062979,1.28734283104602,1.3638581919132,1.30490804782686,1.39088816387702,1.28311474954185,1.17076259190959,1.41355337504028,1.41486088654157,1.32818810021094,1.58522193779282,1.72953730343179,1.39814868236069,1.288918375518,1.29193306896458,1.24938954122722,1.35982795811084,1.20589187097847,1.18975504848151,1.14596561597871,1.57120209491212,1.26402723901294,1.26204512040635,1.3011922132633,0.983474712070277,1.44508804929354,1.40480141461146,1.1776801632527,1.34964748992081,1.62458689599411,1.01303684491168,1.09903645648391,1.5429172580422,1.19002448510303,1.24087981915935,1.18338435229532,1.22197633682977,1.354837852747,1.47476696191837,1.09176013922884,1.27162154165981,1.38055775460785,1.38164553396657,1.34103545039009,1.21692090293568,1.19817544168787,1.35711693140449,1.24294105426854,1.14429596019834,1.3408546378656,1.37012301391491,1.22306773689348,1.26820493340867,1.18063769129884,1.22096311074126,1.06941309701467,1.57933797351813,1.24467284136478,1.09400822497332,1.20566771015081,1.26366836014463,1.30503911686505,1.06113852421507,1.17176552018323,1.34166528587092,1.25160774361685,1.23624010377197,1.06310345411725,1.17954180055928,1.46198216359593,1.58522232207124,1.41872957400514,1.52982106535771,1.08550226694007,1.28418570451728,1.56863919582823,1.31853505638987,1.37127582316279,1.18697863036585,1.36644832140243,1.41321435298346,1.33396991529485,1.09985661404679,1.36631877132539,1.07646027613667,1.51462935927788,0.98798857569942,1.66685292094669,0.933187201964098,1.3312322798767,1.39916433765302,1.72398065695657,1.24031831062154,1.19100435501121,1.39962676244855,1.39443242943271,1.1096747267206,1.29957951132649
"15",1.5,1.49797811797509,1.458278052923,1.37826770528098,1.48088683145108,1.46751353252778,1.54068257753781,1.47158620716042,1.40683991766813,1.36329671104406,1.48058810829485,1.36734990661455,1.42889736482882,1.58072969785284,1.53971939407777,1.4275401140743,1.36372420043088,1.37415761107555,1.34864943206796,1.48522912496573,1.31489059085491,1.21025482076311,1.46865645267599,1.50729579608364,1.38514617623942,1.42129920163351,1.27328454613666,1.19903610424834,1.22701298579981,1.55871281436369,1.4092998293437,1.2395807802267,1.61525914578557,1.11497891009286,1.15538989525014,1.60795859561518,1.22458287125498,1.35490281558638,1.34719204058083,1.19258213802388,1.36513336367051,1.54414100787408,1.174197809601,1.28067150019264,1.39602485910131,1.35159691559634,1.61088579483528,1.2449610334676,1.32200686270646,1.33633181114685,1.35029349458754,1.3178825715143,1.42975720761749,1.39601422871451,1.37600561526788,1.35262675233575,1.4200561949199,1.32587194476479,1.1940361170802,1.51397966611142,1.28517494345242,1.24399579632593,1.51305154600695,1.28001390191303,1.44518523114351,1.19117858092524,1.28117476243936,1.40751380036781,1.42194263632304,1.29112755354986,1.17017136127859,1.31010062377423,1.52418705575463,1.53563455525612,1.4921992717475,1.76436623923382,1.05063240791394,1.41691936738937,1.52380956825603,1.30518282042895,1.42342255616432,1.4663599055752,1.37341845269415,1.39109936149552,1.34042490237153,1.17474991337902,1.45263262206773,1.29080816381474,1.69178147902175,1.08150358341761,1.66769297763428,1.04938519301565,1.34856380877161,1.63934515778208,1.5847494736523,1.40799150109069,1.35643434327048,1.40740675500235,1.41863779990735,1.17414977090543,1.48985765788964
"16",1.6,1.51813596965217,1.50817305667727,1.39348107300365,1.50867384580078,1.5096092049864,1.70688710621851,1.44675617899232,1.31347538348752,1.39200472422846,1.39509646713362,1.64880063939314,1.46098055190508,1.80840990607823,1.78246093098299,1.51230647068422,1.52871849777991,1.46927229073811,1.33707329135097,1.38575368005963,1.46306198920384,1.28859514251031,1.27066966906343,1.48894121792067,1.50748484407468,1.28038514894234,1.60086447269767,1.1636445006713,1.5526134146,1.65093916458668,1.45020275870332,1.32797111000207,1.4353807019811,1.13622090693558,1.34910204643982,1.7622596677248,1.39795496574728,1.49723214035065,1.47951772117864,1.29467241606998,1.4170549366209,1.7424209490455,1.39849232928488,1.4259527675354,1.41072917140206,1.44472357837683,1.61220239692297,1.29065501924711,1.46347579778582,1.42960599413938,1.46903853821584,1.40333651183238,1.43097598643701,1.49494520907561,1.49848401607757,1.45042162867025,1.45451751671136,1.42517736568644,1.2580597025095,1.60411869488791,1.47568316920486,1.30799939005151,1.59057912549126,1.41043459678872,1.51913961388103,1.26986228831864,1.4467239033133,1.58868427233601,1.45062559888361,1.37200866490777,1.216218724512,1.44720416529537,1.55409884387988,1.744794660425,1.66474573412689,1.55736097275254,1.2250166078677,1.39827038840654,1.58851890786957,1.43532835511509,1.45836048149299,1.30709820149828,1.57236193612893,1.43981212039017,1.55073964539755,1.35575891851877,1.50330307692287,1.22671791502964,1.8652492240837,1.2180541702772,1.55628417686854,1.14429051511575,1.44499030167075,1.65260110421464,1.8836296537594,1.36969449697716,1.33034051435144,1.64915183246913,1.39578024907443,1.38787948564556,1.46888607734394
"17",1.7,1.67937942453729,1.53801545765882,1.36973436637634,1.5996026358416,1.48000999764574,1.72603731984407,1.50700291494889,1.55538563029307,1.39806659354292,1.4395521809139,1.58223805302227,1.61371374912369,1.86307725415209,1.70099869443201,1.81506678902564,1.49901547141194,1.602711036628,1.49164295706107,1.52802839410188,1.4164572157723,1.4093202148938,1.43904399046298,1.67734450046905,1.57871497676779,1.54260241626408,1.53546123982734,1.37481207036768,1.55816207370093,1.65539160245428,1.40366103172654,1.39790860987008,1.81085021796657,1.17290182427213,1.49053554054251,1.8739064655981,1.39458748449777,1.59070523555028,1.46898169910456,1.41270202341408,1.50448923724305,1.80755881830503,1.44003079896411,1.43160504149208,1.61610041035004,1.40048104604181,1.79847319041471,1.43322550090076,1.53684504198717,1.48624614109876,1.47948142782218,1.47076465724352,1.56469392325107,1.58289215771615,1.46057793335023,1.46313763955461,1.39007780672206,1.39370122648725,1.49378577490255,1.74940806816884,1.49257334894149,1.33589117122793,1.57584631900796,1.43681126874629,1.57917925727771,1.29200829573027,1.5123593324141,1.64552128357531,1.6771053020716,1.42353561522747,1.31465646421412,1.45366602501134,1.98922617516227,1.63275348087042,1.73712971205666,1.76916282633569,1.14261096826639,1.55737335420361,1.87141158280844,1.50342491031695,1.43859469687211,1.41198434542592,1.65729970132815,1.50048946761159,1.63436742292965,1.30333968824525,1.72545586814179,1.35782698985617,1.6006407456922,1.2702776397431,1.49004532430384,1.28547721116278,1.53979379041172,1.97677039855262,1.67926951867651,1.5124050870613,1.38931442262586,1.72185034233697,1.48143104868944,1.30276613316919,1.61706862645693
"18",1.8,1.62900553470076,1.62456210789829,1.46636200583166,1.67431028317733,1.59128936531638,1.6740452047715,1.59859091696575,1.52575202496828,1.47845873845117,1.52966859435862,1.69010355048349,1.72553763874202,1.96865120066762,2.05792235011931,1.90438943073924,1.5391529745337,1.65475377129356,1.6511972804432,1.54565200665562,1.43663298220677,1.4904010698575,1.5295823573018,1.60899087170728,1.64338261634358,1.46157959053683,1.65518401255942,1.43874808346009,1.75393183494696,1.73456256128978,1.49021227276172,1.44893487256843,1.75804792165474,1.22117543414627,1.50224699248189,2.04938636291392,1.42295033638913,1.65345714959151,1.67032780481628,1.61828405931545,1.67855927143043,1.69794843184181,1.5818504099704,1.39348102160499,1.75091229304474,1.58668153784348,1.78063502516169,1.45666440546597,1.58367658328921,1.59120511074153,1.5269268188241,1.62163144147197,1.64347121841533,1.62756262908253,1.55597880768976,1.42902336782736,1.57746394433752,1.58602231897023,1.49376640400989,1.63223398912074,1.54582792408906,1.37499555755875,1.74956770585198,1.53877630098459,1.55204261934068,1.34078431097069,1.57766310014166,1.80084407666732,1.70530502272874,1.54933405916853,1.42039924087868,1.49440400226432,2.06105359040561,1.6977870705459,2.03534950050485,1.86438218213795,1.16732661971821,1.62655624954174,2.00619023166534,1.59651090443291,1.5460571713475,1.58157497630718,1.57292759158594,1.50351020440808,1.73436437650791,1.36687981953247,1.69073157003383,1.41702090139143,1.99246947803836,1.26839322648049,1.72064020217567,1.27698364514243,1.57493377085612,2.04412809026568,1.88876914843607,1.51881563594151,1.54815485552879,1.67104882182494,1.65648961238223,1.40380863586614,1.65421399457662
"19",1.9,1.79556222442053,1.59792456364632,1.57636210641664,1.65314301795601,1.73545744711826,1.94394129542894,1.79091731723159,1.66728695673653,1.55277623566866,1.58250239081483,1.71130711785133,1.79536204501756,2.14243645025644,2.09570835052723,1.74649589496886,1.69206981925185,1.62345068947551,1.58589576848169,1.48019901235034,1.69910115339071,1.59783912078208,1.60699932644075,1.71333793106825,1.67727692638659,1.51603821666078,1.79369356016207,1.52606135349589,1.8979025901749,1.79018638578569,1.50407797714343,1.52649050521763,1.86264521248053,1.50644677095071,1.60609713198433,1.9389885493786,1.57100369688268,1.69477358096962,1.68470405388578,1.61077836706806,1.80098430487995,2.01999676750944,1.56664920631817,1.54448822821665,1.54680568573255,1.75804547421947,1.83434909423962,1.50663105732605,1.61518817964802,1.71246676328472,1.65350524858365,1.69426637364342,1.7218865970291,1.72991779199357,1.62996586279513,1.5901932213907,1.56589355740964,1.5387359131972,1.48029302642316,1.77879868026708,1.60852501708442,1.51349518949131,1.83838446639818,1.66494336171189,1.59498671135055,1.43793131696987,1.68926436560682,1.78340642205812,1.83049294821068,1.54286544839136,1.47309902320706,1.55306752112442,1.90036134510057,1.85279216906803,2.1117682692718,2.06567936331563,1.25819658277238,1.7018255685163,2.09749654105745,1.62935732374784,1.70693159402229,1.62818212743605,1.74897583990961,1.77845289498797,1.62168098188049,1.4461152106567,1.79084291427148,1.50974970299217,1.98128293788176,1.34549248938909,1.78012799228529,1.3488430290588,2.01143845489383,1.67370173913873,1.9804621832706,1.69900608271605,1.58417606722148,1.77438221732074,1.69205832679154,1.45740790435665,1.87473733449095
"20",2,1.9894474660877,1.6999561125351,1.72540419103686,1.77957002909294,1.71104631638157,1.93764060791375,1.77198357672869,1.61958763893391,1.73677422011807,1.64046271515801,1.85937596029108,1.82124329491676,2.39623402548817,2.25358816811642,2.06522292181018,1.71333650194553,1.82494230439474,1.70888290810628,1.68780720687026,1.82467257163029,1.5607356811976,1.5329412543539,1.8053728358583,1.73510594867914,1.82868630777554,2.05973758266136,1.51862474658821,1.70244392855824,1.84914817977925,1.64002345447207,1.61122939480362,2.38762366531102,1.42980661672867,1.42661882954997,2.18673310436236,1.61908660049626,1.68808283119266,1.74141597187425,1.76622843888169,1.81993802051777,1.90309663274821,1.69859582208254,1.6028293054027,1.85099015463959,1.68322275260951,1.93819164796736,1.58757784242704,1.67874154496263,1.69026146798402,1.68073082067654,1.81857487641362,1.73660658056235,1.80444846260124,1.7544480823521,1.66052107225328,1.70537487154232,1.61656696341382,1.58758296922114,1.92317416281262,1.80381268436863,1.52572639753076,1.91325130020574,1.78360474166269,1.62034739199645,1.58880991250052,1.82709281973004,1.91997823280368,1.7729398843506,1.65504619950182,1.54245531323503,1.6262655675262,2.10987611206527,1.99245168557907,2.11263915836848,2.25798580931462,1.32226467869678,1.7337921890957,2.21607150284982,1.74195100098065,1.70937558436798,1.71412177421702,1.79449290253633,1.72217793242283,1.87539973676775,1.58468377592315,1.89882164901615,1.52536977509423,1.86466043017423,1.54800691893456,1.87808491745453,1.37010293556067,1.73351479427006,2.00914258851066,2.34752938785321,1.67390559242861,1.62289869020353,1.8565100377607,1.72395174855116,1.5126345591542,1.94277445380053


==> Experiments/Simulations/MPLEvsBeta/Codes/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 3 
Starting iteration 6 
Starting iteration 5 
Starting iteration 4 
Starting iteration 7 
Starting iteration 8 
Starting iteration 9 
Starting iteration 10 


==> Experiments/Simulations/MPLEvsBeta/Codes/nonprivate0.5.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,0.0455303013006072,0.30622240807493,-0.748561202489,0.0457616658650737,-0.52681506254755,-0.457780005084553,0.222218132220768,0.396864337638695,0.26759647655704,0.0969111201794638,0.216126473467738,-0.645915471517607,0.0556270241355988,0.468101422682828,0.0310432939895642,0.308616531829934,-0.148501350004896,0.347863331820288,0.145087175093947,-0.502251875804582,-0.336422562211157,0.443356043570879,0.635552805917233,-0.321779596976019,0.440706977543193,0.547881541670744,0.00625827678949211,0.414533403161335,0.342189588377525,-0.229559177026288,-1.81897935244962e-09,0.627196344084727,0.153152002933634,-0.561344305924517,-0.161727924898189,0.52712382648556,0.513341563298439,0.235403294545013,0.138951842214069,0.0822402528509092,-0.867508248402415,-0.159638151472259,-0.381934576343555,0.215496766045389,-0.47116622282429,0.178122668614616,-0.0551761312010884,-0.253036044642371,-0.266735382985843,0.574155621608484,-0.0570591471452379,-0.243920747947817,0.37393406049894,0.598544049671782,-0.19230836788774,0.199640358091287,0.4082749000193,1.09741515674204,-0.0861778082566017,0.120974767385753,0.248040537268287,0.423242387420291,0.465128733994218,0.577456202404091,0.251008766964809,-0.12077010389982,-0.408472424099532,-0.181260224152663,-0.00209540215401099,0.282581330651381,0.340727437038667,-0.0976101560614346,0.216501225595006,0.233040341176952,0.251775474493317,-0.292032092931337,-0.344304799180048,0.676781273208731,0.188621725172248,-0.0349191150043302,0.294807403164428,-0.48743901991485,-0.0429084754078836,0.498584774815108,0.532231471343208,0.256089710630045,0.94730414629523,0.0313403678186908,0.607371345098662,0.515537934305181,0.0966351590026867,0.0292411745476209,0.700800944806597,-0.0477379817362156,0.370360817747037,-0.288395321758064,0.331758601529875,0.202851894546929,1.01701687130745,-0.189086195506568,0.0489797567414912,0.114211399366811,0.719828865258609,0.498438301732035,0.191028695574511,0.0582707809045973,0.0769187800519347,0.310480530687376,-0.282583810397487,0.516064663434297,0.663023597206278,-0.0384404021258156,0.16888606447774,-0.207757633665644,-0.209274128245232,0.458656626314159,-0.222623609865893,-0.753193204322902,0.440237005024194,0.961532205395832,-0.271570776276379,0.0583612567492546,0.690475912422518,0.545116420858962,0.0129368938325665,0.0881127887308808,-0.581522269862689,0.311319408163035,-0.375673798965594,-0.450873819719939,-0.0707693841292164,0.00645385719315488,0.623893963451271,-0.276304101301383,0.112302987431914,0.103741337093522,0.451040417480633,0.139598373514454,-0.255727930112379,0.396514962258952,0.349929973469592,0.66457485673418,0.115218022173574,0.0466442885119431,1.11653591521241,-0.0959843299261342,-0.0600762984385469,-1.00574642707318,-0.170169510430342,0.786596675743095,0.113767402323848,-0.216709620941624,-0.741934316411805,0.223037877140651,-0.0123364270062631,-0.163825549540053,-1.32321562392445,0.164260908934875,0.637061805067822,1.30390905523325,-0.348815165815518,0.532663288030947,-0.148803767444256,0.333971209090805,0.156855491072209,0.201870586744264,1.02415328237426,-0.0543443270411574,0.962060167625423,-0.0422987654647703,0.109463462625703,-0.0836451607833052,-0.164421940419468,0.488902801025703,-0.192798167333792,0.607839279538845,0.233498789760471,-0.387065447846386,0.88365612541643,0.330883461732415,0.438390770662181,0.424567268234184,-0.534999417870236,0.167644174541599,0.319628514365203,0.495984760111024,0.393388882055924,0.594661586397423,0.508571360477689,-0.363243046701808,-0.521343081810044,-0.446108703224309,0.241282700216393,0.15552578936952,0.041451328264833,-0.346555343532654,0.172148798046261,-0.375687457712959,-0.0881016479307781,0.0120734164436735,0.0820932546036709,0.641959293186498,-0.0500815346362934,-0.649820445680342,0.520334677570284,0.289483318327086,0.554557491721653,0.566898435329843,-0.181778242322613,0.564829446034068,-0.526688498553301,-0.0626493274264309,0.129510971370932,0.125053647922527,0.661107975835924,0.203832853529294,0.898514204200339,-0.375547024412443,-0.400842927114827,0.369471842747693,-0.39922465347562,0.482364144327942,0.348260641927279,0.246643372817029,-0.127860094687655,0.821114004572836,0.674462261559423,0.302930525621953,-0.284465130051009,0.00843504616018167,-0.186932838948663,-0.750953611397002,-0.160358958768445,0.554433508271029,-0.596343777279442,-0.169887385985421,0.142993339734252,0.0590397616518362,0.0267036091439701,-0.228096126835534,-0.66745511519607,-0.099891020509619,-0.235186779922382,0.0419145567982105,-7.70500776137335e-09,0.739695335589345,0.00842304973926749,0.817711301392227,0.0908380831896646,0.884504617491217,0.303813808529398,-0.998723289843705,-0.46909693167947,0.111589423516163,-0.00435330950028584,0.323649591118538,0.102485951625074,0.143433035697454,-0.29451058063318,0.631034755307788,0.283111225344461,-0.557734042462035,-0.0436423275246001,0.0363449037549513,-0.36599983620458,0.719268520198836,-0.755131499283619,-0.104713011772433,0.332103148293166,0.575310038489317,0.526577490907121,-0.36402761380636,-0.627518169108367,-0.0611888842772957,-0.543959069854925,-0.326410895582419,-0.143125829048491,-0.160551764240439,0.00332081072749596,0.334235657401002,-0.118877830668581,0.842969487269144,0.164523298427219,0.16972502824274,0.130397438770191,-0.248270144190849,-0.257711312173488,-0.328273634765963,0.167124676012562,0.317995741601982,-0.186878564885871,-0.265749237098571,-0.324182863459448,0.322943473998647,0.0759408476740228,-0.905634016036701,-0.150356752150997,0.168147263626061,-0.328677643678746,-0.554620745784298,-0.322160296960416,-0.056492523328666,0.613612925881654,-0.636126343687186,-0.258568040106188,-0.238107304092442,0.706450507742989,0.513424622683195,0.390524187432903,0.0323985647719851,-0.0680389874686749,0.281131402937388,0.188635348713805,0.663976981041109,0.278675554076081,0.306468036856248,0.450849598767384,0.569688191516655,-0.218077541064541,0.0108085804667922,0.434069675742247,0.0946103428343404,0.489054553083557,0.122875070654037,0.757268110350639,-0.151749025682377,0.198521752725377,-0.550533423172109,0.811445818948361,0.0468564288764687,0.403845833517497,0.585134455422996,-0.311685422943453,-0.0354908228122954,-0.347856063810666,0.160152619305599,0.210293505887337,0.179024291241109,-0.095288237874707,0.0620805104007351,-0.232230854222996,0.106483634437305,-0.277092481081161,0.341542328760163,-0.0660724073549006,-0.235244141056991,0.184144797060493,-0.135997334606617,-0.0366954856642812,-0.231856815353417,0.688807167176146,-0.382710059204401,-0.253499388774956,0.253983941215931,-0.324159255221299,0.440285042890454,-0.84493425661131,0.26084017577185,0.293128719974787,0.20485615372567,0.420474964036075,-0.709826744277977,0.0320626364757731,-0.0451893370918681,0.106324250061781,-0.252445117251213,0.0425489100155773,-0.194783269351231,0.028983377971962,0.481696577580468,0.257516518359993,0.472743931753885,-0.768784169189428,0.448284086403321,-0.216263732222383,0.0445248235544681,0.446766788412582,0.0745281464518745,-0.55285903075015,0.280395304811144,0.535688032481552,-0.0140168998749313,0.113016794901856,-0.00837696170495531,-0.00545378579783978,-0.68996283317696,0.0766629946813968,-0.66536610541551,0.15676959683635,0.285095376652916,-0.235937225638214,-0.33411489316785,-0.383905316205542,-0.408910701162208,0.735491907244287,0.26150730223474,0.687315649042262,-0.585871863604306,0.459830181913323,0.130976700173582,0.645758703259891,-0.173374352495153,0.161794249549722,0.730804019793755,0.588978872338186,-0.0281101929702048,-0.465793282141144,-0.0145428478658077,-0.0516925746295269,-0.157441161040509,-0.488777608858974,0.211707495793343,0.188104192934893,0.114982966530121,-0.156327253926683,-0.231977945570905,0.154454759253291,-0.479292729864918,-0.514053828009563,-1.62982392024665e-09,-0.197908448110049,-0.256358496268411,-0.591380812268032,-0.1614399226106,-0.168769268118119,-0.755316435576114,-0.371267426853119,0.0704461372699576,0.25803243560952,0.239671356672671,-0.0791303345693159,-0.350732302859837,0.662515677260156,0.0984619319061389,0.489684978109777,0.353719912803884,0.775203000788214,-0.259708236190908,0.311682501447725,-0.202045337877355,0.881935194342705,-0.308727009910303,0.17305731037505,0.376697632095133,0.573426033489753,0.218191456342147,0.0515809420147306,0.471347140237862,0.617205221256887,0.017310012120442,-0.235816769709059,-0.17161111984351,0.54576403646771,0.511024094890679,-0.151915910106996,-0.0360942334966267,0.282320590263657,0.294836162136995,0.128926368067325,-0.206091695023363,0.250086613147485,-0.11148541020244,0.244673850019248,0.657459622201528,0.669299089553481,0.0261161207384507,0.627997158005149,0.259053242833672,0.345473343603118,0.101649467872251,0.0961053175181364,-0.315480078106362,0.394504038823085,0.389264182639564,0.47000791466951,-0.160530222243858,-0.14664426795694,0.297363986866087,0.540602184734393,-0.312070381222804,-0.00565997074288516,-3.44173725348555e-08,-0.347454400606881,0.169090487270707,0.634258138171832,-0.15570907720793,-0.124327481242998,0.0382650424750745,-0.497276210990913,0.440069452920626,-0.497688857369672,0.525360499880384,0.322355049748233,0.449417201463724,-0.220141502959931,0.152485405592346,0.30435381155933,0.284294849334782,-0.0185075489985155,0.00797453894818278
"2",0.2,0.0125632873941235,-0.744888087047564,-0.0582873519268147,0.703446663028943,0.1096295912528,0.0301579628689086,0.0120460493748507,0.675008016418835,0.0974385210625294,0.562518179971374,-0.105253986011027,-0.63503572609771,1.25101577165891,0.41333413948291,0.144560415979992,-0.47220787340863,0.464629205527671,0.738110034470204,0.671209248420714,-0.325700185154886,0.366224697868956,0.257054020853099,0.604715646194043,0.495192836970993,-0.0256279836946013,0.133826783488061,0.60368262904006,-0.131131858174185,0.0442227683780623,0.494224086035189,-0.00401744346106148,0.747642195076299,-0.473598641751759,0.072007808042152,0.500981824456414,0.286901949865392,-0.0489583636900252,-0.148365296029103,0.257442328408992,-0.146751058936341,0.713255560685497,0.116580467971184,0.284465796631295,-0.834037395746466,-0.183013313624495,-0.146201084594119,0.283436475713256,-0.0574032026800232,0.668246116686063,0.254325430789566,1.19401448155567,0.0806837676991157,-0.019117989110406,-0.221451298928091,0.700045103155142,-0.00578075124331362,-0.145612710650271,0.356312681843951,0.37393406049894,0.141890481928356,0.254215865377486,0.430917759535971,0.546027074925483,0.768463504417804,-0.0382968495049155,0.299146739277297,0.354442621627004,-0.338227626475896,0.458014431178002,-0.0461782148240056,0.0725598607993194,0.257807379657267,0.236893268957744,0.353612948105162,-0.00847456574746543,-0.184052908758972,-0.261459110848268,0.752077349564929,0.0670052030171845,0.310142141327868,0.0668164513862096,-0.346917015125056,0.650393338792649,0.464191308466237,0.332713164141333,0.341920019045095,1.0305832818215,0.100183682991874,0.610666399459566,0.568035318735695,0.0643656938130654,0.02512896535033,0.762673543885081,0.425861797726927,-0.00411214797171953,-0.294843055161899,0.436052802697809,0.603656885134152,1.18186227946126,0.170643798316055,-0.130199452389048,0.983459055595214,0.327433268510744,0.497796514589471,0.270202437485671,0.236624143632347,0.0698004247364359,0.337982756002081,0.642985680559797,-0.181491009868836,0.687602035658868,0.108892335027893,0.486397108119063,-0.221239142411372,0.200996900804966,-0.683381525373005,1.01936024026373,-0.0885915182104209,-0.218297775429737,0.555290426101325,-0.374927503801697,0.193347720455338,0.762012770582513,0.644502296650696,0.0665328675161033,-0.305947182844748,0.154447189554534,-0.165933095639858,0.442122129067301,0.658156673285677,0.230280639157466,-0.56500887476952,0.103956759640248,-0.186760349739942,0.0041240030190854,0.485240586215536,0.366969820953095,0.092408395682094,-0.121319299558603,0.492350288241572,0.0294414503152941,1.21084523913445,0.862421539237943,0.44782313836527,0.125763677165187,-0.0749549998252641,-0.877243164327168,0.833201440025238,-0.146582969250738,0.212477412192644,0.405212509783057,-0.171696749439347,-0.692731634932604,0.353981127984604,0.217172219237428,0.112649874631724,0.0369917211547664,1.5931385219379,0.65403071092329,-1.21284745831998,0.668281714155706,0.514643439381118,-0.0783675972142035,0.357315368460423,-0.297123886365177,0.307795181571992,1.14889362795973,-0.0437033349802746,0.950657365460349,0.22542342244414,-0.0222069130407107,0.65660435324591,0.194954392743281,0.0170737347733785,0.281246284360896,-0.107817906304239,0.515974205890128,0.82567149965417,0.525044180632004,-0.246033345248845,0.590804192476345,0.471360757982214,-0.25380082620978,0.369188332311889,0.416949930637415,0.588703861091301,0.576502185789486,-0.553124291083798,0.512340667639268,-0.285377180415355,0.677251877947114,-0.320305727209184,0.26076072813893,0.352872323461325,0.337990617942194,-0.229409172664226,0.238686547739436,-0.235963001157149,-0.0157207557037362,-0.00635787490055525,0.176624449337998,0.0810929622101442,0.581722523356274,-0.606981032532777,0.408094451967886,0.807232384696205,0.698395020845805,-0.0595889426564103,0.632779188787024,0.655173334197593,-0.435610273720999,0.052250075854619,0.129563009196611,0.215776340892312,0.209441355218061,0.735603185970326,0.517150456912488,-0.325640805155111,0.603543875928767,0.951415778140566,0.343008887522479,-0.23447383814964,-0.362816638761429,0.511228326606991,0.828139196557505,-0.0438631426838926,0.777741393217747,0.54100754241552,-0.0976534340857053,0.0572872408114515,-0.0476850050689502,-0.120115427672498,0.0587163817254814,-0.626641114351236,-0.531231459146246,0.308565311763902,0.0563353249611614,0.647439471258716,0.108737077937776,-0.11571072591989,-0.0284625886904178,-0.581141792565558,0.0504245968486905,0.164155046759625,0.865796102521304,0.0961735358642685,0.118812429195169,0.736246928872812,0.191781799735075,0.121359408365519,0.0474446093672329,1.02591537483172,-0.38111142591102,-0.931886947437842,0.414687890607563,0.225371389677783,0.675575611536385,0.362743570207855,-0.23291523206344,0.657187395459531,-0.319640694387271,0.341184273655209,-0.22546512756348,0.139093976867663,-0.115016273904941,0.224980886842904,0.84396908086921,-0.601870054805367,0.682786102211799,0.501985236168702,-0.104429209239701,0.641300088609297,-0.629346456790421,-0.0506024470682061,-0.326247249329277,-0.0543823564306164,-0.220932450730667,-0.0410918461601363,0.0668179645228359,0.505749758738967,0.920659493695076,-0.0508085670440267,0.251833939769954,0.191273464320128,0.123978405049418,-0.136050734352402,-0.121830154384669,-0.196751062346125,0.299301969618249,0.423382031706787,-0.0247460270798088,-0.248658488392539,-0.17380871090164,0.564285100371925,0.203903717166623,-0.82194463117313,-0.0883301614312341,-0.244789430187671,-0.407565190783744,0.00906406939216427,0.374938296332758,-0.0902955938496793,0.692243336859215,-0.382192974769771,-0.229182209498139,-0.215537944736763,0.749447524240059,0.629621459189564,0.153624474854462,0.374905414839179,-0.105533216908139,0.812319112134714,0.446614987326982,0.204280008343043,0.503609393794802,0.321164861615793,0.326376008833473,-0.00224607394722835,0.609437923252591,0.133242244940699,0.54326269232643,0.0925960394925527,0.484175083132414,-0.0453644075302875,0.192003481482819,0.92646562350796,0.267745521217409,0.0536375763735417,0.927685350866318,0.284806770682615,-0.474691468168881,-0.159220168061096,0.410672611915524,0.693293750834659,-0.12615299377327,0.554255741364875,0.205819498212424,0.196650209551245,0.0135525421129986,-0.00856001914365327,0.171935912948007,-0.165187448376005,0.0754784418754932,0.00809924705344319,0.379769419152721,0.363799013609078,-0.0711780862248873,0.0739330246645886,0.24717328018354,-0.151420496523334,0.635221438192078,-0.235349093016494,-0.193467269771725,0.392209954774802,-0.145440617484722,0.468324847068619,-0.842804392710932,0.322710051021528,0.273847460237548,0.223398493523308,0.483979466766502,-0.602540032406455,0.0662301511874681,0.199559671591461,0.36489236556144,-0.113648253694128,0.118660472300964,0.00595442926648045,0.562234304187946,0.171444762534235,0.528108410743018,-0.708883460955871,-0.14416953033162,0.27656288645543,0.508949483558688,0.163101928966361,0.580467113901466,0.21131268858577,-0.341229981772761,0.435740903187001,0.120011668452126,0.613511980277409,0.328126751958718,0.0860118395765816,0.134099062740652,-0.645925625499873,0.403016756848229,0.228919903076978,0.351976740955094,-0.262426031130774,-0.357032210385784,-0.121953789553575,-0.38915409172865,-0.326147329030308,0.765971318296886,0.379875530431331,0.862116043977599,-0.489749359797136,0.501021068763316,0.230512166254528,0.676004691474646,-0.0880151095786686,0.250760928955835,0.837468021534027,0.0656480361460092,-0.0197074610774564,0.0279710114493401,0.777165216845578,-0.395541265804924,0.00833199789038705,-0.385679653490399,0.266522349368007,0.356910914446758,0.262171409565373,-0.0332797440610094,-0.127309288679482,0.182329227211961,-0.382071138368709,-0.132261600382069,-0.311687843284473,0.118978198256459,-0.127799691274643,-0.523019806936813,-0.029126210615228,-0.111532414086996,-0.520086814119368,-0.290661789680286,0.185034831870693,0.287483694041571,0.349956858399331,-0.077511352777027,-0.284054345436572,0.784972080638869,0.298321325583879,0.402408591154249,0.598109953012224,0.799583395272681,-0.21709125379423,0.43079363506396,-0.125210014678282,-0.195682505170786,0.92389724229524,0.209030392871273,0.392559009131901,0.561568215533653,0.449264806567633,0.158297236883363,0.5865155903049,0.609939540656711,0.628106999761971,-0.12847164004387,0.0415490363960977,0.555556533975022,-0.1842684092677,-0.0916516798319498,0.287369558812061,0.0432247528260899,0.310733425834868,0.22453072948067,-0.155442583753178,0.464765855400868,-0.00401668210086993,0.217174298006706,0.746022061338692,0.113911411604634,0.429180975990894,0.772443866216461,0.538307366376731,0.146399890960649,0.13786723234317,0.73133638596983,0.477270488593357,-0.29554789036247,0.363485155742818,0.596051541552685,0.0125961851300426,-0.0835671926135163,0.349747653171969,0.720433868764692,-0.18504709977997,0.0796802072317917,0.00576708900906024,0.711437002525952,-0.249754718312682,0.217320130252561,-0.118140697491805,-0.055577813648325,0.187468486233292,-0.497822155203217,0.508158817625922,-0.39433327386718,0.554567265010284,0.390514692616336,0.606065933046095,0.235017917413759,-0.168866443476614,0.393766773638009,0.756036211572253,0.234238018741999,0.137391638627079
"3",0.3,-0.358502463036514,0.221718329784265,0.547105830971829,0.0614157974427492,0.231449114775149,0.196686073185465,0.722570342207555,-0.591991538619912,0.735040225721806,0.491246052067528,0.994588486696883,-0.0431570233250819,0.972299907352811,-0.145475776641833,0.18038215116438,-0.023466730991397,0.331952560232804,0.991047572587827,0.0357348120513853,0.647149498713113,-0.436255833494477,-0.281491684541815,0.565812722879109,0.32450107819052,0.53344444551719,0.133726664551925,0.535574115004517,0.618243215852457,0.807169314878521,0.713832494923053,0.781764743717424,0.156576323246145,0.813223559001878,0.417958037918956,-0.792793157057481,-0.324574044514397,0.108999946082447,-0.036166173453936,-0.0249739055286788,0.55218562189699,0.386198649871134,0.114588697909739,-0.0641680204635681,0.378533220471154,0.129634777611609,0.247191281325418,0.418092111282051,-0.138209340237816,0.747465362067646,-0.0847958927249604,0.373790331379018,0.0878510779239162,0.794505614877824,1.26407415382086,0.177963621709531,-0.0609324905762771,0.161542804394578,0.565831174926039,0.0328191195873983,0.41343385408557,0.560604923509811,0.707888419721002,0.536282976680459,0.426654805321759,0.0392707604365519,0.988948829606588,-0.22600006146179,0.354172573111189,0.148170563360364,0.280301476954888,0.539350712980404,0.126567173411234,0.581793496093268,0.527307960623171,0.378155277182277,-0.115700551184278,-0.227430949308235,0.385881776421663,0.82905122768261,0.0569931565018768,-0.311876166840741,0.683982380260323,0.0845335471040573,0.414496057364198,0.776867485895416,0.480124625526774,1.20655416942006,0.705687347639535,0.1774221621867,0.664460115565371,0.121793158941478,0.149248402946729,0.916314715564631,0.12621232074328,0.567429646339613,0.449551643577969,-0.0395916982491545,0.0578350044413917,0.302555203190019,0.747705208011602,0.61750059290762,1.34296657073337,0.432796782312674,1.07277204697985,0.481243078825555,0.290639667947246,0.306487542015192,0.433740749103888,0.676829700620519,-0.0636328707065935,0.191992821680035,0.698824820163414,0.313588041334798,1.19112559775675,0.568646436306913,-0.25955874332616,-0.152744120572771,0.654148246669531,0.141621221289795,-0.576456281750671,-0.355694751702145,0.184388093362077,0.810184976004457,0.269308560278081,0.494905276211338,0.703305472225984,-0.0887838295892682,-0.218599557383703,-0.110908989511656,0.182535426857922,0.241202950468671,0.209048742031352,-0.506813890344634,0.269418211977886,0.830902918778194,0.398416883974207,0.509056883378005,0.145747343552361,0.569132296165913,0.478517145488864,-0.0956279362620533,0.00200582479932032,1.33131952392127,0.361306670685868,0.881437866792368,1.01442221402554,0.171979758294328,-0.847119193026497,0.0906361008395468,-0.0274806624274651,0.462386960493348,-0.0554992668446671,-0.579924363594079,0.401777449799382,0.231733308875403,-1.05756382913676,0.0527409176407935,0.761410769442547,0.0961908352395033,-0.224015607822815,1.71518193937009,0.297735756772518,0.591665940813143,0.698520346668193,0.405623585322786,0.449931741991538,1.28032131613781,0.0370763645105473,1.01743999174095,0.326145629176675,0.361696987970016,0.11824483881549,0.634428924887857,0.768631218924761,-0.010195796440032,0.317148512306289,-0.228915067967816,0.5768821290946,1.00117072415726,0.417080728625375,0.636409010601655,0.477766993637395,-0.0756465311572828,0.523738792678558,0.520791515000766,0.74119946160842,0.554265786501134,-0.301901183481793,0.767810352942799,-0.239401873115339,-0.289847218378781,0.6101862023315,0.51652214531773,0.480294304485681,0.401716769133474,-0.0950903101346615,0.385219722779429,-0.221698008595843,0.184947492613522,0.141687020380336,0.780889013860042,0.333418968847262,0.414144937223208,-0.48568437381949,0.16017111601738,0.195311215672762,0.623854247038668,0.813449187972528,0.678186052257791,0.767721982212289,-0.383105578704407,0.117402223407009,0.145994552049981,0.289972075737989,0.297263908298256,0.763864494364914,-0.165507980841786,1.07386165247344,0.583910643149489,0.638208265648333,0.627021586765458,-0.248312986171511,0.441560149539684,1.00040443827183,0.0148644192656075,-0.318276800068815,0.775184316237821,0.56126386016631,-0.0583690159688223,0.0471200972921207,-0.035188473548771,0.0166260561214381,0.498574403361144,-0.564130026376021,0.775607365602464,0.169797354549603,0.22386609907775,0.0947124869538976,-0.380414798545127,0.0345065469299296,0.228663106044387,-0.552257774990151,0.250890502396183,0.235645095195409,0.281363563901938,1.03197894802732,0.375739777360201,0.840706769081441,0.233528915356901,0.0917243094992404,-0.943249794849602,0.73957746521064,0.247889904614505,1.09785888171217,-0.301511793628816,0.54145366016231,0.356624956627561,0.459934290182472,-0.208999212912699,0.745643323819326,0.363966338181473,-0.145456469427935,0.180483298509384,0.0277368383955741,1.00341958100988,-0.0783547621653321,0.247477212782445,-0.437243944789476,0.54463127516273,0.696892813763023,0.673755005309418,-0.106539106418167,-0.604742829433038,0.103261839528274,-0.214080022710665,0.0286808570822254,0.117054495806415,-0.0383694736393752,0.548223598020411,0.07820679220771,1.09532724247754,-0.0677385811939892,0.352780731965398,0.301934678965007,0.115597677243221,-0.0877546775090259,0.292631659394481,-0.0239593836908138,0.358239167559707,0.419601095218232,0.105838275573234,-0.281612132544439,-0.0777591864653216,0.599498893597206,0.178056621285284,-0.77136645896947,-0.199540534900825,-0.230366416113484,0.112027720070426,0.730215454638908,-0.0254665962730799,0.43347126006488,-0.10515486118164,-0.226539455494632,-0.0784129916910648,-0.0252726608350628,0.849221432221106,0.671368866089843,0.502507227472521,0.375059330659071,-0.0921304571964182,0.474409634584078,0.402944262873178,0.915061147577678,0.24707910895232,0.588958590559013,0.51622297986211,0.205417196605086,0.646812006235853,0.25676825635367,0.726797924353511,0.147236121797912,0.52903935379512,0.146164836444534,0.979764453144304,0.308386345785286,0.349767015885932,-0.311157047115013,0.333095309147629,0.125344673935601,1.04306721151063,0.49062865786793,-0.135976225446559,0.645308236420817,0.104714794523769,0.695208235290203,0.448409036793473,0.354586849980087,0.109324631640223,0.0782670408567021,0.182538375806367,0.0277632808190288,0.510424329826683,0.0647342682473166,0.479297275793274,0.25773984118084,0.183448444601234,0.149282462532281,0.375531506107266,-0.0157034304887877,0.649272362163817,0.00158166847514258,-0.112601084825379,0.496301095926903,-0.126955350266358,0.494602461536923,-0.673372102199808,0.436836533919216,0.527386468840548,0.361101162676068,-0.412661646749122,0.380712492846715,0.0726213191211464,0.427822378169286,0.403148782708671,-0.0471292087587958,0.234659241046766,0.148951384287831,0.329077946801075,0.754157241422937,0.304364094698024,0.658461513701822,-0.581679410258409,-0.0557167945560897,0.200753082692936,0.615032957040182,0.708359482744056,0.521207993823369,-0.219298627235106,0.244261141339661,0.234590135816356,0.736780703785297,0.360024274620528,0.207262543750689,-0.549396499944197,0.249183259605778,0.462996071581491,0.339663973823134,0.332496010667796,-0.243487589383456,-0.0750597047592634,-0.30683633810172,-0.269873522948789,-0.20017445054856,0.942125020954903,0.523983076516251,1.04175003692367,-0.346800306111213,0.585733445212099,0.26278802030339,0.806222714473511,1.0465591722181,-0.0203582703653529,0.281336131520336,0.220829586944918,0.270769571695885,0.860190801859727,-0.394969789047258,0.0583741452265013,0.218376267809431,-0.131562059586705,0.333219704651394,0.578241393669559,0.274480729365161,-0.0214269665905277,0.0188758272510415,-0.395833271118271,0.153265766805637,0.265722502444194,-0.130956518431027,-0.293519729534547,-0.0188601321466427,-0.00205732683298869,-0.00941973823345178,-0.551545561968439,-0.387272950946964,-0.151682421144035,0.208618147840123,0.320476479476297,-0.0573773063065747,0.354820916085685,0.906129845092244,-0.172879833679693,0.429706799248649,0.52844055769631,0.629237981835432,0.544378766571815,0.826372853389843,-0.0312780037844961,-0.0838769147417093,-0.0540859304081961,0.90098582084437,0.275959595680603,0.472344385505978,0.66715801343329,0.463998302405303,0.169341286914891,0.792122268226341,0.726551360948366,0.244719405016351,0.115395590744258,0.0773679733711125,0.653041376650179,-0.00374169574794807,0.797815248477745,0.457099642879276,0.445789103402687,0.401452538903788,0.144834042417116,-0.0940110403100984,0.517254347306267,0.0903329011345195,0.317421868570811,0.76595607825065,0.801160201139567,0.796297139852974,0.112981945783352,0.661559688003124,0.489846779186196,0.290755815189193,0.489852815802731,0.233857906433978,-0.255007955393834,0.604864152844825,0.63741637479078,0.0312349212398613,0.485584878214813,-3.63530174355125e-09,0.792407069090085,-0.108498668479041,0.172038920418122,-0.211853118512982,0.28095439524565,0.269270385185435,0.862262040296538,-0.0186411138353251,-0.0275467791892821,0.39862800552358,-0.197281261093584,-0.279240760605902,0.551983077857433,0.335262525422766,0.5412187251085,0.679377637619028,0.267724628401528,-0.0077351769821611,0.4401530033571,0.386824273101121,0.606428302805518,0.220344927185253
"4",0.4,0.632582756401766,0.0531367574397361,0.62805574270216,0.807985312591089,-0.0179524531547,0.864788633365404,0.673124844299439,-0.0349623840996275,0.563788285414477,-8.33145401843774e-10,0.293133253648228,0.446407881411317,0.3877588937727,1.36096083792594,0.445095364438503,0.767487852051348,0.430466818674158,1.13540006742156,0.574562278444914,-0.24869534094492,0.207085872190153,0.194279879302949,0.140114461433018,0.41598386439119,0.717692537818662,0.800693140631815,-0.347514674381716,0.592610993216998,0.59367967975729,0.607008212569184,0.336274675101533,0.883409699748009,-0.301809068998114,-0.715786673290246,0.331884802504111,0.50221354559693,0.642769758578056,0.651765264378716,0.855338461870657,0.0547416052641663,0.0194973413540611,-0.0170563696528744,0.465144981518014,0.105767429086835,0.275036482875,0.453010220250143,0.327760581371405,0.0813277066114618,0.0708253837422954,0.841585188472395,0.580523676300988,0.825639136736758,0.14657495233559,1.21270796367628,0.15556384172635,0.254653910038483,0.421214275625983,0.549640809673118,0.268669233752567,0.150324109082047,0.718771901564039,0.86018104211095,0.154614237423997,0.641189094127733,0.932752432796275,0.655151631963222,0.303050524730091,0.26920409899296,-0.055080457179363,0.659593216830836,0.375224520585214,0.471311539346714,0.480284607264107,0.523506669808663,0.572082363294102,0.0628171419308964,-0.228682876347217,1.01522019298849,0.619086278568484,-0.230840198798665,0.491437534331853,0.216047194789375,0.181048763730573,1.27707208935032,0.797238906878998,0.703267633779445,0.433659189045385,0.843518588133854,0.261645486397093,0.679768048109132,0.299962877744366,0.210207137543244,0.086347000515518,0.186220469007408,0.704980617026263,0.886469025917052,0.528233932816012,0.758455960594779,0.255439172569342,1.32637443313407,0.277605387157645,0.765150655346828,1.16965842737376,0.5038134474554,0.497367354414724,0.395924914264785,0.408691033878793,0.56650561550247,0.231360488955328,0.751108571911955,0.312941260273787,0.383920102036342,0.820597112135231,0.685910798624691,0.38126875023986,0.833324778936546,1.23821297746978,0.00199018227590357,-0.195959297850029,-0.397427480395635,-0.163527647364941,0.237139195666665,0.812937534706901,0.880540364401563,0.34005298365478,0.506748767038734,-0.182160001784727,0.364568832456696,0.00647178548262909,0.322334537414551,0.235245826742306,0.390095283143728,-0.370009454736249,-0.184140225024252,0.86491981147356,0.446558098260152,0.495286842661482,0.285881574537117,1.56770154269722,0.0275323839833789,0.533071165343194,0.1220837542883,0.221636433213664,0.673652376416969,-0.660339737687905,0.499422171078802,0.139459245302182,0.92419721165547,1.05650946862696,0.0260281361541838,0.533852618342425,0.0270096401768433,-0.482978210506352,0.361831940420453,-0.879901919906753,0.462040788224683,0.256409552879692,0.83955522933734,0.171486964073409,0.665930050092044,1.69088456689725,0.716927716129596,0.495656227987557,0.376031688885891,-0.0762780153521927,0.607416054315186,1.31260271527944,0.0767879546790734,0.433215097147052,1.0926357270466,0.44621165808995,0.160745336927271,0.119849671807817,0.393649499219422,0.640758928756457,0.77419573147587,-0.250214275977531,0.469386476716539,0.811772970475315,1.0996878522089,0.758300460811118,0.606004254742201,0.016913476098564,0.68032863002724,0.835027470045908,-0.138832005120457,0.595038763648795,0.750472715034591,0.593846327036368,-0.20873048035173,0.873760916114749,0.648749879101792,-0.263174724702427,0.54846500636209,0.525743893033249,-0.042989301561436,0.53772865510979,-0.153782675072757,0.339136626820734,0.927090458662211,0.167529067769981,0.418922348872058,0.305613700186296,0.85609268429128,0.243107035836402,-0.356121031513735,0.738541141212834,0.897016955762566,0.627930020050453,0.510765574714999,-0.399180402531675,0.248459467973827,0.277201895984137,0.348230554990455,0.460221565486507,0.871898811515427,0.0963469612443198,1.10355147038482,0.6629332479989,0.730693360335348,0.678227443887694,1.10886553838269,-0.070107204100768,0.461523993163578,0.00188752291761275,0.111007082701369,0.809500896976028,0.656617932345696,0.0732183157542165,0.174292335277437,0.0294324524232155,0.071997429844377,0.849722483943028,0.361171485562123,-0.540759173395971,0.206397827825264,-0.0907777592917696,0.821007351710617,0.290313269941953,0.329384104661048,0.322026715241023,-0.375923293031133,0.337874680482552,0.454865082041776,0.989213124973456,0.336434712372754,0.777654671647472,0.399078547751903,0.465653277783072,0.41788445723783,0.715494537069116,-0.827786084071815,0.743411819242189,0.162102683859077,-0.203328147305853,1.1946425145984,0.454595349788314,0.575904248469949,-0.146129694412244,0.768103424154532,0.523716825687509,-0.0898412279410114,0.28020876971901,1.20013113622011,0.664197889321073,0.152370788861083,0.164434102394183,0.143939260545618,-0.0709805116092083,0.678488695477145,0.600862689723515,-0.277968586098439,-0.428289460391526,0.229816244395803,-0.0259817182044939,0.157766389278452,0.179082331972498,0.0942157525908877,0.199242117038422,1.23533968259675,0.56379318259778,0.121273277460374,0.47713476750493,0.459781929094238,0.299195484254885,0.042245187365352,0.0369573130503314,0.34036215558735,0.501671250201116,0.409099808615261,0.292985020312698,-0.121397800950976,-0.145467206672064,0.803460970367458,0.728161409295464,0.189556360922155,-0.642474104172579,-0.132928705679953,-0.0247995411447512,0.441469235356867,0.275231122982579,0.0630924234525109,-0.10515486118164,-0.122901545163538,0.0236558840503862,0.039445345652256,0.980125960278216,0.775787898663128,0.629625819481826,-0.127331186948979,0.460588291600924,0.592398698619259,0.310827071468014,1.03477706798484,0.490844861550094,0.596002471165048,0.325087492974764,0.434216365887643,0.834409999597042,0.348966295926452,0.754924515090333,0.316176283828751,0.664044405395442,0.295390033843005,0.200987922765997,0.210021378571319,1.15990316448228,1.09438864461508,0.431228174538984,0.55620657133029,-0.250461860410195,0.462829077141866,-0.132125698184576,0.732920252090135,0.205836551215855,0.711168440833532,0.526183021200576,0.168318441136431,0.477181514320093,0.272513842328644,0.0993006977225908,0.322211230458471,0.712921610138572,0.0985044915846863,0.213879975763222,0.420526283726288,0.655375863513108,0.379876457157102,0.510562521305761,0.0700794411178171,0.770711306485634,0.0367836881875822,-0.0748621055166779,0.479864308268966,-0.139029736310122,0.578758713270146,0.162279809815205,0.368870411209887,-0.34912017721547,0.489680522214715,0.672511766576954,-0.635226650006029,0.525378160327879,0.535090724872919,0.492122926730473,0.125594227188641,0.316881926328572,0.3203895942738,0.427952122661273,0.823816368521171,0.427299556842737,-0.0124550533992791,0.67820183991114,-0.342822993423894,0.299474730255117,0.59582701189282,-0.0474342353502811,0.355127656826357,0.845604311792315,0.620299987656591,0.312859029764526,0.808782173323772,0.460681326439492,0.306892544915499,0.257882923826894,-0.538777433057056,0.507357518071482,0.527964202051829,-0.0836026526667191,0.368123544829802,-0.0845950382712761,0.142369908150941,-0.209538805344638,-0.243303480669,0.935918204334239,0.533470658198277,1.10359364130646,-0.263387861282999,0.631714351585188,0.28783999533166,0.947307303326218,0.0202326755277003,1.04573115909993,0.387981273074052,0.218577175096423,0.419913978104128,0.415827923777961,0.835931725567523,-0.293233776367632,0.444910541471294,-0.109788810921895,0.395403429515473,0.657206589587403,0.34965913808526,0.202909542944434,0.0407863924480774,0.264411376878199,0.313825974253934,-0.364205237629378,-1.99317561630843e-09,0.0503941078595534,-0.126501553135258,-0.515891222660834,0.0941818130971875,0.00573223996495453,-0.164796222389563,0.00595175066812918,0.388188911266469,0.390115927575201,0.340048291538134,0.0185853393589363,-0.0605752751639041,0.567342870919247,0.666188320376607,0.556140017455065,0.96424688113412,0.765666624664139,0.86705629278395,0.119830240693584,0.063088961800714,0.00194180708785859,1.00193014220531,0.363898858694484,0.490056108248226,0.769170932635871,0.580626083907016,0.368523746912458,0.333178571606637,0.723719978421156,0.106562525328414,0.102988904691892,0.833522129527617,0.179688443721204,0.75174193747199,0.815740040595427,0.533094112679222,0.273161916637869,0.529390662071397,0.468112688288118,0.116720034713481,0.551075027132315,0.160921150488698,0.327997567163526,0.900617951099827,0.884005481848837,0.904925942712405,0.177193340510909,0.408126276933812,0.747548653575255,0.551137408139266,0.646878275768917,0.250708649808006,-0.127890919088999,0.663779444859036,0.698194132413118,0.0657452214369419,0.0540738396442591,0.499048010791386,-0.0867501715570108,0.968726236311676,-0.145646204540362,0.243083887463872,0.348736621685833,0.261544138604025,0.967919307628039,0.165696793025719,0.0185010975221448,0.621008014905808,-0.0851013975553777,0.704167601793703,-0.118271280426621,0.745392168150518,0.395621422090596,0.748789381102879,0.210354093824026,0.383231176628098,0.599890680228207,0.732310538721148,0.304906506443389,0.530949639225765
"5",0.5,0.0503521638123669,-0.0987033142916746,0.153961045757168,0.729811501870166,0.307847622188455,0.857747437918443,0.364926836543356,0.674576968683248,-0.272263965383503,0.164161181905149,0.417090918670634,-0.20206980940616,0.213316626796752,0.634827341245992,0.441431237674479,0.575133962423654,1.23382518672633,0.458862551857353,0.943947987292896,0.800674368970391,0.258831297090919,0.693705122566968,0.639745127016376,-0.235380341030571,-0.381998021796002,0.696911018035696,0.210991706103868,0.928934973806802,0.181339077032817,0.804455495097119,0.914047777610918,0.739744004568911,0.571684753285801,0.416501940432543,-0.0494405137836458,0.120758203200856,0.646938930616021,0.124400696393049,1.09311901507619,0.0812221049826012,-0.557219403850563,0.638485107242741,0.533048458440689,0.319767259406046,0.477320739580608,0.458388756602658,0.0873193646090363,1.06168041433118,0.442289956200856,0.143371251503898,1.22095760066743,0.189716118053917,0.43883182805882,0.576366721380551,0.270083625067468,0.340068010331872,0.369776629137751,0.28587685690514,0.666539022405778,0.833866528530843,0.87179597155607,0.919490115127394,0.626490826336377,1.13137452767622,0.712592502608339,0.321791952235594,0.173116941215409,0.657558902742455,0.240377644275047,0.36232499982758,0.485882750601171,0.714801465499478,0.636315697920984,0.705184901931572,0.638405246481058,0.250549243322934,-0.00853631365705112,1.18912101540706,0.301509833779497,0.586569252841875,0.559378468436774,0.870257525274508,0.337010735281805,0.712202477194824,-0.120841267327505,1.38725460312617,0.864338418291415,0.812331491911634,0.712457445562151,0.742047975547577,0.28275762162983,0.366514867151486,1.01748599876657,0.616945845920853,0.75097324026352,0.438428619809713,1.58097465511413,0.477818063368882,0.438728628980151,1.28319033998876,0.831179938467542,0.169355836623986,0.512566155447068,0.618975210808895,0.942081470318271,0.516829480140132,0.421483774064641,0.59345369423767,0.18310177761959,1.29174517068958,0.740374887298897,0.321778022011157,0.816910186391756,0.416535000271877,0.881720143189559,0.558650401745895,0.540961971780113,-0.349713857994716,-0.129193526265083,0.773858860275702,0.0426619008418846,0.396895686151546,1.06969929415356,-0.0334190050180164,1.01877355393286,0.508251042685977,0.857933492029505,0.217755853064434,0.641888141943863,0.338740937007112,-0.216203813658399,0.386587705309185,0.781849813963709,-0.145629968080501,0.342076675622248,0.557211308843495,0.580759891524847,0.203359099807331,0.731877931830417,0.615856112732834,0.178201996659858,0.261755032179686,0.23537591695191,0.151938205598737,0.73845418702251,1.6778736259179,-0.40093465790864,0.0761588774628919,0.982914063874016,1.2336958406726,0.5217669198913,0.245499467788765,-0.339242513513528,0.598208630426904,0.373012569561004,-0.426223458413586,0.446566652965113,0.268944726241722,1.82271596783318,0.536305978388139,0.977235498978059,0.0101167063564487,0.847400022194679,0.791823479052214,0.557889587178348,0.727960507131888,1.28416000788697,0.274403257957661,0.429916240262312,0.494826932422139,1.24484645164091,0.5520807352302,0.258030227988251,0.259787769288914,0.862636412865586,-0.0391613224983941,1.13863298183358,0.71681425179143,0.624164408510473,0.836313656722136,0.800034114271279,0.598760576677174,0.0640105246191668,0.857390805298871,0.657596645071477,0.714734001145482,0.806950843902761,0.959966156424936,1.00280123389233,-0.102584276406983,-0.181783385731112,0.0534436275785366,0.675674449112867,0.725600206203975,0.713853724594179,0.00474988964395872,0.601634931995948,-0.0975895088991513,0.59321025615748,0.218466843557649,0.573343626147897,0.430133316499995,-0.34513697967802,0.856946263266872,0.82299390091283,0.725746689293524,0.896040205038555,0.252067161189327,0.917025169964966,0.833571963053406,-0.179715834057983,0.200676080399421,0.281525222235864,0.430442199849353,0.607619468326473,0.903034788127273,0.190914503493448,1.1600778940128,0.751143567394212,-0.0461824819437049,0.752713713767745,0.798211182820112,0.813785513558879,0.374533181910539,0.0101124518358254,1.1436741586747,0.973070228079468,0.671741354538885,0.0521382436642388,0.214176699262942,0.100649951622966,0.848906139466556,0.185705577724308,-0.39334195066485,0.381164479053499,0.016140451540119,0.44292502319604,0.934511569428102,0.561618267203806,-0.302747918834073,0.320105685385845,0.336692463343813,0.427317157346988,0.509142475877193,1.14982202509145,0.557335867956878,0.589782297069561,0.968908785697972,0.426494690487442,1.31249001549281,0.527766979860677,-0.127866183652019,-0.614052760529212,0.189041025805762,0.817430907929299,0.904288094800612,0.638352462051306,0.683940892616135,-0.0230063486514812,0.889587793059048,0.639114193659677,0.00932202949663662,0.36097201602224,0.223518165754291,0.180003263219988,-0.0532325208323293,0.435627807390266,1.29019452374217,0.719478225938287,0.743386795044902,0.641045482687292,0.0558259014910164,-0.326158104306508,0.269283584718261,0.122786655455199,0.227472065476518,0.406765021541292,0.267784853508689,0.737197225874199,0.297076022174827,0.339856965723899,0.474606904907217,1.15294980870861,0.464311325680903,0.607952307263046,0.32939124084768,0.23824699353331,0.0383410620013664,0.563193773983004,0.491385380811291,0.433248138377661,-0.0508644419705936,0.054256341976521,0.290216589376906,1.14449868176247,-0.654563465393635,0.172476060090575,0.117355842803056,0.107660782105139,0.823475751863037,0.431680431557729,0.549612650367471,-0.090104319218647,-0.0180667873566029,-0.0129080786165699,0.154514465407777,1.12350528958613,0.851265994836189,0.745575534525614,-0.111789233122605,0.604773361435966,0.705059074942025,0.676852892930342,0.522213214474999,0.407177219633391,0.832873813587818,1.12768176892424,0.348486631808652,0.935385108426776,0.427581785115892,0.882828143502894,0.437698287520956,0.658307971445548,0.547848514649907,0.313772763519414,-0.0527490178760331,1.15120860294545,0.626045699276383,0.59793694232807,0.402960583141822,0.505469366037762,1.12186478639066,-0.0341969668447732,0.779771315439167,0.30808754204588,0.785612639243245,0.529598363623973,0.572366739478024,0.17936539755059,0.351718671197513,0.244306894584696,0.70669172987058,0.509205136179586,0.782617628516997,0.381151169696492,0.416687743712257,0.151751051848413,0.558997136893538,0.66056748401778,0.196968731736069,0.854720602050858,0.155067731367359,0.0127405850787892,0.532033995703811,0.0406274193206067,0.386031649126105,0.719300660818145,0.717667335120755,-0.460084961397722,0.795227461689473,-0.359856684204979,0.327705270089873,0.746915440988919,0.612043379189585,0.57760013875968,0.170426189467993,0.371518690563822,0.376588508909688,0.44477481808848,0.756697488429768,0.940961790979836,0.647370726396651,0.0893071079854537,0.900017310989689,0.430703803251588,-0.156380980457351,0.754012866467194,0.496067242239621,0.0579990245430356,0.811308859696542,0.470420066784458,0.794879203486764,0.51008700679039,0.348597847262228,0.50661172613927,0.343488521619232,-0.354011398214765,0.328372467212321,0.0586622572399039,0.622693438980918,0.323418257237269,0.00320164069371813,-0.104726094911084,-0.0587363080813728,0.989872740606648,0.501152511185186,1.14578418552242,-0.0653632455591796,0.782631170234045,1.05805678428728,0.137822510966696,0.355301779532092,1.11417318376869,0.650831626409348,1.01380152185154,0.566839042164963,0.584680670295471,0.286938300572029,-0.094457868457427,0.455815288884001,0.131744717741682,0.55925386502222,0.672112782776224,0.412907414653268,0.232502845625656,0.285637605443387,0.395790552749573,0.374804282565496,-0.250902508240848,0.234797934911561,-0.355539182219487,0.115807978361208,0.274776433219729,0.042413463378202,-0.0756443737793898,0.11488447288324,0.241703654177437,0.429818866696922,0.41038496225624,0.350033496800225,0.129138177891782,0.128769089820837,1.06869974118633,0.756517230733646,0.697928634661537,0.574867428285029,0.875554116483469,0.970581877329906,0.157123062909895,0.195970734733867,0.195548959259761,1.0847608149427,0.415377329764853,0.672690945584125,0.747738464811082,0.560840333514828,0.351923950181961,0.726955306078134,0.910945567572664,0.23938856430854,0.229453087047056,0.194001507133952,0.517773862941582,0.89397382983332,0.742650956274833,0.841811622171578,0.358700507164543,0.678825403062177,0.56894408078494,0.222987422967625,0.735320471685666,0.181920145442686,0.400727250745723,1.13819250135716,0.541666266299831,0.687125260904886,0.922419965534141,1.07581239968935,0.19592885832286,0.298003345140759,0.659630459523144,0.781291798327236,0.142193838507274,0.76547290149033,0.828550246550463,0.142279610115699,0.208680100884628,0.81811922423542,0.169738170866514,0.244569652235188,-0.063760917262894,0.908905462474847,0.429074115582438,0.0415987236144673,0.936412015454103,0.143627481415952,0.246384350940707,0.741136655517596,-0.0450220006208103,0.729872976611307,0.144980236000742,0.805096621517061,0.505609060888027,0.39859676592227,0.837046064847556,0.488506469327656,0.801141631727099,0.656534645248001,0.420942722202842,0.622868961015047
"6",0.6,0.710031006650305,0.850660646521622,0.335838921042147,0.357842307892648,0.286414125141772,0.554081938545628,0.148752698384188,-0.0179847655612895,0.919012362492228,0.556367775991171,0.766644351173244,0.570767655206595,0.143700834638345,-0.097377481466985,0.260937246200923,0.709955498822643,0.893500766176004,1.08274728666916,0.357913754641152,1.26586008924251,0.940525171267614,-0.054056710594052,0.729565035537815,0.843469854856154,0.23750487138411,0.702412996239281,0.32362248833873,0.864980851987509,-0.0250318997382041,0.729719256138038,0.586203737508491,1.16715922959563,0.546805592213033,0.933937929405754,-0.513396296937547,0.543992850979155,0.697257356063856,0.31473342431714,0.318461765208166,0.937018291595545,0.700852525700441,0.837274417263651,0.00818053324036403,0.241858215065818,0.40413992425708,0.489042537277261,0.121876069908108,0.559895929167157,0.462093501837044,1.2232364913854,0.53010421699157,0.483852768134551,1.17586020756829,0.278941368370622,0.331264210926993,0.549198273088004,0.587014811185707,0.756248866935218,0.89648993179227,0.438328773337067,0.970841343777703,1.00763977670681,0.858465682496308,0.374183591989955,1.27998012336327,0.14365565920888,0.991179891743478,0.233975508181962,0.529504038391606,0.900560264685101,0.819469265394728,0.696536669801925,0.500788273839549,0.73517381592424,0.744354368851181,0.309507842563261,1.2434002785789,-0.0149130996456098,0.841238843725167,0.665183861332848,0.0560046087450786,0.556749051605265,0.930130273695678,0.584473565131543,0.823170172470935,0.400279523958676,1.02139673290841,0.853278918393422,0.890841531846681,1.67972257425807,0.63732337735046,1.04900736709081,0.497814545855504,0.658191828442482,0.54162691219071,0.744562694791251,0.346198826274086,0.898287443064848,1.00284777214083,0.496135065928968,0.758109709687736,1.59358227536701,0.656705149149738,0.512772994284532,1.38416324516441,0.591510209560364,0.627485700141757,0.652450783947227,0.497406950492163,0.848476580052274,0.976631928044814,0.420052738173771,1.26930893170052,0.263722846557616,-0.149218849724764,0.899492366039916,0.589373905712272,0.637103306877512,-0.013247954891581,0.73411349295831,0.256048627614171,0.548753132670069,1.14148539422971,1.18368124739464,0.758554333455386,0.701395181986807,-0.0125945260285931,-0.143409335794733,0.335027530087794,-0.0470090572114722,0.291331330890634,0.952892165162822,0.513559876219791,0.929554047387328,0.393792962725873,0.58390008141994,0.741921491364338,0.256892505559209,0.299342714338,0.812030131964677,0.336339768751582,1.67572068101585,1.04450756616899,0.960788234388913,0.649525192542988,1.24437937679072,0.328474524352525,0.195211937209131,0.306162924711815,-0.150560038572891,0.633135821262744,0.33784863190682,-0.230530784495006,0.824399826134896,0.616707094689634,0.485052221653098,1.08916479302484,0.392823433101995,0.31695990947424,2.00293672419072,0.835789500818758,-0.502293345204657,1.03185432062567,0.0416713641250724,0.659247147563248,0.784394817504075,1.39145876822042,0.50941447785053,1.2605169564119,0.629399832958848,0.54339608784166,0.657986491679438,0.406916863422185,0.886199023856988,0.648292518733219,0.807719937359929,0.0699743497998304,0.46033834869025,1.12128849170252,0.962865665241281,0.893212080524208,0.693283461998003,0.329246847297528,1.00532290763583,0.740591452101273,0.998200036786025,0.984419178583892,1.1424156306698,0.0710307322436168,0.173151116968197,0.869213599787422,0.818996607869398,-0.069701140686586,0.794606159408035,0.78508381851646,-1.88947719503927e-11,0.616975113937018,-0.0321474418664393,0.66897757442675,0.414977004118548,0.66749927484866,1.03446309251793,0.513803655349187,-0.129610851032679,0.941929481351618,0.937360612165069,0.873278710428793,0.986847291919022,0.299673921871116,0.983133502658283,-0.102540108246912,0.245474245448399,0.354978773343298,0.484890774218695,0.733131431651395,0.980694127518761,0.33060275607233,0.850078302513717,0.863653778056576,1.2154656316132,-0.117692115397183,0.916985902335655,0.0165655443836323,0.923056988100535,1.17823449456592,0.342052067388021,0.996553829804099,0.747541501698489,0.121807338689059,0.341561980742045,0.110292281026295,0.324511562895733,-0.295855665252895,0.131931707971279,0.883995278427034,0.967678993889723,0.689529300685891,0.566080975522016,0.443648572658662,0.396665213451823,0.65353106082401,-0.0712048168701424,0.563246489148399,0.737077645812968,1.22134841744421,0.631571952596137,1.08666523385581,0.734564480327236,0.490134882265897,0.594956874350933,0.867767321168013,0.255498390989631,1.36972111285343,-0.49451044911196,0.00851034019582446,1.01904461142306,0.807388304812088,0.81883380162238,0.059502269773411,0.976171105512683,0.716613117166568,0.274685646381354,0.530959623224209,1.37386909408895,0.629394435544553,0.359660674103094,0.976304375450559,0.225561768407462,0.207677480127676,0.705373251395644,0.803265713874868,0.135956989842401,-0.287374435868983,0.391932925680664,0.421241633837511,0.364807256268547,0.461901673266262,0.394060499045214,0.459800871279976,1.20701683349633,0.835056229592956,0.447884869042009,0.398601827846566,0.661821378532597,0.401853172376944,0.4995162939896,0.617754591111273,0.157612779958216,0.743174494166831,0.572207029352135,0.577988029472055,0.0588498679608291,-0.0742671877612626,0.287649496240352,0.911558221148539,-0.278245759170108,0.177936881993935,0.41320896602322,1.2335660084737,0.470215412303243,0.23802788177171,0.593843060592228,0.0216895695310157,0.212581118595796,0.0298347268869892,0.321768050830864,1.24245185357834,0.853846778025385,0.845047587242081,0.694400216958855,0.677738286472978,-0.112457505111895,0.617725931617446,0.64862038883769,0.529011345108707,0.895928533091175,1.29672883568064,0.428161941304381,0.952685116068289,0.664185039280612,1.02423598209241,0.617740157537075,0.701168111606562,0.493848967277431,0.573924234347068,0.551205033730949,-0.0197216307702499,0.724864238366596,0.718591251687289,0.00857400407970369,1.23116422142598,0.426831919034009,1.16165752151057,0.916209854817446,0.384158669967349,0.878082344408139,0.556536077128239,0.723337268220775,0.235758820974218,0.421425179359112,0.647030027381908,0.405127927331632,0.821449813347037,0.576846636029167,0.297643718068787,0.623512045218817,0.952601092073395,0.189276827380683,0.819717289581805,0.254482549807446,0.97993776421581,0.37831533291989,0.303449348581429,0.570828437611216,0.128160520305368,0.799671964495359,-0.247804390431099,-0.196572201017638,0.494475124593935,0.871464277808944,0.758420724771634,0.931633074306456,0.476356142899548,0.661029528862303,0.684864986040203,0.201931472640107,0.458739826563206,0.451288966619763,0.607340677470705,1.11459286616546,0.767790842742381,0.744542005113836,-0.169608916021085,0.692319302968689,0.358379392058106,0.485475702322598,0.826410120186598,1.07086886773561,0.142112607012699,0.908523008949405,0.660130585649466,0.896032988232381,0.550675369397317,0.482916137571745,0.492741786959469,-0.238552803931511,0.661019856864315,0.38394612486965,0.138050144371662,0.406557179084712,0.0589454864579605,0.760693443062002,0.122716144774287,-0.0608611569746501,1.02434772403293,0.571357546622291,1.09076590694363,-0.0349519620546241,0.846154827033389,1.14591391056646,0.453678509201891,1.25933415336907,0.750948120187354,0.173136202448049,0.67678694626416,1.16347789927063,0.788841587087813,0.285262061728657,-0.0415438371929183,0.530921769571147,0.219758877747173,0.567927739144098,0.816418594460708,0.460193914653951,0.414222239439449,0.438392435681603,-0.112437492116915,0.384457983745969,0.637956997708975,0.158298539573261,0.294480559552834,0.267252319908376,0.404244711315208,-0.406575960876694,0.279892124588103,-0.0535369871446916,0.444335257733603,0.640742252908859,0.572531064061765,0.496674187932205,0.177844293567372,1.10895945025827,0.303394726580502,0.763966658669499,1.07178556147042,0.39140256286799,0.888490993263607,0.628966719555994,1.09858695946947,0.363492371406667,0.381266713335443,1.20336047873504,0.412104456995445,0.749166066662633,0.731325651612762,0.570288736753298,0.49916481597629,1.09635474224812,0.492666534877345,0.261140175906382,0.23274784528465,0.756521911983356,0.306158099911041,0.956758562605787,0.949422924889447,0.885986843980596,0.363556534463468,0.862225714495099,0.733403773106125,0.780154735792407,0.31185585524236,0.365812070216778,0.43150663640592,1.11632153066658,0.955961681980589,0.692489664702008,1.21207360760648,0.710603361154794,0.357740405394153,0.861135051174069,0.441119049387842,0.741278548105754,0.236036374699021,0.909197286504898,1.04960042595581,0.234569324010765,0.393957988080251,0.930978211833254,0.0484896524110901,0.998971496412112,0.256843023049198,0.389058212000107,0.481608363691613,0.120577328113867,0.26719847722803,1.00759607647257,0.331259886814691,0.727493485800316,0.0896808051351195,0.808690284217047,0.529791731258283,0.594156236550781,0.815021162807567,1.05625133808183,0.619864114517071,0.447254798443607,0.601373450254085,0.740800336518637,0.849571633676148,0.492454622498078
"7",0.7,0.661137263906963,0.729375805559039,0.531682073949129,1.05862304271524,0.837167640181013,0.901891789320018,0.719542183132072,0.854795130558662,0.8142529228035,0.766408148439557,1.42675130312899,0.59801476112783,0.854139676036147,1.17691739898292,1.0410615509075,0.0230318447935934,0.784300118452178,0.890165447364434,0.766093613982841,0.969720763722081,0.083107088134827,0.481519392752781,1.09576947461455,0.455910510251568,0.807842018071318,1.32927918815567,0.686626896990148,0.957451768220447,0.916761198086118,0.413211143945882,1.08148006614531,0.9396781528568,0.496827075749221,0.714666266027129,0.608289121085992,0.800678647267578,-0.0195781193599577,0.983080590525459,0.324529244701273,0.873937915203655,0.583016227079899,-0.28429766712721,0.867794086905694,0.266437392797744,0.922796558026282,0.639279278943039,0.595153285912046,0.0644780957182529,0.587808729819574,0.543840481514493,1.39275432182526,1.21673319682534,0.348944947675099,0.971543089167564,0.514741346475271,0.663075223993,0.414010039866944,0.775587357634159,0.708668524301738,0.656614410100873,0.959735911851975,1.09756905582612,0.966868514992302,1.22957437220514,0.561617938664446,0.867569193240364,0.623512217544561,0.714694725610557,0.588942623021762,0.925181426600638,0.283436423017389,0.763435317353582,0.640178169423838,1.03632640350955,0.745969347688873,0.537541960191823,1.21457716339124,0.0767922418723626,0.173930357850299,0.96719645001694,0.753170964899849,1.06295988962302,0.941090812134102,0.425867321684894,0.738456976927825,1.08036768494167,0.992577277059208,0.880992288543994,1.70755288289767,1.00320214827381,0.733750911615124,0.800054411434662,0.629211690676103,1.07030775525976,0.719542170333158,0.845219614378441,1.62860379642076,0.440582285092139,0.842251198443881,0.665388522704715,0.939332720541081,0.950849871196049,0.672354677435577,0.772709312771866,1.56703496860747,0.757320112433753,0.531702849466482,0.707440120624536,0.716536721095614,0.894826237112573,0.659821865264957,0.539661700203993,0.725220852326028,0.973899626594258,1.4505773376066,0.455044979672355,1.00351282256208,0.118745960413263,-0.0954855281867046,0.904830968778521,0.427572672701401,0.661348559960301,1.13071488127413,1.29689483863278,0.88225345464197,0.558382768373812,-0.102694693142959,0.438454217440315,0.355910932615022,0.870892682139375,0.0966642017175876,-0.0484808992685681,0.694135212835902,1.03456996512082,1.00335810103891,0.583679004175701,0.85292725446604,0.275454080476035,0.391162836819184,1.01437543107611,0.935212359827166,0.421096686134449,1.71390588668441,1.1031561226635,0.340248750852906,0.760617733924996,1.28656218591893,0.416547169264631,-0.0677086186850976,0.400971991846617,0.691925631262341,0.542666069006494,-0.118918977738585,0.9130081598919,0.684752176623499,0.49842827654662,-0.398472218941268,1.91374661694326,1.18842931557818,0.555882459977188,1.08734950248631,0.10974565473694,0.805022996524514,0.448830505229445,1.04186924634011,0.901752932832506,1.35591290584697,0.625209640155457,1.46510497402379,0.56830728952136,0.810244917890813,0.439599787069655,0.77457497797868,0.48520855317608,1.15444597519384,0.109470421235789,0.587131375474791,0.780899758976606,0.949754812261858,0.984187054050396,1.15416208900575,0.748053960312671,0.565414764243171,1.01816111897394,0.798933585464899,1.15212969978848,0.982243095423997,1.23250154210225,0.204685665114126,0.839710339352849,0.912607457493266,0.0934789307562446,0.837791884248396,0.399404267523959,0.849512473815946,0.0844973803039711,0.708361990271444,0.0133938985443384,0.932944564910156,0.420302356023234,0.71879109194956,1.17884346756714,0.942917976185123,1.2108948944683,-0.0466212230093948,0.368097030930099,1.0724470368942,1.06866161516855,0.587273710222885,0.976439169602676,0.22802304725332,0.380224728629299,0.518549040166587,0.594706718513953,0.798598880342134,1.04814193136194,0.689460275053296,1.22913881156834,0.923672292114966,0.994977426645388,0.0980670783004256,1.14950603128812,0.818150521107687,0.233364535561669,1.32114754146742,0.439063158571577,0.980788666395672,0.862307082811038,0.178344246070527,0.413028147675817,0.250597358149301,0.582056685805925,-0.254808732100516,1.00243721204664,0.698874532665901,1.03252231844239,0.229637216526163,0.506408673440622,0.656809477182966,0.774877638798323,0.669785765068392,-0.0837829064416154,0.634577704351387,1.25446711223142,0.707411781912391,0.672392861392948,1.09822614930192,0.826469873713716,0.67472959587582,0.746055571177785,0.131227380789764,-0.00842363201246204,0.177231002313129,0.87344183889195,1.31068476770737,1.0394820025515,0.916561948987397,0.828063294732822,0.342558796109195,0.960400085942784,0.876127441055059,0.451284493209969,0.622026198771968,0.45731115588541,0.241587189779661,1.43516554114506,0.782327843958418,0.340917586366397,0.829924916175504,1.16189186416265,-0.0783613332104998,0.898773005526974,0.326768099476285,0.504486798675729,0.49551270502304,0.469421209750201,0.610903095446635,0.491410327695649,1.00008235678686,0.411636041384116,1.39074309836902,0.521793686325904,0.770392372204743,0.780608109941664,0.734526176665183,0.617268193541507,0.678840383224215,0.2563010054051,0.886975196576452,0.734290738776665,0.676517149249116,0.216214725162505,-0.00664569429939157,1.22018113764798,0.347594921263841,-0.218657958178168,0.432608165038523,0.622681361956797,0.907222473700358,0.593826530814104,0.75120062083621,0.271940199748787,0.315057501156371,0.38424130387549,0.165481782813464,0.298611404560631,1.3149484420215,0.855302411109507,0.945071349372692,0.868631787256909,-0.00895288300811075,0.769010532662311,0.811855771874439,0.751754794582468,1.44394112752625,0.994602214620445,0.58498739983475,1.02915378053526,0.574299588835528,1.15441181103892,0.758653277934655,0.631741281755136,0.788648550931756,0.545235693590988,0.56661894768999,1.17159913401507,0.128268217078729,0.657968008057366,0.812233890048547,0.788931756282746,0.268944203203958,1.31603136801759,0.469601682916726,0.979979254464421,0.93648574561747,0.473606652759112,0.452488075576925,0.822826517539633,0.520108190089861,0.556825356349778,0.328543111917774,1.17695960706994,0.795924166103455,0.977751467157351,0.409122000396451,0.726484584459131,0.658234684168406,0.316118014077807,0.313340017812913,0.441423744120157,0.878672479760226,1.1112741724921,0.486614742397721,0.672276056583196,0.284822883465585,0.821567664901707,-0.00742658294961498,0.944193002743402,0.572786805754186,1.03150972097307,0.887497295599579,0.591912241993449,0.755519803334395,-0.0937620023243629,0.779200271129622,0.480604897688278,0.592055658571773,0.553678477165118,0.768169896065955,1.20096085508939,0.865414892132516,0.908119628330181,0.014983277801394,0.418766275782365,0.809127730452956,0.659792204810376,1.09673703142786,0.756864920811786,0.280735241980421,0.697614455430805,0.915173618539779,1.02978065683892,0.663086276684195,0.567396822339786,0.656541026037521,-0.0920732123025018,0.529640597550377,0.584393210366039,0.770776563554194,0.587785016051534,0.555271390124909,0.202721965018229,0.207374843410812,0.0795235805758911,0.562894162695834,1.11159946902111,1.20958546733229,0.225530934467881,0.961299703091544,0.570943195355298,1.1317045563573,0.198634169993034,1.4079948419822,0.854631681424315,0.781477686303471,1.33062996408334,0.832198278315557,-0.0458306213850591,0.703076217987608,0.352610114864024,0.552917643507704,0.424335899637146,0.789397734904164,0.652577505871676,0.499397688772238,0.41694015561269,0.480408147762244,-0.036396771939538,0.738639352037829,0.425791022514503,0.0836386402060158,0.34123226523717,0.468204009972096,-0.200451186305884,0.586740371009828,0.172008334298931,0.0467029088046678,0.752467697059002,0.475584938652952,0.650577047785426,0.476334040025586,0.477792162288468,1.13947835970365,0.712434704481674,0.923823907747912,1.24628543197368,1.16600134008649,1.01612404594425,0.363618874831298,0.392220628190233,0.350675645851955,1.42055296358525,0.764130327979133,0.706987529624562,0.523561198195532,0.727998819013324,0.854541677287357,1.18186429400292,1.09194358805163,0.599365530430205,0.385551802814134,0.502809399399646,0.423334918423813,0.992384629376434,1.00090860716629,0.426375212747519,0.852294426314822,0.871360407166589,0.399328003039103,0.534978098943614,0.858403087267432,0.789226852667012,0.512545746397221,1.15099632775557,1.26622057001634,1.06642699933626,0.774705645457905,0.76476992994096,0.763363734539089,0.939262752071305,0.560950845696445,0.914206337346322,1.11819600559135,0.45916419321173,1.10283423363523,0.461882455099087,0.472953585554252,0.988394731746768,1.06830613515812,0.115076192164428,0.54903534921796,0.262367091268688,0.517363610317826,0.340950173505999,1.03861199677362,0.286237419427836,0.273470902850566,0.7140249025382,0.779221859050635,0.225966479818827,0.803146169509787,0.779349852329481,0.840158463624016,1.07615756042103,0.453223030307023,0.644143637350027,0.671088048341046,0.962372758669007,0.921303820594882,1.17796827512604
"8",0.8,-0.00432802787311171,0.316253472212803,0.825415323334138,0.450053196717436,0.889772594341494,0.437206081449463,1.42085925859802,0.874071960194291,0.395517283270654,1.03152785091623,0.431120279366141,0.790108574062746,0.894921463165087,0.67000809937752,0.281460241522964,1.0325319300833,0.895578204957415,1.22290055415,1.39204891321668,0.0545001659521581,0.483085459207776,0.875542893324692,0.811820893757996,0.320321351257874,0.602139046010713,0.558995586280838,0.995520299022455,0.8553089078602,0.991110910558929,0.747045051290332,1.02918197511922,0.787999175512121,0.222050105047981,0.582877649572319,1.05566768653339,1.21227429210707,0.968154170442196,1.12861019511319,-0.00983458993012361,0.394060137591396,0.973826053252357,0.824366889872648,0.968723833613379,0.222262045812018,0.724060290838755,0.575684797974395,0.668442377583446,0.436163083309847,0.578823394687755,0.834062641185689,0.423768665437458,0.717922677695993,0.596262262636357,0.617714669984177,1.28635608462875,0.635056326933072,1.01475209922022,1.33595823692665,0.785991467960408,0.792092562159962,1.18059379364772,0.899471735096292,0.994550718273577,1.12328560908632,1.26903743200307,1.07938423834766,0.670695727071573,1.16215199316259,0.877515839018004,0.902551116512789,0.697017310902362,0.348750334479337,0.720154535564329,0.885461650082532,0.831450732785414,0.762759816701347,0.111589038732567,1.36887675550628,0.948809978952779,0.862406561447347,1.05439428110721,0.317760268079644,0.716946652133439,1.11576501173764,1.02733899291415,0.834350974007946,1.14294523851519,1.19310442942724,1.62640338889379,0.91736597508321,0.817348460595494,0.915208030918838,0.966092041364179,1.10408588421106,0.855583217996112,0.662227553070524,0.93938501631995,1.79867644539845,0.785960780682493,1.00681943809878,0.914553011788969,0.816838342308136,1.61589491288625,0.891723567143887,0.905810600056894,0.867329339245601,0.818765574377666,0.81925046510503,0.797949971784091,0.981273390306949,1.02562052149724,1.51141356161967,0.720331722129393,0.649812902681116,0.292273412280875,1.16400228490579,0.920788981016535,0.446217858137296,0.879996434677589,0.192885196085337,0.43866563628628,0.673289573709886,1.1411088107948,1.351465388413,0.893158927342448,0.549938761079857,0.961631587899001,0.098348257027357,0.448519256288757,0.874641963341223,0.00408248021654026,1.01585195061514,0.230262351176839,0.612653941299748,1.05988759607148,0.470807163887747,0.992627797827665,0.543089681272216,1.8304516581544,0.529917530615768,0.573218962319678,0.897255860155681,0.899939680171765,1.23015306956597,0.510481004497171,1.07961884401463,0.979236078890127,0.547824302494648,0.119706824803658,0.466663406430324,0.734737399710316,0.582300401385885,0.277597944497864,1.1965832568119,0.782156353052644,1.86802684433658,1.35593980776421,-0.598737699923701,0.429008536724509,0.12714226127019,1.19298843757473,1.11055930123382,0.895214660984825,1.11652675093761,0.627339642990372,0.965669312779742,1.57204051911251,0.737619932809496,1.31729213558626,0.646632356386916,0.883487198926306,1.19285429054893,0.782929435691993,0.549438801446029,0.633560681922419,0.564215942613724,0.947710881208942,0.350019830995253,1.09486492783415,0.969026376922032,1.25430029918733,0.835451953727306,0.733700767800045,1.27030017738625,1.3498462124624,0.955267652330596,0.907481521420093,0.567370973632534,1.11580540768368,1.18017170135295,0.443847324297785,0.866254939109306,0.642846168758699,0.848728852393998,0.914470902124623,0.120230057911502,0.745355842693682,0.0931346934338996,1.05347692598849,0.517924691733961,0.762011132181733,0.583979896562763,1.14150833467404,0.0114128412471943,1.22096535388198,1.16640149460392,1.21928458218256,0.512866140852528,1.19154762655373,1.10040992056319,0.554326149447277,0.661801780225048,0.519943671076436,0.774283284555952,0.8592947523565,1.34575781624699,1.07765424020754,0.738945988532503,0.973271111781105,0.898860451830188,0.351788358258385,1.31732018511593,1.14751136302141,0.351523767710862,1.18744035936102,0.46173157111444,1.02388302148205,1.044693217238,0.371195736213703,0.399957825098503,0.326553673558434,0.56850567269559,0.826963253569112,1.17059668612509,-0.0990521160401771,0.524608741933943,1.15152148774471,0.845359961041677,0.728394170348844,0.818497627621111,0.63260984136365,-0.0479969155618315,0.66418136112128,0.971518831191014,1.27661441521343,0.768770860028559,0.867792474550792,0.835479962567823,1.12962563556025,0.335273381508037,0.798187868676413,1.55281278779609,0.941872334038568,0.404747163773453,0.997229858008956,0.280269274108791,1.07641124754759,0.986687530504566,0.406668636137062,1.02538068592617,0.883916353223167,0.572093390652332,0.771905652558541,0.556585715636907,0.342906146485287,1.59909551345526,0.738361591464485,0.864153032927649,0.970442000507662,1.11861187057704,0.813429078214328,0.908800987501558,0.0112609670174497,0.792739604133616,0.438341962336617,0.500040416962074,0.657004708341572,1.11661604175352,0.457030719053809,0.51111503059999,0.749861595631826,1.45644958198979,0.853119126844793,0.757053390375382,0.812938869783111,0.871794825434822,0.767826154790432,0.425731009406952,1.08443842372551,0.795540989124897,0.82562222462468,1.22308148191028,0.442917586078203,0.448620635823358,0.0593642092371384,0.489994666198357,0.7024429379148,-0.0393796939590489,0.76536442554188,0.316907488578062,1.01098778208673,0.733393768215789,0.680116002123839,0.424955862921586,0.353255786715131,0.423105147490609,1.29056789343213,0.925371247291647,0.975592781006801,1.11240135406174,0.0799544176752828,0.941692654012625,0.840217549570642,1.45237392753823,0.940054397219755,0.949495866359508,1.18376835280554,0.601754171379996,1.06219976063902,0.906639575764759,1.24388571473536,0.700011451732395,0.847368644894997,0.763150604522935,0.705263865816649,1.1648065681172,0.797177064345645,0.136450433940764,0.848967665891548,0.33698750007595,0.857822761913113,1.33474241763989,0.569742476084366,0.957615664534542,0.855140665683038,1.03491445385268,0.631423224367334,0.590118488501636,0.893031407137111,0.619713392682389,0.410711076008786,1.22570336685004,0.87554966077111,1.09080803656719,0.771663093632674,1.01187431172625,0.608183944932332,0.919969947378975,0.426442701648635,0.415880160848944,1.20281609377927,0.735568486718966,0.717355282394745,0.793824096781198,0.90489745255289,0.412102572213,0.693268778408686,1.00536433014323,0.995877725365924,0.0759662176543673,-0.0724784153923744,0.893878708184172,0.83256213023351,0.623824154971973,0.827186574303237,0.732759935494349,0.691157644137584,0.763889084862394,1.04817988802471,0.925733897563814,1.18692579056472,-0.00425802427522334,0.96330495440666,0.781413335207028,0.828063849986155,0.518832789459602,0.834839070118252,1.28998086732768,0.500119041488252,1.05456581356566,0.816850729714998,1.04691244191189,0.679282823523609,0.698579761623097,0.78279799440806,-0.0631290369189556,0.795888028714397,0.689071207930331,0.900882561100625,0.767334052129971,0.321723367494956,0.104351071199153,0.466498137197799,0.69867987008526,1.27481005297298,0.721491704669444,1.37012701054557,0.272671155804624,0.93096818038238,0.682437347952319,1.27533046398737,1.40521405061263,0.476818111922436,0.837334349688644,1.35497625828963,0.943392459635551,0.690139971709445,0.00398396400524126,0.874085076521526,0.527810818132467,0.61305881784263,0.607755373101801,0.844531712186889,0.518022921368258,0.526554763535719,0.6340917394678,0.166301739534087,0.552563478643233,0.654062030536635,0.599104089815415,0.431562451645932,0.170937009237044,0.765977505550067,0.396881529636573,0.187652694730128,0.185441051217367,0.783322528901512,0.806646240792739,0.484117564744831,0.546016956000098,0.637075551287418,1.2113378565361,0.642734785519873,1.11358187933674,0.833919622962946,1.24758486364001,1.08998089054875,0.431920530841344,0.602188938825413,1.19540768041341,0.680333419464745,1.34359604233626,0.936408713755702,0.635975733817023,1.0041833477796,0.780472523496486,0.819808161921097,0.715561327326044,1.38340570402702,1.13715286294228,0.615789972609621,0.629018124114711,0.624696138474594,1.05474439587212,1.03769999812533,0.899911311265881,0.642177868502086,0.865664451156695,0.986083201983813,0.548836397198579,0.92849150407199,0.625520474876108,1.31760658476161,0.511295519213464,1.37432374592801,1.05392579738837,0.898053496003729,1.00550488127168,0.893634190784495,1.05447190931568,0.722605620578124,0.839805269952998,0.626972875954554,1.22293827737365,1.13831024667936,0.681474262038062,0.58183193642433,0.989337757420778,1.09809413874497,0.145576943872356,0.27266823299333,0.820478397832742,0.528389077414093,1.17756560911615,0.285907607297423,0.635041656355924,0.423029435761567,0.800639369927162,0.495720567894683,0.906954219866508,0.757135576970234,0.863200323418718,0.923336750717065,0.744047142337129,1.18591490670726,0.588929539792124,0.821952930332063,1.03452921219757,1.05908035891323,0.671569621718323
"9",0.9,0.297707202008109,0.154256887637598,1.5611908946141,1.0475207228091,0.562578790672003,0.548603385224412,1.23942925508632,0.8664095954649,0.803040447942748,0.793243064921127,0.860771399746277,1.01870450389899,1.35668076472485,1.02272037066636,1.08530747660372,1.39914965111255,0.868980381899071,0.367469443640232,0.968829592617866,0.385800081124501,0.90528427720466,0.728968009703075,1.00022679449279,1.1525814317935,0.724800892806752,1.12913946353775,0.705867011380081,1.03462157127722,0.88508690648798,0.865652875012717,1.07419235548488,0.963803367827027,0.892378881722224,1.13347598471757,0.938271279969504,0.448541865227905,0.378697545581103,1.13462544911916,0.574716107953388,0.934776534621708,0.544708188619264,1.3303701854505,0.365931732521383,1.07035471512988,0.693082557316575,0.724966254279187,0.563673913810474,0.93192132670674,0.783946328235606,1.70751270221433,0.798394457146469,0.718218809458879,0.643068654985964,1.23710159036934,1.03296955479713,0.767444180516425,0.884182620212058,0.775916425823215,0.895357978107189,0.627503023256559,1.0726381660224,1.28401953851095,1.35249687491308,1.11467573919149,0.991267742185589,0.957731049621908,1.25960295561009,0.881362440767865,0.780652849299104,0.970704156129953,0.94200228228377,0.447222948688752,0.707335736774099,1.33104142821409,0.972676496032632,0.933441629193861,0.379393676323445,1.35937899153765,0.47130781676977,1.04434366286425,1.22891255104598,1.01925465422448,1.12118452269822,1.1897651216935,1.12160759560035,0.957858329401046,0.87837004406333,1.2208496531156,0.91329867319428,1.3800244522563,0.73488437334723,0.932994395264082,1.18945609406404,0.920904690555567,1.03567460389174,0.906402148996162,0.816007770374711,1.05850351652899,0.981730306409965,1.68783141621151,1.04473688969315,0.833855787357457,1.6353545416491,0.934005392809016,1.00329803322626,0.926077216061161,0.817588329430437,0.756303069744195,1.04749679885835,1.00978512589076,1.4943331316309,1.32166529112275,0.86141890510098,1.13780193415484,1.19906858032496,0.698748285622414,0.542142970521104,0.643606308753264,0.434037014862037,0.980150063345119,0.64172330812861,0.754639770188264,1.18361523305999,1.36551797753745,0.85814788255544,1.03627720839796,0.611979044715036,0.745363245201556,0.649185127404537,0.350635331514958,0.476860589589187,0.900169175324835,1.14701658341844,0.0474112562010115,1.06566596066474,0.756718584315528,0.985703808828317,0.713116569959502,0.800350992389564,0.997867710639975,0.898424073111144,1.07727272000843,1.75853603885917,0.507268104992888,0.528580698782447,0.883637084791631,0.938218828213963,1.23295137255801,0.689935856622864,0.644424215626031,0.766706831400588,0.61775080217981,0.400235361573032,1.2236385333457,0.84614353636436,0.92971092296007,0.613485252604508,1.28553224461412,0.351806147373569,1.26058760762805,0.591714517214602,-0.527101791090616,1.32994755132914,1.20553198497183,1.26905621294059,0.937866063307939,1.35544708155815,0.900730290333615,1.42643776880692,0.85877525737224,0.815633199426636,0.676425595159351,0.707546332358153,0.679179649450097,0.532012179518319,0.805486130937142,0.970679075391037,1.1720408198287,0.990756605210973,1.15688255161517,1.27506694274951,0.897917622019101,0.712067142753882,1.38128705846846,1.07779963001618,1.11390880600208,1.11198974350176,0.604492608745511,1.05799657830568,0.877301119148876,1.36944512038592,0.839146225096086,0.8680672663762,0.99321073516848,0.937401413084491,0.347116432076521,0.71651056343198,-0.0164722964470159,1.05333942674374,0.665070152634486,1.24521740198446,0.831281497379047,1.28051297662841,0.0807717038670559,0.621437684409833,1.20725038048242,1.30486752152603,1.02235804991725,1.20469111365383,0.530249280802717,0.807932151269397,0.81437921000557,0.706725845720349,0.753255368368784,1.05828169638225,1.28657447420872,1.01596037421717,0.765266576065293,1.24841963727998,0.587118586673216,0.884051581174663,0.699144706969265,1.45673073121465,0.993648115649628,1.21427435110536,0.789365587282852,1.04524122209805,1.27189158127757,0.474899272808192,0.668289399640659,0.661911953429281,0.6386945463195,-0.0221492759044032,1.01033206933578,0.702418697430681,1.26460285161717,0.849990513499292,0.947922251010095,0.706667634775116,0.959097420429115,0.611453561069081,0.235852460248128,0.510702679102041,1.14815476881711,1.14995517333797,0.816421821939857,1.16451452693745,0.962149161116921,0.922615760247013,1.8176391141756,0.648021688903838,0.877983545621364,0.438428182152338,0.976714286568362,0.788416789757732,1.12310744573472,0.976809339214495,1.08500082523225,0.453946700793827,1.13246483635811,1.08025880364229,0.673163525031061,0.960400449723585,0.776647021252834,1.42702222718032,1.02616153898162,0.654178886449687,1.04772593666398,0.951579583575162,0.947783544550534,1.01804467789981,0.173385056997175,0.899724995564079,0.979352127539969,0.813224897383318,0.501025212209849,0.702094020345815,1.06105320776982,0.779963718731944,1.69822910804779,0.642605746891559,0.857991152605216,0.959564876638772,0.963673841742801,1.1275967794855,0.749378841492364,0.955070886651511,1.09545521842283,0.657137438748615,0.870071503485478,0.890399478053447,0.287103988970677,0.655460371931044,1.03674145654868,0.510551393118387,0.532144101238878,0.733225341146206,0.91108566166385,1.00907968396258,1.02304013893882,0.843555618530767,0.317719104241569,0.373192729009867,0.5501698408461,0.45998201576878,0.461962240555764,1.32564365909548,1.0787148844943,0.971732785808445,1.01696231398399,0.996820497399922,0.231459263535121,1.11652484101815,1.07731152748145,1.17831746693243,0.575892885231811,0.925690867859863,1.27665683395602,1.07176070037823,0.892474389820146,1.18677519988352,0.908142261794669,0.847368644894997,0.834132958447738,0.880674960482712,1.2160453674794,0.800595048317655,0.387261437770824,0.837013940764496,0.984914890975621,0.567225500766092,1.42282407111579,0.569665328654358,1.12710966333084,0.958418078138789,1.09992039397778,0.681579865206492,1.01598718482254,0.817502252749139,1.1580203541968,0.644824050685368,1.11354988622597,0.94960266531494,0.417557069373792,1.0873160369098,0.908319112917064,1.04596522785986,0.648525252023318,0.697365229627495,0.550692366005544,1.34738502496816,0.835977620044643,0.855805456582039,0.821484980978094,0.940176116049389,0.607253468631031,1.08534834170846,1.16596573710025,0.1085756021837,0.493023394621197,0.961268836011504,0.904744241465622,0.0186463419963665,0.814920484997231,0.944469861880978,0.854641774698368,0.787593704198907,0.899684276001312,1.16140191721262,1.01417025591337,1.18733473604104,1.15991422807362,0.820993130933463,0.652303438071197,0.245352013792565,1.00290531882478,1.01157626173393,1.23792827539678,0.633840504684411,1.16209630507279,0.84432793196828,1.07201534391361,0.756663546142379,0.975304056913325,0.848677864769708,0.86230513308981,0.0814091392431066,0.806496472066599,0.916258041846136,0.96317328535668,1.36656257371916,0.197765523407991,0.625112577594794,0.453166603658431,0.799180746528485,0.834296780492948,1.24818895870264,0.406195886700337,0.94362238757271,0.644510873923865,0.710006902444302,1.27755096190043,0.936097889388421,1.44627142082828,0.906071185965548,1.44683671926557,1.05190543602923,0.142870127127687,0.905331646633688,0.754716466538568,0.801833832534032,0.728400107074394,1.05485180684458,0.756437224180545,0.629748841787382,0.593893267067628,0.948723963705025,0.61938337025003,0.910597142832337,0.360341301621424,0.556447955236408,0.823586676980864,0.681943444913198,0.619002994570072,0.446864986640347,0.261366178236922,0.950853487639092,0.87041940492845,0.885244121708298,0.460095596488319,0.772402888234296,0.819642745746771,1.30374744768321,1.16569690697042,0.739291624643007,1.4017705571415,1.16973167938225,1.05771040819567,0.865825738081665,0.870284635428945,0.715599629235399,1.3522772541087,0.744743278140928,1.12279378134868,1.02696483619214,0.964949323256578,0.832708983236074,1.14303591874646,0.868953525903063,1.2508716560386,0.744586004689495,0.871363213164387,1.11618750434968,0.827668685272671,1.12176241505706,0.919042950056696,0.947038454200674,0.83384748476889,0.76998205662404,0.763157616868671,0.762629990392135,1.02379255259845,0.675377690105807,1.36377093617515,1.04341571210148,1.38373839567653,0.970606644302302,1.07383185173927,1.18159562131426,0.777697742724876,1.04662009629859,0.752766945953316,1.02052796671946,1.15589335206437,1.15489211155015,0.77293218222325,0.588415076914606,1.1912873192979,1.08014122881513,0.942425318392934,0.253538200620076,0.790364322692341,0.347887570416519,0.766622948198516,1.14153211445184,0.542455111751586,0.798699498714685,0.63124650391533,0.251588101075741,1.03167669296081,0.777326264869613,1.02775375647889,0.901506696789451,1.18698608138333,0.736776797330733,0.763032225852028,1.05925458125189,1.16251134773815,1.10176913901881,1.0186008780687
"10",1,0.831837229133284,0.985573453623451,1.07196700439995,0.876939064954444,0.972989935224564,0.991054045062212,1.17475430882859,1.03536228504399,0.937206202597864,0.929647765469282,1.04881493609579,1.03340162574925,1.01163281373254,0.970860873060719,0.907358492252354,0.960768734899022,0.905633594462264,1.08004046548499,1.07291776996632,0.735525256589382,1.05849211888085,0.856918344483308,0.786445619851237,1.03199134875543,1.01259436616483,0.596922259997955,1.46915727274898,1.09951180031222,1.00240552058224,0.949161348881485,1.12926999421908,0.879944609140274,1.03563259113925,0.854763751631977,0.900196172493615,1.04238652661464,1.03577864909341,1.02127841881811,1.03672232412009,1.00716654526426,0.36460454702841,0.486908055826075,1.03327170756845,0.50335096021046,0.976716032124038,0.737596256924488,0.972646010935572,0.700250948974033,1.02147337663706,1.34535994769714,0.990825005510823,1.0683340136158,0.843416704147519,0.863076435630317,0.980741507709832,1.04026670465765,1.19040588838978,1.0815007264845,0.829056277617257,0.988550349626322,1.18418353382847,1.09941179584389,1.14296531876092,0.906481029922708,1.03284297190175,1.01543467610011,0.818112851488332,1.05614708699519,1.04994904971977,0.98359164827112,0.896521122874446,1.05710011318016,1.14204305941735,0.952122579396855,1.02839052336152,1.02197556613763,0.759588167226013,1.4668282310084,1.03680769538919,0.936972965126993,1.05087086002074,1.0594017276878,0.902900762287858,0.94688693008417,1.09157632363154,1.0431132731108,1.00654218444789,1.14726300043314,1.03563615217802,1.00558855390708,0.987560889200256,1.06830668727619,1.00348115207758,0.998251785727306,1.06467717200723,0.905322028907288,0.921533337427314,1.03270895073093,1.03140166414457,0.807467702677088,1.80339552599758,1.75810744407343,0.992107229881709,0.997067891542807,1.31832579978776,0.972822992908134,1.00373784329935,0.999856648026622,0.742849139059141,1.33538151645496,1.2839818672602,1.01646076431874,1.0134104625076,0.944942530612355,1.17938279769669,1.61032508971291,0.827400869202288,1.03460995292996,1.07672980717686,0.995439705775978,0.699322254846499,1.06976355121633,0.970302851564949,1.07266161839104,0.860968169399063,1.05981852335025,0.964206732937614,0.968807452718898,0.843891588487579,0.78296535508516,1.0978919273617,0.870189138930674,0.761792161750429,1.11083685924166,1.04309803642661,0.984203234680701,1.0145676580595,0.997425109191038,1.02191632197231,1.02257458963093,0.734446244844408,1.23433694810461,1.00234398317822,0.926126940306246,1.0872856145996,1.04261800527681,0.461779394827367,0.885698325837047,0.826169008714779,0.974417613528283,0.931725618333311,0.936498246750833,0.83305690478714,1.24546580453659,0.950967266340837,0.97954579210023,0.61944154971726,0.954911139159411,0.785760688173012,0.920836692008205,1.03698407445122,1.08415956091443,1.01756619120327,1.1193994914814,1.19819887842639,0.960998543266049,1.00517206420243,1.0282323479215,1.35854520583672,0.677996559165268,0.876949862565678,0.949608012053776,1.04734004329253,0.906829164766959,1.2930060703676,1.07533891422342,0.489576987306645,0.772885276471713,1.03769780838255,0.459633613220549,1.16605008401648,0.917966884074786,0.955736492478691,1.36122080129725,1.02793733327636,1.08116265665195,1.02872041952526,0.927584377360347,0.994327777189048,1.36090827684048,1.09391817775131,0.708478264778859,1.04238424753099,0.818419311120374,1.15791395323122,0.419354437841365,0.972751276343893,0.271486748254731,1.02667361544883,0.678294173213415,0.802402049475436,0.683206429204611,0.94265335049328,0.123083866960475,1.20862034476365,1.06585749357525,1.00041060679343,1.03098095831362,1.0959385048399,1.02668490886355,1.22189387987834,0.778675372586765,0.786880526410268,1.0500510612665,1.00746958129644,1.18347073359042,1.17440464384957,0.711004819874888,1.20299217264662,0.366959038618508,1.02587385704803,0.835575950321752,1.06179240684496,0.993864440668214,1.18685841190618,1.201927925416,1.52694375645711,1.03551239039966,0.914000489266658,1.02741720305171,1.01305110346137,0.956164215538782,1.0560961790687,0.92372182162684,1.00118466594224,1.03479856894916,1.2468608527306,1.02336037715861,0.880982407436338,0.925067433844476,0.44734164937663,0.968038602224938,0.731638521279799,1.06283717258256,1.06491258206365,0.982418166924593,1.2929768972513,0.662204268059125,1.14488694846278,1.24267722911629,0.962121772944428,0.963472021876466,1.24592920684427,1.03737817193866,0.985100236659904,0.985692309598193,0.844840005633082,0.985467740243924,0.676972407944584,1.09064981230626,1.00059021328348,0.718236928172453,0.982839280528017,0.959799200762061,0.955715558437894,0.990071114002987,1.05837938364107,1.12668629613554,0.394083463539901,0.249940078252913,1.27490285623767,1.02500434458608,1.0297316668459,1.03416207840528,1.0279335110896,0.842974061598646,0.971730333704826,0.872126659424514,1.07171054704315,1.06434086460612,1.01879780470887,0.684858273602892,1.01561147324708,0.807816238875956,1.06103159265752,0.950034152108827,0.906056452531184,0.998708806447807,1.02181021539924,1.04779856748608,0.919567228675084,0.345463010134695,0.723114978688445,1.04533697963841,0.979146323599291,1.05449272340761,0.790787713222861,0.634603300996434,0.403675024933981,1.0033123879527,1.01722807309559,0.470128758811848,1.05324742940407,0.98779039403849,0.972808412923313,0.442316267949079,1.1716535910817,1.02424441214187,1.04121198954588,0.976204527226041,1.4062085062519,1.06005787740377,0.692923046533403,1.05081897778701,1.03752891052595,1.0598357717913,0.779342493724371,1.177712538632,1.22695063111745,0.976823767699106,1.04501082046038,0.986613802450928,0.77969591433168,1.00566512329993,1.04320855666014,1.00304643628406,0.965613523872433,0.975029440899772,0.579597813224076,0.85336114935321,1.19036914641067,0.918544232483495,1.02842226830629,1.05234652428032,1.01764629782025,1.1514751992817,0.995463152439391,1.05440150209218,0.968371121152127,0.922544609948236,0.931398845188085,1.0781648219351,1.07737698254263,0.945056859451977,0.992615735182488,1.01310627959882,1.10603494724538,1.01847137329492,1.07947232466601,0.96720337871039,1.57989635379022,0.923050383252364,0.977177274736779,1.01024134404724,0.609299341643083,1.01802602500903,0.256178506122671,0.993099006866951,1.04661816462864,1.06763410189318,0.958644519257632,0.995985803538167,-0.10040131221668,1.02449909240222,1.04632966335428,1.04109385796536,1.06295487003143,0.963231582729205,1.06035359453688,1.1534184259325,1.04917478620294,1.22205816741447,0.996874297823446,0.522262543114916,0.824611568649966,0.904557495150794,1.03457008875444,1.06201745499659,0.9402140686404,1.14398840946884,1.07274960376868,1.19303419657861,0.99052192722055,0.859947946617648,1.04203316019008,0.959831357692873,0.987415257497374,1.02060224578744,0.77891466253427,0.921340033728773,0.702247143475386,0.651142583313738,0.693652911787825,1.45685472326994,0.738624745243081,0.799097739876017,1.4557824507212,0.640304966062382,1.0193832713469,0.866575591761654,1.28866848112377,1.02696185126123,1.37047904344659,0.952113634314199,0.81141407298064,0.923696801686168,0.982179910076769,1.16184723589945,1.00541782864595,1.05899246769401,0.969639209961247,0.947367946778671,1.02096509471819,0.862993474828828,0.973994872700196,0.982657814364471,0.946845098825792,0.636979556212623,0.995220077884873,0.984769846634908,0.862487133072034,0.987854865245636,0.955325927859907,0.907844222376503,0.763632404436493,0.910406970860457,1.00271192685697,0.99315509498028,1.01070710016944,0.974460859020282,1.01507901792203,0.748358048460867,1.12586845813137,1.2544926782761,0.997677863973403,1.50556647640916,1.0673246650725,1.10043053282976,1.018767618042,1.00959918829034,0.878504070915213,0.963071234672599,1.25298611647854,1.02807613649436,1.1888397007689,1.06195228882845,1.03266380855645,1.11516634175071,1.06451661085992,0.914938245455907,1.04565723741364,0.791405480337233,0.992291790346624,0.976030225717228,1.08037142780721,1.06287625166453,0.945218490051257,1.06167390220254,0.970865343261606,1.00868347531298,1.03043506086118,0.990249704983873,0.950759183239855,1.08392993521966,1.26393551144352,1.05566480514225,1.04247377665211,1.06678134605516,1.07136124415016,1.10080003447223,1.03193174160012,0.829527434822333,1.21077976105952,0.997367116172378,1.11702848802037,0.955851941402062,0.999269278710746,1.0211019713199,0.910998252102014,1.08894343099582,0.668139277714328,0.870366215770029,1.06313821602572,0.978056710916107,0.976801668572426,0.87930614217119,0.94824681409114,1.14668653539948,0.921875571186892,1.01573568988829,0.678025325367529,1.03082347538263,1.03153276627454,1.03262603059899,0.950798831589676,0.929551044262104,0.98365540350528,1.03438793344748,0.990970857832622,1.03116774817029
"11",1.1,1.09390080704434,1.10911469982558,1.08678330699063,1.09403091388952,1.15866402915529,1.11375915880886,1.09464606594122,1.07595749810258,1.1250578587734,1.09930886241288,1.10913888559568,1.09500144591925,1.09513528772739,1.06158360290069,1.10072431153563,1.06963439401871,1.04074159549345,1.09338612786088,1.09743717350933,1.11101771945516,1.10963619208716,1.08917474453414,1.06081556833682,1.08166682260032,1.12379928940476,1.11042884968509,1.09270965421563,1.08767788906429,1.1443928356306,1.08783566167933,1.06236956076406,1.13004790518307,1.09615814725058,1.0908613892767,1.09554212527813,1.0873569294636,1.10936152603972,1.10802255447957,1.11297355702764,1.10175448388412,1.0584036063906,1.0633424545517,1.11741514603752,1.09328929609251,1.13663615331577,1.10256574166113,1.0639279400906,1.09310289378001,1.11026976720214,1.07336370626548,1.12354573510396,1.09982940154379,1.09261584723075,1.0574300403106,1.09188456084254,1.07752896998569,1.06371613058518,1.12028281328244,1.14752215865486,1.08544840613,1.10002066411156,1.12312175186649,1.08333988835251,1.08734841530598,1.08785838724186,1.13157220273165,1.08455636745115,1.07849881049321,1.0923759777346,1.12381180737401,1.06471321901666,1.11105641917752,1.13648336590553,1.05532171304473,1.10446997449498,1.07182069618159,1.10459780551847,1.12163963251533,1.07410401335397,1.10169793856582,1.09826654662614,1.03510128990559,1.07231414911417,1.12214162150436,1.07822048762485,1.08254378443917,1.09249230629501,1.09033417267136,1.12280752435144,1.09753949695809,1.08391866116295,1.08735230068045,1.06730109009643,1.11519641414128,1.1715311909823,1.08006981431925,1.11142193657377,1.0776001943988,1.14914226831851,1.11270347014692,1.13335675873042,1.11852881636855,1.0837623634889,1.0694944237106,1.09760114940036,1.1264862272278,1.1124056390371,1.06175705669507,1.0764532954092,1.10752222228336,1.09372441389525,1.10179899692995,1.10707911793573,1.09565540652125,1.11587226759717,1.08990674605965,1.07127432100021,1.07496514628722,1.0927811812731,1.06850064436711,1.10239091419846,1.07554570118745,1.10680057004343,1.0756756702185,1.0878561274941,1.05774213731063,1.1099433213366,1.11238664316095,1.05722079250547,1.09063694105944,1.08879633858152,1.0842807842654,1.09956936343906,1.13733796305031,1.14538451028902,1.14675092994903,1.11484144868483,1.1122667327562,1.06133879110353,1.12697287758087,1.06806483875682,1.09459680275851,1.08401797725918,1.08457506895721,1.09463009908186,1.12006703388399,1.12330179109987,1.07809214854095,1.05130234248278,1.05516725084376,1.0554722560909,1.1099774659492,1.08140517091237,1.11210220924492,1.09646174186734,1.12155029155214,1.10925351992666,1.07667711838346,1.09466492401657,1.09430659194053,1.09497872725569,1.11357900079311,1.11855738459286,1.08802754804531,1.10088794809495,1.11727341180019,1.14997668586785,1.12577278102136,1.09260244632349,1.10125258884477,1.08719168577464,1.15855243263088,1.06678817230238,1.07038010765668,1.13159943553865,1.13405994346716,1.07803880031688,1.06128920896631,1.11511648483792,1.12430838792612,1.09766783566535,1.11747064347806,1.08639922350281,1.14470203430763,1.05204804520404,1.13243657605208,1.07142132924541,1.12188287436508,1.11604075929797,1.07333388079582,1.08938117271051,1.09061742069339,1.1312495067037,1.1243199590395,1.11562073103466,1.11146997706544,1.07878602809334,1.08992090841615,1.13441785330149,1.06610790603028,1.05636274170337,1.07693178381187,1.11583479605593,1.11960357629602,1.05742225077397,1.11580342485964,1.10463127474478,1.0954290191053,1.10783415309679,1.1038556029873,1.09544951694554,1.14553156793316,1.09457949472884,1.0766341167937,1.09615596491521,1.10504265895944,1.04228932650266,1.03448625968721,1.08277092822545,1.12178338936747,1.11008135713826,1.09333157076709,1.07631159279069,1.0903938763515,1.09807173702895,1.09331164182578,1.08569010697658,1.11211407093767,1.06041467135777,1.11948302310023,1.09381046709136,1.10677863884887,1.11661414353653,1.08709905933125,1.10804180542925,1.10861051423191,1.15833028588565,1.10872080842707,1.08039179731444,1.0722507164527,1.10118287088348,1.09654822403316,1.10623280613905,1.15200395679561,1.13959028314393,1.08670560210343,1.08447445775124,1.0781726842728,1.13489727791312,1.11393654810875,1.06001664895626,1.10532218391099,1.11336296476614,1.10834053618764,1.07863436908855,1.04894270248698,1.10675054401187,1.09304053306634,1.11491937851638,1.1214919735089,1.08875615861789,1.09622838298648,1.05133086290245,1.09700695824234,1.09126832219734,1.07580107287804,1.09204988970837,1.09421347520955,1.09597905176547,1.07870005432975,1.04906776495111,1.10484842287218,1.07411080160696,1.09877052364953,1.11319777249102,1.11194518579581,1.08215789078362,1.06996081192698,1.09557576867309,1.08840016619797,1.12135017718215,1.10314078588664,1.10964611968518,1.04989596806613,1.13294293995723,1.1041502847176,1.17248285649271,1.10679671266371,1.05508845685321,1.10039687225366,1.08902113842732,1.04450651605924,1.05954381099438,1.09956653831663,1.10504175703767,1.10829631644323,1.09445611605878,1.12644020920035,1.07204037993484,1.07258626672656,1.09362680165634,1.08257415517691,1.10616701484774,1.07958489743095,1.10076030998389,1.08448544590617,1.07644476202337,1.11465684105477,1.08720843800638,1.14431628870528,1.07754555133684,1.10104106820618,1.09027359146363,1.05525586761246,1.09471319148525,1.08101061100528,1.09488955720575,1.09735024959513,1.17335571699149,1.08256705628535,1.15303441928236,1.09990438716298,1.09626948997562,1.08698064347757,1.09717788025635,1.11021648044471,1.10331285589189,1.07855917565966,1.07812158907649,1.13212249377406,1.10586139202189,1.06351569265533,1.05332527921728,1.09303638199892,1.08055095201354,1.06828168264448,1.1017386714118,1.07883943251171,1.10613360789687,1.0530389198134,1.07235351616141,1.10453566441256,1.13412882169631,1.11128669589257,1.13469030468215,1.07969408676893,1.15143081029666,1.09482892818229,1.14223970485926,1.07788932472573,1.12038896095528,1.11474591486745,1.07590213281713,1.09927596828956,1.13589492346026,1.10330146133079,1.08106344560916,1.10428419127519,1.11149961130028,1.11870999561124,1.06034917004087,1.07691477989433,1.09002147326413,1.11597534923688,1.11429656143892,1.08026990094653,1.12560738471534,1.06785184276101,1.11658282125241,1.10931543315631,1.08777917125876,1.12740903607584,1.06943658081873,1.10332244149063,1.15868954190298,1.11282599481865,1.13279717428248,1.11752612893842,1.06622127194924,1.10914213772317,1.09410269234538,1.08424036871235,1.10149837069714,1.09194856785898,1.09997621934744,1.09889895787986,1.13386630844628,1.09625512859633,1.08475182473181,1.0856851486797,1.08974949024503,1.07455404154254,1.09105291044738,1.11825700555167,1.09781324716386,1.09137869328924,1.09823763858327,1.09084198672686,1.13380707682154,1.10957722997676,1.06205625177221,1.11299446533357,1.08329094909583,1.08934889694182,1.12420421888219,1.10502580399991,1.11762291065281,1.09654347155448,1.09281817187278,1.08334106358499,1.08590552240721,1.11993546342524,1.14117215228766,1.10055333492743,1.11784767542311,1.03638746926977,1.06304458962325,1.09934215300521,1.07612559387374,1.06415327325728,1.1420202505027,1.08067811911726,1.09704142967872,1.08580964552647,1.09922612803266,1.09161331601572,1.12773975333975,1.14006617384384,1.06570058035648,1.10631700379841,1.14275698502105,1.10747616521896,1.08762170096223,1.08002132905484,1.08937454308894,1.10305606860938,1.07101424406129,1.09796996585106,1.13801444532608,1.06422899818764,1.11054717266069,1.08890852485241,1.09083527860486,1.10855270349276,1.0738504359635,1.13318164656583,1.0988206308474,1.09783461921326,1.09790273093634,1.07987836574707,1.06604525895578,1.10550677935844,1.12383120921838,1.10062887277961,1.09452932343076,1.13165963583966,1.07756271876245,1.07037692318239,1.11630292184555,1.07198145290924,1.09694470317986,1.11179961395293,1.09385528015905,1.07703330820458,1.10427507383732,1.11905508650947,1.08752540098526,1.12527994267029,1.13691512131094,1.11550155628178,1.10866355702092,1.10908210363461,1.12124356671574,1.09274326342156,1.10832446386299,1.12070234982958,1.10213353459634,1.10610756390896,1.06909123386652,1.05592054283782,1.09814443003614,1.08144952004179,1.10487090312811,1.08702204103846,1.12570777180315,1.10999820332097,1.11644648884191,1.13547852836099,1.07220304883817,1.11112156117892,1.05409792293355,1.15495325624036,1.09375302842885,1.07299983235086,1.13098322151799,1.11337560353042,1.09081154945136,1.07315747695277,1.08570173082821,1.08030921007758
"12",1.2,1.1858966148822,1.21445329654242,1.19123813144037,1.19717098767649,1.2048632256926,1.19954431100963,1.22384688538503,1.18541329160297,1.16889661288215,1.22240067968865,1.1867119102261,1.18057028609728,1.20767187607803,1.17833185195055,1.16454218022862,1.1895988972071,1.19867143084248,1.22778183596942,1.16071501636425,1.2211943865004,1.17067413912457,1.20875270558714,1.24691572227821,1.13913390132773,1.17350836846922,1.25392599123762,1.18124568572948,1.24073555821903,1.18202741357361,1.20115444322627,1.23376176495571,1.17794177998868,1.18297773794816,1.18129552267163,1.21915484667004,1.21030892493234,1.15290687573894,1.19934107243424,1.25566256574969,1.1945445891443,1.18716665841869,1.16609729836408,1.19078300231153,1.20281662255076,1.20491807314534,1.18601771503859,1.14223245044129,1.17717265816165,1.17976739856279,1.19556255819055,1.17391586551246,1.21255576818943,1.18773649231372,1.19135175612113,1.24278515085221,1.16343913040501,1.18378103162262,1.21657371910623,1.2033375318213,1.25378200529766,1.20610039061515,1.22455556632309,1.23960913809341,1.21313116360196,1.16397803824471,1.17876584723673,1.18673467998057,1.21264545508811,1.14240983305119,1.20100635863605,1.24678763998413,1.19835360955765,1.24195898198089,1.1921868364651,1.20080536960771,1.18856272918335,1.21459528032591,1.21162667653256,1.15934027240782,1.17927562522831,1.20445793984976,1.19226782468919,1.18720106093272,1.18763936425172,1.19607805929802,1.18096180494511,1.20229723360297,1.20841228845124,1.19184888666678,1.22780573483713,1.1983556126397,1.17250777816783,1.2279978009183,1.23958243401433,1.14714839527213,1.22499300592459,1.22888951433067,1.23294017183425,1.20893638607973,1.22126483675057,1.21247602181109,1.17352142018842,1.22576240251626,1.28761921335418,1.18482077845133,1.21816236562123,1.21818759391455,1.17263658158455,1.16357757876777,1.19872033567911,1.15759826621387,1.17796134691675,1.16635925992799,1.20189946815583,1.20299012270128,1.19056267323306,1.17398358637758,1.18310511975692,1.19471580453454,1.20217219128336,1.20368823424256,1.14831208272793,1.17930773289403,1.16659992485081,1.17343667441948,1.16139149130569,1.16687595201319,1.23308764775252,1.20008082073912,1.17815747752082,1.17220045912173,1.20848455253902,1.2253513034677,1.22944194161517,1.23988964500595,1.25281432914867,1.18945056447686,1.20865527251511,1.21388938305567,1.16321916456028,1.16080221732444,1.17732695871915,1.2094580836204,1.19699841779251,1.21248420518877,1.20560587233352,1.17607412912551,1.15958469393525,1.13380095791203,1.20115083341865,1.15651228069719,1.18627779822973,1.21379358393553,1.20994163554072,1.22368394721553,1.17371890224274,1.20084916012764,1.2065841797024,1.19399628061267,1.22419986007091,1.20168205976676,1.19848142334589,1.19881224565981,1.19690262377787,1.18830151598003,1.21634576489981,1.22568379838349,1.23811411007985,1.17638454650496,1.16929749029491,1.23148684141488,1.23935781293304,1.24089426869765,1.17037189910378,1.21257482421099,1.22668750869596,1.20093673378198,1.23399168658391,1.18500484546999,1.2320567896209,1.20035691117667,1.20026789347678,1.15877484692388,1.21077501220975,1.17098573379386,1.22371424708798,1.20689677856528,1.17486124780634,1.20265093351902,1.2590072816714,1.19310660679687,1.19578547210288,1.20982616910774,1.21880855708431,1.19352580949687,1.19920377984632,1.1630805157276,1.25950349129361,1.17593413667462,1.16389493507109,1.16486764135363,1.15920496116919,1.22810854516506,1.165791455199,1.20667631797215,1.22030291406425,1.22874456272687,1.17568240502933,1.18931011448493,1.19660674917746,1.187888542615,1.24381400683962,1.19203806880586,1.1922602740825,1.18689650862937,1.18848407409763,1.16846863532745,1.1697100811146,1.14570254131589,1.19928811802935,1.17987880486604,1.20744445895179,1.22401999782573,1.19652426499169,1.19367368944123,1.18519214094706,1.19654049563769,1.1933756478118,1.15311943036401,1.18459396335077,1.20311246910938,1.20659180380853,1.24876358009918,1.18942209262257,1.2024870516042,1.19505087560502,1.26319307778097,1.16485294498581,1.19781966212741,1.20657841115804,1.18550245855851,1.19954883949703,1.1879975132278,1.24183581395337,1.24519220169657,1.21568571511744,1.19405747503034,1.18952581053584,1.23725652594481,1.23754175160728,1.18789651697571,1.16599043134509,1.18825867382484,1.17779641551637,1.21503363062799,1.2021602589998,1.1844336563999,1.23618271929915,1.17308245825402,1.21204710801943,1.16070417778157,1.18713378921526,1.15682618135131,1.1855857460417,1.19386759813356,1.17084244016456,1.20311141670111,1.17726644206312,1.1938705821221,1.20048651493899,1.18289955772417,1.20986140015149,1.17365146243984,1.17461933348969,1.20631662533187,1.19966859666941,1.22461793498961,1.19011317197134,1.19090619551449,1.20041089012589,1.13307210690894,1.20688879548043,1.27374438742575,1.23851011199455,1.20695801638908,1.23157603161119,1.20397515749368,1.18109260215966,1.1756478318284,1.2099419573532,1.14508696854705,1.17189768192481,1.16478276071912,1.15841019107791,1.2017983412254,1.18466412712817,1.22360223759559,1.22348450709436,1.19294750681112,1.16140448616266,1.19274749712445,1.18624550278734,1.21346637022959,1.17668984975042,1.2045309089575,1.15977538990064,1.16359461578951,1.22811188691314,1.16889761180298,1.19312397622463,1.25045985527976,1.17671075636661,1.19938980286207,1.18679407409387,1.22876678269357,1.12537141737317,1.18461607769025,1.19580510501947,1.29206292845186,1.20113762094407,1.23801989973591,1.17555262672175,1.20273438012471,1.14499816817843,1.18714726069782,1.17882259651833,1.20558649415423,1.22946266339499,1.1532092890096,1.23418600996526,1.16916020988739,1.21718654881366,1.23527050761385,1.16735960967309,1.19113420646662,1.16384432764591,1.18988512739825,1.15696977248815,1.12872880962178,1.16712793694082,1.21200690726276,1.2340656996555,1.20083460352536,1.21242658764117,1.21257048381221,1.23673849656583,1.19076075340719,1.201522604558,1.21041571442784,1.23359517863441,1.20243328149936,1.18090733709759,1.20001003286002,1.19223736782904,1.20380430307518,1.20750097432051,1.15567245795222,1.20360060658802,1.20321817836163,1.1927914863389,1.20523303160286,1.18931055555427,1.19274791694707,1.16785829345731,1.20647451396643,1.16981637533845,1.25177051086444,1.16974656180857,1.2139573922503,1.21485720863339,1.19471733541154,1.17837135473806,1.23053945496368,1.22127244872876,1.22060516720697,1.22100501232997,1.28120103669003,1.19549823740602,1.22077468723612,1.18201937860823,1.17955936935591,1.17874597985459,1.19146947420029,1.21027978008423,1.220514122681,1.22375102731354,1.20559944762303,1.18816801236161,1.21607607360248,1.19166948290118,1.18633479466232,1.16714049580489,1.20220143594105,1.19892712042444,1.26013470328239,1.20376832625589,1.17294870892812,1.24911409319956,1.24701978565172,1.21575021980627,1.19359999119442,1.23120079142668,1.23227362000215,1.19065305757006,1.16137139512466,1.16256469022375,1.19499452489909,1.15779981536898,1.22211322432541,1.14114556462154,1.20968635105375,1.2666583195694,1.19406867066591,1.25766258342051,1.20347297501997,1.21926509937074,1.18903526633388,1.1836387707177,1.21602608371643,1.16978698878127,1.19169304302387,1.18703919878321,1.1923232438687,1.20013132488437,1.2602141198662,1.16629442515841,1.17034585683988,1.21832435944151,1.16718182712131,1.25609320963647,1.21128033570977,1.20078416536901,1.19879409947729,1.19807938000513,1.18701423032886,1.19592812103008,1.19647023528869,1.17436120930992,1.20920200799083,1.16812036226454,1.20769613929161,1.18629863625839,1.15450346711006,1.21705018504293,1.20252751226054,1.20760014151779,1.19290738145922,1.17602012406163,1.18512154565033,1.2256693210352,1.17692047011989,1.22952419192165,1.18017885127863,1.22639523455295,1.17160484102317,1.23853240004331,1.19899091166086,1.17600988987561,1.21538632481448,1.18641189909162,1.19355751196248,1.23703545212151,1.18083760415828,1.19659640304542,1.21549196363516,1.21004877387571,1.19347164059287,1.26053286938096,1.18953101718178,1.17166831003229,1.18628948440171,1.2064517394275,1.22094878152462,1.22739495806257,1.19165307850883,1.23538480217365,1.22810173377946,1.18327566190272,1.20592750334153,1.18235980366786,1.1990003611483,1.17339471291699,1.21520114324301,1.22642199203783,1.20253595677773,1.18370434873475,1.19757421428178,1.23110348583814,1.24915824557723,1.15275839824953,1.18222467507328,1.22931312000297,1.17272406411397,1.16376394278236,1.23785849013967,1.20221215057546,1.23253670760281,1.20647609668482,1.22435851948907,1.24909896232511
"13",1.3,1.34549004447016,1.33033139051386,1.28310694712423,1.3272752441804,1.29791154780424,1.29199879730392,1.27321147856963,1.28904288304159,1.30499446390565,1.34137038340439,1.2693243629879,1.29685089765667,1.29327210491092,1.28765183020063,1.31726923053548,1.36989276303905,1.23725919022797,1.29151888330251,1.30231677421248,1.34719483400556,1.29423634134433,1.3204637244258,1.25752823180693,1.25287523199516,1.31175024505018,1.36846302696903,1.27350907525368,1.28140170733729,1.35313020752746,1.29602357110217,1.33867417884335,1.28251284325692,1.30852604368736,1.32231505126074,1.29685301212458,1.26438550109442,1.43341586391575,1.33606610473623,1.30091231130856,1.28029162342693,1.3168645825219,1.2942551038781,1.27624843842641,1.27614946641068,1.29163989706452,1.25196644263997,1.33498877348068,1.31039895993305,1.34143156971238,1.28185925412764,1.31460714046026,1.29578188084949,1.2789545621207,1.33042344938405,1.29348626403705,1.36095975571354,1.29116000906804,1.3164916512631,1.29333122266515,1.29570061705892,1.32013812103772,1.31235215266036,1.28288482843302,1.27685208798479,1.34316893306243,1.2938835555807,1.30402141358921,1.34888456651451,1.28521512772307,1.28632472809237,1.25918745434691,1.25199287346693,1.32236616477677,1.30699706724485,1.28693331213637,1.29062733509846,1.30818851191851,1.27423137139003,1.31887089611447,1.3317693271239,1.27908537508491,1.30875592472557,1.25539904548148,1.30176049043199,1.29055675449279,1.29190676726819,1.29704425870054,1.31656853219728,1.30237587465509,1.2660666534573,1.31841707912309,1.29125472166776,1.33035111819377,1.24146837414183,1.33929517945736,1.34138366486054,1.33170657269271,1.29181246114221,1.31029290573749,1.29381808171868,1.3952856785398,1.29641168259519,1.31421542460882,1.29743823966981,1.29132720623199,1.30266047232856,1.35292879323656,1.28286460193822,1.28335639923862,1.26714913261018,1.28492757502991,1.28415625792746,1.27705074347086,1.31624242587493,1.25349517903357,1.30548120923644,1.2609105358351,1.32727922972184,1.29467689070005,1.3015514494093,1.30407314955855,1.25814004681624,1.29438032605158,1.25809859492822,1.27566751094973,1.26835433537795,1.33524843333745,1.24336203249417,1.32212274733435,1.32223455021131,1.31771741097335,1.29383558765069,1.30518417411822,1.2493392482626,1.29846287486581,1.33945813556158,1.28462948176177,1.3103623459869,1.24423710115003,1.29576339483082,1.32525280220304,1.26238925645929,1.30653428058283,1.30330181060703,1.26995310030585,1.2261801966729,1.31419156517875,1.28606406712385,1.28121464905577,1.30906385330185,1.25166605801949,1.26743001517359,1.34144224006673,1.28799491164684,1.29159394686837,1.30280109623611,1.29922823768963,1.25296742632276,1.2826892264487,1.31667268558769,1.27294862271048,1.28690926742682,1.31101013027712,1.31893888313523,1.28928103764793,1.29416547596268,1.32471463292307,1.29024804257228,1.27639553720852,1.28490306091591,1.33028581362688,1.25185408696974,1.33686057231695,1.30688689188473,1.31996616306716,1.33392902937054,1.3410367986965,1.3012474231068,1.32755811319084,1.31564575054571,1.29238499696102,1.2919889705937,1.24605874879686,1.29799233625508,1.27382667103316,1.31054457486595,1.3229859169173,1.35125204058638,1.33139617025412,1.32102907120944,1.29008696815768,1.31844523592636,1.27849061903553,1.30468339985676,1.27761731592255,1.29691672201796,1.26794764435238,1.38605987127372,1.29014400374589,1.28263056439208,1.28412966895498,1.26562821417854,1.31314962755437,1.31801391047957,1.34385315663558,1.32827569478371,1.26441377487605,1.28201152676207,1.29515983474783,1.24267598455002,1.34474943376786,1.27049964705218,1.33157276537341,1.30506250868836,1.26651085932708,1.25475043311272,1.30524062086555,1.29458037742698,1.26065039497949,1.28109553197944,1.31355898509733,1.30614225514512,1.34239943877202,1.28413138686498,1.28234706199518,1.27410367047277,1.30008000103503,1.31656368943307,1.23792899554153,1.28483569935093,1.31830872671856,1.31304475562605,1.27453121950587,1.36734848824265,1.29983238222492,1.32231281406524,1.37116266971258,1.26172675226558,1.26478295605674,1.2766439472264,1.27381707671775,1.31381053180698,1.29445238389354,1.32449290046096,1.32366924176072,1.29635103280466,1.29334877551676,1.2720487992301,1.35102194983154,1.34487095192048,1.35711460550317,1.29012335409194,1.35664864124161,1.30419208076049,1.30012707150885,1.30896543679578,1.29736036685846,1.2607669858268,1.28986376280976,1.29914984504131,1.27719544501956,1.25103249262198,1.25003635498363,1.31187589856062,1.29366926341911,1.29723913733351,1.27305375847847,1.2820335022074,1.28666735028584,1.28697558805955,1.27179873827858,1.28038841303615,1.27953992581326,1.28043416616959,1.32107056682568,1.33742094923641,1.35254198116382,1.28629531721189,1.23354796353257,1.3248887138318,1.32107477819684,1.27686689637279,1.27791499474681,1.3051306245407,1.29485336342153,1.31622117726675,1.30054114547562,1.32591520142676,1.29281854192789,1.32812732775208,1.26181350671424,1.26450966701855,1.29493160985086,1.25864666491837,1.25701404711575,1.29998371705355,1.29787873745257,1.26775380889008,1.28960782044595,1.27808973203115,1.34164079782639,1.26772413772513,1.31586955779647,1.34032613757159,1.30674914832136,1.32632799891234,1.24216534687958,1.34399699009807,1.30041478414667,1.2926510700306,1.30266216872015,1.28810128558065,1.33710740335363,1.27409652443113,1.26329301399718,1.249330537887,1.31494093999305,1.35479901596222,1.25915169492726,1.30574682430634,1.33422512514078,1.30949600079322,1.30673528915457,1.25292020664939,1.29873737092442,1.29981723809566,1.35907791276203,1.30766856158009,1.26070529116041,1.26274967774046,1.34534979959759,1.30791717298271,1.28254104543226,1.3304342488062,1.26241954857707,1.24278477081343,1.27587690359318,1.30236340880053,1.24378604782925,1.27336611190391,1.33184642240607,1.34968459879819,1.31409439362985,1.290694365673,1.25045977216938,1.30167650651021,1.35138956223864,1.34399304596411,1.30301812719664,1.3170121513065,1.31230507678931,1.26264933724232,1.29444456119562,1.33009964897626,1.29406095847958,1.30386005556112,1.26428014266297,1.26952775262239,1.30447057569726,1.29707215273797,1.26216079963753,1.32805449318063,1.288230785976,1.24327609206756,1.29381495989074,1.28509381060859,1.27032434390506,1.34877527001879,1.33204699509316,1.29869438709595,1.2876307649782,1.32683917502018,1.2484603020924,1.31770589455384,1.3221200435328,1.27822962718595,1.33035728440668,1.3792076592392,1.30382174046863,1.31068670038385,1.2922371100903,1.30772726341548,1.30961756781259,1.28525782682746,1.35091401297185,1.32762971264408,1.31600374595015,1.28441067839726,1.27863472309154,1.32950621915856,1.29832189705627,1.30649526403509,1.29105089380052,1.37233235852526,1.40298145807617,1.31194046396085,1.28693179446597,1.31984105373995,1.36810337010466,1.31315256681901,1.27966738887448,1.33569648205867,1.30396568248568,1.3228783371835,1.27773503542676,1.27608141160572,1.24541215400638,1.31523582595891,1.33846033722087,1.26133429845892,1.28367613745906,1.23602994267206,1.37061008102647,1.34991094956578,1.32861611974933,1.28737705447582,1.29839249362533,1.28608126778075,1.32620361961435,1.26140140408351,1.27158923568087,1.33286275224303,1.3549924903627,1.30052059761811,1.32648334132928,1.28654872655274,1.31852232151307,1.27694369878748,1.28330387119367,1.36475709865615,1.2941136036437,1.26571957361339,1.28539009456842,1.27227291047682,1.27987647812336,1.29096589690936,1.28921524240361,1.29551880773403,1.26421861741565,1.30946993699432,1.25092938846724,1.28634240242034,1.26389418950343,1.29431605198846,1.31515968185714,1.28165107143635,1.27933538521207,1.25959253849683,1.36964649659532,1.30467979824045,1.28484988956825,1.27701250072069,1.33456663988657,1.33292767073947,1.33537965844738,1.28997661624872,1.23009898036383,1.33147086620617,1.30659809379809,1.33474338730316,1.26698851409427,1.36079857188991,1.25957803623244,1.30592502240816,1.28338365455549,1.28751390172688,1.28281458110862,1.36534586884871,1.32039770686459,1.30761505604834,1.28427324547438,1.28432455721519,1.36585141741241,1.28168825054779,1.29063072772459,1.35890793014312,1.36350159596378,1.24965581537055,1.30261059237517,1.29902549851712,1.28072268429709,1.27021806328725,1.32212847612033,1.28808656440428,1.30917477272066,1.34382811609524,1.35033362470478,1.32851761937905,1.29396956848524,1.2824016992014,1.26515669988601,1.34804765645978,1.3025705775029,1.24926603856481,1.36539321452943,1.31107382319379,1.29686379054221,1.33999819754245,1.32097615734546,1.33024975070838
"14",1.4,1.45415404872194,1.38224223981994,1.33579098494826,1.45503984271561,1.43799914727075,1.41237914979132,1.35915605363179,1.37004429417886,1.4139061393685,1.43908975042376,1.44261257049985,1.38545649574704,1.38667822646315,1.42738862843319,1.45339028143014,1.48153152954883,1.39833130944682,1.44493048738433,1.48556706354803,1.37035698480374,1.33335507609777,1.39897549875027,1.40013850160319,1.45681975527058,1.44200118374072,1.39900477182997,1.35001156811145,1.38982452536003,1.36522409442679,1.43756636093217,1.47594859884891,1.52781254492162,1.45578265215552,1.37832393219853,1.41632379268801,1.38377067165495,1.38856945077781,1.39582087404169,1.38462070633188,1.38266295662329,1.40796893429894,1.40925401472615,1.4534194205483,1.35910738806371,1.3662473868533,1.35760568871531,1.41082974651839,1.39729670512418,1.36112068166267,1.42826345087727,1.40042862471659,1.44816529036354,1.37460984676687,1.42233204747649,1.40187169949831,1.40180279743118,1.37550693701141,1.39244950216225,1.38977614741352,1.41894750118978,1.43361865994323,1.37508502392862,1.36375147777083,1.37770517708309,1.45528528220018,1.3423984763753,1.38357586199468,1.40518301383361,1.42328979800698,1.39943969052386,1.44483525066512,1.43778903605573,1.4167953852359,1.42559134023078,1.36431836402245,1.40450451753558,1.42649420591342,1.42545634635014,1.40452484198434,1.37339855914205,1.39743338651271,1.40110263259963,1.37046710823756,1.39162822494927,1.40071805298174,1.4491434126097,1.40241904828696,1.34230058324633,1.40035938336291,1.42949558976817,1.39470211137512,1.38740302574991,1.42447989202712,1.35466837743667,1.3426122428264,1.45071122710679,1.42290110979812,1.42364731364977,1.40114281672561,1.44175901403268,1.42198723877136,1.4698756300431,1.4171854231207,1.39462494381547,1.39971999138323,1.43970382478214,1.35262187851084,1.43449739877736,1.402362604143,1.34615190218558,1.37013114033509,1.37655306244184,1.40682609108763,1.40448487617917,1.46144919031608,1.36894737313275,1.36148129032321,1.40014161002122,1.41596865797003,1.38645523353624,1.39087184301919,1.32950564323586,1.37698423879787,1.36546418456412,1.3968713498658,1.3530246296202,1.40658408908647,1.33464728063546,1.39947428080288,1.39531177754973,1.40025587048743,1.43915002638989,1.43664529750286,1.35891441827535,1.41098428113415,1.45121436237587,1.41100590239975,1.38872693508892,1.42462786746468,1.36351649898403,1.35545140844665,1.41997752890784,1.41790483522001,1.34790164190711,1.4193150087173,1.38890823891308,1.41270088731709,1.40663827140915,1.44614732683356,1.32958242597022,1.38833674369665,1.35768688894296,1.42918438245938,1.45360307603896,1.38196628640119,1.39519826552563,1.40438302552839,1.37821132892214,1.40965773114549,1.41072841268652,1.39585916936619,1.37783291981076,1.40935683068332,1.40253296871505,1.37867449392808,1.39690237791765,1.40731513064952,1.38644926142742,1.37733440917281,1.40956940881784,1.41981525925931,1.42262127331719,1.39311147004248,1.3945756150421,1.4247619538499,1.44752437997628,1.37589074107904,1.42335068295064,1.43190429290466,1.4567310219775,1.43692862854721,1.40743868701108,1.32067757520489,1.42652113305616,1.37932652813541,1.41949056502023,1.42729416395987,1.35911728776232,1.43422499769092,1.39177084933568,1.44781962529202,1.4816043633063,1.36822922800407,1.41237525477263,1.34974679972158,1.42073573991259,1.36000930983107,1.47528917294016,1.40061337911778,1.36779936517658,1.3561652179667,1.39767465602671,1.37033370885414,1.42380448940071,1.39792111974042,1.43087272649969,1.48259433296757,1.35141591812033,1.38605528725625,1.42602389361239,1.38701857011445,1.40954137445245,1.45113195190849,1.4361773042273,1.36577101733549,1.36621902283347,1.35682516653914,1.4087143527917,1.36130162367041,1.41165925517033,1.42977910477598,1.39120396445647,1.39535236503773,1.38475726842412,1.46031088302668,1.42543091005193,1.39941713176255,1.3833999844581,1.34644633672116,1.39508826627093,1.50285567029656,1.43263714969854,1.45377523129393,1.41600474233211,1.44525472504873,1.36767589814487,1.4690753175733,1.38438888506053,1.43148951516015,1.39171203748325,1.46830776892771,1.36147342121836,1.38867766054202,1.40120266210778,1.41527649440711,1.37029827108345,1.37345222305208,1.48745629191447,1.45345284225947,1.42382127059718,1.39271552906087,1.40012043467704,1.37778483716979,1.40625080007756,1.37451816342135,1.33270121075809,1.46482108882708,1.37771742402898,1.40775960151111,1.40598462169434,1.41540683324673,1.34336859728713,1.33697727155701,1.40347938549153,1.39203579552922,1.39538123619408,1.40051451588068,1.4072391701079,1.44254879599132,1.37315063447484,1.36220293630506,1.36241547021991,1.37840031217383,1.36470738157756,1.42517064233281,1.46792469027947,1.49193476946445,1.38768150991463,1.41946134559179,1.4058505920378,1.33538053475815,1.37436860745742,1.39176764929545,1.39329770499695,1.42883390864627,1.39368921804451,1.39951448348494,1.39000355058819,1.41496096768639,1.41129134021848,1.37147728059589,1.37208213346895,1.42616396687624,1.39839393166619,1.35354876350736,1.36913984646726,1.39879329266864,1.41959484077677,1.37865428036465,1.40081399605518,1.42132011667222,1.39306199511562,1.39490530519984,1.39297021795208,1.40008122056358,1.34944180925276,1.35658452023853,1.4622165513819,1.40227568075619,1.39300479620194,1.40976110066939,1.37306245421998,1.37766983354301,1.43569678790542,1.35754078439987,1.37430390953868,1.43680730677651,1.40746494462627,1.41571557305022,1.40558760754979,1.4410859454435,1.37865767672507,1.40927819922268,1.35774927354529,1.40104672380756,1.40372132271134,1.35288079759954,1.47258846664565,1.4678730847016,1.37446596948443,1.38884913725865,1.35832568644083,1.38403164147238,1.47099471926521,1.36160324632904,1.35529043165485,1.38474933372468,1.35019262777082,1.35911991555579,1.39264726360271,1.4025273193171,1.43813755353211,1.39357160305358,1.47509043310332,1.40821608694403,1.41269654040763,1.40933106058227,1.41606960064589,1.40957929908613,1.42209055809621,1.37149208448079,1.37407413982849,1.42923793658196,1.40996893894566,1.36075195952292,1.35075611705256,1.43280933703466,1.38142355948041,1.38137480245389,1.36611834052631,1.34221539599418,1.35289862233137,1.40331240585302,1.39902662447723,1.40619965809816,1.373274231493,1.36063958347682,1.47909588522605,1.44367900579118,1.37231137711823,1.41405204163411,1.43003161826862,1.42578358609773,1.43339568856099,1.36404688754122,1.48348662981102,1.41599971671975,1.40720466122758,1.38988158969462,1.45075224426566,1.37602364431086,1.43425848438813,1.41862639734423,1.38457209380444,1.47375673265385,1.46391298251124,1.37284859867116,1.41943739535508,1.38704679056444,1.38384622151085,1.3888505415349,1.40457542696041,1.41622830061839,1.41109543713952,1.48357676425632,1.49363520007205,1.44577268021762,1.37493416789076,1.44712580597927,1.39428681546523,1.419259114395,1.42255550215596,1.40602300154362,1.37854792360916,1.41705466818263,1.37276257454638,1.41739131253091,1.42122960506449,1.35835934311513,1.35123251207079,1.45518134041626,1.41539935039329,1.41277633203807,1.45134735334758,1.37963134396779,1.45152610203405,1.33175737608021,1.38206799569707,1.37555680936713,1.4144704507352,1.36747488136276,1.44100341025757,1.39006856006495,1.43720769961758,1.46763943037559,1.42618732751883,1.40833255178505,1.34887004331468,1.36295997519497,1.38136947339153,1.47515348941308,1.36686535703835,1.3749733100424,1.39177795277393,1.38797058876789,1.38823994835167,1.43963313190213,1.36085176724319,1.39137514057975,1.43840675414638,1.33804943556784,1.37792633274653,1.33640297542759,1.39404009371093,1.42485926587324,1.35749990712755,1.40125849746184,1.35673160733624,1.39247380362334,1.44947984234494,1.44131932004613,1.34693854533108,1.41490710804678,1.42317297081201,1.37994612268091,1.41868440598328,1.41274596844815,1.37317464517562,1.3237222342055,1.34366956440721,1.41790747982117,1.43706026994103,1.36107082773709,1.38086479670919,1.40797165053377,1.35999776792225,1.46147092040012,1.38536766107721,1.39417741567506,1.43748803476026,1.45078061662009,1.39482718633197,1.36777615244672,1.37938601629656,1.46141878886851,1.45627687388409,1.42531693365899,1.35001761648215,1.39243256765142,1.36523178557491,1.38840797544682,1.36625355288603,1.41898154697337,1.40655288440467,1.43097808109386,1.41563864271421,1.42436343380751,1.41948723109483,1.38013407920927,1.35781997656734,1.35989494933853,1.42436857793329,1.43424613808214,1.35951230089517,1.45768540816151,1.41924150413833,1.42061685841611,1.42487459914267,1.41827375696924,1.35616018400387
"15",1.5,1.49737520494225,1.53996492315435,1.48974748944902,1.47620481856641,1.48161001845583,1.41423647728211,1.58127806834776,1.52284157662929,1.4768809502518,1.49119355938995,1.4675433388379,1.50933460047479,1.49333236603477,1.47279809541349,1.58679692446878,1.52372418934585,1.40985795474985,1.44573930301352,1.5966587943398,1.54738450956588,1.4835589273569,1.54643518292998,1.62253513664238,1.49067564993818,1.49215608291561,1.45370204439484,1.50321760121287,1.547453095025,1.47003545361936,1.54951145772346,1.53569816323912,1.46639850518798,1.45952947880849,1.64524613333675,1.47344720251869,1.53173625604882,1.50323704616821,1.49372931612422,1.47634036045879,1.56753442922181,1.45289346486753,1.47135264522287,1.52310140255291,1.49135082625652,1.51836190192111,1.53366566764855,1.50732987355596,1.47251407448331,1.51124630490826,1.45303403774971,1.45073446481143,1.49208336437975,1.540957340132,1.49519749147656,1.44775104321854,1.51247122612436,1.52965957418781,1.49893989130693,1.54396921054294,1.47845912900454,1.4702548000286,1.48478964034992,1.50333526860903,1.57529856671069,1.47739005681878,1.55229638098294,1.45844400218136,1.48259467277335,1.52688496171904,1.54837800603641,1.53084768292403,1.54374567684655,1.45706602005676,1.51668872418797,1.51971627960374,1.51397075891025,1.53496487881303,1.52329347100396,1.54477151102445,1.49720845693292,1.50274558592696,1.47392299082154,1.51813017232119,1.47471157496141,1.46815848948306,1.50337881401199,1.47325904894848,1.4966808854046,1.52752811260505,1.50304827642861,1.49075709074365,1.54742684261637,1.55342338625083,1.48041482465006,1.47982721845212,1.53786839296285,1.53318888269735,1.41543215920887,1.55626211421967,1.48532746229231,1.50949654597713,1.47429150713735,1.53571840277407,1.49685549061119,1.46731674979863,1.54241941983357,1.58432999989252,1.44700420890462,1.52849901944869,1.43668484276413,1.52090128672083,1.42936058258015,1.47941655675564,1.46239418376141,1.48873681846367,1.50982058036644,1.44746517157466,1.50998842745072,1.53249177193954,1.55751024915293,1.53381151941922,1.52722773381395,1.4310692584439,1.41661185809741,1.43056030447696,1.46140201443106,1.52099919284882,1.53890871193923,1.48935746301261,1.4240237876331,1.50799042090108,1.49055011906745,1.55046136416229,1.48968411486036,1.55083186099437,1.56868482799562,1.51950903975636,1.53240566900194,1.44763517633066,1.48160156203691,1.47154206277511,1.44573301984021,1.50336417164194,1.4701353855808,1.51255680597614,1.52218228177676,1.5107030113598,1.54555822001617,1.54729185239197,1.43768810409523,1.46890985036248,1.47281387306966,1.50796802507341,1.53696535315582,1.4578259980251,1.48347641183908,1.55378186065978,1.52034063000767,1.49649494466604,1.51286424210438,1.53713711216882,1.50488866342571,1.49112889298622,1.47658100102909,1.49830641812184,1.50524397697387,1.46993288763993,1.5073977876874,1.51106176866015,1.49712271643938,1.45187349687847,1.49225633021142,1.53432763575356,1.52470912331377,1.47709439900905,1.54236185980445,1.5132543851688,1.50796533453832,1.54285427893024,1.4955530636619,1.61512746419223,1.47785199650418,1.42845726465163,1.546393194495,1.47976768290132,1.52968009955288,1.55313447673634,1.43540238570622,1.58734712311797,1.50836272752157,1.55646302775667,1.48803283370239,1.5475350079724,1.41986258446905,1.46988468372092,1.51667318793631,1.54736235431098,1.46233286066855,1.49746071875929,1.50595635003735,1.49858595334415,1.45184793706685,1.54491206071186,1.49690918785706,1.48600044998118,1.56972587083773,1.54942645708902,1.47874237738642,1.45050366407922,1.51183715653398,1.50607417335907,1.59032076736822,1.53965330952487,1.53502244069246,1.46251895840266,1.47379045033286,1.44349773735982,1.54478033610342,1.43861849416668,1.47148753112,1.53172846549249,1.5336441550027,1.50824540763608,1.55464527461751,1.47948783556221,1.58103989694804,1.51831902028127,1.48098574212238,1.52518372057708,1.43810215444573,1.50373693812899,1.54083740049312,1.56084481837786,1.42378551809808,1.51784877669977,1.53974189037908,1.46433811561275,1.45020948674737,1.57383030620981,1.57606788799583,1.49347809595116,1.49662753178462,1.61501021927298,1.50391635565892,1.49713439636489,1.59764733126685,1.43932964727145,1.49868914789653,1.5242823175545,1.49354567823469,1.47367333714583,1.59825695193053,1.51810858046817,1.46769413493038,1.49030437943717,1.5768550250593,1.46365558198531,1.47190974995189,1.52153298463741,1.4889766693336,1.50342748201691,1.44755864790139,1.46443721692688,1.50926702125536,1.49725638830425,1.50760098500275,1.50818938128612,1.51713875500341,1.47135734218115,1.5062080195943,1.4642968620632,1.46822257808375,1.49142340456045,1.50713032331915,1.48039326501124,1.61217301167318,1.59701137598992,1.51906262339584,1.555062715637,1.49134874591828,1.43224241342948,1.48922387774068,1.4232908247842,1.45885031334886,1.48838237378561,1.53299189309612,1.48689878363779,1.46027894613997,1.54941420487968,1.55219311354023,1.49358842576028,1.44946051302701,1.51180849665888,1.44381231730106,1.53435536056243,1.49734781149625,1.49889496847761,1.43434495269563,1.54758110253226,1.43152263492741,1.48945746250538,1.49963523486365,1.51138110769685,1.5253953164354,1.50063697626561,1.55900088285576,1.42754403443299,1.56992453463938,1.47726200996007,1.51913256208726,1.52415396759365,1.48200138185481,1.47014352077198,1.52387188994055,1.55610144359024,1.48783614460937,1.49354547932594,1.46215977578743,1.50138886755007,1.47002204118394,1.53414004107285,1.51882200569032,1.4785832967663,1.48967235687281,1.46981436051072,1.48212593989309,1.50038940770103,1.5395109473633,1.47903959412862,1.59887880063845,1.4759516754797,1.46901071679395,1.5566810059326,1.46252843225599,1.49897001270667,1.4279782645974,1.45373252223777,1.45369421220852,1.455484742896,1.52925553522291,1.50571663160929,1.50671818498474,1.52398914879271,1.50461102412285,1.59061974894849,1.49734988245086,1.51960660099144,1.50659525686271,1.49271237090193,1.51220883715963,1.47627191513437,1.4708498074563,1.49253613782921,1.51277129546923,1.44492493481562,1.45056088118202,1.48768517699459,1.46633993416848,1.53847000424689,1.45397187602267,1.45651464282076,1.48498198166918,1.52869078835767,1.49306528543777,1.48174452667037,1.46512948618804,1.59311356709798,1.47578622499402,1.55707047210106,1.47104111725469,1.48547241111386,1.54089777567555,1.47450697927856,1.5114730946622,1.6228285081839,1.52668822182032,1.5726722618311,1.56314674236973,1.51361058923514,1.5259365637492,1.48083175699246,1.52174910940236,1.51448508656853,1.49543302723771,1.64808651421967,1.55752529947603,1.54868759288018,1.47457321738408,1.48275691635787,1.52247858014601,1.44165067190682,1.57603708880322,1.53120696033392,1.50455963337823,1.50132923638804,1.55008291230358,1.43334410322561,1.54333763698767,1.57172622035189,1.54327549368832,1.50575169820633,1.51868247057883,1.53723721490717,1.50682705799196,1.50338382987844,1.46326921128114,1.47462951069304,1.52255802761476,1.54323780281552,1.48189606741441,1.55516691504481,1.56772220474417,1.51022058728906,1.56539626715199,1.46471946289765,1.53897585953534,1.46526068799877,1.43618324561002,1.4986755256882,1.47613694615019,1.47306409282999,1.53404547378936,1.52702301576712,1.57507942977472,1.50961213269046,1.50935755483532,1.51432718443375,1.48073913337126,1.4735262523205,1.44870259279133,1.57233119579792,1.45019517383686,1.47850083749571,1.50131087063069,1.50365731824096,1.48646656981433,1.50709759175729,1.51403259233566,1.54138548978881,1.54281429870183,1.49838804458225,1.42299907709133,1.49386489981198,1.48987684252061,1.48739263522505,1.45326520298439,1.46201279125846,1.45184070034339,1.49690887374922,1.62622291224023,1.51537748583617,1.43492452681588,1.46618562504244,1.51929821701856,1.46599130326544,1.50823737870674,1.48186696897308,1.52462000742691,1.4196008381355,1.51788447618118,1.44483417413463,1.47735821110134,1.52610861298106,1.48060581895425,1.50909144875477,1.45547801795327,1.53473490431981,1.57511294667237,1.52139943842656,1.5015167311143,1.49046436102391,1.53192238201907,1.46959895504211,1.52772389488321,1.5373526736328,1.53531444335613,1.48578818890825,1.42910603801099,1.50349854853828,1.46062729981845,1.48605076704688,1.45121046736024,1.5187604301584,1.48163285761826,1.5110972418457,1.54486182181468,1.52872191720193,1.52366146807097,1.50829464371252,1.51958804447958,1.45299146225376,1.44874939039441,1.47015560902336,1.50472692666375,1.56931053157947,1.49836667482579,1.59874009317013,1.51480942921137,1.51388778023809,1.53818867841973
"16",1.6,1.58090500576774,1.58437438652376,1.57282264434276,1.6457541537866,1.56910392674315,1.65071829643684,1.55969793322246,1.60351108554919,1.5814015916708,1.60310157519162,1.60966039700972,1.61257466932672,1.64729563654124,1.60265937271578,1.57903858041564,1.52456318798103,1.52130140813884,1.69101082891891,1.73740746044658,1.63571783973814,1.57968853462614,1.56720715536038,1.65974559326711,1.54020121593108,1.64563754996665,1.54592344661477,1.55166480504676,1.61939268382832,1.65302044613158,1.65310607007985,1.56542807185487,1.69005424354846,1.57903755725821,1.56676097353029,1.72811573379588,1.63350235712485,1.63505686290956,1.62370385157551,1.61960737696569,1.57010376010059,1.63819476549196,1.566502941716,1.62032701394587,1.57988978322094,1.60801660721214,1.65786347533438,1.57728696713621,1.54781284021664,1.62857672843003,1.6413908770514,1.61131767115303,1.51207410869011,1.52661189017899,1.60044205663927,1.63169750799021,1.6846138739511,1.56471646568525,1.5922688930671,1.59052546519415,1.54042556893079,1.64364505533637,1.56128586445366,1.6486904907931,1.60407536105916,1.60468574230789,1.59382709024467,1.64825387259148,1.53488242581647,1.59509589491736,1.64711580168101,1.58086932306988,1.6094881622595,1.69883788241576,1.55785973369804,1.63684930360562,1.63051107989758,1.6010008732832,1.61881775340449,1.59430436696581,1.55834091075671,1.68887679641208,1.60618143945999,1.72664880561895,1.56873330441504,1.5751944426761,1.53826976029423,1.53877357370543,1.58755274772222,1.56548980497479,1.62438372965046,1.59315400254243,1.59966396077553,1.6415129682953,1.57312588143953,1.64994295973248,1.54407986000123,1.59666480399575,1.58672099122082,1.62236966841596,1.6937366201031,1.64844050722665,1.58535594398182,1.64983010765496,1.66155630382675,1.58727168582749,1.64694820003643,1.67384493836011,1.5620792826348,1.57385536047049,1.52363905293128,1.61361207499306,1.61895306466928,1.6212914844542,1.59201377635414,1.61722515417951,1.51266456838812,1.64644035272181,1.53101163226519,1.68683576175715,1.623226621586,1.64806652734375,1.5177328738643,1.61471840197208,1.59973100379544,1.49517499272538,1.61624746035217,1.6336832052882,1.55433228547271,1.59738081905634,1.597394944454,1.63417281105767,1.53971633853529,1.5837076275806,1.61711297133736,1.66647263552447,1.71205810513287,1.5343313452847,1.56417573474129,1.64470259994586,1.56696523970163,1.60453991553253,1.62157294548058,1.53697368648725,1.54346056370689,1.62549622325534,1.65272381930661,1.56931581043886,1.63213216568256,1.62009053821641,1.64029196981519,1.58531502203087,1.54230050328909,1.62736119006533,1.61376783258385,1.57126387381923,1.56892920390048,1.61034166161961,1.56903854072025,1.62243119983439,1.61512019139376,1.65124213995856,1.63339788509527,1.59545236171749,1.62042951431823,1.62758845217069,1.65343214376285,1.62598590853813,1.57677807766311,1.56869374341886,1.65133082361727,1.62459765275147,1.61493580106773,1.64051782828152,1.64341207575719,1.6724240670244,1.59045403776769,1.61416610137223,1.62228688311542,1.6447415150593,1.60867664218203,1.72088841657256,1.57873490842586,1.51868862679776,1.60837939624936,1.54401890980702,1.59319790133688,1.62981995442594,1.62475333961908,1.69307267043878,1.51172938884577,1.56206413678925,1.57903632859449,1.52071155596987,1.6479278706114,1.65036001733075,1.60380164985285,1.55518791622657,1.58628972017278,1.61067136265232,1.64890230648257,1.61817357563084,1.55309575340894,1.63756451324951,1.58393739055411,1.60122611138529,1.6107828169628,1.56896738263422,1.62762133001993,1.67817217080379,1.51861426890465,1.62447886519905,1.61555148518288,1.6669271549555,1.64747468231853,1.6136183622716,1.52225958824604,1.58987058829791,1.51826211085505,1.59527419442037,1.5849333668457,1.60753180492115,1.61701302364253,1.62004554972522,1.72723645953062,1.72086294664641,1.61847144567019,1.56936191168237,1.59868764033544,1.55314927411365,1.67433391309718,1.7024353889278,1.6215142936952,1.54556979336002,1.65721783054151,1.61210522562804,1.65007692463108,1.66568518510616,1.66280982888883,1.5585013778112,1.56415292289801,1.58596531111658,1.70103504280411,1.59413336218744,1.61177135975845,1.59528233052801,1.5432533186055,1.54432220371557,1.61782326753363,1.64435838724953,1.70637120211576,1.63823625449956,1.6213787100657,1.59974481191773,1.59809579924033,1.65479787995521,1.61370645633372,1.58758320742704,1.53847452245054,1.58985653918911,1.63063440114706,1.60544810960162,1.55779947329959,1.53802777811959,1.63255189816371,1.55250965662537,1.64556103128335,1.61954880210675,1.62833128167689,1.63113234482178,1.59565406030674,1.59098782930519,1.54708057744194,1.5959660899666,1.56790828091646,1.69891199163243,1.59537085590084,1.60285050523704,1.64026373178093,1.66417694913842,1.60448569722876,1.52080933396173,1.51290579191471,1.61294631915412,1.60123110014753,1.55735263939386,1.58094213495112,1.58592624825195,1.57017317640156,1.56668019805879,1.68084627138285,1.64268402616066,1.51877969881031,1.59242503776515,1.5732426453007,1.6131452809666,1.5188403750027,1.560757053183,1.61404216537104,1.64067359868786,1.51518616614535,1.59907863218476,1.60897010169412,1.59861980069939,1.59736561697495,1.65838745891371,1.62562129883786,1.52128700780128,1.65019334905923,1.63560140432042,1.59875984097847,1.63230443218859,1.58083137118759,1.58659423689149,1.65665185655184,1.59744348268181,1.57123187207824,1.5502525751299,1.52251263134156,1.60294297409465,1.58837271494164,1.61900007757666,1.63161787055895,1.57863477420822,1.58129851520692,1.55138816723011,1.61758631225771,1.57502645509634,1.63546808927542,1.57298885237096,1.56015247170956,1.57712395149994,1.6735163083353,1.68212680060758,1.58801001524904,1.5359368649466,1.56265133502718,1.64586489653339,1.54184361563245,1.58545524958914,1.61035367263417,1.61602999478604,1.60208394755488,1.65423482849733,1.56286704138815,1.67674584781053,1.6147032028041,1.55950955510068,1.58450339575948,1.61036674700823,1.63468908255895,1.63771978560663,1.60006029629344,1.63710896769692,1.57158715161774,1.56641289957457,1.58947523770313,1.56517734964771,1.53845114256522,1.59119554258943,1.61971464472664,1.53570166613482,1.58647931625961,1.58534906609685,1.62030203048737,1.60661935663488,1.74568486051784,1.58726054822863,1.54494270420069,1.69054070385809,1.56110873189523,1.57715660923838,1.65796985615197,1.54207297818852,1.65769873306322,1.62440563125098,1.75810637153505,1.68647401432092,1.58865912582958,1.69683409226061,1.57925995180103,1.60756554338029,1.60894339611485,1.60856926541664,1.58861774030929,1.7866777668017,1.68218639785838,1.6263364352028,1.66467547451481,1.57103081031417,1.53436175181951,1.58867843937199,1.61068918919966,1.63337917635129,1.64564410880038,1.65827682001601,1.60826502955688,1.50164484283898,1.71234685062822,1.63893881809095,1.6288647685969,1.63015615074245,1.58920622247181,1.67222349777083,1.60276674218175,1.6244271321256,1.61815622003603,1.64003848507054,1.69449636565063,1.59054014735887,1.56187695075459,1.55688671757465,1.65929429712669,1.60313271619491,1.6682264182746,1.52918389069193,1.64818596207774,1.62255715249614,1.52182154251921,1.60587157358364,1.59543358809458,1.54354071200114,1.61645681374357,1.69006450213429,1.62961991397935,1.64059582333436,1.61506640208021,1.52921898480276,1.60375211525892,1.55827238272912,1.69450096755555,1.57177520927904,1.53458900906338,1.63857152216478,1.55670728479078,1.58446923877705,1.57568757510019,1.61701255746406,1.60898967644221,1.62285890253471,1.64488856618608,1.5949997424836,1.53471717889158,1.57201132439027,1.58544099644542,1.60247164858716,1.55979051023963,1.65848324425385,1.60033119394032,1.58238868336291,1.75829733970747,1.59338106365582,1.52408269825193,1.63927510585657,1.51831367749279,1.61038601013312,1.58800065009701,1.52425049996894,1.62139666339708,1.52512849783912,1.63243147033363,1.60902873382776,1.56010030755738,1.62747533296694,1.54303860733746,1.61353806350478,1.57118169402247,1.60994542294561,1.64605843797861,1.61410479251399,1.64545558646053,1.61122941509281,1.60635270756316,1.68068968636525,1.59199725541598,1.59030145032395,1.61789306864867,1.58808116176607,1.52231422832032,1.64383404038438,1.56970448272667,1.59448513064548,1.52863118854796,1.66569052690249,1.57517505067146,1.60992397645072,1.60552668309121,1.60418631434385,1.61772994942001,1.55684806784626,1.5587733809638,1.59379927169466,1.5557454525632,1.56816801473393,1.64360762820795,1.69946385893881,1.58629365163722,1.7320927781936,1.55658441369273,1.63900579016183,1.57411877062803
"17",1.7,1.63357632949441,1.6998349940126,1.71603421718695,1.75009736411538,1.71233364232476,1.74774835910751,1.6599870040318,1.62827875251165,1.68805753986231,1.74306018614782,1.75735968924787,1.74871059011825,1.62705282980095,1.73211061138284,1.68798719633264,1.79331672101479,1.62188702571893,1.733412613022,1.7394018131531,1.6718239440603,1.76206095385211,1.68524506737543,1.62154002495294,1.76588016545002,1.70149598251931,1.71412059377681,1.74466388112633,1.62107318851228,1.82457731214053,1.69433642129839,1.70039361056118,1.86988397070104,1.68746978636703,1.77522563051254,1.6945899047906,1.73280293362563,1.70430383077611,1.66189529876294,1.82101240614753,1.74784105727301,1.65880342962282,1.68503629601848,1.65002246571215,1.68872571593816,1.72464584773533,1.70222478570625,1.71625678818925,1.75022532325801,1.71565657109118,1.70090591312663,1.67247933316409,1.71397188603941,1.71430628693603,1.68514663673523,1.67112363490742,1.66511814151029,1.76811724196841,1.62944949098668,1.64975052576202,1.73544890023963,1.62759397217719,1.73423948703876,1.75331522952733,1.66093370386641,1.71760511569931,1.66579757850014,1.73356424373129,1.67020361385524,1.81051618205075,1.72897577767647,1.67474054674635,1.65415486111332,1.68263408475552,1.69619158744924,1.74940195673201,1.74607034907691,1.68978891740999,1.71836748295786,1.61710782869865,1.72731493250791,1.68052213051853,1.70667296719902,1.74793203402575,1.80841905404562,1.64908090314142,1.64231450229183,1.65624693759205,1.67058793045698,1.68231839675589,1.61123278674301,1.65881068802822,1.70782766452316,1.72881097391396,1.73866725090519,1.69973268993361,1.73276077402873,1.63264389997966,1.7636546582097,1.66607588973066,1.77196911858952,1.72812846835522,1.79908313066717,1.71601064919343,1.68048681783846,1.67512329356497,1.7484497360548,1.76644890188435,1.66306235245728,1.68098246354484,1.60450593161155,1.66075664399518,1.76658146487991,1.6951314485583,1.69654412463255,1.67481077227057,1.81799686899414,1.68823923771333,1.69356107492271,1.77527397804373,1.73526685081721,1.79691120722548,1.60287619069166,1.66579718526521,1.71377073738493,1.61490302023076,1.71305975904565,1.65901429327775,1.74898187251166,1.64023952925792,1.76589513087595,1.66921455628362,1.62661608776217,1.73052251785975,1.75794635919403,1.66184628810905,1.76991098233469,1.63250947411941,1.67588759374201,1.7833228954925,1.63382572587202,1.76531767309831,1.71754724306576,1.73569591387161,1.73160810411285,1.60891172682082,1.66069280126827,1.8163495288455,1.66279017071686,1.67373722430055,1.72597050064943,1.69929138213793,1.66085651577709,1.73566329495961,1.68586425981727,1.66764262779706,1.68795956823009,1.70652027932246,1.75087003965619,1.69298339680424,1.7828608128042,1.72199201991735,1.80062423152984,1.72330301047778,1.68212111346584,1.70701165778438,1.78950094898577,1.71043426511576,1.70259779384547,1.66014917925543,1.72643996231738,1.72503265404274,1.72740668991939,1.7240996446225,1.73163017382238,1.7547869841252,1.75079848601675,1.68098240418911,1.73561429355124,1.7099386594757,1.71553992578533,1.84020555975207,1.66382565460153,1.60475191954987,1.70493602787852,1.60746587101391,1.70905538076347,1.72047099559153,1.79871413650975,1.72147892981913,1.5649804749598,1.6360135802783,1.66878007488,1.74057550309771,1.78105965194206,1.70827234657968,1.68797265001957,1.69787804561166,1.67771897746456,1.67838398847753,1.74052197417325,1.73783348357092,1.6466038794803,1.71871531294334,1.65693990717421,1.68122207594994,1.74964280270998,1.59375553131563,1.69855444674628,1.70066175127197,1.76891640420312,1.76441069785403,1.77399517890293,1.72394782330682,1.80378273186413,1.73832057122134,1.59864681538177,1.70671029654535,1.71954635488486,1.59339499305238,1.74866082263894,1.66429381267421,1.74249037098224,1.82940421100729,1.70976621190027,1.69949092061252,1.75127816835132,1.79953485372508,1.66482270701452,1.62745125681943,1.74979316388393,1.77748269556144,1.6929464735513,1.65726900343281,1.72966478714578,1.75950803601242,1.74887651757284,1.73949699948563,1.65805174041177,1.81907758788333,1.63674062046412,1.78540212364147,1.66427952119605,1.68142564278707,1.65714867697261,1.70149876834799,1.8030035438257,1.6636139650374,1.67913325612008,1.75155213994995,1.74248327549992,1.81325132688207,1.72393316866495,1.7115299224284,1.70357360079196,1.71928674811301,1.78775126508758,1.68197125419033,1.63287109680122,1.69716185565157,1.69946373110322,1.72511888198029,1.69163722662687,1.64508402121358,1.70234508093065,1.6355165331212,1.72133700966285,1.72274616639376,1.80285249101826,1.77019477375185,1.70396786221749,1.71112670993212,1.71094216834991,1.60844984394185,1.71444990130889,1.64551278903873,1.76151586153065,1.72007563382686,1.72676936201081,1.78465950775366,1.708129758147,1.78588125180258,1.60476726636515,1.64800399986715,1.65782459955677,1.67683442159294,1.67565243930091,1.70049451152067,1.67036445341893,1.74939051021041,1.73779356456047,1.68271266919099,1.62274378066021,1.67049558610447,1.67298113710677,1.69433325856642,1.65499250939676,1.71678056002096,1.62165008497001,1.76150835628135,1.71021749893026,1.62574159189961,1.76735511226849,1.74065135395662,1.70713555338491,1.71808451747774,1.79292196417353,1.6395476778038,1.7520327939075,1.76634904774537,1.6928065559927,1.68580516824599,1.71570880125269,1.72683914856762,1.63519670770212,1.77138117348642,1.6910978483145,1.68405888560403,1.70156042516907,1.68876581634807,1.71084831947101,1.71640128906292,1.73594763276931,1.65936312435051,1.65468832870686,1.64443866887717,1.7176341668424,1.72858071361745,1.75815042026902,1.75536726620997,1.66552182011938,1.61964223064591,1.67290366589204,1.76589778426999,1.67777544408554,1.67182702998263,1.66329989141871,1.66000718396375,1.72634911138025,1.65656246733804,1.74247130812998,1.68772910348129,1.70915065762608,1.63675750504328,1.77880077231062,1.70217396286654,1.74005062858301,1.6838515375946,1.74968680752881,1.7160058604752,1.71684781619045,1.69199751163225,1.69636577011198,1.74622003644288,1.75565807883752,1.68032189313693,1.67387941109028,1.70882279068446,1.62134423250819,1.75799069753563,1.67319611941489,1.61585001440735,1.67428626599683,1.66452707515691,1.69919406911712,1.68406501142924,1.61508007802731,1.82292620573856,1.68230606653559,1.74994579369804,1.66202228809526,1.66524366123582,1.76807663697515,1.64839084151238,1.74589234234373,1.87359377454225,1.81516686107286,1.70097401983353,1.73836959173625,1.75058144630139,1.78175667095535,1.65232305920635,1.69228451621722,1.71383102798928,1.67330299501824,1.91709126748647,1.79037754054125,1.71751267050002,1.7671235734038,1.66969447770413,1.59354330692842,1.69602029852228,1.71760303453915,1.68068539854848,1.76920237739352,1.74595861241225,1.73834310876316,1.60847162768961,1.86198442267222,1.72938623648051,1.65987311992093,1.68480448615728,1.70757512314893,1.75331744835595,1.78879728171015,1.75522851737947,1.68933755919716,1.71643821928428,1.7846565939198,1.71381435273425,1.64306556054248,1.66910579640974,1.67669313728223,1.76710676736513,1.77194156689695,1.61345849168229,1.7468437915691,1.7089331149367,1.62644524695861,1.66386918151031,1.69495041188352,1.72477410144326,1.71739913374617,1.71667086488732,1.80539128124652,1.71520882246104,1.69085745575409,1.71766466786444,1.67801887104319,1.62421385813093,1.77610289623126,1.64685063630608,1.65221550943294,1.66062600712599,1.66487137489404,1.7261188964218,1.65676409615015,1.66654323451954,1.73426542277806,1.7153040269066,1.76463578168714,1.68544975442437,1.6910530992306,1.65840049841283,1.67414644978947,1.72928531856058,1.67439895939431,1.6541237697631,1.70493442648934,1.85117192922447,1.67592234785745,1.69684043445261,1.63827872833323,1.71768286259794,1.65547637224776,1.65476640352494,1.6561599948042,1.72812586609128,1.60460136376595,1.7119388968252,1.62600694869051,1.73528475648803,1.726816391101,1.69612821447601,1.75543498751737,1.66722625354238,1.65986340795941,1.68475919693376,1.73766994658276,1.67888302622796,1.7031350034743,1.73456737780944,1.77912288007293,1.72340782555376,1.69353146909263,1.778494166711,1.69479650753248,1.72289883855879,1.59704312535027,1.70537008903097,1.7197366972144,1.70652463886757,1.63886652444009,1.7711956410462,1.70612337461021,1.73408688670647,1.62680663436078,1.72914745646346,1.70040511829885,1.66124254381595,1.65726441997735,1.66239700000118,1.68570977463049,1.74808358503816,1.6488108293944,1.81295892986987,1.69812761427567,1.81153389579287,1.73913122288517,1.66825855488073,1.6761457027115
"18",1.8,1.76158861280041,1.75733166651783,1.66869573018404,1.84383797180417,1.7974234724889,1.77119107816973,1.76633861428229,1.82499157169317,1.93293807617288,1.75708349867908,1.77913163946299,1.78149443093146,1.82083839007486,1.72076587773351,1.8039764115625,1.87454727769665,1.80518695918255,1.79818358567239,1.77214691605325,1.72351389769755,1.8551535549811,1.89634223005545,1.79273917529951,1.69472876663091,1.85808010907953,1.73406922566028,1.84456668809767,1.92031139454747,1.85583742596351,1.78367888375793,2.00171408516037,1.74642094542236,1.78667912408714,1.88047836745347,1.77611326172919,1.82306546028105,1.87080466835819,1.84189722649695,1.92936334123116,1.75145907901488,1.78796992902832,1.76600118063853,1.8011805717586,1.79710621770724,1.76099747139897,1.82229495863649,1.81496732472589,1.76389669001438,1.856754097788,1.82383229691139,1.83706432469572,1.82530705631339,1.82305944034821,1.87407376569752,1.74910705085711,1.77617329667778,1.79859938480108,1.8262098801484,1.75033625792872,1.72391666584403,1.83052918782358,1.71909674658913,1.75043726716349,1.80728892931329,1.86693384041727,1.75093215347363,1.75349957527356,1.81882441416551,1.7340635070509,1.78847341059339,1.81096492767431,1.94652442449231,1.7995748203497,1.75440448970039,1.82820228114682,1.81642474728092,1.83812276141875,1.81633167103802,1.80733673903709,1.8606883991831,1.70667298459552,1.79970911431087,1.79308004350821,1.72066276995524,1.79760691686127,1.74763796019912,1.72299152917431,1.73470555402661,1.80087974819763,1.73088997555939,1.74885758221523,1.85512987765216,1.8190757648928,1.88224332760443,1.78942243383034,1.81598467908456,1.85139574968888,1.74410770294619,1.76429704191434,1.79542804802384,1.7972999828149,1.82648161082783,1.78524690130587,1.85429930648041,1.77677258810157,1.89990572142049,1.87052696107294,1.78415469261363,1.79279442389069,1.69808674683379,1.8198019452942,1.76910828298918,1.79070784836321,1.81535829987184,1.83772767248077,1.77785116727406,1.76531596955539,1.82282666297983,1.96295720275752,1.9610385866809,1.92250438857005,1.65760811235698,1.75792541934456,1.72848772908418,1.80651194131871,1.74123522003698,1.82230129846019,1.87320977178535,1.76390755947585,1.76610019023019,1.82385536933282,1.79027598324168,1.9313628270955,1.82493975513881,1.77550185516248,1.84505841208465,1.70496189249191,1.76279132695098,1.89260842291523,1.73400711329064,1.82502504115285,1.81144046740683,1.85187769856544,1.77604396807499,1.85948161855649,1.81240566441673,1.7679722693549,1.71026627810379,1.77351326156957,1.74218302943484,1.78363265282335,1.74631441800076,1.81324613992731,1.77631597422755,1.77389187996997,1.7631128690333,1.82046403215131,1.74994313294308,1.80749640475207,1.88181911278134,1.76510766625206,1.7945279622102,1.78553632612182,1.86771819931843,1.80093245141397,1.79468921046941,1.9114002610388,1.80547506639559,1.80526340736013,1.74494392949726,1.84806388940475,1.78446074561426,1.82604330213949,1.83629500828414,1.77752633090979,1.87210760440871,1.80667047066851,1.8028661549568,1.79470079964269,1.87585988882526,1.94975457783832,1.72738498979557,1.70105678251964,1.71423198488986,1.86899529842428,1.81760795106611,1.82713527616433,1.89233890386413,1.80102952366768,1.66578486567268,1.80027472088237,1.82045663040027,1.72380910203506,1.85736033045774,1.90157026866586,1.84029481648924,1.79552694694984,1.75472904836003,1.86131103700191,1.75300285455451,1.83096776069593,1.81091917041286,1.80380861045686,1.78689070639727,1.67693786136072,1.77524164359961,1.79490250402431,1.88465381002314,1.66363249867683,1.84259772225432,1.8585446427423,1.83437033915713,1.80035726280596,1.89531032763673,1.82917232072315,1.67738452569555,1.79271516992656,1.83891948342145,1.66626288839327,1.73618822544305,1.81074512381605,1.78367514259323,1.81089341614944,1.9040625874357,1.89529766109838,1.83232687017708,1.81513376685676,1.76920847281722,1.73683870800931,1.85638851585266,1.85680222288904,1.76877533574657,1.75389799821272,1.81580917564788,1.820828581728,1.74925378113059,1.79761488793458,1.75409578691412,1.82837601431109,1.89938396485821,1.90784664997469,1.82071717652564,1.79138855515616,1.79273314830117,1.84448485627351,1.91745204523734,1.75191836105201,1.81545546373733,1.87789395409364,1.84660100119112,1.89104201481838,1.85466711861742,1.8136752014474,1.80313077761606,1.83568915533946,1.76552877241997,1.867848846729,1.70871863489908,1.81067950789368,1.79878266696105,1.87605885158152,1.77411309736968,1.7455189756042,1.79005761953757,1.74776757279588,1.87445525230235,1.85854287638214,1.90510654287899,1.86411104183961,1.71638329021999,1.79415902631162,1.80951936423124,1.8718466333089,1.76408100483736,1.73401561551197,1.85851108436768,1.7750041256093,1.81110231191252,1.89054780695559,1.79179814581265,1.712555039334,1.84221400424496,1.94164442214771,1.79623321541659,1.77938297482138,1.73875606249538,1.77772211737786,1.83654303933237,1.83279777433492,1.83266280019355,1.83043293237214,1.75446691508172,1.73468940434249,1.75918773747158,1.72084584576897,1.79328907264165,1.77440195357281,1.77754861161154,1.84376315350309,1.84891006532999,1.85912594441244,1.70146541245746,1.80160396906951,1.86003835349199,1.83254440627807,1.86869022351027,1.71214780841796,1.83543198096228,1.86608451392864,1.79988201983737,1.77171123223277,1.80240633326429,1.79515057785701,1.83731503896967,1.92737412185894,1.78926539331242,1.75169389784485,1.76523765652609,1.76823166681991,1.85967009071325,1.81074323001809,1.862891276393,1.76644285350884,1.75945178504642,1.7547951807868,1.85840918121287,1.8069712593085,1.85880198541522,1.71270068437559,1.72622876040022,1.8313941376656,1.79180538743278,1.8359776006388,1.76875056909868,1.78585237052638,1.73807669808003,1.73769088580206,1.85977562270474,1.74044328057354,1.86548025674466,1.77087773027441,1.78379749636081,1.85900953755206,1.73414138634714,1.7881596356263,1.83895326806017,1.80099107151845,1.80165827608379,1.77829055270233,1.8356832476744,1.83799453039123,1.77785891988758,1.83944308133267,1.83210364596385,1.74265800679693,1.79362227286898,1.75817139026975,1.69252855337514,1.79336917784514,1.79166750221216,1.74171366730829,1.76522236823347,1.82004146957956,1.80386397811292,1.83235632679823,1.74127977858905,1.72944606476674,1.90386916102897,1.86977486627677,1.77289929808724,1.753578871567,1.8746048508067,1.72482874604204,1.814600114783,1.89221552441067,1.95027540759789,1.77513019512091,1.91573595158991,1.76893936333706,1.86508923710686,1.75919256842895,1.8121191296247,1.81608489973491,1.83980760536565,2.02412246921366,1.85868772976771,1.79223868453103,1.79725890046631,1.8054593659986,1.80158831046254,1.77163406790007,1.81774145582597,1.87265435079207,1.68466875658434,1.99935957465494,1.87199064228411,1.80889138990438,1.82249988162213,1.85666152718073,1.74744584288312,1.80220193935507,1.81692039003874,1.8770809142202,1.84505778222298,1.87121411882751,1.81476129351552,1.80346618762994,1.86657160781762,1.79272935939812,1.76901836893851,1.86470755586655,1.8476076775035,1.71699513699667,1.76785647920767,1.71134732642231,1.79242941732617,1.80398706247363,1.75584703919775,1.88362324484692,1.75917839923966,1.83554169430564,1.80412471735833,1.78634685467764,1.89066519530912,1.79903227717147,1.73910568180969,1.91975210393088,1.77089223185445,1.71831792264978,1.77178403732433,1.88222108197235,1.78862162530506,1.76816295891893,1.74381379483337,1.80773467091289,1.69538978711689,1.78142461287458,1.88497194015308,1.86287607126109,1.83276895924867,1.81448440841695,1.80151264610166,1.79126636339561,1.74822854103919,1.69958808940498,1.84564965747717,1.84107934459011,1.79044530836767,1.80106971560332,1.93136528398848,1.76544416877527,1.78241859082695,1.79177506559267,1.73797715149511,1.76946070491978,1.78932549369993,1.81276467178854,1.79175951045818,1.70620243152759,1.83439365421073,1.76522525181357,1.86849060864677,1.74535668905241,1.75876542464842,1.80447760099057,1.80970395924126,1.81416518427627,1.74963174037044,1.85713291146616,1.78360084674327,1.84277207814769,1.87349459607544,1.80333437304045,1.87049773396664,1.79784694967674,1.86129630205212,1.83035171532597,1.73047806187962,1.76385813077232,1.78032859456992,1.82637110645574,1.75496426074689,1.81531208960436,1.80751341817506,1.85429457417906,1.75148568837505,1.83589090584607,1.77653048846498,1.8051414873863,1.74483583173093,1.79039795613835,1.77902782867333,1.88129227325626,1.83493325905226,1.81113365730351,1.92449665753072,1.89666679752348,1.78386283523564,1.79367013503409,1.76361842852456
"19",1.9,1.9421075962638,1.99540170318984,1.83903217676523,1.84572967936486,1.91017090564051,1.82821968703766,1.90986663611432,1.88717847281389,1.92118308159013,1.85967803869101,1.88813302453656,1.86859873705642,1.93706303315938,1.97770441153124,1.97811854709666,1.89609899218343,1.93567517307048,1.82859580295232,1.96550880619867,1.85639410015779,2.05539738748502,1.92026034436254,1.96102771951859,1.94977352383236,1.84151229043035,1.91431153452748,1.89861130531782,1.88128653211576,1.96544150632325,1.80228799562416,2.13325062361828,1.99156880722903,1.86370400112432,1.9138470511903,1.98449120029022,1.82747856077959,1.8383237279797,1.87343536225207,1.93405988328132,2.00841107066222,1.90888516112611,1.92684635346988,1.87812943073303,1.86844599681367,1.86366971662562,1.99795651798796,1.9301636803688,1.91593509458935,1.88323267091209,1.85585630213611,1.95762549944852,1.92413566787718,1.93542727378315,1.89467169286047,1.96237898359801,1.91405870060369,1.90490767449392,1.92937541870452,1.85108668459742,1.84472990134125,1.9076662658548,1.80124815502328,1.81221672139943,1.95180783431022,1.91597569066656,1.91960750836592,1.88526279427707,1.92277881882734,1.90794026878136,1.83651287516246,1.93153705590743,1.87933373257991,1.80595001642668,1.82677098049612,2.02741677986863,1.93074641141803,1.90591537863113,1.90628261847216,1.81599451128299,1.89320204455058,1.99129923568743,1.87685192324984,1.8760966257092,1.9609686859528,1.82251305935082,1.81797438750429,1.82142253370627,1.87557962559952,1.87308062553275,1.83489837265919,1.82822707219316,1.9448189138017,1.8773389319113,1.86248051897633,1.84672934918172,1.90469172877745,1.84717512820385,2.02094040845072,1.936258374064,1.88488853196186,1.98869413856467,1.89291387819401,1.96055358532382,1.9140494046361,1.86725391146674,1.97234872387805,2.07540718261433,1.88371306388619,1.90246832535841,1.93177333982717,1.88346532520962,1.82901154778147,1.95778541832437,1.83207647268995,1.84309761002906,2.01261928350761,1.89027400626207,2.14735373869467,1.86390384223824,1.93255078079593,2.01737590196255,1.74288463502215,1.85347596178089,1.87305551999677,1.85939887701523,1.84559183024123,1.92584633248708,1.86315373744311,1.94153589654761,1.92817388727487,1.88694174946162,1.94941794681076,1.86733857121187,2.08485157938807,1.96099407611447,1.94097037357531,1.81650350229121,1.92474051647901,1.98632559674706,1.81334225269525,1.86581506687341,1.89708698243996,1.93349832278149,1.78641535659776,1.85684205337511,1.89985251178758,2.01910882957447,1.8518334379389,1.95744939794886,1.88226267469236,1.86282000782082,1.86795223773327,1.9079052646788,1.86865699226804,1.84479064743211,1.86859284958736,1.94731116085555,1.82015155784648,1.9211749343243,1.83273293134445,1.93027870991,1.8962746778461,1.92175731975316,1.97048751174047,1.85572125274971,2.00646536937557,1.89105015924537,1.87818761089602,1.86753239182681,1.94451136663965,1.90987601113601,1.90670235039956,1.91367903304668,1.91233638710239,1.99913608374078,1.96983458101361,1.86093752801269,1.8494421411772,1.93461432868866,1.96059251479293,2.00072377485297,1.88365372097117,1.76869935655644,2.01692143282744,1.80472645653507,1.93343905059595,1.94996327944912,2.04921260684376,1.71823191950203,1.92383675055751,1.92140553409618,1.96499468390634,1.93057568606991,1.99259535708265,1.88594617389136,1.97116892027722,1.88447781848653,1.89226166025183,1.88401402741,1.94884664562229,2.01380990054958,1.95001106011032,1.88148595837761,1.75149088594837,1.89557029236984,1.91971323616095,1.92393646761954,1.76328056046841,1.95154962727126,1.93753422160911,1.92319823405651,1.90632773277972,2.00446086654204,1.9638194588338,1.92044737433303,1.7588648006133,1.94009854925428,1.76753570546508,1.94977372751849,1.99648575326087,1.88920092691833,1.86598937695039,1.86803031448278,1.90044585796909,1.99621046729395,1.98282601545384,1.87963523226174,1.86623889819108,1.82191728553387,1.98882424004093,1.96159758917816,1.81276477949544,1.86444017966346,1.86934325471463,1.91831235683055,1.95475486516756,1.86581980645538,1.88222545871275,1.89700508837612,1.97072676127406,1.90202801335801,1.90753622897869,2.08668221452134,1.98302292368989,1.85311617313858,1.96227440249381,1.86950219245157,1.94332399801379,1.99797377547628,1.9037490603801,1.98821268971638,1.94712346803223,1.94408429422089,1.93508338901263,1.89473116148242,1.91700342457308,1.98843860414683,1.78309872766486,1.90159842531854,1.88076193163438,1.95527801071996,1.84393061315563,1.85913615036434,1.82807634092359,1.97926680895517,1.8624168884532,1.9688459398989,1.99310706446714,2.05327359839491,1.95285855406816,1.84120765271452,1.88621106332358,1.99192912188097,1.86509971781184,1.88751466567669,1.88075386157177,1.83468819292372,1.89108438731081,1.93252807496351,1.95687442509201,1.81329000767404,2.10054418648618,1.8775714410211,1.88702454155419,1.83303476145072,1.96689683109621,1.82799191826666,1.88590441215219,1.88976081120968,1.91675728004881,1.91411390911305,1.83514821441468,1.800506695862,1.87576574293529,1.95695775602061,1.83966885950406,1.89618198667591,1.91543072793674,1.94253970826078,1.76955675375966,1.97605888618275,1.91805774324532,1.98686023826007,1.91643037054262,1.91528797660589,1.93313885784404,1.9124013638478,1.8433962999623,1.9667222794844,1.88286442832836,1.88099357017897,1.87832210971766,1.9894208413615,1.9971778350806,1.92627901495469,1.87050805718182,1.78106837652068,1.94733968984177,1.88313209603494,1.90052590783265,1.94107996089966,1.83969786125616,1.88722076880449,1.96602945164743,1.80756540279078,1.89789816809696,1.85226272892787,1.97192793906662,1.8257548661469,1.8835231570611,1.89527536730564,1.91754364685024,1.94513049267668,1.8099476916131,1.91051223897578,1.89389172099038,1.83388524708755,2.04450061254713,1.80676999898772,1.92270052283285,1.99718314471965,1.95549619291708,1.87796701592171,1.80093060356363,1.84505411267672,1.85286161371846,1.96344485024549,1.93567117939444,1.93166580690688,1.89545473072806,1.99996686206427,1.81383340867753,1.95962784435722,1.94000722640505,1.92192034684556,1.79618636880853,1.73302367499781,1.85339874879884,1.92458691032455,1.86481212829182,1.83557381797756,1.84267240873504,1.90468140515145,1.9642573664677,1.86737255661991,1.82002052843138,1.83817312434302,1.96443809147947,1.86346482426801,1.94062377298377,1.84205864203705,1.96554139546571,1.80409216992614,2.04553789866308,1.8699806174591,1.99963805497762,2.01717675462027,1.87496824561333,1.95890961475647,1.95721119983301,1.91070025989199,1.88445694871262,2.16053333764122,1.91125257077981,1.81357987730487,1.87426661578956,1.94448752900418,1.8855501644326,1.86691320409329,1.88578688611179,1.88233749210441,2.00997168601927,1.85722357617027,1.90313702642123,1.94598787058674,2.09446388869071,1.98496504467753,1.76011494627059,1.86569191183579,2.02502032069514,1.92811771492077,1.90343200061247,1.94546675204192,1.95441008929537,1.9347420202219,1.92586929104951,1.9385044931857,1.847172522645,1.92219872925123,1.88332784157941,1.79740489987166,1.98868355987938,1.80218073168387,1.843789440813,1.92827522758632,1.91472560043228,1.91385647088149,1.88356363536057,2.04522800266599,1.8968680210235,1.92801449992028,1.9196746604572,1.91683268092551,1.9884700024936,1.88522942523882,1.83251570499859,1.84020482883424,2.01587603473423,1.84464695959451,1.79550902347307,1.96999176031925,1.89329057680967,1.88163439736706,1.88080813675755,1.91019475759665,1.80078238258566,1.89480197420303,1.99770051494695,1.9089924602466,1.99359028156891,1.93140924355721,1.86307379231569,1.91911136917609,1.78996015774944,1.94234115309908,1.99634496322446,1.85018495608179,1.85689877321644,1.92894038952978,2.05698160000265,1.86782393396002,1.93936093632023,1.85972216402705,1.89697193837684,1.84883102269005,1.89058897914345,1.82086502395695,1.80491041165015,1.92070071032636,1.90545559796396,1.92107527227204,1.95111837385714,1.91014918108454,1.83852901284524,1.83710530241785,1.87248687217426,1.8999064163454,1.902905994727,1.84091567677978,2.00449766335392,1.99254925568907,1.92612010118248,1.93022094826845,2.03385287674518,1.86668774445385,1.96096796150064,1.93401938189797,1.84783082932236,1.84127007179286,1.8848099609748,1.98705561111449,1.89399971810255,1.91437339163904,1.8872121299694,1.84730782159204,1.96958482964257,1.8936245325682,1.88494177161775,1.90127586526273,1.82935997891136,1.82865146262122,1.88374193559424,1.92312843656911,1.9400389808257,1.94184143193361,2.02545562315409,2.00957983248091,1.91992445835782,1.8707361873705,1.91948203715171
"20",2,2.02195309551196,1.94532702849847,2.02191906852161,2.02700738084898,2.13411770710774,1.9671034350797,1.99586532441097,1.93551856884832,1.94972111156267,1.96234046081078,2.06607776276255,1.9860333692794,1.85979853984642,1.95342004831868,1.95090924324365,2.05542266607369,1.86840257294731,2.00338800864972,2.00394471556759,2.04394383569013,2.2489629608126,1.99222655576871,2.00116279204153,1.92792491453465,1.96806376682657,1.96903419279708,2.10697049364303,2.01003238690394,2.11425816008559,2.03827108716707,2.21151805522768,1.94929868651205,2.00257253022862,1.98544438812319,2.06663687994387,2.03793843547393,2.00873049631971,2.01785661608855,2.11406502435835,1.99399601427533,1.9922811061155,1.95553045816598,1.86962992852128,1.97594043750656,2.05953132770768,2.12578340514075,2.05196061274888,2.09942964016034,1.95935960901905,1.94441852984143,2.00796875993846,2.00951335146101,1.98471641868429,1.94656251667308,1.9284654601465,1.95492316332787,1.98703505753576,2.00673351199665,2.02250886689814,2.09652756088792,2.05245458864751,1.87357238609697,1.93407085130873,2.1556989731846,2.06342039927408,2.04768491424308,2.00313585149445,2.0425147022653,1.96107402505074,1.95834108756166,1.94190576299368,1.98524823782444,2.08185196792433,2.03716314921812,1.94946053503661,1.99712859404265,1.99813391266277,1.99312996077579,2.08666689321616,1.91885825040542,1.86317214274816,1.92088943637049,1.95318662617456,2.11362180002174,1.99854500762716,2.08065308517184,2.00055494146474,1.97068791148208,1.97034082601251,1.98298875992391,1.91609983200584,2.02945248311788,2.00497457159632,1.96374439700641,2.0726564028228,1.97977726478139,1.98032981646461,2.12701111825696,2.10726022335408,2.01314544625274,2.06635406895731,1.94535197534417,1.98135103874278,1.96987275387507,2.04752647955097,2.03636291123699,2.18998261124471,2.02089760775438,2.0319781268454,1.90958310944481,2.05245511737336,2.03857993174455,1.94648337302763,1.95277298271506,1.96725502012094,1.92397909181114,2.22769158252236,2.08956460646613,2.0541151942865,2.10465940366084,2.10980846222419,1.87654936922551,1.9292000680121,1.96846807215512,1.97723023714546,1.9888028883296,1.91440316691739,1.99678076631272,2.00906663811958,2.10065941656402,1.96223891983237,2.11941692203014,1.9714061459234,2.25823271927554,2.00809521082459,1.91263975533291,2.01741283496215,1.99531018044516,2.04011390120865,1.90170278428593,1.93851070305176,1.9816498769999,2.04860402450305,2.04983357716126,2.0176349615575,2.06733402706997,1.87523569400476,1.95762886636513,2.00487719789452,1.97935518294748,2.00362972111791,1.9548312465892,2.05945881274786,1.94317969363962,1.95617409072388,2.04703331328211,1.95085812798927,1.90101871740115,2.0488784920206,1.93871402299569,1.98594705516628,2.031664384021,1.94963028835644,2.00480461418763,2.0066207201215,2.11750816107146,1.94321809236979,2.00430772304657,1.92343244952345,1.99970970265427,2.05989776494968,2.04676761589131,2.01903448533792,2.02633184995311,2.06508005989991,2.12419852937675,1.95522656482167,1.93224810009924,2.04362669813173,2.10126490955791,1.97566676388112,2.0395505825569,1.85138350948784,2.08971189286679,1.89476765942652,2.02316800699938,1.78399888059406,2.11173444320882,2.0985479041251,1.95999686347969,2.11248731882985,2.04123033038194,2.02700352547156,2.04318710679698,1.99665355720954,2.10336391338957,2.05080091255135,2.05817679130713,1.97373309895974,2.00957051392543,2.16182325404979,2.01566488076049,2.0081301420046,2.00352739072174,1.98404995354414,1.99475090887195,1.83751302969642,2.01207254387155,2.10146339281882,2.0720667933022,1.99758685215073,2.01720965349724,2.08574489093557,2.05691452691112,2.02798720417245,1.93827410102,2.05095886978481,2.0897187175787,1.9139841176236,1.95010318310948,2.1437596629912,2.00112975434492,2.01128339682789,2.06490960148163,1.97006377505255,2.09749781502345,2.02496396803032,1.91875091053085,1.96288940284223,2.16892873961198,2.05471707149728,1.87203720279022,1.93333321315854,1.94117651077136,2.08544496809272,2.11571857821551,2.02327086809259,1.96034978087294,1.94168748404578,2.00801023479177,2.03915335105375,2.19998845494008,1.96121490983187,2.02308520312581,1.92172332889654,2.12471492581722,1.93401954005681,2.0620392317438,2.15883638795313,2.15759352733779,1.99367670852367,2.09340040553158,2.01183075808819,2.11440300665247,2.01893830768921,1.93616671727538,2.1006185471289,1.91878463096368,2.06456346017992,2.03941328412647,2.05562485241096,1.95017152072586,1.95652557079751,2.01369242512972,1.95246735883343,2.02789051477692,2.06042153110252,2.17656447878019,2.03150650636492,1.97228494364702,2.05204760484459,2.14718131407152,2.00805054784011,1.9835897301405,1.99777498469208,2.07974502475474,1.91182925219634,2.09575190234089,1.98087852537974,1.95139625795228,2.20517253093804,1.91791268449837,2.00427350644419,2.04240764879542,2.06768537252319,1.9708648091329,1.97765128608199,1.87780647152318,1.97146571450994,2.013894674166,1.96360390856652,1.91960560482417,1.90053956441608,2.02171985963488,2.01460082865765,1.90491230232531,2.02399519023923,2.0127482696187,1.8492125153587,2.08907219497013,2.00847920515997,2.05419910750235,2.08028578672666,2.08288477408751,2.06284961615449,2.02332067361583,1.94338955780019,1.99102573986373,2.09150102577,1.94301750034652,1.95136838716637,2.06650344708004,1.99904131846154,2.08996284998792,1.97280932345743,2.00363762455545,1.87889544512829,1.99937567273358,2.0029654739864,2.07341649673986,2.01771487959424,1.94896611181026,2.01020212748333,1.90071233744018,1.91200207782058,1.99680819594258,2.05913932340389,1.94082952626963,2.03734979402513,1.91342808078314,1.92884816624148,1.97114722492112,1.99912287177525,2.11718457771055,1.99818872777241,2.12124273767082,1.98625770587134,1.97498337614387,1.93708676585098,1.99777840912895,1.96063244329553,2.0293242630802,2.04812472811086,1.89128736767371,1.99458234577075,1.97361616224054,1.9877203435343,1.99022545974776,2.12208339696648,1.99770174119175,2.09833287753052,1.84809596573267,2.05920477652926,2.0626927710461,1.9990235209415,1.86490018417293,1.91928105402631,1.78793002415856,1.89407618165151,1.98600566582941,1.9801222136465,1.93739747442819,2.07396883699213,2.04707212074467,1.96289682220468,1.91728320794095,1.93243955258948,2.07966984165298,2.05160704777626,1.98059957892447,1.93620970117982,2.06093635834788,1.94351519430809,2.11967112604385,1.90200194766754,2.14409842818364,2.01952725742254,2.10471730271179,2.06466637292293,2.0183336617426,1.95489674169276,2.021800518262,2.02492928780131,1.89140536501944,2.29754611299839,1.9729346171065,2.07401984373375,2.02151478014799,2.04506030845541,2.00814434310089,1.97384900385095,1.91857272979886,1.99327560471016,2.19607709089287,2.08349782095984,1.87583947065207,2.179711584847,2.23225089250883,1.95042462000687,2.13831677005002,2.04176548215435,1.99942117273771,2.13751917627849,2.17975143787858,1.99058151594994,2.0615138618227,2.03825112902902,2.00778594355312,2.01648219722971,2.02265599600821,1.94949316691563,2.06971000752044,1.95538411772534,2.09975143436704,1.9318719967672,2.01047014727159,2.05721456983211,1.99305891717223,2.13461114301616,2.00812694398534,2.00653634670893,2.06448585447558,2.14251482290075,2.03215589181858,2.04472434071384,1.95764256644867,2.07391359289678,1.88611047558505,1.95648614363132,1.87390003582022,2.10830804570756,2.0254566918234,1.97739660665454,1.94583057810142,2.02446569651427,1.8979125714328,1.97858520551611,2.01556057692684,2.1770715132794,2.12165132454794,1.94710296661616,2.02102012297882,2.05347526906852,2.06110826653574,1.91374894829287,2.07223415084343,1.98911661368723,1.94227254570404,1.99715201289813,2.19148563710954,1.9375570834867,2.01878213788881,1.99060926699031,1.99387224997577,1.91143948082255,1.91302089497675,1.96583935887682,2.00901305937384,2.04961821535279,1.863106792214,2.04815881001064,2.05316868266872,1.95067189191906,1.92130033183086,1.98949123077566,1.98270735351105,1.9666892272903,1.92525597410131,2.02588577379233,2.1192962584643,2.08851469936656,1.99184059589219,2.08433741110532,2.02077678399698,1.93058831345117,2.08840787379371,2.03506503914137,1.92066233077949,1.97188020971863,1.93294851309391,2.11137037087333,2.08385071800972,1.96318470816048,2.03437621876422,2.10670319463846,1.91556809421314,1.99213882685467,2.00101580404238,2.0467892528885,1.958015932184,2.00850148705026,1.92174974761579,2.06003354283888,2.02040407573964,2.18443891401614,2.00121423835955,2.10632587608377,1.96568155694642,1.98493011379029,1.94688499120668


==> Experiments/Simulations/MPLEvsBeta/Codes/nonprivate1.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,0.473905062728539,-0.332342861428451,-0.761247299672878,-0.0634797046188525,-0.132456798903063,0.221870891450926,0.599343447742989,-0.0384672126768039,0.00289817810903892,-0.364385212303698,0.296728427692557,0.270873294622543,-0.295715454052903,0.360052521048969,-0.0715485972388794,0.296053331889067,0.241093377486993,0.162957904094077,-0.0870731687182323,-0.0428293871651883,-0.730295004125306,-0.0990111241915363,0.158605935441605,0.482233911800151,0.0114396904783343,-0.210812794137694,0.386336097846462,0.161373536449354,0.628936973218253,-0.0755189578272457,-0.242698850990016,0.394245381334103,-0.262895129294354,0.070554733707752,0.288661871500162,-0.469387557245502,0.114512932964289,-0.346711777644709,0.279656458598802,-0.696578564677851,-0.0778784691613419,-0.184569038585448,-0.212967038357868,0.31733232185412,0.548367832811165,0.32289450123736,0.109770828303286,0.431989077671531,-0.100329201334471,0.187535753273856,0.42281654812145,0.778003877703298,0.589700602093877,-0.125668821182352,0.228036102053215,0.0787477171681306,-0.103440874852285,-0.0697006519861619,0.135029209999489,0.533978116493319,-0.411669575919578,0.0624478965346674,0.77379817655044,-0.0656469807428369,-0.0298992956429066,-0.188447839512963,0.254956722389001,0.562964746200614,0.0251537097328849,-0.48332872222094,0.0473215043308253,-0.526571091389052,0.28142328416776,0.0972048886246205,0.4987719828648,0.540951347505683,0.568055527816888,-0.50579684116411,0.0144654313837462,0.609343585012948,0.116600442413565,0.107837370155914,-0.182620884510408,-0.407097943435655,-0.129372134269554,0.369786210912729,0.00292818764126962,-0.193311441115171,0.107179250726826,0.618190167892022,-0.157960106894944,0.830688103309279,0.473739103641117,0.090407452781116,-0.511926022363222,0.337171555118892,-0.192686892069637,-0.57002450896837,-0.0902041537668117,-0.151537834626834,0.0886674157725294,0.325551671482473,0.557424388874257,0.231935682572824,0.431868933142564,0.478525859935985,0.390957276873507,0.492839114316928,0.480587367670361,-0.236444769524458,-0.039361207665152,-0.844327044148544,0.172234835756532,0.236766180206418,-0.674635740826746,0.0702644844394596,0.0129179141067972,0.91757403347626,-0.116628953379731,0.279434500060025,-0.656944783588078,0.240822750314401,0.0841057771733552,0.491289731195954,0.462495339152026,0.367530166072257,0.541637474836386,-0.000986498900418974,-0.359908439619821,0.263147640710447,-0.151502897179352,-0.619516654518046,0.684786079493741,0.256551116478888,0.606230844339971,0.582947655507362,0.47710084995312,-0.445273834886261,0.619384910822704,0.266299377128078,-0.361219046762939,0.515230203592012,0.477077750823906,-0.103622457607215,0.664187622210503,-0.411945210067446,0.541800356559162,-0.761096694542173,0.244654992226555,-0.214138022078253,0.181433620334535,0.557520438056654,0.013816720643702,0.168417778720567,0.160826154941399,-0.275691416984975,-0.33942318237577,-0.120198318757776,-0.202729338306055,1.09142893337568,0.158295135974483,0.0225234109155001,-0.986765536253713,0.432559810371541,-0.282238058611194,0.180755506124137,0.328080281954049,0.330593083924441,-0.714704315729532,0.343401702040666,0.224806411521448,0.385980045819516,-0.679848074099951,0.524396310937551,0.188341222554221,0.554931705801452,-0.712694231554267,0.0120402876126849,0.728244461108304,0.480362579705316,0.581757209893857,-1.12437100638954,0.406816453509224,0.489159501786297,0.783596901279795,-0.193898158241028,0.102698897030083,0.666244725621112,-0.308461737682709,0.0673718802161633,0.702091084253792,0.421409410656782,0.240656091125426,-0.01209031039875,0.824512199715542,-0.305621782775605,0.325613026484318,-0.0981191005556191,-0.0612632704233277,-0.151129361890885,0.473566850087043,0.0409393346816592,-0.216814511471012,0.564325989489676,0.266692248959607,-0.792010098552716,-0.0767918849319712,0.283045839508914,0.532905963837845,0.093593384185903,-0.371773786109509,0.450494445462314,0.261294243016672,0.129924660125656,-0.427333079051741,0.564835779375642,-0.401407925653033,-0.473455673617963,-0.121693092981801,-0.000967288711036629,0.20104841873006,-0.448547524347091,0.257082312014563,0.393464886615267,0.467743669161882,0.0176568700413865,0.0844647485983748,0.159384700883696,0.419046235388648,-0.00311334710077286,0.0404191391064296,0.403706759231594,0.250621881311119,0.367925139304919,-0.0734964365946851,0.317945490573485,0.107932014942903,0.313843377135602,0.365854483883947,-0.0437748705813593,-0.0880362321740574,0.0551833201444018,-0.1566749614908,-0.337726051344389,0.353596611372306,0.0810092266241081,0.351643911236734,-0.777011146204597,-0.253830989735856,-0.0578307806713114,0.52711404482568,0.106149365876265,-0.329131285769143,-0.139715721403446,0.805388103029848,-0.32463821152562,-0.711429058512929,0.113895762443163,-0.129720707136085,0.483299922325517,0.0695363688062046,-0.142663898176004,0.461325164849646,0.318719504917226,0.365375252406028,0.368171982437711,0.731233194215827,-0.549438749974084,-0.121749930293149,0.0815831594782708,1.02106687279202,0.393639286882458,-0.0741695153190602,0.0329352452823939,-0.0346852907609205,-0.36818207990145,0.685479583667423,0.724501890806123,-0.0722057264335238,-0.326845049059402,0.00267474408527567,-0.173572353518462,0.422973265447924,-0.133788797827022,0.542441419010297,0.410013560114158,-0.26274923785595,0.578667484690349,-0.38888685586693,-0.00512081777136899,-0.523647596420952,-0.718874159478469,-0.156989452850387,0.569138542887725,0.196411850336183,0.491121302871075,0.325665475796416,0.652808221791967,-0.350607378117054,-0.10465514405871,0.854063589315797,0.2819340429426,0.302569163923147,-0.104144864045448,0.479666328771723,0.806196145082346,-0.246354419558132,0.43320880645396,0.578104708590222,0.784232147734876,0.322996736175822,-0.139729596699176,0.210084369807567,0.502983055674789,0.435154869820541,-0.488238928160403,0.0887690746185726,0.131685004571527,-0.226618177213403,0.101553892624955,0.232102288958569,0.414328614885712,-0.0369256716169227,-0.0030768578002184,-0.0160643484276332,0.428709202092936,-0.127552953743531,0.172988386110477,-0.502281704336171,-0.747886532889847,0.735595104846224,0.42204325929149,0.0596531399455208,0.649727981298224,0.141758780294579,0.555132387895833,0.537161895592879,0.339618341229151,0.432303632231822,0.688660286239232,-0.256446731909171,0.0858827399740989,0.378756512107742,0.589431669824763,-0.325971279426043,0.233621226948651,0.318504536625631,0.283611311761149,-0.114918253452784,0.0351115064538056,0.113147389679532,0.108177344545286,-0.0621378247365922,-0.340245480259712,0.308653469269049,0.407578180924432,0.347772810182524,0.142991852597295,-0.681402342858971,0.457061475436042,0.00228547795666335,0.131281323343462,0.57984677516339,0.893478141958626,-0.55401830649391,-0.134068437721088,-0.485715575913703,0.315090446453433,0.272023912794457,0.142749926175376,0.220781585164182,1.12323129203454,0.531645072114327,0.630797946691144,0.285956277189968,-0.0551697976983523,0.341905193117307,-0.266353925041528,0.128001488870877,0.05389673933251,-0.365381550627022,0.110351111899731,0.345217751007255,0.589045095371821,-0.399171935318698,-0.543576736044506,0.260267953229545,-0.164667664863413,0.497994536498543,-0.338705318546379,-0.160310664496099,-0.12742985903378,0.877703595529258,0.366109865240748,0.439518740347645,-0.270597382110405,-0.20103326211794,-0.00505809770722528,0.648545247267148,0.585721257310482,-0.477057871702641,-0.0470175939209391,0.599637150371852,0.11817321649606,0.314800211162329,0.4893651762378,0.326492954807811,-0.239099956933378,0.548906805044218,-0.179407977814082,-0.0805421245441324,0.040891137043118,0.863824391640011,-0.147169704317884,-0.274675217031743,-1.24537153429587,0.316443208546476,0.256331701396215,-0.384546389265774,-0.0552555607536747,0.330536654038887,-0.619909206008145,-0.65676814287595,0.478030453435274,0.0398501903770829,-0.308897123964795,0.174788740978022,0.301780830567669,0.284968038808215,-0.227921000530301,0.224272211456022,0.542911415402533,0.146876596412621,0.407580291163957,-0.368395280192617,0.43189604571877,-0.0818119152469274,-0.14745277768623,0.442695989041567,-0.188928892368621,0.41866785694653,0.336776072030632,-0.144948427551101,0.434193014133729,-0.493210008637728,1.0667399568919,0.44154796902897,-0.54091575332089,-0.681649608448703,0.17115522438025,0.0545506116509037,0.0374559330541761,0.275131606802643,0.645592894685889,0.359660295262342,-0.163640683826548,0.292622839077647,0.460269849114909,-0.211844284639377,0.119312033867008,0.300335185175012,-0.527180261718928,-0.332655658672407,0.133273143203858,-0.0579830134856706,0.185020970732566,-0.0138352497221982,-0.791713664849354,0.568392702610827,0.210725975016246,0.226227164960901,-0.0226235263719051,-0.00945101394290569,0.564582290454118,0.474197252784645,0.613499919262753,0.116021279630323,-0.293709298405988,0.0789518714645566,-0.731977510309061,-0.325947968618983,-0.695779442341913,-0.193850787754216,-0.357710323666591,0.279263102113718,0.456307752338052,0.058126323812586,0.218719359429336,0.348327218713023,-0.179364100869784,0.375474390204934,0.177184955509277,0.0791354171311527,0.855270286615963,0.195127698806865,0.253740456183733,0.522735310126567,-0.407126840546272,-0.199603963203381,0.196446730870005
"2",0.2,-0.352708472267255,0.379531095082743,0.18636437115822,0.0274173171925723,0.0865883848456014,0.247290871041004,0.414713783234956,0.543926640535756,-0.223765353590958,0.406584743501984,0.820452054434921,0.2011727018684,-0.304246551220641,0.313797696498482,-0.433553194745884,-0.040193000352481,0.452656048199815,0.363893897926122,0.433678195298308,0.213490940079119,0.759502257341377,0.0364547096851722,0.545003074719581,0.0117084696538229,0.11675957354871,-0.184112498421359,0.129507979119806,0.319950675466816,-0.691831848536439,0.173665230177194,-0.193010185958188,0.104229416128962,-0.181553835792289,0.436610356610936,-0.328227852569607,-0.402895748855997,-0.636569180069279,0.347235025216222,-0.0275858040192529,0.385096326141216,-0.0224172186497296,-0.112432700065303,0.42672460197582,0.624237363138671,0.267484318960562,0.462184172631334,0.505543045160034,0.469870645048224,0.0180540124843554,0.149915850363776,0.385888226416056,0.523353286260577,0.054190698745388,0.813241590259391,0.628388322028872,-0.0832232199333231,0.679733812860226,0.159867440641048,0.204710056876316,0.159852478427324,-0.125067429971528,0.880344049854679,0.138529307881391,0.340691432953984,-0.0516262424455241,0.272612598703173,0.0972592747433261,0.0882574116927793,-0.436494452282338,0.0802778827674605,0.145953021610204,0.638562773035249,-0.410130689030124,0.345154303295442,0.665052960149281,0.55768522169593,0.773960324010466,0.215188090284113,-0.446741243569292,0.675433276047305,-0.267726842750881,0.201149524578158,0.50679254465874,0.00487480049299546,0.232743661046892,-0.111070868559352,0.0446605025882258,-0.0254848074292281,0.226456575355186,0.701466734586029,-0.0325842910837205,0.870376052574555,0.506335187451152,0.104406684160122,-0.470645391217604,0.0294759111077416,0.346642568298315,-0.50872279963566,0.145812885684812,-0.0604485768469148,0.41396044521808,-0.0966324731961213,0.651950777412984,0.196950768329669,0.485335268660528,0.584094802915054,0.45232298793944,0.571254362724662,0.541135289194511,-0.210655622919502,0.0948349332648259,0.161984772961125,0.340999992554193,0.0855335812195699,-0.38029917818167,-0.716832404799936,0.221998949733895,0.462751988677739,-0.0969054399881112,1.08364365686436,-0.61412159772789,0.252986960519549,0.180548762365078,0.510029245609484,0.615001155635905,-0.288591675784668,0.742034694042727,0.436954980503143,0.855452350381062,0.328983756825316,0.0894229723570243,0.291319782967729,0.447285898777797,0.789953029814237,-0.594720182175009,0.686252447323862,0.613147278738169,-0.36943046648609,0.298710083092491,0.617798927067363,-0.0778820881600864,0.64130418414947,-0.323918151777618,0.690280216042723,-0.0436637179360121,0.571433130553142,-0.556211769538844,0.594270938125863,0.438477467912521,-0.233908335386798,0.325356882789417,0.663844219337296,0.195741978641613,0.187968319278445,0.32135763580678,-0.292516939322493,-0.906651626333806,-0.0416375839559023,1.07298369674061,-0.0947962711069831,-0.193592381595644,-0.265860640685104,0.396324068055968,0.128196260721512,0.59749415637998,0.345034129466567,0.453026026738554,0.487455621761636,-0.613637029670929,0.426534355491652,0.485364073692212,0.566212011937768,0.558041383494996,0.560463232655175,-0.689550360880928,0.250785367167551,0.141573684062306,-0.591650721284784,0.67687338888818,0.876813732018599,0.703908308436764,-1.09225284512706,0.537198837114492,0.706389483100535,0.841893806442605,0.682711532874987,0.136363758059984,-0.154755287658969,0.127850012240551,0.321144716214623,0.500964049173831,0.255570677744889,0.0799254664211787,0.960001859214861,0.824405393257986,-0.274677358215788,0.467218201570375,-0.0200104122386245,0.1107968100309,-0.0866176913889543,0.468268226376249,0.168937622203933,0.329566168888615,0.633810588612872,0.298959817046062,-0.123760488993864,-0.519590868784757,-0.0487172001098672,0.587945500638417,0.230155174712078,-0.0836383191853594,0.317529834473306,0.475130016110115,0.233244158948691,-0.274759686538008,0.6775917219321,-0.318993498303605,-0.401449219880467,-0.307394712058597,0.144706422090638,0.339997453358455,0.070136852833782,0.461389026523995,0.0515021952389667,0.541193357810461,0.628278800344225,0.19555984377981,0.227625252854853,0.510210890059873,0.103411162926017,0.0404191391064296,0.240242493398391,0.443056519873926,0.46016204855751,0.0440908218011025,0.478399385761706,0.141750875163812,0.41326979455962,0.482115144419875,0.0574843682737353,0.28578454258339,0.0131046198185122,-0.0605471333872296,-0.342998552176005,0.293867112871472,0.465602308197831,0.529642753499258,-0.226658321033236,-0.709481294181028,0.178414237780484,0.576380045466201,0.0375607188370701,-0.252241906607165,-0.141983295914064,0.970591368393609,-0.16932931620986,-0.567696578697263,0.227325566637736,-0.01521425364003,0.0897001930544646,0.650149762820427,0.500741279384208,0.00103244807771952,0.428108294258353,0.359844006295974,-0.0268232166889385,0.700014577758913,0.465646704592283,-0.431621610450778,0.27838222487654,1.02083095878336,-0.0433321963158355,0.343128895318962,0.145429250651263,0.047313619588967,-0.0847762785623902,0.796907432658801,0.748047136012866,-0.0119182042657555,-0.0594081599421901,0.429450134569894,0.00309352470428262,0.482651460616492,0.718539468673558,-0.268536872318079,-0.0289655579178037,-0.171209469268787,0.728978225873719,-0.362386303630983,-0.450229743860738,0.0835301459535576,-0.583130884432364,-0.00533684555137541,0.781083294459061,-0.114984902413956,0.226486064078216,0.542128915240342,0.107071009571181,0.422057566273342,0.731451238326305,0.316581229614135,1.03899856032067,0.363709802715287,0.0434894665681172,0.479666328771723,0.946748731734751,-0.164034685897754,0.49787537112798,0.700177197187734,0.832268296757208,0.433442465027427,0.385535980481807,-0.0731108897225632,0.56446087856482,0.234181644021283,0.405340807051018,0.210065133022063,-0.469254451763519,-0.197179602825263,0.343110141312732,0.46883296272823,0.5590923447596,0.0242995698258044,0.149392847241494,0.0876882118850333,-0.603731435301313,0.477257587830597,0.312478396210755,0.0703363782898641,0.713789656430099,0.449044005253911,-0.371551818014729,0.715839594173216,0.223953151998421,0.738835368890641,0.422353903748411,0.540675379694528,0.400568560585869,0.531558216722675,0.909139386702973,0.171989547013975,-0.116381031674447,0.690611956477183,0.527741044553993,-0.214899926001818,0.379511488754256,0.280455636544393,0.427977611048582,0.123102802854015,0.226246943324445,0.0896099082666661,0.121661390973852,0.0966895565773337,-0.0382377891240135,0.52965013718096,0.313935100648649,0.42433254960839,0.113744318851964,-0.0171560021710642,-0.597739222421799,0.702138484895843,0.551832118561809,0.391127432510477,0.922580363299247,-0.0475849447328323,-0.458085899325592,-0.320222063120883,0.350970311214181,0.33806858416626,0.391862959901582,0.39304220236207,1.25120243624383,0.768228072009886,0.594873235185787,0.217995705071073,0.377301167067373,-0.229975235309033,0.39800157986999,-0.188875482058733,0.118620707826829,0.241261944616956,0.223714270790216,0.581493679884663,0.812701262952707,-0.298866648757745,-0.429450453112016,0.41150027799927,-0.0450218906548478,-0.190113526748849,0.582514261643342,0.982351949607608,-0.12742985903378,-0.011376489468032,-0.00320810410717222,0.426857699060544,0.569441417698651,-0.107923752557947,0.175592453449603,0.639688939351669,0.648812523727476,-0.403944918773261,0.599820740255215,0.051530318091918,0.418531338117176,0.549524662645186,0.325483680137796,0.278361882118104,-0.264217498262298,0.735927850557456,-0.0325112194606982,0.0428458766843516,0.077203551283104,0.907830019724962,-0.0608489118434191,-1.02976040700236,-0.106996338097819,0.409970103182182,-0.26200727513533,0.400451834409712,0.0114590576115314,-0.542897074474373,0.401183504016138,-0.439228703672595,0.584157644415114,-0.212417734321173,-0.00727170358596012,0.276121630304968,0.386032981669656,0.327896698042238,-0.109557957183278,0.322478754772201,0.311332194704688,0.572998280289807,0.553395046448127,-0.247256834911678,0.514668685637944,0.0622380486413972,0.145995207984322,0.550868690081979,-0.0032947540097324,0.447918061671472,0.385650114866496,0.0861802292952952,0.596338398103298,-0.347964141511394,1.15506068241177,-0.503379939859856,0.176126563853608,0.511004378172323,-0.554182421354578,0.232189369170127,0.368219930728512,0.045586615773859,0.358888291337503,0.671296268232883,0.450513360929456,-0.00690934971324755,0.548413932727212,-0.0947082319481788,0.150510648117517,0.422301221690362,-0.556592888026374,-0.27029039009819,0.381933223981823,0.0537155981343595,0.0392564845895626,0.297989149199048,0.603950106029859,0.26589213152292,-0.671125818203074,0.0726155904066672,0.0321013453177493,0.374209711578765,0.676681334404044,0.628547691631284,0.762168648334273,0.145926187592226,-0.138632136819204,0.0775485820848127,-0.74494449619354,-0.0514282605446702,-0.654944675585936,-0.0766977625089578,0.440151581831551,0.595185882456706,0.275619698164123,-0.101875420915263,0.109005959715109,0.420153800318174,-0.0378460681404754,0.529611037365563,0.510397920631953,0.366617632156042,1.03727152162561,0.348521559286254,0.289827989381303,0.577636399856646,-0.284056679069225,0.29409662106404,0.298020781200756
"3",0.3,-0.5304980958053,0.834207229075646,0.216880585326144,0.0296681148964171,0.717587868888896,0.542609477921363,0.179123271635933,-0.544250972581402,0.0586515677329303,-0.0769587456262864,0.831200336291625,-0.578199681600354,0.320501295161067,0.679027871676062,0.172573316700501,0.0464092156761822,0.166069275516946,-0.454691072614957,0.388413272709083,0.431674125778816,0.578593772735294,0.516181952521386,0.517926089968988,-0.140787519921716,0.943297664822365,0.240976019333734,0.257723498868289,0.217912382874649,0.0385591259617246,0.300819811568272,-0.08339126770023,-0.0226665940186015,0.172553821238631,-0.182675733481843,0.465672736148396,0.387226689309295,0.437720190883493,0.386176016536447,0.652673760145243,-0.229159589048186,0.153049307287796,0.241446030034016,0.430032854983271,-0.220560255220037,-0.502156772369589,0.588410070849643,0.205905552149137,0.52706862679857,0.671832749356363,0.252587539005811,0.269646457064797,0.938229718697877,0.735103353508116,0.0561867000552026,0.193447327095923,0.436960406233083,0.254293153347974,0.680096669729169,0.8236126142855,0.212103879272045,0.0322540853866119,0.94060785775673,0.193606719092315,0.121110708121721,0.140950180584415,0.156181613412799,0.387045054892987,0.638372667982636,-0.324563720524352,0.508357909012947,-0.252917311893065,0.114175325859546,0.439129674738361,0.29426458375993,0.611960035096303,0.724741426794777,0.885643714801872,-0.299222538577046,0.289925102366334,-0.235272516340107,0.777072906989621,0.361947319971263,0.193445613013002,0.535364686438093,0.311810787638525,0.238711356984233,0.0979777525190379,-0.130544685004268,0.117973706199,0.825578641328343,-0.0863875391756119,1.01342553046343,0.590816744250437,0.308179755036167,-0.344473264339817,0.420559692157928,0.196473080087972,0.228451699899068,0.508788474358953,0.0217568273886544,-0.442320844813815,0.0947812103801225,0.14476331974668,0.717237217606803,0.611005542280028,0.610467361594691,0.584703065049371,0.710374144291664,0.518478526815497,-0.14868691430348,0.324708972348745,0.218391064843217,0.424751655679327,-0.212702432695403,0.196351570400499,-0.0533113230509982,-0.597678955177671,1.09988722755962,0.674966188633269,0.387023612807363,-0.469747646149013,0.376161780235988,0.331515025071692,0.655040458457311,0.524698589732833,0.31576862967239,-0.18118977169627,0.569576606679956,0.830379350304727,0.329762134074432,0.489360683171635,0.972146106660298,0.839507009241786,0.570015798154739,-0.396019471295557,0.750634221107056,0.666385514438699,-0.277869691386061,0.557253467182224,0.320028799268465,-0.0140502397705679,0.120238367491843,0.682723497058217,-0.137682696383049,0.528470656534085,-0.44058826518371,0.813024498247345,0.573438743403346,0.698705643966085,-0.10479686977177,0.319584303006993,0.717764747171157,0.421989174620156,0.368822048850788,-0.0977211351605527,0.35272182419086,1.15439617389179,-0.150007944392318,0.0576920487919342,0.0396400608011818,-0.859442796271812,-0.223748287001465,0.488587625455155,0.66181129713052,0.20647850009676,0.343956404800394,0.503117444659659,0.539970239759483,-0.468230191544589,0.469663401580476,0.372854176740345,-0.537658617565232,0.528759255586236,0.620317941863304,-0.52551568097461,0.678064646747657,0.733166591543806,0.713805387985118,0.954510543618204,0.190804802994232,0.810698358322874,-0.973465319706172,0.624041983913844,0.935973693986251,0.852692877637505,0.801605269690477,0.138231318543884,-0.0285286626922403,0.272793881717116,0.271309771970417,0.606802519487749,0.456412148062397,0.111677180291155,0.850566333934276,1.05730765362429,-0.0760680164818041,0.611436299978056,-0.0284889483686033,0.243793055978005,0.0295257093177781,0.594251177521489,0.484746419449019,0.048739504674403,0.734554796009389,0.392705979788018,-0.361953963804889,0.330250447741976,0.13816410855309,0.336002174835812,0.00720332847674768,0.629927426275883,0.413193320930164,0.605914723967843,0.369433756133236,-0.164551500269952,0.7259862388769,-0.194615711588044,-0.325308641865522,0.195991733661654,0.163463035172054,-0.239963330203892,0.466092648388879,0.559441024133192,0.112611418587716,0.615283980263587,0.728910003391893,0.219091348120552,0.303243050869976,0.644231313828915,0.143241358628554,0.545143812087341,0.034294053427907,0.203437508494489,0.494163496477857,0.0623888390696465,0.211559029408153,0.65876272223862,0.462693009440125,0.666108073787531,0.353891227865706,0.0759176253171016,0.0721027060572352,0.172318057932478,-0.155896626514271,0.466203190043846,0.39828296088052,0.801972671427664,-0.156082982584891,-0.700817583218537,0.717167648428514,0.053234778481392,-0.086926924303228,-0.079994903543728,0.296145907028009,1.09472618483333,-0.434513291276712,-0.0613318095517627,0.284379936175648,0.0199047661494735,0.687070367823861,0.195427090155389,0.279995879514669,0.621341160660151,0.493602959560872,0.404124990056913,0.611644717581224,0.786686594221567,0.0202237567541875,-0.368940304804513,0.27838222487654,1.02543462064528,-0.00961097667548522,0.488991395509525,0.13019253612369,0.247967389094823,0.0461850225818613,0.966713134377992,0.129859646147152,0.829755988723686,0.0972650441039881,-0.0597029214228289,0.666868485948556,0.436764812610043,0.844134686930513,0.00331249149079009,-0.17234472878459,0.885950131315115,-0.0975758860434402,-0.291985573530127,0.135528964456224,-0.268751728959214,-0.421078844267555,0.790132622747032,0.0241862507622915,0.346405089855068,0.669510331426234,0.134414071527209,0.298581984910823,0.66914748121129,1.02425427347283,0.761046289851406,0.337761848501739,0.165622324399787,0.46394227092577,0.478933077614211,0.8686011009504,-0.0247211133845257,0.745684260671224,0.950791934519291,0.610400881847112,0.58749049180102,0.371505242339418,0.618618256757274,0.0730663209013957,0.271295456055598,-0.041198191462431,-0.420626070928145,0.219003595609176,0.493422150767172,0.334397052584638,0.487017570621162,0.603552762448796,-0.0740975413375158,0.117441630011527,0.168484871729656,0.631931680147729,-0.443614211419902,0.383331880212537,0.758839061486267,0.198693139870956,0.516137448552071,-0.140452939651513,0.293265378297188,0.582914683223889,0.692694788600604,0.852615941468309,0.569867916910527,0.526092172636655,0.574715499618278,1.01395037843192,0.220246189069846,-0.0733482107993909,0.750876509830229,-0.0894164971109502,0.668117561948419,0.541064461371867,0.356256721746651,0.337430004405164,0.553586270423969,0.166081626185249,0.263822270099176,0.236553961600006,0.224682192882043,-0.0775616638836472,0.381530295919939,0.607060969830231,0.517518145412175,0.140815629766225,-0.453095834429431,-0.0263781878098649,0.474262387847024,0.676632462653929,0.80532200722501,0.984620178208186,-0.234064469250903,0.12523902581264,-0.257602461842079,0.365407393120687,0.369801329850957,0.622306266409328,0.442621303805383,1.33616877710746,0.838362352834874,0.644978893193354,0.550711456949429,-0.0141985873176644,0.315382642239257,0.526328627200714,-0.170931406360688,0.334715930730845,0.100825528927396,0.349333089339186,0.643687841672283,0.848688130781066,-0.154526855850244,-0.362955575219794,0.460429688907093,0.111620157376026,0.650962037812767,1.02779591756647,-0.0721805502757927,-0.0925722926614033,-0.0117124002165706,0.408289009644957,-0.00898773104070241,0.196801136471192,0.630824642998261,0.244591753251287,0.744537725862746,-0.442519674625531,0.763064487897188,0.64092155807779,0.177747338730862,0.416489423664408,0.398005621655428,0.714890603948057,0.851894468343712,-0.212462452327697,0.272728818397007,0.344661900627662,-0.0805488069052948,0.157139551404237,0.851127563421149,-0.029576821813579,0.141410574786155,-0.928881921518827,0.430224680650789,-0.0214729552981269,0.43400680380746,-0.422104579353942,0.473562173683423,0.0761099055772028,-0.418135753030986,0.00102906148067641,0.702702635072937,0.106788770002517,0.410024694327522,0.527538891763907,0.295569394825837,0.464561744231296,0.131670060644452,0.401440495902668,0.73178688696108,0.52092923324519,0.514668685637944,-0.02941584309937,0.278868906973353,0.296209160023216,0.199830642318929,0.549786485708432,0.57266560123546,0.13549597225805,0.473446850084136,1.23478543827197,-0.292160159075104,0.611635013631146,0.551127793398048,-0.356964243697585,-0.441274759771864,0.309507884679335,0.400418710606062,0.111757603910371,0.415016745766901,0.721469986794706,0.55633636674295,0.123648401764454,0.510504452825643,0.638372121361809,0.359708658351969,0.0338391956510057,0.525028553549218,-0.433197037666413,-0.0071839765104134,0.479076430697675,0.126031384052137,0.236305292934708,0.489454345490737,0.738540310895554,0.362658527730625,-0.590701699440984,0.18781736266849,0.430539496910995,0.106089030840817,0.832031155572314,0.728181033530705,0.281791253584096,1.02783730512397,-0.0362444728870767,0.133020054841991,-0.709232370639667,-0.15027123801203,-0.591826915192276,-0.0604409608103243,0.685671371849687,0.534313041206858,0.309580793326927,0.035971324654686,0.185616123734844,0.47374403906695,0.625775764768428,0.638633054025728,0.0754292530496163,1.12722693927712,0.438672879743627,0.470607815240433,0.337372213102413,-0.160474117419206,0.880382808063471,0.537972630443481,-0.0634257558483206
"4",0.4,-0.0702136345786488,0.438295074170316,0.910983492914152,-0.227405251118366,0.565791875073294,0.0808780920443105,0.209429810540223,0.809576102883354,0.491914622795174,0.744779213570285,0.835381512725673,-0.234689852947723,0.43478605839373,0.131442132121849,0.238267701850088,0.632448240119009,0.571150331950864,1.05567986016229,0.266019322379121,0.569765235626572,0.296683231892628,-0.340722604537174,0.261613388847916,0.335758048962638,0.31152242959793,0.446681009362684,0.688891435343646,0.413335738908197,0.408362070459737,0.110179521094934,0.0428511535813723,0.304958339939532,-0.0141370273426795,-0.249242327723915,0.484926111205239,0.397982911493196,0.429560357790415,-0.221095543884993,-0.258765804203715,-0.123557581718247,0.559891029730761,0.500452580976781,0.822957064433291,0.276819680512681,0.619055518414966,0.706582618456544,0.363331253751656,0.355190908155692,0.780704321677562,0.780040336136893,0.100715481696544,1.06084929121098,0.34648896657373,0.836412221726563,0.887549615222646,0.312424106881945,0.239837330780036,0.30941792331288,0.618715360741272,0.704272756545229,0.112915530726671,0.207437330839154,1.06142524688784,0.177159044678202,0.0462987894088382,0.35470463761221,-0.203148674948652,-0.285559436526821,0.252748656098017,0.530728701398212,0.498782746950444,0.7052906661443,0.566547310336954,0.354051483531822,0.683007857754982,0.898202874651388,1.1034852816451,-0.170602560155107,0.379109211280944,0.428596900649637,0.911520972824056,0.261574430125963,-0.114226208683339,0.37926579236389,0.631121295451597,-0.0288128707249719,0.228997817728868,0.192093189607108,0.322534895722519,0.833772831703725,-0.084499567177993,1.02440228446966,0.590449791864964,0.421098646761769,0.20110057049739,-0.134747678705539,0.567417632299238,0.473244569223452,-0.378067853348547,0.23829218830758,0.780377346303632,0.33933350067203,0.324137351566361,0.273106048978151,0.631634951746741,0.645263082014707,0.876636600238037,0.664124836972647,0.549232398747707,-0.069548005329392,0.46978307204965,0.0611766589489047,0.568948818699262,-0.427114143445733,-0.0918452178850785,0.333550331761501,1.1435704675677,0.208984218698907,0.537066503122389,0.865159753455123,-0.259680245059278,0.411563948900399,0.411273092761745,0.637972927180848,0.387491500530494,0.00939569153852821,0.746049137728289,0.913106436906096,0.944185943424247,0.594659658048566,0.427802042699826,1.1082729925985,0.654757261745757,-0.27808868354032,0.781458524717977,0.768885245376421,0.779242383798027,-0.0578146350847794,0.651284224525318,0.494266523380113,0.380763350809155,0.123463518977696,0.738936505985268,0.0795462350208163,0.666104758497383,-0.0342097890253974,0.967459574800284,0.827700690672961,-0.158344204943506,0.702287642445903,0.495867916685712,0.778546916565359,0.541805049274016,0.39699072289167,0.523459948650763,-0.0436402900607264,1.29980756569306,0.103091614721009,0.120373219805191,-0.691932390439719,-0.0615716131547513,0.415484132763716,0.5457660443489,-0.0807806188042358,0.703508014765085,0.493286856956043,0.578980308835588,0.725800817411667,-0.240860153908956,0.566556229357964,0.681255280498878,0.714048903219636,0.712057749161852,-0.526896490577144,-0.403427317309545,0.750983375674724,0.465697831644327,0.235824259133482,0.788191311997168,0.762766575512536,1.05443598101289,-0.850419685234049,0.762822093582635,0.949430404304803,0.958233798293901,0.254209674111084,0.84452835899536,0.504508247262698,0.0652943821089677,0.310194553723839,0.419052052208933,1.19720721923888,0.171126578381524,0.753264311105807,0.97992066969916,0.0851812662862206,0.668548401831829,-0.0174485649191358,0.355044609985376,0.120951232569304,0.66519156894759,0.659270439078079,0.0796970063159897,0.546265888345438,0.840997332708831,0.265211770369119,0.495478810922843,-0.279104068073368,0.701316712748365,0.0451430367110233,0.448936104114632,0.697654116588828,0.584550259577867,0.427024363356735,-0.0326657966427159,0.896957585208934,-0.162135988161019,0.151060734890339,-0.188262868960855,0.504061359918931,0.252692278044503,0.667071331417533,0.154268212922131,-0.191686208760231,0.766253061080283,0.822650590157021,0.311796705225546,0.401255401810233,0.603066945872909,0.214548193643095,0.31928356613761,0.638239969070117,0.00306528885505431,0.606812201635074,0.202615915387448,0.390810738073517,0.755359119191815,0.783970694509357,0.219405548645484,0.348035555787213,0.198308576687411,0.37040276524771,0.280795407114174,0.0391230068420143,0.530628229546471,0.619826205025367,0.951141794568597,-0.0367804953062741,-0.604712168953706,0.911402902951226,0.23868239338664,0.400598417730215,1.21799015762798,0.0779603161046342,-0.0535703014891734,-0.422457720797353,0.140434805090825,0.350646396255167,0.0412560726548548,0.717714457601102,0.426555570534005,0.627889147810041,0.362352706848695,0.651363045552723,0.451579446559741,0.857706795933957,0.762834202991715,0.214798384574824,-0.253794854450645,1.08678592813134,0.33523822851591,0.668253469420465,0.0119964455446066,0.157690838223242,0.299719197143354,0.951314081577549,0.139876731906048,0.996573854034789,0.191494816020188,0.145430291764107,0.712927568834791,-0.00305260274946261,0.502397649558241,0.971239117425389,0.156530910322567,0.0759140159216056,0.0248027226062865,0.886833392949749,-0.14064114752781,0.395236227679777,-0.269362723581418,-0.110501415311773,0.0406791945476744,0.923625887248777,0.381478657731651,0.29135594743793,0.846457119462812,0.747338174171157,0.492213848816081,0.731623552721965,1.02525799812232,0.0978693825367945,0.505967923278507,0.51925658099122,0.629745869541035,0.974454224638643,-0.0338875268977197,0.632872255763578,0.74124837937807,1.09258159892729,0.648453755007623,0.105522901420752,0.761550478858214,0.5538670045873,0.33394803993842,0.34297539466502,0.0740373959033979,-0.364086898063534,0.659221980145517,0.375146618749737,0.567569163150848,0.789045292067212,0.143935578560049,0.291897905441925,0.761406311287765,0.296498545904456,-0.351996208151117,0.453255609692637,0.246083380792784,-0.0677555428568958,0.660482924312165,0.816587016514065,0.548806103484273,0.332603932283222,0.680244916338079,0.889073599923397,0.736594843894661,0.599115947850598,0.585400287507873,1.10073603298641,0.310392948546402,0.181773337182615,0.695033425784945,0.84167232805505,0.122855285344645,0.659884604304796,0.385673814943322,0.583814831484074,0.306272825995763,0.662949904249202,0.438235671596347,0.501419583577687,0.309654111104755,0.0630409337163808,0.493221240184845,0.705073637108502,0.678967375306759,0.177953839707965,0.196131764725439,-0.29708907025038,0.609326515969338,0.981085825742945,-0.176210921180821,0.869106613332767,0.831016521046552,0.264242552259509,-0.0414298177113867,0.381104729132282,0.511693665045029,0.641290754645386,0.580175802456057,1.48780871574552,0.873681211739289,0.769105087697008,0.523330598549976,0.471784417365316,0.188533701863435,0.10499714748431,0.608626349174788,0.446771153809685,-0.0630211568625633,0.449400746065109,0.725121770383244,0.868943931913804,-0.0754696571140689,-0.149979069363117,0.414048003694609,0.190358116684635,0.758372278073976,1.01047478682741,0.0595138619275893,0.0238873832243048,0.491870943235671,0.161382705028258,0.0797617870245836,0.746917020987899,0.183130954048249,0.450203701611463,0.708955084471994,0.850404035064582,-0.301620454692882,0.815888198977663,0.26660246298341,0.560429985028142,0.462666481728583,0.94953126716777,-0.02454749842815,0.78345292330302,0.411294795066224,0.304538404967411,0.06287506537844,0.242627879481836,0.817067941611667,0.231660524241983,0.0542143281203,-0.743346789181268,0.379627651113508,0.0828439607375295,-0.274298676942779,0.0743272380922793,0.472861108319893,-0.312045036856073,0.757117980332701,0.808069741868025,0.200859724220748,0.173705259209967,0.405456775998751,0.553058791611273,0.349875327596063,0.164526542821511,0.505800965596563,0.546191944511227,0.641793849436423,0.787391719854274,0.670000491067991,0.192805011819806,0.44565761339295,0.395394048466697,0.789958155282066,0.67257740703579,0.388755948569653,0.621921660327096,0.220104168952111,0.825753973965952,-0.130937190937824,1.25610789793184,-0.226371367748917,-0.251422436802601,0.626682142732257,0.174952658913333,0.545911703346165,0.523573565610733,0.375194129813384,0.786306107005761,0.159151835844887,0.435762056918228,0.568385979974527,0.737789496200397,0.520958788304878,0.194189384570331,0.72112083239322,-0.318048979689726,0.0569353660563888,0.249805690848073,0.730449477130657,0.490511011637663,0.697045248055348,0.262790425785358,0.515836244370968,0.217871501047413,0.28838042121568,-0.494579017337272,0.581768092279853,0.79364957546207,0.953019776852394,1.22447094841406,0.409220337476027,0.0274844281184048,0.259639913564428,-0.482585344110931,-0.0167174359266313,-0.467947284468771,0.00563302871199934,0.53910978962269,0.102811278825414,0.364773045258682,0.305381818765192,0.942196212430929,0.162042753584998,0.488209303848662,0.640757557337591,0.679020620533418,0.489413674359069,1.20036132737159,0.475788867564413,0.412751596257949,0.928874401250071,0.0946982367247723,0.652166867326535,0.0677838533256505
"5",0.5,0.304259342187718,0.0972890244956876,0.539598300300404,0.258811085999203,0.0130081358980962,0.584596180611646,0.436899429925178,0.308647453181452,0.439282546142416,0.606672966981933,0.0392276420096411,0.535487356336718,1.09414517546887,0.292755188605319,0.781217900028007,0.471426633019075,0.455840341236116,0.57691846072586,0.688276249220164,0.633380679977355,0.207457492468372,1.11506970967142,0.380944348647242,0.66249928402586,0.539959471901361,0.456226245561063,-0.309799952676033,0.804550367693177,0.449742868783003,0.457809325642629,-0.00539503200959341,0.262688491879065,0.580880946564113,0.385463664449116,0.521300575896688,0.803561025322675,0.0335785855778714,0.43835994456029,0.453379319094839,0.629547814036822,-0.112749725185298,0.600816226792599,-0.226972008880997,0.665591450250428,-0.284966701680246,0.869202396886996,0.743461232820593,0.791890127791547,0.526361223462878,1.06149696114295,0.412956285153009,0.270205346801408,1.12332054189015,1.00800285118793,0.73902772980161,0.608829947841803,0.465129399073207,0.269042213707336,0.381566352129061,0.475414265880559,0.158203053947063,1.18819229834982,0.53539071816277,0.237814967202156,0.315072505852339,0.180625661457074,0.0526510940527891,0.43379337728528,0.497015061312158,0.734679517756302,0.571394470463068,0.0478507913099707,0.817219069293422,0.897886135134817,0.365236540913291,0.882521886672594,1.24487384837371,0.411337441261497,-0.100582400770611,0.97377469632947,0.442897727806636,0.599513549962541,-0.0892095262006375,0.294037554372879,0.298303142070093,0.642092566140085,0.959289694621944,0.292266251349385,0.0431726758600559,0.390650204890115,-0.0525258534424857,1.1247513338702,0.43446136324411,0.743794973425374,0.554284705460309,0.266372416236886,-0.0717925177765389,0.299948830138949,0.611321681279292,0.548211576601233,-0.171772127959999,0.954894837282177,0.468445662985464,0.402501228614443,0.723221681689948,0.667895296087692,0.785325507293862,0.927458417514879,0.607112483033546,0.614187423956233,0.227407160617915,0.00574084603692696,0.2731542439021,0.363155420806433,1.1773594185888,0.557581423042019,-0.351712127241236,0.676370639947629,0.0946970254506726,1.15839072612943,-0.139686765450659,0.462456030445988,0.386795727340125,0.70688067610143,0.024945279583031,0.879421107614213,0.730770261367811,0.959734897402249,0.615333500236082,1.0760397834426,1.1378334868252,0.672285505884684,-0.109237671544309,0.539694714562103,1.00269212007215,0.894000023935492,0.770386707304375,0.0837418471013444,0.580315508216271,0.954668848372301,0.226380469953181,0.495740637873224,0.896071934863072,0.139666658987175,0.766511174848782,-0.231661767041525,0.18592810536606,1.00533651550149,0.88561030488372,0.693475152363586,0.583441214562375,0.774953340548511,0.728663253891564,0.038654859255351,0.451329467660551,0.582115357281802,1.33325912614348,0.196923797220865,0.462777954315651,0.138645224941096,-0.633280441817467,0.0817540036900244,0.564023734131385,-0.0412713398530251,0.858778502777896,0.659649629675811,0.753051502915897,0.746654733992702,-0.0562190490383645,0.676041472644229,0.782453592500426,0.838881326212724,-0.401081132660901,0.342762645181538,0.721992094961608,0.468368980459207,-0.290916930182832,0.867630678681591,0.761093686365251,1.17725760476441,0.872760866829547,-0.638620792335998,0.955174017291797,1.03506621863516,1.03659068752439,0.533895764421226,0.560598886446629,0.990220397288225,1.02331701787457,0.162397097539462,0.387714430549231,0.281452161053238,0.614470600787665,1.25211404694776,0.951678608402497,0.209823382043885,0.793801572683947,0.0670152484290974,0.589734571420659,0.194339169440841,1.00443860915197,0.753627724136418,0.82035548563983,0.601579931505729,0.135225794737976,0.606128749800761,-0.206445146635853,0.714844869416372,0.672399730287445,0.308921134745255,0.208702619316267,0.59015366930208,0.699939424429102,0.183260149474571,0.503174507648873,0.97440415376639,-0.0572445322118134,0.698509354075682,-0.189297189974624,0.258604444775694,-0.216559937004129,0.428979007437466,0.923189859511388,0.845114201186928,0.179250344265512,0.829221035698385,0.502076451934862,0.449410647182331,0.616361920637293,0.299285332532026,0.72073751204602,0.176141229878473,0.438496856982871,0.870063603026401,0.206470179301793,0.934994776900943,0.489008046332527,0.464976976851764,0.787724238588306,0.274653602704454,0.270251586241747,0.58655612686479,0.544309237397925,0.15511788793231,0.757638214378994,0.776176085834456,-0.434304077808715,1.10512172713314,0.0711075323289939,1.05181780484329,0.302051493671245,0.725836697478008,0.0809474183154855,1.47268231506687,0.0938492666236042,0.299749872120462,-0.471357397336523,0.514695681674794,0.100269441169257,0.912671586289684,0.482868683756168,0.501502762800519,0.658564428399369,0.749639175639797,-0.00717321911407015,1.11239706631662,0.683336334819416,0.380865664862596,0.912673225818948,1.14004884782976,0.430342999030577,0.719902323264053,0.00991183224507084,0.249471736775084,0.443115352757644,0.260213838954496,0.957269296289203,1.10611490415327,0.285034770755809,0.194320103783034,0.816904049727395,0.782862353130002,1.03337231031218,0.148766637591925,0.040864993927506,0.98435980886173,0.321243777641207,0.181078932396781,-0.0475166618220852,0.420033320966832,0.00618965658853366,-0.126145440654848,0.420015477610418,0.0857903611633779,0.920996954412159,0.825038693321763,0.342828662490661,0.578084267065779,0.884454566627727,0.845969514056311,0.616922218622859,1.05902775034529,0.564055962784435,0.243065557609642,0.823633836793893,0.963777860865938,0.0889575182398842,0.830386945202423,0.655153397421962,1.16219299379637,0.66460984096819,0.700378487572604,1.00750289799126,0.190708940761008,0.375874878702551,0.742278907072462,-0.153183386812349,0.517350766917299,0.202721091633097,0.564966831906113,0.678383327718621,0.886010090899603,0.243783688957331,0.365690156013466,0.31241602586836,0.865715036640628,-0.105686645019992,0.572075727140852,0.299993364339569,0.849785696791314,-0.112318186047051,0.443688399370269,0.783100399790828,0.693109288899804,0.567915667682868,0.916037696104658,0.833573489517429,0.566599072617807,0.69832721299989,1.09906476928447,0.412234360993637,0.221009133751096,0.701461510001202,1.0155955367954,0.207880819770858,0.671619216110718,0.727204929829193,0.440692048870948,0.673905246321315,0.352374810506473,0.692005973702197,0.642169744251868,0.330771763995643,0.17870682250976,0.608362943432393,0.791779804113282,1.01531364239566,-0.214831914323216,0.262326891678256,0.247521071797742,1.1083142346555,0.683015022412518,0.853012235826712,0.000981794518064592,1.07793594282362,0.228145081558604,0.186631524211814,0.557123088463895,0.617814828346138,0.720267205271006,0.584723312914717,1.55679447593167,1.00813522568519,0.887524087337773,0.652623079892227,0.245853027438331,0.658091006602711,0.714170756477871,0.555960855721481,0.211839939031635,0.0544990475076385,0.492916031648231,0.808905372313923,0.912879492522593,0.0677374734851199,0.0266295350546825,0.403987487347675,0.286088158501604,0.900744672044487,1.06555069170862,0.193568041168988,0.109534620475741,0.56817466307525,0.314931707933922,0.135474192939603,0.787558242291833,0.291514774329972,0.590629144599272,0.789688890850622,0.904530955151376,0.930930232146051,-0.289944734717796,0.488575214257127,0.602033687189611,0.833894665984466,0.611907117816525,1.07447043896212,0.106230647943178,0.211300972773767,0.559162730103418,0.456224052149179,0.248308880282702,0.823871355891291,0.286109910512648,0.167296329811824,0.515251745274062,-0.578241550242937,0.203742106928194,0.741718259356891,-0.196163361785337,0.183254271913137,0.52641560941999,0.893687100683404,-0.0049826545828464,0.150192785534042,0.319274512644649,0.449357667649091,0.739980572910679,0.341942962310024,0.327794574851958,0.627836474147752,0.735774758109954,0.764028707077052,0.740681508821525,0.840188756971471,0.244714785826629,0.410500214723553,0.63396930720096,0.535027024493284,0.67257740703579,0.786216703335724,0.671756514634393,0.355523062123045,0.950899637960105,0.081020936626137,1.39216210922943,-0.149181110771615,0.673202279473061,0.421393284694078,0.142614913904744,0.215305240721299,0.595478587157186,0.652277630625,0.833915711562506,0.485964085281784,0.682508545505752,0.208379649392625,0.873235421593284,0.316048482773779,0.702900581021652,0.818201142508111,-0.295936712695346,0.216845301414683,0.548891995343087,0.341264718886626,0.382284477936064,0.75863331847203,0.79083140256059,0.568997928350626,0.373148904856922,-0.377029964681463,0.60708663025216,0.402883673433896,0.963736005099058,0.927270422057875,0.436712129732691,1.38587406214581,0.269321285039462,0.324126313616428,-0.413873848449073,0.113227556144373,-0.474444338835004,-0.00256712281685846,1.00701579971762,0.502603205665286,0.26587825581743,0.458380695777617,0.268789675726318,0.471656126485407,0.578469085852661,0.725273760130448,0.734042488109336,0.579195801280508,1.23019801235033,0.54508552673278,0.545870714435765,1.0953730724899,0.228646044074224,0.84367616370473,0.401965073286499
"6",0.6,1.01808602876178,-0.629891503094433,0.678501817001129,0.269580797690121,0.586349643567032,-0.00558641297344462,0.532739365285642,0.122397315572425,1.12753929076756,0.496053403885569,-0.0972823536853075,0.611652391642043,0.720291970294533,0.357612088888279,0.10481383197885,0.688857131613426,0.882746748196216,0.711150493019521,0.354781948537413,0.613921568514177,0.588593836599725,0.724755646812978,-0.159026006807416,0.566994189046274,0.839884354071826,0.641001648440352,1.11506970967142,0.653883405562064,0.576184484061916,0.309293688836034,0.533418984197695,0.599429345493597,0.165702086135503,0.0832374075436792,-0.046916128624815,0.63926588157598,0.692562838237321,0.520476885068275,-0.171140649742165,0.317181314986257,-0.0903366854293585,0.80365629739269,0.750607147883996,0.534827588090583,0.972922392617852,0.923964141001795,0.436582046215343,0.816905919895421,1.00743542565534,0.671481933394601,1.14192575950599,1.00226811011364,0.448067711455091,0.660181264390277,0.420119331333876,0.416686250858109,1.12514703065896,0.823313570266909,0.604729253858424,0.590919335183025,0.300250344955519,1.30556965313464,0.407341042571333,0.483764870472221,0.455731595007667,0.348089076741325,0.0525722972736665,0.996154232287329,0.624986800274773,0.905206324958105,0.761281428985157,0.310253920999548,0.629410895731295,0.948529975990342,0.439623014438655,0.919236043632282,1.39001055395917,0.0752380163044706,0.215941250729903,0.587561073780253,0.671189842938972,0.469197987119911,1.02025617124839,0.443193763345331,0.740060597227237,0.601322671312973,0.211079492088051,0.374746040401339,1.05778986262235,0.451692829334358,0.0246237393581432,1.15656581277898,0.888153349964666,0.500062898211479,-0.0405095945040578,0.377646610226657,0.1162109977136,0.315010864815487,0.621465624864455,0.790947715941538,0.496845538312739,0.884720379986208,1.03542436354826,0.604797598331321,0.529737491008876,0.766007726126241,0.885385955578545,0.999151936142346,0.35535240482326,0.67436614635236,0.269087117738626,0.705130949857975,0.667249971076741,0.458289331491089,0.170280568413247,0.0816141858699074,0.0447091998078327,1.33438732672771,1.06631485071518,0.782903685434087,0.190674879864216,0.536650224153728,0.758372102026267,0.903079427515217,0.481016695382788,0.167589123299298,1.17338642475371,0.736633588583002,1.09104786165651,0.790313029996018,0.704415098782479,0.681449601200119,1.10147426959158,1.06560043335764,0.097850364699988,0.973049023013053,0.870472013643559,0.184772808407529,0.673770035190993,0.909563074553756,0.614602357166897,0.303430491368558,0.348182320493034,1.04978353156117,1.07544864795616,0.801672924840852,0.728558398695678,0.884175945153028,0.406813984008974,-0.0722925409125659,0.583441214562375,0.926577362472909,0.692567147844578,0.288247018979798,0.266929377328543,0.670731373715562,0.656750346537353,1.33155787786726,0.324306060640989,0.612396122069399,0.238584133288233,-0.599069438378398,0.3102919403647,0.769563575757481,1.12881673973863,0.82328710449486,0.822930415403722,0.730617252626236,0.0184537900619895,0.727111402210509,0.83000710911276,0.890967363452236,1.12560608579951,-0.143794032016778,0.933510438701352,0.49779289269136,-0.244923676809377,0.865726108475635,0.388590909750594,1.10377015641387,0.878028873792267,-0.483719220325748,0.951766714536423,1.21679328612578,1.00073325221465,0.620222324334759,0.588858111942616,0.38292789925528,1.16617622893365,1.20819819020407,0.405890286355593,0.572701627065113,1.35852255419391,0.431958938563784,1.03143323432685,0.275773754630707,0.807905465171632,0.265184122061645,0.658454553350796,0.359864471752158,0.856061795444576,1.07430521179366,0.750462965197615,0.938756738867169,0.309100780330919,-0.133848142930132,0.866897746429151,0.688812650760826,0.399771562447094,0.899822661519568,0.342406941944102,0.745395920097289,0.756213460986878,0.588135545282053,0.302775448594496,1.0737065984296,0.526160180642656,0.688284386372892,0.137626066266115,0.308668053879829,0.490061891039906,0.912051734122829,-0.0343513448083227,-0.0961392931256953,0.998190499823577,0.998747449469606,0.625502794898601,0.486110147330618,0.607114789120471,0.34074443635236,0.9578255086489,0.232561522082402,0.777601237429084,0.677077477350555,0.620199993059557,0.453062945362077,0.925737752360501,1.07210790578813,0.275362447882948,0.431637752752297,0.282633767407889,0.577586648712085,0.744790359581666,0.213400586697115,0.845804384930601,0.857908330170148,1.06689417153175,0.406065986187765,-0.276402649842545,0.126302199182076,0.938128765022447,1.67072026596589,1.09317209782132,0.160656632559638,0.228531404112616,0.464681370584329,-0.295554541502425,0.518042159294373,0.14366823381993,0.96916149627533,0.506072668319541,0.584453957335373,0.780992631368016,0.808430983651241,0.67042172891297,1.0981228970642,1.11451935976789,0.435647855099569,0.237182454053099,0.450778968726383,0.731767970264583,1.09138008721836,0.0521219660814474,0.346013065083935,0.494812447970959,0.38947966463128,1.02829500846689,0.125833468934125,0.333462521120304,1.07236962562006,0.407513687675489,1.06236670149657,0.829657215486138,0.761748130559879,0.0960821065475793,1.05785380907866,0.429643875697878,0.411324763167714,0.0667189743842289,0.499135883096314,0.246159192864742,0.120877742985319,0.870476357087621,-0.00731584504323144,0.458915564842247,0.965092437026923,0.421127528291862,0.735568466742905,0.960729417000249,0.932060297494938,1.01693573690681,0.670263241028108,0.685749299579689,0.300429838965546,0.845722669741449,1.06817554456154,0.2514045060656,0.751137730568313,0.843228366870814,1.26128281572845,0.710612193117189,1.11545910942189,0.910003228841364,0.197696191845483,0.843030113505909,0.467596699707437,0.064319642699028,0.243819106860279,0.731148501307206,0.595155923199219,0.784994510171671,0.942452767962782,0.33807369189193,0.424785107337274,0.478762077284017,0.904830049496019,0.123811777864294,0.459754994326606,0.428731476211789,0.662833709015546,0.181180767203546,0.859823950329159,0.878638110495461,0.834819215295622,0.704610985997488,0.819828758931511,0.821775839141672,1.28033037932939,0.733908875771167,0.652648389221855,0.350810643602081,0.990744709348827,0.747846848775976,0.541253861076543,0.310426891852712,0.822718875762968,0.531217368786106,0.790204692057863,0.834642177535827,0.398956614264021,0.801503587899125,0.777733150684735,0.768807696292565,0.305791490844522,0.426230419871111,0.809278058241177,0.340992008873888,0.948533527721244,-0.0692068135790911,0.29771714414076,1.1960829901083,0.0316295819583872,0.764272785024404,1.070194447425,0.890707339175096,0.111670622555575,0.352235317387514,0.674052544293024,0.795158820484527,0.716057349145966,0.715908922792705,1.73393422368012,1.18294628112307,0.954577783664735,0.797020506198734,0.400819007551833,0.636717573735409,0.742640221726828,0.6688010322922,0.369052999571767,0.368090459852998,0.643317187963505,1.01676055591642,0.836543376006198,0.136425253792807,0.212944186632577,0.399657792259993,0.407650017682607,0.960925083613356,1.08604815517952,0.483241990370456,0.548611404990621,0.267028249645237,0.357436086536827,0.271253218375243,0.897771392979845,0.319770484602854,0.661183144378694,0.948659032038655,0.922449763374935,-0.21411534529039,0.676407880727147,0.598433262265908,1.02137479803021,0.948527727625089,0.673406761944229,1.10128667396471,0.210762159193145,0.650506420479359,0.554848004489736,0.39824087983568,0.352991246423655,0.862625270638148,0.355484275998988,0.232935801446101,-0.457925279474481,0.575990167957014,0.25803200577222,0.765200569652419,-0.139354417165244,0.513429816355843,0.273262925445194,0.285608357707069,1.07822762875098,0.421329863245131,0.161979113916345,0.64385187703424,0.877053742217916,0.395376366497028,0.450582485770121,0.616039932146802,0.647442262327461,1.02572071754793,0.822353537682015,0.986017332293195,0.335386406223921,0.584991903752556,0.772507563255574,0.739088427477768,0.746362413142441,0.875395694090367,0.742432089948248,0.531818847136154,1.10497110872806,0.152023205456213,1.42609793985608,-0.0183356629282828,0.714933602683254,0.588856118622021,0.237498986381744,0.328159181866167,0.715362117364608,0.729831240386774,0.720080620156607,0.864296482857397,0.660687505099695,0.346714554728226,0.875356001715573,0.411074862578078,0.651240978078545,0.833538120356248,-0.099581634976616,0.347414714408576,0.549892066053603,0.446937125788504,0.666682835112044,0.854089587264487,0.900926136513773,0.60436211791013,-0.283318576689214,0.688195646037855,0.459695470871765,1.04731307231053,0.985103395018502,0.548171785338288,1.46318263256036,0.621724422326831,0.491985495048166,0.464724363184702,-0.358682983907937,0.211455588006292,-0.425588766998624,0.0767304863050201,1.06422122545632,0.486922510794862,0.511390406742094,0.744531078525334,0.649056220072085,0.691042016116416,0.489284732475883,0.837523063663506,0.679724759008914,0.728912969037267,1.43197742356723,0.620129884178167,1.17324913109345,0.582496186589879,0.328661583130608,0.513504680412194,0.941877162158045
"7",0.7,0.884507177853302,0.747281109590202,1.10365666383879,-0.283641426111885,-0.156631114042998,0.377122767661606,1.03751461532046,0.350636028401379,0.358745230963219,0.649408753653028,0.615291999185811,0.524048363828791,0.541743282597039,0.776030076819022,0.315239944180347,0.725486024471321,-0.0966420936846316,0.636223394408324,0.426607914163628,0.884791649510966,0.708440922495257,1.21097316081695,0.688939267445012,0.7220188818674,0.556694699219235,0.956321845146246,0.729369605452229,0.715013918272583,0.481332460191789,0.872685255701002,0.69895202781569,0.683033076430173,0.022321543273736,0.656645874288859,-0.0725784442473365,0.228163569736001,0.738145441781237,0.43276224114478,0.989973261738884,0.823134244878635,0.883269130728523,-0.0236534583161767,0.841041985442213,0.619064963970737,0.462728930103844,0.958181093532938,1.10429125618175,0.5193733495391,1.0304161905124,0.706184473253219,0.575502979279438,1.02013646334742,1.13795138461071,0.846171982196331,1.26320278927292,0.686725207509968,0.512866159723928,0.812805650514662,0.947559611271304,0.710814335919834,0.364071570396727,1.2134000013194,0.39604860837743,0.427913339821652,0.589266807975368,0.559171308400966,0.116306146313044,0.838904270220331,1.11433045319377,0.409972899797268,0.880544424202121,0.78463786474796,0.809494761514757,1.05172066293667,1.15934031413916,0.938684092529185,1.36479293644879,1.01046223046823,0.272152450949176,1.00454228414633,0.866478396082927,0.552131324343453,0.586541248947328,0.203172855860362,0.571192310414195,0.486923848054316,0.908328383236903,0.540324811112666,0.475670263543663,1.12836466257678,0.119023919589447,1.15515056411155,0.599167234907465,1.03127735071552,0.277907199502662,0.562474973927343,0.643472368590808,0.447898471610909,0.212460523201359,0.613624102005789,0.63194139092273,0.515344754132158,1.077610424575,0.986474869897296,0.896692298746387,0.864567627561115,1.07447856528089,1.04171223659517,0.740445113740693,0.27196384618955,0.819222014299331,0.566330138665685,0.858265019830652,0.239792898276436,0.251730718981348,0.652067044864402,1.34615362334385,0.0353044018020804,0.890564898021626,1.07573994642165,0.303610379044899,0.765266234408622,0.546387163353381,0.961806997605661,0.895713370072778,1.19028485352602,0.786525117393767,0.909196452967882,0.76608462471551,0.279502966097868,1.14858858908412,0.811550830252595,1.16659571833965,1.06243953210173,0.46153620614806,1.00738135395884,0.981764087933151,0.367457246050074,0.99834553613429,0.813779399930525,1.17546937786507,0.767590507467625,0.369208538351628,0.45356036237431,1.09923176223719,0.85977528405515,-0.0417862587725864,0.81146661274172,0.95294675139756,0.43795671184831,0.640791548915391,0.853332223731562,0.824723972234903,0.62901092448467,0.79438729015266,0.293707703165548,0.44061929458145,1.28204004864076,0.367452053314822,-0.331608899548777,0.283568515065812,0.43026785256555,0.618780921669485,1.32810659725648,0.7647864314713,0.914254301530026,0.822930415403722,0.826473311556445,0.234240336981675,0.932950582260154,0.897291114263166,0.219669239862726,1.07922985581575,0.859146915042217,-0.132937802354996,0.672376224458672,1.03352701620719,0.442676655193265,1.02733785490376,1.17648413336951,0.986521067374528,-0.279600852765249,1.09863500621713,1.33375553171312,1.01834367502177,0.916831326602969,1.30374711871409,0.670216189952455,0.691585506909407,0.578457023683406,1.25303057309108,0.533520712616458,0.499334448368955,1.38138463970352,0.463338244402144,1.1711441445568,0.805703392554853,0.403605476030804,0.658955480480245,0.359864471752158,0.892368315413922,1.03308575557406,1.23858089097362,0.517333219987588,0.857019522040044,0.866410770632205,-0.055114397742412,0.461343889013012,1.10320291978032,0.385844883277424,1.01265182899164,0.836805800703289,0.765651796760115,0.795209141567663,0.487844551329799,1.13001880899791,0.160997152270616,0.0898534755033251,0.419657079898856,0.66448074384007,0.729058092942868,0.0195763472167649,1.00341858407428,0.97262385492228,0.672284037188219,1.03916546715628,0.806150849222145,0.487470093146523,0.509478273968136,0.610775873606536,0.321300361709562,1.0001405848141,0.566623036082115,1.06854511198125,0.252235459879527,0.811804615662681,1.07136610146773,0.620199993059557,1.01405112174689,0.553113359563669,0.847666659895132,0.38012003038776,0.684880297458989,0.920377631592148,0.431063216290237,0.863171631278299,1.30672958223828,-0.0749915804317366,0.158287374372076,1.09020971223029,0.988791476684512,0.51949442120501,0.29105928951975,1.62556831278215,0.64255126241595,0.717908522483267,0.48904705482188,-0.167681064444745,0.120888862976867,1.13879281044342,0.531300305347938,0.740151316734158,0.93906544965268,0.73474742831596,0.928969291744572,1.12696434994446,1.13693142894161,0.507864470195048,1.1349201542125,0.590272672898824,0.620970424669331,0.393293874412409,0.735315410163121,0.183093543315326,0.683648934012606,0.457458441027617,1.04222696288721,1.15735331620481,0.386179366716682,0.137223178100585,0.545969840348764,0.765224259307068,0.935239650494356,1.23611937217891,0.303508262422192,0.587835555744825,0.143730188199256,1.16795759481234,0.508984988720151,0.429865792852636,0.341775787398342,0.274522053447666,0.165053917853983,0.983500230546279,0.598539715222453,1.1349813452398,0.496176619333393,0.913842422685322,0.983803774643217,1.08558940585264,1.14852365856571,0.735529999800925,0.43249836387336,0.832716148497791,0.706853205477102,1.15611066776355,0.762122093142219,0.554309033324844,0.816352735462652,1.31525201514156,0.898958116996978,0.784641733306256,1.19533043172149,0.650483042783403,0.197949622881411,0.7555382732286,1.00289890440881,0.344257022256095,0.756071894745126,0.416059875135442,0.810403312800106,0.35506859333229,1.03546967779776,0.787626704992393,0.544914034097492,0.957747311036527,0.228405412566284,0.527498533491347,0.645760319245639,0.868250523374693,0.459551586009795,0.92193825245317,0.796940670375395,0.900595233567875,0.881418373852299,0.945352829343746,0.831124767910772,1.324764013722,0.837628240268026,0.815743753927617,0.582699341444924,0.564260721670264,1.05556327341484,0.766253210998182,0.4255926090244,0.881278106686687,0.915461709670686,0.984975835039435,0.473869117028708,0.488916588092511,0.946978613498317,0.483859576696892,0.890813448506467,0.857539892932318,0.386908598738516,1.04180437220472,0.850574931398799,0.376555389772079,0.174091781801013,0.386394658949911,0.775487340100449,1.21960915764861,1.0236174573125,0.0753003924338806,1.04028262765218,0.299223061933903,0.43775101078795,0.775162678395878,0.906723652730403,0.858662559886743,1.17906249463493,1.00546656833983,1.68752928017822,1.12324670896464,0.911430044942848,0.652297617967422,0.829734136432879,0.873274028074295,0.505533295156518,0.78963896699334,0.469283123650177,0.700973336126082,0.972706262810363,1.05649263939887,0.336562146721961,0.523858740550691,0.226310509752171,0.540757284261739,1.15876827422937,1.29808663066292,0.617367645322176,0.309157805193545,0.731566766024983,0.360214255281297,0.932670388651168,0.334564968716128,0.528139687158876,0.722848747485002,1.03129312763212,1.0120730018739,1.00853248405685,-0.0939511293523787,0.671658659485662,0.700578311617459,0.709113810720838,0.984739572205169,1.13505279592782,0.388469604290395,0.633755293642416,0.614936196396823,0.451193550859023,0.321665285224736,0.49896724354652,-0.373334264632045,0.906132886334699,0.639882735676226,0.497184766216428,0.975717520683166,0.432911178551888,-0.153388046467381,0.61241910688926,0.5327960993066,0.381505057857193,1.14505435627055,0.317235485826561,0.654666476353594,0.805162433861865,0.522543865627934,0.903270123680023,0.42556013591698,0.984365847792526,0.861323665723181,1.00183477003733,1.04048721053525,0.910277032015199,0.407420311975544,0.680020874607069,0.789371115502916,0.850280137689573,1.08874380729108,0.983818056017116,0.598193547358919,0.838153195779321,1.19864718340321,0.200882321877831,0.852220690296466,1.53953451437215,0.689041146454871,0.276934303775621,0.658106764442121,0.297200540558118,0.485930866871383,0.752510181784488,0.892061329741466,0.872843598017244,0.442628516438543,0.736576806989161,0.772963815564789,0.555698225367403,0.921198930959907,0.416524332690135,0.547575763424217,0.0465746747695788,0.557650243908708,0.960205889721473,0.713474118599056,0.942297166907091,0.957892271508261,0.726746505289364,-0.232169382307515,0.569056571732954,0.885698607579368,0.786401104610766,0.753345887921921,1.11969484970795,0.915273743535266,1.42957959658395,-0.0896486107416454,0.716870737114263,0.604543804508146,-0.380772189285036,0.433825747174577,0.176925191606795,0.585173380469302,1.14871551998179,0.684512803411884,0.824600414141729,0.818680691764265,0.8178111983764,0.687471438053858,0.80185552442767,0.558827692226669,0.733897961160421,0.710793448674998,1.5141374203682,0.661957559978727,0.541423895825437,1.33256032433303,1.00375685429919,0.750013398475538
"8",0.8,1.04332001973923,0.533337598726515,1.02465094076131,0.0647041000287969,0.974923778333773,0.925908114791389,1.12278497112578,1.05384317046989,0.898280874365121,0.621194849952567,0.487069949991925,1.21538134799774,0.982123786376201,0.808224204126602,0.616419469610832,0.794009019427334,1.04086075173315,0.821983622302626,0.65606460563751,0.564132909356117,1.00360837266529,0.712296478110335,0.87596152977177,0.889434785920431,0.80731594161248,1.26617524436035,0.732026807128315,0.584578441600689,0.883308970191336,0.0437725840078378,0.77405597179347,0.77354071945191,0.795359591077001,0.329134215259889,0.43841617204219,0.944357355051327,0.164598204541411,0.371101715869516,0.822746628451723,0.754516032335563,-0.0146403034955125,0.765972492564543,0.495967427651442,0.935155574434268,1.13157616289746,1.0419610290638,1.15157184204253,0.825774220727162,1.0544479545979,0.724498267757508,0.897890677017379,1.22793508773113,0.711434334650076,1.15278926491249,0.958094884144852,1.13169943364118,0.703115958150254,0.980314627003868,1.07081730681898,0.583454562932066,1.31721469141645,0.462406909445308,0.461683167111761,0.445861569857189,0.213649550501599,0.924459094791705,0.56911353969141,0.719922559343766,0.749739907823379,1.23771916287162,0.936922167143008,0.831172131940081,0.828464377952542,1.07092618795001,1.17884426794823,1.38266498104894,1.01541997638816,0.26774364829088,1.06190971378324,1.06187988686173,0.87721946276341,0.563682194436597,0.454309628578283,1.19870782516482,1.03562777829577,0.672959444504824,0.669974130879772,0.862094383967021,0.612915490315248,0.605509635532309,0.305401433605035,1.20924985847653,1.01434192207115,0.42345776616638,0.739902265821063,0.635908566671861,0.724927502616269,0.625590526505474,0.881746656855544,1.18976118417019,0.331089353932286,0.569355323358864,0.759628133133573,0.921500736550089,0.702414512227905,0.943103456695087,1.08701400952779,1.09276417046247,0.785160759504,0.338345989271586,0.920714135628441,0.802909203720767,0.573433338068829,0.210842016384052,0.306287776368327,0.791934588405863,0.936288579093673,0.320177490575586,1.18601197844169,1.12319506588132,0.57742035064848,0.824048173211692,0.765375057176141,1.02115903515862,0.985284326724971,0.273147105342246,1.26168855855024,0.946489104582656,0.811125475559295,0.931955342229908,1.25115107647327,1.0559608344389,1.27807205617605,0.653001649630366,0.863471944539983,1.18591222494932,0.979215327076976,0.445348113284657,1.08298099769239,0.798055378445403,0.937203924570449,1.05156759419239,1.11556158392872,0.57458654540762,0.473627318738164,0.916000451187296,0.979708135582224,0.867526706083569,-0.0758994324825113,0.91329176710036,0.73331603811487,0.928017370783357,0.87657976012231,0.87046457474923,0.41145833798819,0.795855086174794,1.30731615830829,0.40870080808178,-0.0222759284158049,0.52818947152299,0.636381262467777,0.663764140611256,0.626086087274694,0.872084810096423,1.32501711744554,1.00785322444096,0.908588192765244,0.855082591060695,0.491424093741149,1.0632339623747,0.979626272884288,1.23299219229253,0.886144635017791,0.607098022701306,0.130607055445204,0.761075735486576,1.07954091388975,0.420644256203542,1.12265168145786,1.2879454029207,0.872014365234489,0.158220794994988,1.15097327918375,1.53860318897693,1.11480568521432,0.934836249462408,1.39665853472879,0.916251267343966,0.739578521891232,0.625603918869372,1.06875752106034,0.70414066278923,0.563211106789464,1.14137561113922,1.43185600194774,0.494629561699966,0.858066865055673,0.353814116011551,0.964765115521416,0.483774695700398,1.05870797156711,0.18407041510388,0.940586035954784,0.836676602778291,1.05598783480481,1.32131253366753,0.575626255935401,0.615345918251587,0.845054215390792,0.53484967670451,1.02270850718868,0.962522568647395,0.873015527044535,1.15735180326755,0.757871094918579,0.828924615914391,0.338104927697214,1.25177656041617,0.398418812531218,0.07274353902104,1.04837854806535,0.833173914968146,1.11546644866044,0.79606669987211,0.705489597442975,1.0675714098012,0.885234560538496,0.698458038835991,0.695022591573402,0.734115842529669,0.40995257128251,1.17094177217856,0.908957269069565,1.11796665680303,0.694637868719097,0.389405063301601,1.17409919940247,1.11449487069415,0.535976390490126,0.646321518505177,0.626258293486523,0.950919061978711,0.693403665814741,0.678078271905232,0.966684136834733,1.39404751426402,-0.225762630918496,0.579095206509713,0.338164449879483,0.969745284828459,1.09011878567629,1.18163264973121,1.51395012923444,0.42015029621111,0.787184372746757,0.943206591508327,0.0660428485178107,0.789892524319333,0.302495555930796,1.09844581761482,0.809841011308652,0.737757249536684,0.857832211358934,1.05515948318747,1.0015404820834,1.14098797768562,1.14100818266223,0.662960227481726,0.655271867600492,0.662385046889905,0.897967167217145,1.19633168778957,0.259080122088479,0.720432697142964,0.595914769450909,1.00760643132806,0.481267355932123,1.17940179363264,0.560168293769979,0.271584242859069,0.653109192245711,0.831075588791517,1.04900451516294,1.32549023750153,1.21876297051816,0.36846548182568,0.678441297170843,0.653108333030696,0.269521393130752,0.577845988480911,0.601732558748158,0.373186079060207,0.238194607055288,1.09242200121409,0.618420741253616,1.14244963896959,0.968315751707908,1.02574087991756,0.609881096726554,1.14069690178049,0.813904398607296,0.49314258861882,1.25014622247361,0.799614191442151,0.948194768005227,1.10092443535549,0.590220681925789,0.777201388890752,0.864485466803132,1.21952658160809,0.968434250968815,1.24530137318113,0.907981686566665,0.288565904300122,1.03661832550008,0.374666602340242,0.744344339700918,0.663678103547969,0.762265053558868,0.976314795422134,1.10008834874246,1.01625850481803,0.332341389981012,0.834062039051149,0.597126823244239,1.05884347164103,0.46889800267361,0.238837414846229,0.739725530571985,0.920658782547295,0.604079377007756,0.871770356220369,0.887699121990704,1.00338963597111,0.928424209049427,1.07872663690024,1.12201742880564,0.881899479352715,0.832390437687285,1.41948462094075,0.607094484717866,0.64015229982712,0.92242153665353,1.03938400013298,0.948411426231092,0.512854435660691,0.567223038463832,0.942860760928886,1.06893664342812,0.60176068197083,1.04169749073363,0.929242819750586,0.431705284761724,0.581690445180718,0.860854864350528,0.976198768283811,0.982480874043261,0.539017744835804,0.373737816447636,0.302461365828641,1.46086621579052,0.870551569303312,1.01393182867946,1.09119574701232,0.243573034840471,0.317721081987121,0.574644406515852,0.893732167815026,1.12074330197939,0.920183367317726,0.921264042972496,1.1875080575338,1.88802331929905,1.42089879643821,0.956572801391092,0.709008872162654,0.781389457271759,0.537825539127926,0.959450638431374,0.931573106203136,0.477654090603317,0.740928258293722,1.01185881148744,1.0800738246609,0.329355060688015,0.396643273059064,1.01588288035308,0.582481140909473,0.690151837396775,1.45613817990702,0.412102113557067,0.863076190985916,0.751857476503132,0.471870537671202,0.361746617521063,1.0151062727508,0.545709227379616,0.694847818893227,1.04387006803866,1.07441734172686,0.0242780781163272,1.23874357972706,0.77498475661311,0.832856724581564,0.755979404971672,1.2032098115558,0.84611455702191,1.34612869698477,0.577567233466989,0.798840692337399,0.628040683562415,0.583196853352834,1.0844740630006,0.456638851218921,0.639128264694093,0.178312901115417,1.00333349363305,0.65781555300959,0.490264962419209,0.0397610462636235,0.446350107048627,0.62314719993435,0.67214621636101,1.05924527421488,0.806837452917833,0.779052236520461,0.973643921866091,1.14733432199482,0.609775319370732,0.543452163327761,1.05240407482608,0.989750127311457,1.10880409149316,0.840571219676074,1.03004281386269,0.749353423068669,0.373698732731494,0.898688364118055,0.948495715315824,1.1049984459983,1.13700682187763,0.970915530917594,0.663572327580915,1.24271293288892,0.278186315796422,1.63630945520287,0.408242228739761,0.605285176817058,0.763204055840219,0.200813397391523,0.724834802176942,0.816135367809604,0.896514948688916,0.964548827659156,1.05464265568546,0.615196557748102,0.721631223074769,0.939940463292494,0.573242963313423,0.883289639225416,1.08351798305383,0.170325406604126,0.526370526871571,0.581667552948304,0.819708485441773,0.614455712281288,0.981124888982179,0.988980977170665,0.777612583564164,0.806024757605762,0.89245332241059,-0.0847908769931049,0.820663740247983,0.994270381547146,1.21807725302213,1.49162492658498,0.780819631388869,0.613504036138346,0.812145397001433,0.121321791005318,0.571342383986696,-0.247569067489962,0.259181951656513,0.666388606195798,0.967206756099367,0.730291857334317,1.24813692053118,0.867889977745203,0.756180815756308,0.695968104904017,0.923244980744875,0.851759288414953,0.90948722390846,1.52364740273132,1.31724424164301,0.744610785457193,0.928592221692355,1.04044913285849,0.700879666992754,0.845284287289998
"9",0.9,0.387834945942313,0.94372912116821,1.03115750240569,1.35626009196557,0.609918963041591,1.30973029611455,1.16338995964192,1.06251733770962,0.31247074199212,1.23715179235002,1.77001412021163,1.05556878023009,0.736499949462397,0.285367074482249,0.787127797679554,1.28462141808019,0.849722849620337,0.916487797517931,1.0777816536486,0.927433155678144,0.0498537932249348,0.832395154279041,0.939233219706198,0.893428524960805,0.908219892739173,0.540888187930084,0.962891447195772,0.994949539091443,0.577083705425182,0.881881776531149,0.927604334731931,0.748121473898603,0.525805310317532,0.83191542286376,0.722916863305453,0.915048791413974,1.07499094826689,0.245273666215004,1.23830058491312,1.0517302522416,0.784117264879735,0.912685605720247,-0.0100823710272403,0.523703223558793,1.24836592922182,1.35576104548217,1.11393728786035,1.146969801037,0.839605864944201,0.905083568395138,1.08985562708225,1.06526366521101,0.926524261550366,0.619006668311553,1.21744445090658,1.04729020844033,0.996995343851213,1.35820287868783,0.839389429045605,0.990075015314754,0.480293635401894,1.39548051803265,0.593503202107298,0.745979046149232,1.35896141667664,0.873032631677299,0.938547829963543,1.08196482328079,1.322657674624,0.806171960011572,1.18433253144785,0.508075486344135,1.01109073640481,1.065803217358,0.926892276773824,1.06667939030366,0.224476324681675,1.42984079019862,0.626688907918827,0.725438466799717,1.09921147325292,1.03423183682877,1.23884989741079,0.909456263426887,0.932820288079372,1.10996096979671,0.940801414225229,0.581941976481957,0.662691009743709,0.762933717563222,0.682282344488762,1.25968422775517,1.1791997644716,0.539989461059212,0.879261941269015,0.563043166932731,0.942288608250045,0.836973539873754,0.943736014159043,0.978635384490577,0.743511553133499,0.683592365475675,0.792315111720746,1.29546748329407,0.877961167961701,0.997336462007513,1.28351142469833,1.16721730153635,0.757051844773452,0.964246906673225,0.631397323531079,0.586877957095903,0.91077370348637,0.84072665179039,0.317084094267269,0.952073634163567,1.03452619918364,0.313436550958993,1.04970764823322,0.809191176060452,0.753513278481578,0.923796215800739,0.751056836378519,1.09019649389033,1.32665318948262,1.00222958051835,1.18661337378895,0.9583751202767,1.12422051306574,0.974331515491793,0.71803276160175,1.2841457126874,1.07255676128191,1.11902227395241,0.842768280670676,1.37637137089025,1.03747953282705,0.463468093417414,0.941441128537826,0.964917085898165,0.772134232559876,0.800578741484025,1.03283464716193,-0.0277214570394931,0.936308318886269,0.700599868654375,1.02689524749599,1.14646524989495,0.930243092223696,1.19421566651158,0.849775206335202,1.13299917665455,0.844372461091178,0.884571910671405,0.778350065284765,0.610118098329321,0.602286489172251,1.38212558367688,0.648403803145248,0.635245777776072,0.524161923112926,1.21731307622215,0.474776619751774,1.02601351206385,0.780215697520477,0.978516024448907,0.893393398428659,0.987356641956155,1.01532053712753,0.897081235669427,0.584137636687888,0.998576969741828,1.31217055553176,1.13964564318689,0.679410851910353,0.666590516017795,0.467843018334153,0.974842692817001,1.17266273864687,1.21771740481565,1.05526930790253,0.376327343611209,1.1106115724356,1.55319360413566,0.97133141728893,1.24336798302503,1.01585302404066,0.885402723293052,0.811195413210543,0.952951493109043,1.34462688187534,0.964543299409178,1.26300479841751,1.05358921357284,1.55825623064254,0.616139933673216,0.94201864095557,0.32230751851467,0.530188099238722,1.01355244554023,0.961417101602337,1.12946332775904,0.799094768863424,0.754549498778419,1.35495638274134,0.773077287599427,1.01848886421481,0.761982823802219,0.620414279233544,1.08580966209412,1.10884987421471,1.27332888807155,1.07001448397869,1.0492830561053,0.75256049015331,1.11046185654786,0.904802641950453,0.422541292975101,0.923703174802059,0.56471535790963,0.946387260900594,0.179513225433583,1.12526440508655,1.21727271838393,0.784023525972485,1.30811805745488,0.934275431128688,0.510478582369052,0.913167894147157,0.771696815948349,0.673425003163475,1.1589680998947,1.15032840376935,0.858332672602916,1.19814422757089,0.953116803445371,0.407304840223677,0.712129525987725,0.720184528442338,1.16649070711627,0.758512650175875,0.944730453622153,0.53524541081371,0.968179838961282,0.879024456851686,0.474699311977912,0.958665850034279,1.52622115738523,1.19368745939599,0.0971875158653584,1.20426779093206,1.51996329570553,0.781035061977784,0.600955250630059,0.478185909296718,1.15286959328377,0.367989474770382,0.773345569752042,1.22326458958248,0.908831422238102,0.889083535972936,0.932169309424413,1.04606528953421,0.932863973538811,0.778463246920547,1.10502547281411,1.23802474838849,1.14567616880896,0.712701366026856,0.741729609208268,1.27060801759267,1.01733191941285,0.306968131402375,0.845292212626716,0.809769142364412,1.09446310209115,0.717065133563201,1.17376179345478,0.464782383698237,1.17282539408041,0.704261826017893,0.653214803976557,0.890927471772608,1.44889674670762,0.429132490524603,1.1535972371616,0.388241159334808,0.636541989783915,0.307387346692793,0.611018537504176,0.831262918092185,0.735427400966897,0.254523985665045,1.0853134885222,0.608235775704675,0.711027909167106,1.28734620464665,1.02736381412251,1.30635315760017,0.965357162659059,0.854535586804049,1.26605376857478,0.78978922238453,0.632021176587327,0.9575431696683,1.0577543173895,0.788905531076683,0.86317102982329,1.32370557299355,1.0546080083876,1.54481290178264,0.429755193021656,1.06436171271029,1.07135149294892,0.751931054422409,1.03583566655251,0.255433906028143,1.04912531527169,0.765785923442156,1.06968663995276,1.24857982559479,1.18170243304413,0.435114105272006,0.551139487844771,0.747292986009736,0.775361976869199,1.18461095590146,0.824040857770904,0.619607961258593,0.980691398311147,0.999193313590061,0.752718138742487,1.05703178867341,0.991855920114981,0.996559438562634,1.11862770706623,1.17670877231541,0.921691787706894,0.873572587830519,0.849523285617862,1.051488930128,0.718121263811997,1.35175002410159,1.04644422498022,0.64980301246038,1.00556380538599,1.05062425637339,0.890543811236608,0.635933540771624,0.899781132262129,1.06776455988677,0.921773386616923,0.682825726958928,0.696683149809044,0.611168928984235,0.9853045212327,0.494303611077362,1.14323453308929,0.442167220376543,1.03915805808585,0.914187858103115,1.5314952416716,0.960363252687136,1.10671324225041,0.384645789298119,0.753396952236568,0.759026549917067,0.953436496754774,1.37815005511442,1.96680168657152,0.969874284823386,0.986074223438437,1.26410903249814,1.37729564753014,1.02090048264065,0.927104885805507,0.968417755948973,0.973961224124795,0.910463829020729,0.83078536082392,0.500945843109904,0.762649346010988,1.13897388092095,1.16711785330638,0.497769683768285,0.441587392513809,0.652832924657119,0.642774845096462,1.42623734270239,1.47273938018714,0.955833613277961,0.845053997311312,0.468493688150022,0.58763331428944,0.619856553674434,1.07706752641227,0.509762979275393,0.783343587658097,1.11303490608267,1.11033688410816,0.456972058601261,1.19860765886892,0.940479658605475,0.92123088871217,0.947222832262399,1.29467937826159,1.25392832226462,0.798212440147376,0.980833198675336,0.83232017927747,0.791892314319861,0.509627512635571,1.13981075678751,0.676846965366248,0.933666903186258,0.416905972145202,0.657980914118531,0.4855790332223,0.686019611262386,1.1689184355201,0.705054376593231,1.16433266543805,0.615233765925077,0.508766698258319,0.94330342715727,0.637655033553647,1.03700725933077,1.21718402976998,0.776092122635197,0.539780891054464,0.993231562653101,1.2236054507435,1.00118285557668,1.39003598816713,1.00120919812003,0.312544703781256,0.914932557878983,0.974042461924664,0.914493481418374,1.27110649711102,1.16431682739066,1.05511515401206,0.821786325140195,1.38504925654289,0.441269255569956,1.30757563512133,0.918593574795482,0.66624456481047,0.632079379648165,0.991476332741192,0.877590117409227,0.289590820369461,1.04573159991616,1.12282658482488,1.01274044243928,0.812395926679822,0.977251697801384,1.12579674809587,0.310732887823453,0.974197689664934,1.0133805477158,0.247931991311463,0.796064045491023,0.755487194241749,0.800078828882451,0.707363964328709,1.09706169552655,0.991983379208968,1.09449087284141,0.989238254269804,0.120029517835551,0.922558891827904,0.819419189181097,0.99052946786576,1.31412490797824,1.58591758281619,0.728806999981126,0.864841400248787,0.651327065564918,0.374269259804521,0.772868989312426,-0.15780626643037,0.404504817117224,0.879244961416511,1.25078649286249,0.780717913002531,0.802358518635418,1.08249300401298,0.730323688749951,0.895563398975398,0.936535514478246,1.01239459943577,1.37746398352162,1.0460617197386,0.905314942275304,1.49123327083793,0.797523329349997,0.874981014666403,1.00164132201462,0.973063178981316
"10",1,0.832864969352605,1.04044698151572,0.893424048859652,1.55291315174115,0.856858156993588,0.933558487397961,1.06597945424694,0.946698207749023,1.08394906911805,1.00667199142709,0.863759284189856,0.973130643648418,1.00233934144434,0.922084557178474,1.01201222067884,1.06719526727396,0.266781388926857,1.42975742799879,1.07879691581671,0.766963699693128,1.01201205639829,1.02865667329691,0.947239207292137,0.974939092768402,0.985351831594829,0.917003070321777,0.989950333081545,0.932319142400772,0.918713027676746,1.07847058851848,0.724854619701559,1.05588867973153,0.732260729011594,0.918483441856136,1.1191478448271,1.08815292546075,0.986686384103324,0.279029350570809,1.01896105722058,0.710599449746428,1.03100501934536,0.987853913157037,1.04787230393262,0.893673279548724,0.921110271470348,1.38313545515247,1.20475745375272,1.07755707257022,0.870067976153758,1.22891224532801,0.652902890884942,0.718855086393545,1.32235700402603,1.03296724207802,0.986189304749498,1.03342302858628,1.02708094429081,1.05097937074066,1.07483356814871,1.03388122214611,0.867004038186739,1.43199582270292,0.863818106994968,0.967406886074751,1.034862086346,0.968323557382898,1.02804420089254,1.03053365744659,1.39971040976176,1.00498581860695,1.13835484894926,1.00257258186257,1.03673500548527,1.11119902852205,1.05909991984656,1.07364189143998,1.07392781778454,0.399536841690061,1.02301799502771,1.01645522245858,1.03855039010539,1.08154807688086,1.08452347666347,0.798614091524477,1.01080569589315,1.02832209805176,0.973126576775287,1.01322531351093,0.785262848293982,1.04009449659641,0.995156497671147,1.05085509088732,1.08954722898689,0.820367487222936,1.05911617742046,1.00942815265626,1.00988846690873,1.00414425508375,0.966015782993307,1.05084781344457,0.970077663616382,0.989082730846307,0.61889940359976,1.4182823998289,0.933567360668947,1.08546638884775,1.27611453997843,1.05211923478671,0.909787175639573,1.02056177990512,0.668697418523237,0.932517925389482,0.885567385446944,0.943542560949687,0.302686396310596,1.0325259650144,1.11170659985652,0.722575638251549,1.02797250413865,1.06798599864764,0.36832704167706,0.980116786780727,1.00815497869039,1.12115958491155,0.975193958204674,1.72231244626867,1.05000781848925,1.08401513164296,1.3417204937507,0.983938546923626,1.04880130861459,1.43616153436204,1.2018190622369,1.02485918012942,1.53337827420135,1.00924630430372,1.07694613706742,0.868963090512687,1.00802422492151,1.05940485151632,0.925506302102213,1.04407836913702,1.03367108820876,0.903026555492519,1.14011199605955,0.685344057976942,0.989971978168041,0.995864203779499,0.957292814302256,1.05466880356251,1.00083550662482,1.07288405354165,1.11596502851955,0.95418223374522,0.826176759245406,0.964590781234422,0.961181244003703,0.779477670633341,0.924338919686658,1.28343523924084,0.927862950097529,0.772035823589486,0.930685201529919,1.23001232292618,0.941414893542178,0.993861732817918,1.08572912160693,1.04618281802135,0.616059065572773,1.11089052313514,1.39743109660204,0.887289602641822,1.05061246006425,1.02726203911306,1.28730076779958,1.08637302292993,0.179717457743004,1.28933173237451,1.14030237894917,1.0152766697038,1.07110418720224,0.271060829275001,1.07212939169864,1.5448251628738,1.24115531319344,1.01475216987147,1.0310851795777,1.10411300922941,0.85761609361072,1.05164199761361,1.08281162378327,1.02281107284488,1.07377144038676,1.09546455138651,1.68447221429878,0.747835342786407,1.12861275879583,0.923576092376137,0.961020881122925,0.512601908115901,1.00795408065015,1.08958226003106,0.762307960188844,1.12493328498157,1.32443679103812,1.09587430771647,0.998507969225892,1.06602632257039,0.604627833861945,1.02257591361069,1.06182241364972,1.21473972696891,0.971956793183866,1.01048390238612,0.882570393172161,0.979970548331861,0.980191515568287,0.229661586121207,0.9790134094424,0.962059410342602,0.96921242686909,0.926278195949916,1.19678877998626,0.853590414877549,0.989544293470087,1.09993767004539,1.05276063102646,0.773538982014977,0.981996265477352,0.775585018776449,0.962002149794799,1.04436191611298,1.0701035956966,1.04804433727923,1.03317112539807,0.655001940597995,1.00341530604486,1.01016116511387,0.887729433998978,0.622638938362181,1.14436101802532,1.05162978246534,0.955259250035888,1.01402799469413,0.981436816064162,0.955919154508706,1.35681513963795,0.331855693510706,1.0587919569537,1.09156057495453,0.569739878254881,0.634018226088235,1.05694981387795,1.23357165404922,1.14612460736367,0.964086985499362,0.105884859720465,0.831464367145407,0.938234324385005,1.07546088495564,1.05655751346978,0.921505099752258,1.04546261384114,1.07837031484367,1.08626687677561,1.20931480868418,1.01594018393864,0.97852643505651,0.997424105997624,1.1132662396195,0.597387972174174,0.620719369545187,1.44131696749463,1.06212213222425,1.02412490870178,0.552303824222113,1.13544677638017,1.0940524794501,0.727637014436151,1.02619955399196,0.535740979643151,1.07210562570823,1.02643162734868,0.722768355308679,1.14126964489163,1.0714628781274,0.86489095776081,1.00064463149946,0.860804953603623,0.908721670879125,0.491452588860997,0.679015983520086,1.06669625207369,1.01586604466226,0.729591648524672,1.30777374563024,0.650602865603419,1.26778629269806,1.10122097802091,1.10035743861903,0.745906216236902,1.10408867456442,0.985628034668317,1.03414808673492,0.979510765847606,1.15846718141565,0.881320546571385,0.983019045736651,1.02484377249065,1.31432890597596,1.18753929866904,0.971649755204613,1.02706441772296,1.50248808530386,0.955264811195869,0.995125931520616,1.00470628720273,0.954390430962521,0.822297340347171,1.1538978010054,1.03283625431661,1.08401738635665,1.00757963652412,0.648991156732134,1.02110019652596,1.51359234719972,0.683757140543807,0.976584341544136,0.892974943052474,1.09777948279832,1.02445442299235,1.05880610583041,0.943996589847595,1.06471057597773,1.01103401547459,1.18633114662394,1.04678296245695,0.924779556652469,0.975069712281634,1.04846931705635,0.698986883135814,0.966436515214421,1.04946901837316,1.0878443122945,0.960108531456399,1.06317798688805,0.991871027959225,0.908335376384721,0.982506982785048,0.967875902059654,0.908824899450634,0.942698403709674,0.991757242815913,0.986602493126636,1.02344964125343,0.987609659757426,1.39016673383074,0.744929406058877,0.970020287707575,1.45691026841402,0.517928701621632,0.328216270272993,0.712401416654339,1.09626945488332,1.31960834613519,0.94469409323473,0.841465784010189,1.00414039707381,1.20816013260275,1.22679676543287,2.01160074845173,1.02381236583875,1.28794865452533,1.01198355247972,1.32146101052449,0.949970088559939,0.679936053656219,0.993044814273866,0.891783863003196,0.566252284470193,0.982240170980322,1.01306122991022,1.0634645568663,1.08876931598097,0.532422113333902,0.976761409837101,1.03601068911704,0.705922523729065,1.56981228667585,1.03113986682939,1.01107717779637,0.403722771690842,0.900722790417955,1.03181155154603,0.912258665136647,0.973630121330266,1.16399125203212,0.917726520428374,1.05109890216768,1.10109926059001,0.698405414404803,1.0173102012511,1.16265914995936,0.864151551159761,1.45482592042932,1.01285635030924,1.15635759400087,0.954879405418523,1.01382238651813,0.991641154754771,0.934525280754169,0.843051812620193,1.08667677858794,0.646671900554298,1.01149012248995,0.796600500014467,1.06183863906547,0.908491966203537,0.966067737876366,1.24860779068998,0.955783243550363,0.911103901966207,0.74174254071605,0.951717418249273,1.1164822820542,1.06386960881788,1.03052007778926,1.45621434088086,0.988812892948288,0.792218209628461,1.11131718027815,1.09671606943274,1.13464568196413,1.43494483962908,1.05604183432766,0.934889431943784,0.843564227793026,0.980223767187205,1.02665743620673,1.24973734237659,1.4217943600532,1.10774260085296,0.984263782475012,0.389331840915675,1.06624004579878,1.05679784074745,0.827849480357124,0.924999028933845,0.933213985267544,0.870100876362038,0.997050571652897,0.99301607161052,1.16355784532722,0.872164919310747,1.04274032901715,1.08000155159849,1.06035227679579,0.881010830213455,1.19409759211757,1.04092329915578,1.00185013855888,0.690461428384958,0.565096225655713,0.921179816374926,0.773452483843636,0.96830936884949,1.07148022078975,0.997854455324398,1.04247944334305,0.910610060037808,0.767654614524538,1.01254816635568,1.02295800270987,1.01108987354944,1.72200135701235,1.15470049781229,0.917300386994701,0.951708475442194,0.963913358375131,0.928885555148916,0.350100899172758,0.854774377219662,0.801041109005936,0.961687184633202,0.710154177135347,1.04868122403819,0.977548939068098,1.04145346496383,0.886230226634515,0.990001309531946,0.920898274883961,1.1184148664756,1.05619890956813,1.1383536380708,0.99797419101054,0.962987937606801,1.12162693872281,1.0367109597793,1.08613126054699,0.976170356564068
"11",1.1,1.12337511257408,1.06848977453956,1.11258038269259,1.09406013095362,1.05478073000257,1.08628345160064,1.1136457729072,1.05755877444809,1.12560159152572,1.13804207616071,1.13117399364856,1.16594701384252,1.09261399988756,1.11936964251044,1.08520310712623,1.08669314753941,1.10596358162652,1.08628696880526,1.12494027632854,1.09176160172189,1.07369708527287,1.08839554254477,1.04948156584085,1.07111722944067,1.13280356765865,1.07961893842108,1.09469581396797,1.10280386717622,1.12576222973283,1.08243706869555,1.14260493465475,1.09104565877047,1.098011984443,1.11467360631994,1.0890666153276,1.0928907416424,1.05788221738744,1.11870019697177,1.07906010602104,1.09403709132643,1.11106511345457,1.11599439467989,1.11412760384072,1.08839903319573,1.06938081293423,1.06021733242534,1.12630378950479,1.09793942965534,1.10904742144024,1.10164332662685,1.08228395578746,1.06519233185543,1.06909626370877,1.14845701563196,1.13293297116442,1.06987026756358,1.07630440091199,1.12075969366807,1.06331899085617,1.10213215461035,1.09227967428803,1.11913532556827,1.09266486269495,1.05197633207562,1.0951726838974,1.12263179853832,1.09377620321246,1.09302511684938,1.12154121943015,1.07511299885694,1.07692937098273,1.09290763553031,1.087129893645,1.10946534920853,1.06846590577325,1.13930822981362,1.11085700290718,1.09927786410094,1.11373718864441,1.08949153169671,1.08247780509087,1.0686726193188,1.11199886931801,1.11398320750297,1.08620439084117,1.08036500699853,1.09291216042762,1.10036588588744,1.11280153443052,1.06704432016138,1.08301376728032,1.06993124601451,1.07562350996537,1.14827189835573,1.15652198798942,1.09508976344169,1.09922269477548,1.14522361240925,1.16086036407917,1.07908293148506,1.10537227601771,1.09686652540242,1.12268506544821,1.12289446708248,1.10564800231791,1.12396047031816,1.12989990967321,1.11151294828939,1.07680240090824,1.11642760534893,1.04338779181173,1.1220973238379,1.09091255328584,1.04730205969848,1.09192146322523,1.10039598395363,1.07227598387107,1.10036865640457,1.07620216286339,1.09620924725393,1.09955280174195,1.05310765915318,1.10697024090406,1.07395259677208,1.05006416109869,1.08359527616284,1.08189602421056,1.10571615767378,1.07035531907293,1.11970977934645,1.07628350537561,1.09436350231667,1.10404503626703,1.0981629836561,1.13015814008932,1.08591456106151,1.12619429596642,1.05926598629345,1.07078985828652,1.1453936657732,1.04428128526579,1.04738889795379,1.09896513949531,1.08527548090681,1.06563420300782,1.08290813698398,1.06135599556757,1.12252668619892,1.07040479390023,1.12369134611762,1.05577896651302,1.11165555351527,1.08456735283866,1.12450210820122,1.10138310707697,1.09779186445918,1.0949225267628,1.11298402037121,1.08019613153797,1.07976171639639,1.08232762002178,1.11052772161953,1.08802521241277,1.09648102195035,1.10712629798784,1.09741188986196,1.13904258680397,1.12827578246023,1.09435639573666,1.08624378213918,1.14961535329381,1.09704310229175,1.09560010113491,1.1475616991755,1.12869137494334,1.07224237519915,1.14401724604363,1.12429809138643,1.10446614495755,1.12413150262409,1.09358062925046,1.0841857684941,1.10114882107932,1.13219603853057,1.08501220360264,1.12744985909284,1.11025756832314,1.11968186563684,1.08948983560423,1.09672975260576,1.08507645521174,1.11237086133084,1.12009695935544,1.12366935301028,1.12231774083293,1.109257045812,1.10380170027963,1.13406811490563,1.08129485845007,1.05423356604829,1.0886117459078,1.13276298307249,1.08017221156615,1.13232417828134,1.05850550626448,1.1312130318302,1.07467723297556,1.11734259683645,1.08622877490585,1.12339081671252,1.08571134683962,1.14498015089476,1.08898464121985,1.07521073431111,1.08062729872348,1.08228260952249,1.07066912944737,1.09258304681523,1.12700787921459,1.08728744103054,1.10925530571161,1.07188310067234,1.13058327887886,1.10347276095493,1.09941521577446,1.08819369490865,1.081627792913,1.12273290924626,1.08457348274975,1.06544816320324,1.09728703418606,1.12188720393951,1.11152355811984,1.13064107610849,1.11433792895274,1.10944021707563,1.1071303742738,1.13096215021318,1.09703204463522,1.09465479827872,1.12281800169489,1.1024573765236,1.07840559905477,1.1123310801528,1.14419913538119,1.07722894577714,1.09463480579262,1.04490828613264,1.11323540295559,1.11883508054359,1.09060447678737,1.0961814066964,1.09912021335722,1.09908197815288,1.10562364738029,1.12623697272216,1.05836052744162,1.1219286075124,1.12340049127074,1.12587284192777,1.09013564565746,1.11792840395043,1.04162987711021,1.07269504670583,1.08164203495716,1.10824188185837,1.10199819871986,1.08840178035369,1.10320563341807,1.08657760011517,1.03688854597549,1.12659676913009,1.10246723279091,1.06976464123663,1.09585152889211,1.10428879171669,1.09762009111126,1.08447766862302,1.10967777999363,1.10700503484748,1.08784508618329,1.07700303747637,1.1581339747024,1.10801827508762,1.11457038755009,1.12120171083407,1.12031516869057,1.11196483857679,1.05344204755799,1.05471347680975,1.10797931361719,1.06464118292064,1.10294345441307,1.09243625357208,1.11086638537555,1.10400451584627,1.07795947449746,1.07137439400042,1.09109294946049,1.10040066403387,1.11708732288244,1.12173511689159,1.11821754728888,1.10814575563739,1.08505751816838,1.10140762941296,1.05096515175072,1.10371703334095,1.091715003111,1.1361502379469,1.11294806636414,1.07706470640503,1.08553999790467,1.01393752434514,1.0583082162284,1.11060704657849,1.10138755165168,1.08285152555916,1.14462808312795,1.10169102855946,1.1365208425612,1.09328737105411,1.07598784638437,1.07196548297485,1.12161136486022,1.11147720776537,1.07450237479898,1.07319406103149,1.07511263338309,1.03715483251737,1.10974276210443,1.09302238121296,1.09449825281849,1.1193323788799,1.04844914658442,1.10146192695851,1.10521414304469,1.09448296682761,1.09399313415966,1.07970813312683,1.07980350920265,1.10602286796788,1.09115043135387,1.14971791187684,1.12582210653263,1.15386390774523,1.06994014703932,1.12379898401733,1.10401443525561,1.08916685911708,1.09721528289608,1.08956362378198,1.07830092912495,1.11323464457718,1.11696528098754,1.05641561853326,1.06616623476724,1.06504671043085,1.08590275966196,1.13728747257101,1.10618128925485,1.09379299924712,1.08351515745147,1.07670357867037,1.10072440756003,1.11879798734433,1.12194921492934,1.11897845074612,1.12438156967882,1.10688578439995,1.1029589752027,1.1303467912876,1.10466201453999,1.10328590245856,1.11624838447852,1.16980181653658,1.11760813946514,1.08166757256821,1.06586912715622,1.08758148733293,1.07850077945928,1.06538242744252,1.11521715319346,1.09004217626865,1.04126542755412,1.08007752482991,1.14499671067519,1.12076213687243,1.09031609747733,1.1039182451188,1.10343571559369,1.13451549939281,1.04650941889855,1.0940040853879,1.09420493072475,1.08980049017079,1.10679977220899,1.09495959362877,1.14976982681646,1.12395012355056,1.11461468077514,1.06677288350853,1.11585574713186,1.10340942784923,1.11413172706359,1.11734350888075,1.07875485772149,1.09959004088615,1.08731354969858,1.09953888861513,1.0790573371061,1.12106445278539,1.14520671181284,1.10993133319767,1.11684844786204,1.02461915761642,1.05745847254796,1.10839142713303,1.10908424471821,1.04604591764986,1.08439176603875,1.09524827422236,1.10966686222941,1.16201326899154,1.11389017532057,1.1064291724677,1.13804241758048,1.13146369450089,1.0869544524879,1.11960306104694,1.08711049237579,1.10303081683562,1.11789551443681,1.10502771885983,1.08786815130387,1.08980679854594,1.08487459114861,1.15037175853165,1.14311920641329,1.10214754160279,1.05313965758322,1.076223930122,1.097162298535,1.09011313030445,1.10699235469035,1.05954861409205,1.13068312994462,1.09473916092999,1.08953714278415,1.09203343798074,1.09193505698945,1.08704171029324,1.10055922556709,1.13107188588942,1.09685274474577,1.08046216005045,1.066541827848,1.08436280027935,1.07389528446334,1.06962348274773,1.10930782705234,1.10405940427703,1.10246175942764,1.08095956733607,1.09137989622211,1.11220283533854,1.05460613849774,1.15410996508301,1.11457670097592,1.09473059037032,1.07975679599791,1.12921021822227,1.08073186255336,1.09326714165862,1.12499060567631,1.08975856256688,1.06160116385308,1.13590396049954,1.11458185993564,1.0497167572232,1.05966733667058,1.05547970076117,1.08280305720123,1.12804607355353,1.07281265854228,1.1046829812053,1.13466403710461,1.12297733622753,1.11888013724311,1.03253621491815,1.16391985014442,1.09910982684377,1.11794340824479,1.12051759932207,1.07897632224806,1.09782317543607,1.09164924821854,1.07708494271755,1.15323338673783,1.09881585533707
"12",1.2,1.21027592208933,1.17657064836814,1.18792339077933,1.22748892083691,1.18524090547979,1.21141286234644,1.19493363712008,1.18595118171631,1.18708298366807,1.18456150210684,1.22721298119266,1.19029557946759,1.16049080851343,1.19440333065857,1.20356956115458,1.22950656095529,1.19673981636478,1.21379406481441,1.20367951172656,1.17107827675413,1.22806746429168,1.24648164388137,1.14191782631506,1.19108183138082,1.21977840775878,1.1941914057346,1.17688605357596,1.21473373345695,1.16985403566867,1.22028526291146,1.24266978675063,1.19468219685759,1.19114277155523,1.20053675576054,1.17327358047765,1.2368417294764,1.16497601423732,1.21052196651107,1.20335164573282,1.19315228691667,1.18526547544643,1.23816524335273,1.20619838633111,1.21602681120466,1.21074769457244,1.20738728504219,1.16037417832443,1.18884667754593,1.1980877903945,1.16908454675008,1.21873745461103,1.20724685683923,1.26385305350042,1.21507063963279,1.19798901432918,1.18460455473502,1.22858933400206,1.19957348303411,1.17792537373504,1.18306797728882,1.22266489659509,1.19897821318283,1.22311534283491,1.19178303936009,1.23450641382304,1.19890784459545,1.15370296507471,1.22534699876112,1.1918866747639,1.20088649042231,1.19587869563623,1.1990502956557,1.18501812519975,1.19505714900714,1.15990838318887,1.20682593179354,1.17086154300404,1.21576524943821,1.19390437434358,1.18505918657336,1.20038988690182,1.18836557277951,1.1870155792665,1.19336533884853,1.20004244906526,1.1679662159419,1.16553288124978,1.20646024775409,1.20759004445728,1.18108623795703,1.18729177753289,1.16724212879998,1.23988977071557,1.16425675017642,1.23131216060079,1.17343003551918,1.26263118231102,1.27819776452491,1.21410483901168,1.20268412180946,1.21164907563265,1.2177311532952,1.21396945987004,1.23537569907576,1.20445921744121,1.21599285392735,1.21842942822574,1.20772218383327,1.17282116853858,1.21554188120453,1.14900095517521,1.19932947153811,1.19796503513846,1.16226409041881,1.16696136608197,1.20561289904269,1.17969652628707,1.18111760568839,1.17872697002962,1.21402142982741,1.20254052618561,1.12159654303103,1.20074285175487,1.18683012895626,1.15896220119614,1.15687726408666,1.15169913379674,1.17008025814373,1.17801725683094,1.18920514554616,1.18281969483982,1.23244514560443,1.20801563098022,1.22935812704089,1.2357466216193,1.23915087539862,1.19909484509131,1.17871558884197,1.19195626256782,1.30023336894605,1.17569447003779,1.19120812057532,1.17386160031302,1.19830953973228,1.17825776353041,1.14191698421453,1.17005350923527,1.16211722377452,1.21273356497442,1.20393473873531,1.1851039223868,1.13750102043812,1.20243473270751,1.22661822463928,1.20153545419758,1.20125692209021,1.19581642403526,1.19724946949901,1.19306900469892,1.22370527443239,1.1899813902973,1.18721316558007,1.23257935223881,1.19140352053011,1.18871019741161,1.21964336925607,1.19733562338425,1.2088862906319,1.1861502634108,1.18131116741227,1.23288966595134,1.22825279334557,1.22775548832138,1.25653302284662,1.23181543896362,1.21879921475759,1.16142906476397,1.16780247373452,1.19679320600641,1.24582748953377,1.19474445509943,1.20800987069304,1.15787560974089,1.21644437813299,1.22681080353522,1.17579104882842,1.23887307549034,1.18863811400594,1.21137869888253,1.24510542528121,1.18696120452145,1.19836888219826,1.21456333214326,1.18896388940712,1.20199981310475,1.21232652164012,1.1698217210077,1.24371990168053,1.21034742485039,1.1493129402258,1.17145345017064,1.1802480641601,1.23685922946598,1.21375164337662,1.16716995844847,1.17728479120744,1.22685838108616,1.20004255135994,1.22134998017743,1.17986532031791,1.20277484196354,1.21841936476705,1.18594205337192,1.19968461741446,1.18439548287831,1.17397631086233,1.18084748752911,1.16836747306275,1.20142718182147,1.20184715019395,1.25130195310759,1.18813860740178,1.19871614292249,1.22079799261988,1.20543334711606,1.18605140086585,1.20197226856611,1.20836432802976,1.16270527401398,1.19233698640002,1.20189322724951,1.21072986213595,1.20362011180811,1.25568528430903,1.24578503618765,1.20135402247697,1.20272668694135,1.20865020632013,1.16191508160466,1.14159400216602,1.17596519610359,1.20206614404267,1.1834514393684,1.21548202444647,1.20296439658702,1.25776539967213,1.2023265190889,1.19667319360016,1.24305793327118,1.22257073866118,1.19499983966416,1.19030231382996,1.20242414908722,1.21917128837678,1.16273193270938,1.22939872113772,1.20841594569665,1.21883123575132,1.15686830028392,1.232290241003,1.1672014210523,1.18484758561436,1.15031543057187,1.20024762136993,1.18519866894383,1.16376161563492,1.18688004984845,1.18082265522084,1.14285325378208,1.20624778388252,1.19091557970521,1.19660955532344,1.17185183633288,1.17771788424672,1.20991288926518,1.154011329122,1.24747585031665,1.17627026520974,1.19586435155812,1.17491331453615,1.23990133299684,1.22601341399776,1.13375016996449,1.27437332792439,1.19942398072394,1.17811688706747,1.23036094966287,1.20336459286337,1.17660747924566,1.15703646380155,1.20452180686293,1.16020472466977,1.20050734968473,1.16247328972133,1.2202940885632,1.17276941327355,1.16029069895295,1.1954162410055,1.20085183614665,1.2031821065891,1.18135471042698,1.18773161271933,1.19793424695891,1.17220985626663,1.18505047861357,1.16524720337658,1.15380452003081,1.23845872815678,1.19991167049447,1.2244677316599,1.20225901072585,1.2001295855758,1.20504350532916,1.22740248601597,1.20972733119713,1.14134877155823,1.20653156188297,1.18884591341823,1.26167334883482,1.20259482268216,1.19945428029875,1.24599203268871,1.22164624144876,1.15555420524922,1.17625047278484,1.19097279568046,1.19601146057074,1.15802055025582,1.23438535335333,1.15097425708167,1.21285519809469,1.22932025102567,1.21446592275718,1.16692891831626,1.15216096402911,1.19083188731084,1.14702878714733,1.18822373710437,1.15333380392552,1.1606848602706,1.19173159392729,1.18627341591031,1.23344090696303,1.20958207092647,1.22013263404244,1.25133268723893,1.16348511264504,1.20798012491841,1.19661915477549,1.19893394349579,1.18496777215302,1.19355644635616,1.2158991687018,1.19172481856925,1.21396989750896,1.19474702618043,1.16341391020618,1.19035540741644,1.18915872875283,1.21692016363538,1.15827833648028,1.18163467243049,1.18671295339116,1.17419360556986,1.20457994444986,1.24391478931039,1.16633150364795,1.19356240507621,1.20155662148877,1.20680310294991,1.20277716765525,1.23706182918496,1.17351386255306,1.23801530664097,1.19426568606036,1.27701779782388,1.24965197421346,1.19430213622114,1.18712312438454,1.20068559564382,1.19515599646972,1.14312612202633,1.15517804394675,1.21154351932905,1.18218262747476,1.25089566937074,1.2305991911887,1.20415562800985,1.19290551398103,1.19847511979438,1.2044622928137,1.19113433260638,1.23812207264975,1.19057927226567,1.19434903899781,1.20244901087409,1.18821850696811,1.24806451849181,1.24658497833365,1.24786660501113,1.1979707129682,1.15377402138471,1.18857351247217,1.22514317515826,1.19244529502175,1.21127750972301,1.14759931914474,1.16648776785911,1.15769146787431,1.21268743709784,1.23312282716117,1.18680802055242,1.23369886821183,1.24452047482642,1.19630168156633,1.13327996743902,1.19874639588903,1.18205654734086,1.21429190507023,1.19222449638792,1.16772169577137,1.18976674508007,1.26693971407852,1.20122029293418,1.20470001862167,1.15939906255445,1.21715351617685,1.18411784278675,1.17556723842972,1.25370994155105,1.17959144777706,1.1952572929832,1.17743808348369,1.21328163289683,1.21063209926441,1.18999827895967,1.18462249527946,1.23079777392398,1.21182993233255,1.15073648981005,1.19344980067087,1.18209301754706,1.16048480510118,1.20653625960106,1.20681145526972,1.19023746154417,1.17350560627272,1.20433375305658,1.18287045688193,1.17731268961933,1.17603448231842,1.17362608783801,1.22804998681061,1.18916106821377,1.21999853820624,1.19338751329164,1.15957710461169,1.20057855365081,1.17773887979148,1.15947979185599,1.21349763258818,1.23824070494423,1.19784652304231,1.2028834528752,1.18268591591049,1.19543269483441,1.2060540372128,1.25882580914759,1.20717300814138,1.23101794926705,1.19790038147654,1.20971541008671,1.21615174076444,1.19300383226442,1.1982742868825,1.2299922395223,1.23958369638155,1.16591057233922,1.18648148087925,1.21463679539598,1.18453290853824,1.17139685818692,1.22211988752962,1.20653982494789,1.20150109108313,1.20613352000316,1.23116366896054,1.22661373899317,1.20891523874095,1.15545004549192,1.19007635374036,1.24929629437753,1.1874431830273,1.17685150570085,1.1817183254508,1.24914952907729,1.21331121896567,1.22331337612901,1.2678634702936,1.21090525318162
"13",1.3,1.29222188459904,1.37226149851902,1.30911809656381,1.30009435306097,1.30044306562854,1.36940624488911,1.32399076150574,1.29438527720561,1.31772660844396,1.28004006347623,1.26941529926041,1.33243718643685,1.38648980695775,1.35456209289508,1.30124044797299,1.3166741943606,1.29446257389468,1.3227627814567,1.25575981405462,1.29429798749222,1.34786928539581,1.32939871412103,1.26264374676743,1.32840142506393,1.26444761196254,1.28792226692291,1.25735595465149,1.29992826285014,1.29614944478014,1.36359684340266,1.29543732697009,1.33572900522696,1.42735351972102,1.28276265038288,1.27007895461723,1.29686348841231,1.33292927712294,1.28804737290824,1.26537526384612,1.30127615493553,1.29949160969315,1.3097535549116,1.30238454792007,1.28893702853131,1.33362324555012,1.2626870766112,1.33192652439177,1.30840258101969,1.33885607083896,1.31997037186729,1.30003335807176,1.37151382384836,1.33679693211347,1.29663489375287,1.3007472457588,1.31714596336547,1.29057428325976,1.28210305055563,1.31169864590563,1.27000563354337,1.29593408670533,1.3358154898847,1.29947445562655,1.33346364757688,1.26638400357472,1.28799146419301,1.25508837830873,1.31282747131256,1.28802438664457,1.27914767200123,1.30011697350783,1.28414722488799,1.33433382194575,1.29048711005141,1.25816823598173,1.30798883035271,1.28981703245671,1.28005667221221,1.32654953827799,1.2954893021613,1.3217603108077,1.2676448371303,1.28434003210708,1.30384392065759,1.28260555807867,1.24662416623015,1.30967364342849,1.30194402540225,1.32189566572863,1.275132462175,1.32044128760684,1.2926785193191,1.32984793457052,1.33458377443196,1.3279967194939,1.33765213390323,1.29767380691596,1.29373536088783,1.28615173422114,1.285133551725,1.34882654921297,1.3627762164348,1.30504072117889,1.30272605545311,1.30650929130311,1.33145403033827,1.34168735404989,1.29413845343198,1.31807450284459,1.26041086733117,1.28338376185573,1.3145160324093,1.27815367885975,1.26844231020445,1.26254183553806,1.25422170172727,1.26358549391301,1.2556834712162,1.24910921099637,1.31807549533929,1.29435784214803,1.25175963213605,1.26982181231177,1.3106195178262,1.2545296317789,1.27752481007217,1.32467305633055,1.2733839222695,1.26450661195219,1.2783416330165,1.31612462252129,1.2683319239367,1.33942646638475,1.25984675351724,1.33507063580963,1.32958963044073,1.30657694973655,1.29556512566584,1.28289158718707,1.39290597392546,1.27818267450491,1.32427973408497,1.30263279039364,1.25831754313607,1.29500621060824,1.2759338733742,1.29630147606617,1.33490887833698,1.27069517209756,1.23011667915281,1.26199688224658,1.28590743122245,1.33237292312094,1.30686810131169,1.30011578599436,1.28720601290529,1.31675567305123,1.30260047080839,1.31150341722072,1.31588699291735,1.31559519220654,1.31009972180449,1.30170156503383,1.28382465916735,1.29885127457488,1.29838079705721,1.3509715065121,1.28767975320134,1.27976325215304,1.31676933730621,1.28804563698669,1.3603324258467,1.28657547893154,1.30665425268869,1.34597379922968,1.33993789626674,1.33410228836546,1.29767330875293,1.28297496338591,1.32416361439654,1.34316828583196,1.28148501606299,1.24457803512658,1.309604372999,1.27498292317387,1.30102034290923,1.32303213314939,1.36268441255708,1.33471713097472,1.31967430586471,1.27829950791696,1.28439766994939,1.27374335696399,1.2870782037028,1.28013140908056,1.3072418250629,1.28758645361842,1.38303441029544,1.31622400469594,1.28085703107738,1.27161950182708,1.34498729287113,1.2689345561648,1.30539433312727,1.25878785543724,1.29366033623027,1.27724712450712,1.30221046041791,1.34795418316559,1.26550421957349,1.32586867886452,1.33216986089746,1.27453116961185,1.33886252055234,1.27726976599294,1.2531261705485,1.27725499217259,1.28066228600609,1.26636419648681,1.28000713055203,1.28670885491415,1.2954169061279,1.32281861114794,1.30130184323379,1.32143527176368,1.32445222675466,1.30796599254733,1.2963644541547,1.24151728510166,1.27431702528341,1.33082919502574,1.35592406752672,1.31376914687179,1.29835417369614,1.25590468287641,1.28779065707184,1.32159659859236,1.37887403934896,1.28490370685053,1.25357112680111,1.29569841312094,1.29869641637679,1.26644511288837,1.33534881863847,1.33251471528752,1.30951391470479,1.30286697311467,1.27453731425449,1.36252421952604,1.35018307872776,1.29115845994789,1.31144020181756,1.30820742026098,1.28733135497148,1.29067929285641,1.30078374645762,1.25866923221413,1.35083257209697,1.2923237598556,1.26992423766161,1.29757087103073,1.26326497405252,1.31274195744267,1.30516319934166,1.27641076774624,1.28204975501148,1.29791400033875,1.28507675599711,1.316014344225,1.2467725366009,1.29242731685494,1.29388667387029,1.28278401786065,1.30028198850032,1.26426347170078,1.34279337420426,1.34915024233937,1.28754436980533,1.26745535569671,1.23860488506646,1.37519582673233,1.32902074712433,1.30865553449196,1.2985634344113,1.27732640563806,1.29194612040008,1.30275698458698,1.32107572615533,1.29052983275542,1.31969383501041,1.25624618725178,1.25851619088181,1.33364881606381,1.25871862470445,1.30689558502689,1.29022097180619,1.24072936411679,1.3088443305107,1.26231519281566,1.28167707578308,1.32771253738808,1.29233463026855,1.25521320044196,1.3245549610742,1.26223611733582,1.27086784939514,1.25706105800581,1.35539053242312,1.30740415768095,1.27769709995058,1.28837845823026,1.25245833326715,1.29457293167948,1.32917482403205,1.30072653600407,1.25415423120747,1.27648022141455,1.27935258053864,1.35782348923232,1.3054528570917,1.32446473616464,1.28110483139526,1.24943056572697,1.30576173516571,1.28991753649111,1.28448889804192,1.30771833600283,1.34216048657726,1.27629016153914,1.27056091234577,1.29707026410962,1.36953147907485,1.28834720021878,1.33132487966084,1.2794700145527,1.2636761025119,1.2879061235988,1.26061445256692,1.27171123659416,1.31391459620991,1.28756664262962,1.26080316508041,1.2979276605268,1.34121542734429,1.31514763358892,1.36227102203734,1.28795629305244,1.33860528404188,1.30335147009728,1.31826684139822,1.30416924240301,1.2559792551494,1.30656887077947,1.29938812495265,1.26832060574379,1.2881337527921,1.25877658790313,1.27570581344611,1.31538022001134,1.29080365646256,1.28414673840021,1.29513333567964,1.30025427241886,1.25890755353501,1.32625833342475,1.26015715895374,1.35881148922806,1.2850583475406,1.35530930436985,1.30232529637781,1.28872492826234,1.3406473315556,1.27396958289581,1.35223199404571,1.3380126859652,1.40231495550715,1.27893082184869,1.31733669611041,1.27771281616309,1.2692800369074,1.34328750409219,1.30800788059604,1.30001123225901,1.30743426772345,1.27052593106967,1.34976376329918,1.3004323401892,1.28445453486707,1.28517183398764,1.29323507493946,1.29088830090934,1.317654745814,1.31265390325571,1.30604213867604,1.28519638535623,1.30282647441413,1.35069224051597,1.33319502038954,1.27614809896037,1.32869658558615,1.25442258529626,1.3047634135351,1.29948758229376,1.33439931598035,1.29900481890506,1.2892803209098,1.33929199113564,1.24105319797118,1.33031973020046,1.24021285092999,1.30211452740026,1.24591753928467,1.39327904194401,1.3581353534204,1.23589559245016,1.29162287443253,1.31142729499224,1.30818017531456,1.30822693372334,1.26924149142016,1.272727370504,1.28899052081612,1.31039681976728,1.31185292584371,1.37665367054503,1.29031971805681,1.27117399025089,1.28965094981105,1.27682749241306,1.29350794216435,1.28253960734375,1.35796755641643,1.27655875389806,1.3001483971199,1.2993893633119,1.27334509625412,1.31590360825624,1.32277691695165,1.29889193520823,1.26337452947084,1.27335109041582,1.30442663796208,1.26370970337053,1.24634183635323,1.27435791254066,1.30886863527544,1.29136004879431,1.2538376334549,1.29564131675081,1.26580615129237,1.28269811815179,1.28171277447718,1.31155108482179,1.28662811093591,1.28641093551366,1.32969712670162,1.30703234513358,1.3307346204998,1.27114250317072,1.22757962439673,1.33135957336304,1.36411666232454,1.27171609189927,1.28610516107231,1.30591159705731,1.28760159091265,1.28982866637995,1.35726208507243,1.33587943971553,1.30223626629627,1.32151644041467,1.27691290675373,1.30335137574256,1.33975623178876,1.3176634921211,1.28588978204571,1.36009079152078,1.26926789447915,1.29290451354116,1.28024457690244,1.29906409675775,1.25757047223724,1.29780175136275,1.28462914578679,1.32259703746521,1.30497099079597,1.32160676015798,1.3337686154156,1.28661689953707,1.27731695528934,1.27856379434153,1.29940354460483,1.26704069800636,1.35751236273464,1.35868555419055,1.30616745722591,1.31776449815376,1.30297447358068,1.36443211144317,1.24836519225999
"14",1.4,1.4199051679693,1.41406541179342,1.38817074676241,1.4353792182287,1.3849577308496,1.40247321005099,1.3735177112475,1.40094159811247,1.3460053431755,1.45776444314699,1.3482013234797,1.34001668150056,1.38116261077105,1.46646728957194,1.32778961025258,1.43663818885031,1.47392360540355,1.4002515334848,1.38167733014851,1.34299926295714,1.40986274339676,1.41908790526744,1.44414142285156,1.37271051319583,1.46018573769733,1.38859788244189,1.37466290692629,1.36862989143087,1.36221619568494,1.44509787344281,1.46772302740688,1.40951595624754,1.39246069513687,1.37003231716333,1.44522347038002,1.35955387704922,1.50819742523421,1.38336663832985,1.41004239388871,1.39037953618471,1.43431178924698,1.43302170968849,1.41764320679077,1.38025533825409,1.37402738668319,1.35133994690019,1.45316802320099,1.34971757285494,1.39923722076762,1.44656765708567,1.37499545747034,1.40571361349747,1.45995467714602,1.3578868141013,1.42492363789804,1.39484356630817,1.39904367564057,1.42993243806117,1.39538563115686,1.39733626630822,1.40500179203748,1.43882183319088,1.38639685679909,1.37979559747956,1.37177898331663,1.35410450285346,1.40407672318461,1.41141359689215,1.37798259888257,1.38560947208381,1.41565935042877,1.43395478045399,1.40761545157004,1.44148610585126,1.35914851310298,1.41177183315577,1.41656079316559,1.36822025805761,1.38777168707316,1.39282958020749,1.3706890197129,1.43753019317403,1.3600397277525,1.41014583852584,1.4326929990665,1.3600118942091,1.38620112250169,1.38373305842582,1.39642721032458,1.4247339624114,1.42374614987279,1.37604789610454,1.42739192703479,1.45297104944789,1.38103028659585,1.43919191801521,1.36855824229383,1.40280132955006,1.36831958538445,1.44218498866972,1.44326137092095,1.41085918596049,1.45256987829332,1.40491834454665,1.38406412088047,1.43891351251679,1.43933605490937,1.36244481537619,1.42831267680021,1.3498186231296,1.36573619132493,1.36491951480173,1.40336912714602,1.40828539927376,1.42629583622385,1.35510222606587,1.34460861110119,1.37834111167134,1.38100842708942,1.45608290337362,1.41484184544704,1.33411298799175,1.40111550071763,1.39031470223363,1.37719171814521,1.34965153816814,1.36409985940057,1.44818071589797,1.38372851412736,1.45343741851763,1.33970285066557,1.38783497495504,1.39685055932612,1.4387567508627,1.36904053270366,1.46649978012459,1.3729660165277,1.41218473180825,1.4143899248315,1.46219063511526,1.36876497782206,1.41079699171678,1.37049057622454,1.42880161364587,1.42156032972404,1.42034517615909,1.43152666845674,1.39892757443537,1.36485834184117,1.39384209922454,1.33058359279867,1.36945269044294,1.4079872432373,1.43089325819511,1.39476602217185,1.41612217494463,1.40098043645838,1.40944849923291,1.38494139860579,1.39969755632284,1.41751952680302,1.38447875432949,1.41675503495241,1.42800910032099,1.36582321913542,1.40001671967587,1.40601426201656,1.37344791295849,1.39215812442075,1.4034155026899,1.42670705690878,1.40847682076723,1.3990400112529,1.45451884493637,1.44474413924493,1.38701082286612,1.44048815130925,1.37729726366701,1.44525947760025,1.42159976172398,1.44869306948062,1.41096689400385,1.33667885137948,1.40215964391246,1.42517298602406,1.40589416796592,1.3822430871311,1.45692294292737,1.37631046412119,1.43046686444098,1.35801362542394,1.44828963839383,1.36852651718404,1.38967316901516,1.34507945147922,1.43536167946693,1.38035012533664,1.46787084938057,1.38418254029865,1.42725123356559,1.3672981612794,1.35460917798754,1.41868828886811,1.41435429830245,1.42996970428598,1.37950479696856,1.4344455561173,1.38857427842192,1.33142130469679,1.45044316075099,1.4256640881604,1.45243148742762,1.37206988513808,1.46338613927229,1.41327681565495,1.36826492232668,1.36582815493853,1.42373650870434,1.35770917220432,1.43769224804243,1.36530937577956,1.42642288984867,1.41739375889955,1.43822319916085,1.33968265223362,1.37290882930895,1.41146060417607,1.40589553905028,1.38997008672451,1.38425382059639,1.42637685254254,1.42662525251452,1.35303142349734,1.47556246834798,1.37132517508352,1.46828064735712,1.40416152820486,1.37238107937668,1.45728188442954,1.41689309579052,1.35282500407946,1.37369959172737,1.39001247805775,1.42890905670241,1.35430194806048,1.36621281096781,1.35963969860392,1.39919962399938,1.49182202590648,1.42316128359984,1.44746621445435,1.40284419664174,1.41355046028961,1.38372834091227,1.4066340937929,1.37761994704188,1.39578384698437,1.45056993982572,1.39548848773289,1.38415101653022,1.38278200444421,1.35931563791196,1.36982664025671,1.39535413605059,1.398550516626,1.39171583554936,1.37888707954659,1.41307143049183,1.36644916022105,1.45468747290354,1.38269039655519,1.3889921104648,1.36203121475219,1.37534624465222,1.35800547137802,1.44792283395378,1.38857053389794,1.39418320111677,1.36254032779522,1.43098023912896,1.36405513359735,1.32726046979465,1.4868018516921,1.39956820692474,1.37628476568821,1.40493252901821,1.38724510258741,1.43915201883408,1.41491907176413,1.46225179854044,1.38129436542715,1.36006865947417,1.4185706160146,1.35667371952059,1.41630844367153,1.35658175257166,1.35816539549457,1.38551800959888,1.40893938999531,1.42493039307847,1.43140647091169,1.4159681833234,1.38075503870017,1.40263980082828,1.38774442287438,1.39567943743535,1.41205636905961,1.44387818085106,1.42465805623711,1.39990124535316,1.37333027170169,1.39302331414525,1.37909253633562,1.42998211535569,1.35390831927308,1.40306912038748,1.35266624723492,1.45036594151929,1.39591227600638,1.40094666920874,1.4540053331807,1.38908000774103,1.40073431692377,1.36100642973647,1.38348133960249,1.39079927540595,1.40459501845041,1.36177898747654,1.46074324154946,1.34456220195171,1.3696918187358,1.44640739606219,1.47172115347941,1.35747289977077,1.35016090013216,1.37140802177211,1.37525752181085,1.34958381578408,1.36390328042912,1.38960901946434,1.40625315538125,1.40900287413454,1.44178532851888,1.40648916881286,1.47730013248025,1.39989040069199,1.40098069408034,1.41182689019523,1.37136741732117,1.3953597693859,1.43716914989902,1.3735851997504,1.35920728320548,1.42680121499274,1.4267292472546,1.35099680700361,1.38829156548884,1.37409424206461,1.41088183412462,1.39912306875438,1.45103923742543,1.38148847278922,1.35946287921422,1.43173919603144,1.46718659364385,1.33122043769826,1.39212465981369,1.36950620180869,1.44244567554502,1.3522029284507,1.40186698651005,1.44240341531065,1.36106802138551,1.42960054853089,1.52150314633173,1.44274393702738,1.41537456756205,1.37546356647714,1.45479925186171,1.36583765329748,1.37729580021393,1.44289883004094,1.35680395023603,1.41318133982701,1.48993446788509,1.38307579136062,1.42595329131409,1.41022495398097,1.37917073672755,1.35637312444278,1.41828677681592,1.44914112338222,1.40710614274215,1.36208740117302,1.41930620512424,1.35723290678529,1.37114113324836,1.40691324550149,1.45965142609579,1.44010442159326,1.40685217440038,1.34252714313626,1.40662975038813,1.40672358558095,1.41115855634337,1.41503001002721,1.42378048582171,1.41744142875267,1.36464176667585,1.35118361852328,1.41826090028696,1.37357352212456,1.45338597794152,1.41545214093131,1.43257108393843,1.43999160846364,1.33661708399021,1.38970214867324,1.42903915066663,1.34318001309399,1.37734077521771,1.43213553432924,1.40934495208868,1.4733871061297,1.39055238712665,1.43330296622421,1.39321160139984,1.34319400697924,1.40129220570421,1.3653582049931,1.36185770659015,1.44228901381502,1.39241064945252,1.38384872824303,1.37344480735782,1.37412100717048,1.40747757955612,1.45577913116667,1.39520902733797,1.41626047583084,1.35392684917024,1.38152385865002,1.34152434615155,1.40319691014088,1.39619497824095,1.39072373510527,1.36651816431952,1.37501227920724,1.36548620436383,1.42131956779552,1.45194428452695,1.34918810373338,1.41415735069058,1.4322424392184,1.36429935412169,1.38359430304218,1.40370168929896,1.43177063507662,1.349594417761,1.30686119724585,1.45698340078411,1.39826765302365,1.34755383170878,1.36440036789421,1.42364686441074,1.37360730290602,1.37942137433032,1.44989550079934,1.41609153386045,1.40738721742691,1.38120876104675,1.40660273936128,1.44086353092893,1.42399451836209,1.41488774751088,1.47595100117075,1.41330910781321,1.35082773537554,1.39102900811564,1.42062829882505,1.39212294177507,1.38232647018666,1.38640688978443,1.39036234700772,1.41806811512567,1.40441863806876,1.42804474327028,1.43658377364003,1.3730058196453,1.40011156760105,1.3747770794893,1.40385175572497,1.42917930580924,1.33793566598506,1.46405102648494,1.43605228954432,1.44633922713922,1.42460168289802,1.43699250820585,1.48406823817663
"15",1.5,1.43808286405041,1.44948954262937,1.52744391886024,1.52544336064443,1.49129106392586,1.4628857594854,1.45083493238379,1.56197785770712,1.57986927778845,1.49587536089953,1.46178201439185,1.46332081458925,1.56248114040683,1.4984516367183,1.48065239528762,1.50478818452874,1.51059365909072,1.45010736513483,1.47244014889472,1.52974620994255,1.56806364105901,1.48562970639609,1.43807961972274,1.60146819504693,1.55263779709577,1.5245672881175,1.46385698573165,1.50778006211035,1.5482617876488,1.47301620081074,1.5892399096857,1.48279316879381,1.54107128664691,1.51568018577163,1.49753387752771,1.51235089071102,1.50633523137452,1.51283795532964,1.55023243196549,1.46958368535997,1.4563215530873,1.60342030737887,1.48707285168784,1.52265544824672,1.45501644598449,1.50545323282293,1.54916234673436,1.51145492974611,1.45145380520636,1.56979521861912,1.46513056228703,1.51816969184239,1.52217519945411,1.45009522276594,1.50381570529693,1.5686218542674,1.55075033341615,1.48870629746165,1.48798696665788,1.48064298460617,1.54186612307496,1.5654562934285,1.47757185996808,1.48096380403712,1.46399794579818,1.47270983845736,1.48023731663574,1.50347006567126,1.50411721109336,1.56934695878141,1.48096254800835,1.47771614450017,1.46646379356615,1.51736324123709,1.57984924747266,1.50551661164853,1.52558466594389,1.5042901020741,1.49531231874451,1.45220399492596,1.56518607560141,1.55479420054576,1.51598710087154,1.49774595544089,1.50301668487582,1.52295888292791,1.49916933542175,1.47570350040319,1.46733489571073,1.52323434666144,1.54591559930552,1.55574331664659,1.56051684874167,1.48186233755869,1.44742868361577,1.47989035005314,1.53093312140706,1.53734319663494,1.52234749487657,1.54136256567106,1.48893853244058,1.53170711295812,1.48963384655617,1.4435278009043,1.49544153700511,1.53875019915078,1.45868535236452,1.42448266305548,1.43130131537027,1.58350145749098,1.51125985490445,1.45679854621433,1.50085315041677,1.47343590817041,1.50857994305791,1.55421743511732,1.50299863692026,1.49122304846472,1.47582659997486,1.48403004965982,1.57166654577622,1.41759902355951,1.48807629884094,1.48673854799476,1.50406203343836,1.51031811301336,1.42421001523269,1.43170400127113,1.51254752537829,1.48387107213735,1.53051997393303,1.56558163630012,1.49030693086727,1.49209311111639,1.54293047575433,1.5790995977131,1.53425167594657,1.4752758918475,1.48922604592164,1.53196060340377,1.47087465852331,1.51959377076049,1.48040607533216,1.42611790634699,1.44995206662823,1.56120198624566,1.50806441045097,1.5399682973738,1.4849695097271,1.45670474897932,1.4804186928272,1.50834300318327,1.54448930009249,1.45130363512631,1.48426126080038,1.53036066900778,1.53482976584127,1.48303042407216,1.54132014302401,1.51800700361818,1.47393339232361,1.46891687476835,1.54841465775171,1.5077346571742,1.4973297392852,1.4852951717879,1.5120956535342,1.50371389333294,1.47746292658417,1.54512796260076,1.52142636810917,1.51870614193645,1.56184027747691,1.50885866029288,1.53444506434029,1.4977551196231,1.52769699452065,1.51503776905473,1.48517579398245,1.53691760252683,1.58079378022543,1.50438929789668,1.43017493642963,1.48393627415282,1.46838515319433,1.50413293915384,1.52395077793526,1.44391674548803,1.55687007001059,1.54008933799074,1.49813473172986,1.56196597044773,1.45191606505896,1.54474496933856,1.44436908877457,1.52964127119092,1.45686242470708,1.55519873615422,1.49534755258384,1.53475903293192,1.4969128765003,1.45335211868885,1.49921331047705,1.40974083360752,1.43909820158595,1.54794652617995,1.47812069085388,1.4724090688866,1.5385286998023,1.54613820279529,1.53106341485503,1.52091128177256,1.55267436333411,1.49907858524696,1.53386684614628,1.45334109418418,1.47436357955338,1.53326417054349,1.4484809822608,1.50739727666124,1.57989786797323,1.54407984894232,1.54300523718853,1.49762786801971,1.50485379382176,1.46744102894119,1.51104824245833,1.42941715480879,1.47280142831342,1.51073310767839,1.51907361892783,1.53465386669655,1.47294446617895,1.57906179966905,1.5123548289609,1.51735636024668,1.58655553903211,1.47316020761814,1.47523311675304,1.50004058943934,1.57830647913145,1.51796437838075,1.45847115446855,1.49471907578707,1.46593387187714,1.56784138571757,1.50337231706668,1.46314758386797,1.63116888259286,1.54544377365654,1.55252541861884,1.52112325545068,1.52656951671176,1.45899833789751,1.48353066921228,1.48627812490678,1.52703206156004,1.43874773077586,1.49555266895943,1.49458400749713,1.5166572641558,1.44397431072858,1.4656778029265,1.51668348311648,1.47060314275061,1.52359457788118,1.48256139036912,1.47614968986659,1.49555004564122,1.54440605141867,1.5604187680379,1.51511227337263,1.46761742133209,1.48751409058402,1.48693895524204,1.47637106240936,1.58959787779692,1.50987414821374,1.45431911637021,1.53110465815451,1.45025368627108,1.43702591972604,1.57421571718688,1.48296913375523,1.49280929320728,1.45275888288284,1.50406145200436,1.48815295949754,1.5382415825777,1.54627932710914,1.48109300528092,1.52515957002325,1.4631261263969,1.44531972577948,1.50028195998883,1.46128699490171,1.46883325541171,1.46925200480599,1.50137155239065,1.50088849749005,1.51156012639358,1.51366648646187,1.50678223070665,1.50383092224142,1.53745806242523,1.52745606513192,1.528272159985,1.49687113921124,1.52686788797683,1.5135600229146,1.51549862858385,1.46020615574979,1.42805067807292,1.501505651349,1.56296755030336,1.48606677826894,1.46754412461459,1.45611099331858,1.48031050288018,1.48796421043112,1.52730124828258,1.51244445630839,1.504281726283,1.48417850245097,1.46376935981152,1.49370505140126,1.4787423324959,1.57118829989673,1.48180928675927,1.48806837242908,1.45169495019778,1.53386589478591,1.58067570172012,1.44263813826822,1.48558953245516,1.46913851523128,1.46420345547688,1.41986967372398,1.43626931829681,1.52671278753743,1.51849253165916,1.53019329698619,1.5506009159319,1.52040120207428,1.52475132077867,1.57514830999564,1.55064955726265,1.53554680277678,1.49423920652255,1.518310068821,1.51278588038022,1.48725603632508,1.52208908422511,1.50662545825747,1.47220603532552,1.49796750476911,1.46778477615778,1.51478380433355,1.46710893035455,1.5227330722987,1.44339832695555,1.46449866753768,1.5218200243928,1.50453918761255,1.58160698551663,1.4357136830439,1.49420551820906,1.54042904929804,1.45615158856472,1.47841409191918,1.46980867203552,1.5476970510384,1.46405143097868,1.51350517072261,1.57029431842496,1.59967603465823,1.5359424959794,1.47468251317565,1.49480274605912,1.45356182289168,1.49380112895016,1.51509614275073,1.49075647241369,1.45486272440513,1.5155259578021,1.54701850782826,1.55462217493194,1.458924784238,1.50438622437627,1.4690038289257,1.4946139801944,1.5216741882437,1.48395574710355,1.53520691091063,1.52159949671664,1.45343938958658,1.60188977598168,1.43599226578404,1.56208513029696,1.4470030610536,1.52169519983032,1.4703196630113,1.5117782761944,1.50795473257685,1.52189742880735,1.55409787440603,1.54382483669971,1.51043089299566,1.47038569435546,1.46988896115182,1.50245966508941,1.46078194912233,1.56688396844795,1.556056007726,1.55086585298534,1.55531289843631,1.44199583150651,1.51471182479686,1.4741707204677,1.46501998146522,1.45564215023687,1.5110338671149,1.54431167992117,1.49834311647796,1.58895925224357,1.49949628075979,1.53282523713288,1.4396206542777,1.44680943135746,1.49204060156201,1.44110105726365,1.46847252412261,1.45509817234631,1.55647915217586,1.48324944809416,1.49503728210423,1.50702617012822,1.57469376669356,1.53857290655269,1.56590241900504,1.45965209898751,1.50032164002348,1.51067835757873,1.43786538716761,1.46822666671802,1.53000017737754,1.45809654401497,1.47751672927288,1.5961310263583,1.52639797338114,1.47848883415326,1.4364630932458,1.46497415508263,1.49820385130155,1.478073010547,1.52561543161611,1.45702182716623,1.55078217124246,1.43120923639581,1.43136714236631,1.4550858434966,1.5757579338006,1.52925970322018,1.48978447205484,1.52292242928887,1.47332379259197,1.53177500043869,1.53597853019703,1.51368990294683,1.5362251423746,1.45918184407975,1.45602910090513,1.50175361750015,1.48817271787388,1.55525961879561,1.51708948116134,1.50700757543826,1.51229408970059,1.46481112640282,1.49366760042703,1.42592218958996,1.46587909510813,1.51059854614658,1.462537733346,1.47369274322652,1.51827832381283,1.50855739865173,1.53314437181077,1.47311479784273,1.51166312348515,1.45449907544698,1.51971425328494,1.50299879162851,1.46128149309407,1.54991488693629,1.51295668603953,1.51888813037718,1.5118412467414,1.50657694175413,1.56035440089392
"16",1.6,1.61132788040913,1.62954808681063,1.60051138610257,1.56572299625527,1.60956436174385,1.56218938020144,1.53635260059217,1.57566236276358,1.59159131760112,1.58037465542147,1.61206884681814,1.6285423368539,1.58474258656918,1.62630461742883,1.56307088575592,1.64246151605754,1.71655658474625,1.63962559494438,1.63990526143006,1.51554713995888,1.58776694915927,1.62469045198691,1.60980368030618,1.56444974500864,1.57459944990213,1.62040452470824,1.59232148126651,1.57464897120945,1.54369282220094,1.68175817724891,1.5663288508859,1.67571356070986,1.65790516724268,1.7171800152679,1.61030138029139,1.576298573729,1.62705652364119,1.5986896669775,1.56730714056833,1.57474997294629,1.58243325814027,1.56375387676615,1.65899651989798,1.56698794022647,1.62233816530734,1.57852923022265,1.52971805906375,1.62884041340024,1.63790265420667,1.67945545504894,1.61237322119147,1.54258282898298,1.6015929516395,1.60404079620351,1.63002339663421,1.62487256266532,1.63744674709295,1.6789445070738,1.60041552077839,1.56432776745996,1.58920373074265,1.66699129848141,1.65156220151009,1.58806039834087,1.60296691124524,1.55787240890353,1.65449306002845,1.60697181438147,1.56149465837103,1.56612236604039,1.54005877520984,1.60189789049162,1.6776385764497,1.59136870110661,1.54352268632179,1.62698885959538,1.62107412201038,1.6304300251905,1.58166328427109,1.70300953290467,1.59169367967103,1.54227450970161,1.63281582769316,1.55130216024855,1.56813893917314,1.57603994549224,1.61380735195372,1.62943669563981,1.57008245818493,1.64198251345137,1.66772926976346,1.59926368807923,1.62114824301625,1.62679012080291,1.6120878352754,1.61022831658886,1.66423138279652,1.62670294576833,1.5290345007004,1.58146414110548,1.62175393311871,1.65741361662958,1.57062593605521,1.60694100386325,1.56944147534521,1.63929467078438,1.70124086561401,1.52227456751119,1.56170872245606,1.62308965903696,1.56081869201679,1.58754432922061,1.62736878785169,1.51187143058934,1.55764979839764,1.62527840313673,1.58282780529559,1.61602169414991,1.66867287404627,1.56105843351542,1.69773038481375,1.5963854267575,1.50490029902639,1.52343866414204,1.61000636337409,1.56120907686494,1.60985469192543,1.57923276453592,1.62480938912218,1.60312586580716,1.72071490399751,1.52303057819457,1.63577378918941,1.58144021442432,1.59711462261474,1.7040419791962,1.62025684430004,1.57128207989399,1.63088158047426,1.63388438612064,1.64359854025564,1.58893310198719,1.61808671591077,1.53068064405887,1.5982851355819,1.63816101534366,1.63382869679046,1.62688880662222,1.52805860923448,1.55372066092442,1.55679102239158,1.55743167478578,1.64603209115494,1.63438190165163,1.61079328964289,1.5473890198834,1.64639681786004,1.59940963229257,1.61888174574482,1.60162545927093,1.58931680449312,1.60512355957786,1.67542657230009,1.61722425382028,1.59471085166969,1.65929215186016,1.62594679912116,1.61598689663412,1.57628187762238,1.65995634601592,1.61851545928804,1.59171728566923,1.60472720703325,1.64413488919424,1.61680654723355,1.62824340433047,1.64496077528909,1.61420092309213,1.6008620447403,1.60779083540654,1.70385908766454,1.60101247091651,1.51151325259608,1.58554101009011,1.53105085295817,1.62761064345356,1.65104523529131,1.51298977013358,1.63890149347431,1.56978174930795,1.64202809787436,1.50980749209797,1.67159809894326,1.60685824832627,1.62829870337878,1.63338445056193,1.60497770862687,1.63636307432212,1.59570241866909,1.48819486999959,1.61947415974757,1.62065936006684,1.58048838940078,1.57313070233111,1.61857857705954,1.5120799781414,1.56546278744828,1.53006468960377,1.67374922394194,1.64581292356346,1.58013824017863,1.60563081747974,1.61361585740338,1.6636734898289,1.63595471083092,1.54800362928093,1.59241965884313,1.65246671819312,1.60898497063372,1.52008883822905,1.55797609240916,1.67613810575597,1.59320536412146,1.65294481388542,1.61336254526602,1.61735993649196,1.6665115442164,1.57861500575139,1.5356283753618,1.59350511315939,1.60594545552789,1.59544154622171,1.62064823038244,1.59290545248619,1.63338289187038,1.66104755700206,1.54519082556719,1.65622863211315,1.62288869408173,1.59943478411448,1.56220780748429,1.69479476731035,1.54845489243148,1.57804600427461,1.58620044405846,1.55809818902983,1.54257477792914,1.61924746283893,1.66334386020788,1.7257447127362,1.61522823166307,1.60871891218619,1.56274472889563,1.57951434855269,1.63826809609509,1.62323672786595,1.54639150711748,1.64985989975525,1.60258457051667,1.58819315403659,1.62520583392057,1.5533589059774,1.54684575871308,1.58583401201708,1.56409216444462,1.60253706994212,1.5876107192455,1.64457139554257,1.5604861123941,1.59939400372721,1.67402260536468,1.57783445937809,1.63983118566639,1.57942927472738,1.55433225734463,1.69311330440264,1.61926504037468,1.62402833648606,1.5537330485161,1.57468629163167,1.60544009111172,1.5947624969404,1.52740205776058,1.61522744738041,1.60117391681441,1.58621741541562,1.59650137225316,1.55222488382161,1.65474979031738,1.6372909796785,1.56047102109529,1.54123187597851,1.61936188816632,1.53057456545581,1.60799101167938,1.57016251115817,1.57234747840365,1.62297028899731,1.63151175621819,1.6003765303004,1.56063928496451,1.61011617342421,1.65049369725845,1.60596072421485,1.65590340462068,1.60410462615738,1.58868154634833,1.61960001526968,1.61877114624564,1.65175699513207,1.61535892093115,1.60324868546168,1.68131456474569,1.54292093639139,1.62862905622311,1.59528764004256,1.5481741389206,1.60548994780281,1.57873242248612,1.63150988080881,1.64508088624173,1.60158220876092,1.59358487965153,1.5767804911098,1.62148166574233,1.56185381005734,1.59243734088133,1.66568088741134,1.59202364580894,1.58695568151551,1.58059277715423,1.69166387891908,1.63212671880074,1.6116583765681,1.57159973592922,1.64107159792535,1.53872132261751,1.61051267192788,1.61763403065863,1.62429545374138,1.59961154190699,1.52719778753193,1.63729669624176,1.61442129153283,1.6067136196088,1.63148236049062,1.66866555885824,1.62266249127385,1.67061188687655,1.61420556898862,1.60053276826451,1.63252267400919,1.56535794176485,1.63462136781323,1.61340364308495,1.55983655278386,1.57507374809334,1.62196677859524,1.57623963582046,1.6174620225453,1.52952471859988,1.57114944044179,1.61010525250359,1.5970850361454,1.54939857173724,1.60908637048669,1.72387545320592,1.58819919332496,1.67494420585097,1.57509469905431,1.56481916367997,1.63280122084265,1.56890176210173,1.65782892275305,1.62675481165477,1.72544662860895,1.66149580008401,1.58453318538796,1.60625868888802,1.60755530000233,1.53043374281871,1.61860197444459,1.58671665492154,1.58770949619386,1.70179926485753,1.64102000994453,1.62980844401333,1.61431070096435,1.56734179743296,1.57036763707931,1.56243879203463,1.61316628092974,1.5216203083412,1.65815256040613,1.61546376036446,1.52754775012293,1.60713455646637,1.72439010328379,1.66345051893331,1.54456274406876,1.60913254245902,1.56764360017331,1.63867668046135,1.648004201212,1.66544091965472,1.6471439229449,1.64135787662679,1.55175625578703,1.60314187530307,1.57569322758851,1.66739641738404,1.63863234733619,1.57906083703735,1.64485034928645,1.56084132045054,1.5382016707892,1.67333440846584,1.55592269026144,1.6634432743588,1.57883443861657,1.576946986028,1.62884788957731,1.60122752778829,1.70397877278018,1.61047591601995,1.64088571875689,1.64422231235168,1.51985643306177,1.53830814169013,1.67284275636583,1.54150517544592,1.58917753077591,1.56557928854941,1.5989868140122,1.60533949053052,1.59102230858163,1.62988831405279,1.66606789394636,1.57924854333036,1.60833469045143,1.57351158779177,1.5340575861475,1.60450661423593,1.59596346188842,1.55142459899277,1.57179196675136,1.64536816603046,1.63430250172863,1.57412653825343,1.72897329754231,1.60169952633506,1.55760948154021,1.52992359807275,1.61282393411378,1.61274205270047,1.63597361795207,1.59690891388584,1.52999244180426,1.60502975527267,1.64064116283609,1.54709467038546,1.63848334534482,1.56339078887047,1.56241052978075,1.64452923261509,1.56235690763887,1.61360397994726,1.59668586002563,1.63304677903217,1.63629017900363,1.57230100110016,1.5493583982273,1.65411401704441,1.54466624466708,1.6848853831503,1.61768596636726,1.64476874428316,1.59968824173355,1.52669425515468,1.5643488891577,1.59074687960899,1.55588781757363,1.56231563056635,1.60208993519055,1.56646095956641,1.59657833697432,1.60659668485461,1.65689248688367,1.58616330466114,1.57735674438233,1.52540967932652,1.61783857257618,1.63654146075472,1.65395041228856,1.69710084931416,1.61479800993989,1.73441999857925,1.619486661109,1.6135074658446,1.6221980273265
"17",1.7,1.72817640688612,1.6361038514747,1.66595799772104,1.72899997879079,1.76537070911923,1.74584835564306,1.74710735522625,1.62542768886527,1.71896707459764,1.65712138800785,1.6268591371205,1.82199197562266,1.69496628412212,1.69885659902115,1.81190409061162,1.75346509573796,1.8446881305746,1.6213605342129,1.68853152358903,1.7135080817373,1.67445252858362,1.69227149011526,1.68083987065589,1.69200185609778,1.73174786653872,1.64157875140129,1.70967896950392,1.73987797447885,1.77544202627417,1.75358179116223,1.82763266429953,1.68737047274489,1.75964578641667,1.74173858050406,1.66598696096251,1.73579068545068,1.67820583928688,1.69384620886715,1.68139076023892,1.65378246966036,1.69104968440936,1.71045784346792,1.70260081156863,1.71255354755148,1.66454231865466,1.73085790044756,1.74520121832555,1.71828047835742,1.760791363531,1.68801931305193,1.72801916532329,1.67678317537316,1.71844223688574,1.68564536413549,1.65280206032977,1.71229390063996,1.74580867664994,1.77435119530601,1.67575444230688,1.72556826305224,1.74111988707657,1.69502081384372,1.73108604391461,1.73838062388779,1.7232620543234,1.69930713790712,1.74241843193371,1.65100353549117,1.6329636799103,1.62075490671841,1.69956276593088,1.81673438358096,1.69263548015277,1.66708402545198,1.70654705349624,1.77697246688555,1.62787965042925,1.74265275939046,1.70910760299586,1.71588557222651,1.70850824657416,1.76538024222678,1.73079675109073,1.7551105964168,1.68742515668551,1.6418794123394,1.65175779517562,1.75642753211184,1.77076429512848,1.67481742291025,1.71856716660363,1.70915109073257,1.71140159452582,1.72632740019242,1.77821183387952,1.68188370427994,1.64209918836386,1.73076301991115,1.77576771921441,1.73994471985947,1.70272219667261,1.74525796784425,1.6793808002694,1.71242193998908,1.65715694428186,1.75522909288554,1.79840679053997,1.6468781812021,1.71900416465845,1.59167072528116,1.69654784051907,1.66612063362047,1.75327386304352,1.66701303424128,1.67649174810344,1.62877439115468,1.73478883674666,1.79119513090516,1.81430449828562,1.75531563054844,1.83307701653277,1.61119163847598,1.68340027280784,1.6873223985559,1.71453896217757,1.66478682113157,1.63349367558031,1.69181074085977,1.70561666911111,1.80014056234846,1.63882961511935,1.70976424706912,1.81255479760581,1.62753631258887,1.71332525318114,1.77784014459952,1.6282098150714,1.68676036797511,1.77329133486732,1.6182616693539,1.6691918848179,1.69060098946456,1.69014000971389,1.61511784814061,1.72135027484632,1.61753782779808,1.74840498346139,1.71711784944942,1.62331593444788,1.69236780431409,1.6340864747876,1.67786140132956,1.7426013332556,1.7608095409188,1.69643829290043,1.62648575366908,1.69703680225363,1.77656239714002,1.6995418224208,1.7370565992,1.78015460075121,1.72762629510949,1.71570330048229,1.66607083120365,1.69326473587417,1.77055879593563,1.71195410740746,1.68610701149806,1.6473051008692,1.74253556073813,1.6653987611197,1.71656838871321,1.74568203291738,1.68903538880907,1.69149458003373,1.68044327989856,1.77481961803223,1.71635750867127,1.68555138039657,1.80136106725942,1.74024593644779,1.68102115698911,1.64694249939104,1.71183265535973,1.62835555458252,1.702250102276,1.76696459640753,1.81826864454456,1.74035743382614,1.71284234082593,1.81132975781112,1.58766750057529,1.67268488605286,1.7150253859998,1.734454818744,1.62710338841994,1.70642452232789,1.69740479077382,1.66823635918121,1.74342671381045,1.69283253858494,1.72091254226683,1.70715418865845,1.68515788728936,1.64963635830882,1.65574879645006,1.62898022091742,1.79884189892397,1.64154773017518,1.61217933357871,1.70243277122209,1.70854502590655,1.72931642652114,1.77532139197162,1.70460924691455,1.62687193451102,1.68170535745208,1.64471613584769,1.74454407142403,1.68047484885806,1.60244430308993,1.68224485217304,1.73134710317237,1.75166446178028,1.7563376747239,1.73678773637573,1.68902044577433,1.67080369323815,1.66232127859468,1.74297242347222,1.70923801082,1.65868429109806,1.72404077915068,1.74641324113546,1.69486510579294,1.73549994326153,1.79311065504944,1.70709252336317,1.64131353684386,1.67737130494748,1.79875871394151,1.69701317848372,1.6415295630026,1.66723935072551,1.7123264259788,1.80663253925535,1.64326593381481,1.7676837963189,1.70701023383725,1.83675902929558,1.70567288768029,1.71083387217539,1.73787795309829,1.67296678266392,1.70652560652074,1.76336530661356,1.65398990682433,1.67906532458492,1.7507268147779,1.71659813237912,1.70439167408911,1.64403075132068,1.66094131813187,1.71214862198057,1.63297621693337,1.74050967150864,1.72652637793955,1.776467680345,1.69568498470418,1.67796515598386,1.7824441590048,1.68230231709672,1.78231945503796,1.66652598730566,1.67145933069275,1.79299420264627,1.69031433673744,1.70818482192214,1.63159905122865,1.65481003470033,1.6659954300663,1.61415815318415,1.6929914149079,1.68069810659409,1.64521486804319,1.77128647008667,1.65878120683419,1.66768064442927,1.78295717110962,1.70802424677835,1.76035337412424,1.60751783431402,1.67760282424387,1.6788136704466,1.72682847161297,1.64790851792825,1.71624239330349,1.72924697146198,1.75368279821496,1.61133827725368,1.66786240855153,1.72232824268854,1.69689471846389,1.75391645779634,1.7329016838555,1.76440473543271,1.67518426885887,1.72549646816139,1.67102547524994,1.72029051188334,1.74645816149707,1.72033377072564,1.62643286943856,1.71561180347231,1.778234648201,1.70864297466544,1.69484506656364,1.71193967937606,1.74580243093577,1.66528897470743,1.76357966837366,1.70399168212242,1.69117036879539,1.66560795907582,1.64509412789229,1.70947891324247,1.68497961249924,1.6878756613454,1.69929945596035,1.71918489029942,1.66469003391104,1.72938904075668,1.66626924341091,1.72549760114896,1.72995189681652,1.73168589314406,1.66307667756765,1.64922973234125,1.77068012689259,1.69990808098835,1.70752762068851,1.6634401391837,1.7625783431752,1.64200552635506,1.70267471213607,1.71234473825189,1.75115884644776,1.69376934705581,1.74172096540057,1.73598579724185,1.7445331954753,1.6653122248761,1.73578947142907,1.73978010424311,1.66996397562315,1.65927409814596,1.68505561808667,1.62540969407254,1.66971545651479,1.69781672956415,1.61783950266657,1.66955010522551,1.71419412445837,1.67903223183952,1.63415840620738,1.6669542360827,1.83963194730173,1.6415299598256,1.79624357087308,1.66125178727406,1.63863077615789,1.75343393080382,1.65662802793908,1.75276121674527,1.82751508851045,1.86982224447468,1.72875122344029,1.72954532617101,1.78474852706879,1.65756612712919,1.6572184689069,1.75076226318513,1.71811272032588,1.68029545659075,1.83204571670764,1.70522052186068,1.72647012099476,1.74091514922822,1.66041098782461,1.63404862843681,1.67264803553732,1.73972066856353,1.70754773208852,1.71720994499651,1.78681197204653,1.61585904180094,1.81631607527957,1.84352707700843,1.73905267475645,1.65378057848476,1.69280969514441,1.64179806614238,1.7425359901602,1.71439204874193,1.72317940094944,1.74823296783895,1.70604129209192,1.78406959230964,1.71097404290381,1.68290306583268,1.62246399929542,1.66781916390648,1.79996784818968,1.73668951870828,1.73192830758162,1.64797459533937,1.63003112108517,1.64968120377478,1.74923478520058,1.72446645410719,1.67704442475795,1.72691214460975,1.66038875845822,1.7576550658387,1.66056362454188,1.71820531015045,1.73711301968252,1.59778042962227,1.64805611386429,1.67003518340883,1.76681586293942,1.66158345334476,1.63566874507032,1.65271199816597,1.68877281968959,1.65640698542284,1.69381777973441,1.69719088062701,1.78557123501897,1.72815123928239,1.68302481869075,1.65481468768869,1.68447035148896,1.67411977704922,1.67127244145768,1.69150875830109,1.74017500144923,1.64125239817408,1.63745493573933,1.84797102791512,1.69674677249745,1.65620273416707,1.65764547181868,1.70069450648585,1.71723052845929,1.70906319344689,1.71381669425626,1.70430923012623,1.63790953849144,1.70967592135566,1.73494225661851,1.67030030471831,1.66698492451112,1.65956327196204,1.63588808070822,1.72362462206874,1.6713180694234,1.71480079053687,1.75160647597133,1.68714903190181,1.62829359481886,1.7865541678653,1.70801682154752,1.77291587253749,1.67648080052407,1.71390682547484,1.58720218622766,1.72893847945207,1.62779467142338,1.73178959358514,1.67546602542183,1.63816027064726,1.63138652967436,1.68610888955913,1.65223088657962,1.72800156159323,1.76128238265447,1.68553057587869,1.70380811151335,1.65749148398847,1.68199949652297,1.7579737523703,1.79430200396578,1.70250924191596,1.705965008056,1.81855684890138,1.8489284211938,1.66378139275199,1.6671778694577,1.71291905206324
"18",1.8,1.80971709126795,1.84098768025463,1.84431654618431,1.80221973776674,1.90158313045818,1.82021626476786,1.80853012740646,1.85990283169075,1.82956867178709,1.75715139425011,1.79261567846419,1.82990842998717,1.76548547652183,1.82052193212061,1.72306424063602,1.80973398541349,1.83686051546606,1.79763747825249,1.80896466405532,1.74143061854719,1.75078387213071,1.83032003879585,1.79923103563678,1.76589878004091,1.73205511992286,1.9466398414667,1.80895826027833,1.84467073678604,1.85302796493135,1.80532689826227,1.97306337739493,1.79398513632346,1.80623036980601,1.88322612930836,1.78851837852324,1.80392614588313,1.80709727269862,1.75095093210355,1.92304289755889,1.78780766966394,1.73994192742517,1.79108958532188,1.79037365203111,1.79802274676576,1.80948495465373,1.82770530828995,1.77776669266737,1.80588900611799,1.77078951596409,1.77494287661472,1.79466507696173,1.79463280908735,1.86267515349154,1.84578976609948,1.74424950614283,1.79975288459948,1.88388693640363,1.79199028630495,1.72242490111387,1.80630233538294,1.88555407428088,1.81263842312921,1.76004840887242,1.7802684158835,1.75123647699428,1.80249193764766,1.7761791073581,1.8384737842937,1.95618641401251,1.75256762227386,1.79368299964425,1.83058024430776,1.81015330363372,1.76168448042366,1.8130247494195,1.83849058708795,1.85612332582973,1.8362794216995,1.82779387760338,1.70934444532154,1.82609920755751,1.7781311673749,1.89914336509835,1.73588214951205,1.78829548287871,1.8051799583817,1.73561597710186,1.86822325135106,1.80221722846337,1.77954659158984,1.76455777548247,1.83039182678667,1.81229539210887,1.81216161607885,1.86038678630706,1.76400424861265,1.82661961437677,1.75031569238989,1.89501712333992,1.84116519153726,1.78707261955207,1.86854226584525,1.81776434370825,1.73499285288207,1.75463034282424,1.87087025523094,1.87300058234103,1.82552558654599,1.72358415156103,1.75777246602875,1.7818155484482,1.75777631742423,1.72796649615198,1.79668934439713,1.8270640804559,1.81517678158643,1.94421217027042,1.87209482821635,1.96087711930645,1.73263187965231,1.93101423618892,1.71300878118088,1.81240080369037,1.77650023600939,1.724655439394,1.77524658957524,1.7571412520533,1.75101002551494,1.91301745022327,1.81725750071872,1.80308110043682,1.73326521455151,1.88650695914526,1.7433945723981,1.8162464520076,1.86308589873493,1.69192285542645,1.8913334240852,1.87869359698994,1.80539929687633,1.76913196668201,1.80986325271979,1.78567256700017,1.78549359674785,1.82971118377305,1.72276886758191,1.8025248761204,1.84321489474778,1.76627671152874,1.72983788014684,1.73534479039875,1.787075780154,1.82629732284983,1.8269240713809,1.86079619597562,1.74263842127645,1.81919210186819,1.86795023086881,1.80520416515149,1.82409493943169,1.79442674955985,1.78922095142424,1.86055570222227,1.90565114929496,1.8782210853491,1.77041599929008,1.82609258006948,1.79628982515051,1.76246716026284,1.80902854472776,1.81225600599937,1.85685835223529,1.77031658242092,1.79996274245619,1.81446827300388,1.8449422553532,1.77934484222909,1.80311477287375,1.87700434640715,1.92597198109407,1.78797006248864,1.77216205012152,1.70805259918454,1.8105142811249,1.72950477868657,1.82495829021826,1.83300126913928,1.80424348418241,1.85627122701287,1.82412260077763,1.81250348633518,1.80476716078019,1.76999271019723,1.82557786134499,1.79900371164047,1.76808346608936,1.6537217131053,1.78478031386824,1.74046140448618,1.70150673188509,1.81029316699953,1.80536517380676,1.79732383930509,1.85164511517513,1.74627886009148,1.93305468084284,1.77154582748093,1.79642790724735,1.71056835207517,1.8111895602389,1.79937283095842,1.8000085383587,1.84701907572165,1.89356063504398,1.80113983725025,1.70366360450151,1.79698834134492,1.84075310581314,1.65644275791929,1.78297614283132,1.7576856470911,1.82427891180481,1.76651972023007,1.83639158469433,1.8029726416976,1.8688845282866,1.87230021484365,1.7268540234987,1.79336237202044,1.92174497912077,1.81985128721264,1.73564102665346,1.75689636737477,1.80427652719429,1.7794992710118,1.75742731759644,1.90638004234148,1.90138506490984,1.84435726454415,1.85540978121395,1.85453038991774,1.78646464123845,1.79627540153285,1.7517501730861,1.82872085950556,1.88566209961683,1.78158103355874,1.77856639421776,1.92887245053635,1.77369535988067,1.93605074708978,1.83647002681359,1.8143370957051,1.83237037817229,1.82982700409315,1.88303747043531,1.71089629287101,1.83670366908652,1.79884680329348,1.81213624656502,1.80979371234936,1.79558267912327,1.74069949609968,1.76602663499044,1.73404263966686,1.81887342340328,1.89285892072071,1.81812898061747,1.92941350664385,1.80721423165408,1.91239594988328,1.80405613485547,1.87943771817194,1.86862935713273,1.80907625934537,1.82072090639762,1.77730849625682,1.83390424450225,1.68474831460208,1.73039260189329,1.78692333650815,1.76899289469153,1.68076624906494,1.79687799804068,1.86478876051198,1.73128426120773,1.79035384134578,1.83813291818082,1.89201500837667,1.78915250899945,1.83654244567659,1.74685327833916,1.74451594726854,1.78002931515365,1.85265384227431,1.7239754882866,1.80560457792713,1.78211364759859,1.84805284944639,1.69804405671757,1.82385854647908,1.78014197376113,1.85834472188303,1.88296957004817,1.74649840286883,1.83241269276661,1.73184619255037,1.84360216277786,1.78026518388595,1.8338325714735,1.79062318002264,1.72930011186597,1.79555070976331,1.76464086517061,1.87527951738537,1.77773501498762,1.78513302808359,1.80007057934249,1.85587074379457,1.88335658595865,1.79329030838037,1.76640195968857,1.80626410914488,1.78499541214245,1.81433063124429,1.74684413636676,1.80304618493737,1.8579509078341,1.74987285408718,1.74490296333368,1.80569361704969,1.89834384041039,1.76029093005687,1.83934281347968,1.76200353900884,1.77592148795226,1.7857676932191,1.89748755390296,1.7100772856889,1.8012199966795,1.78339099068653,1.78082737418213,1.71016484748043,1.79750409237661,1.86810928809522,1.80384266765734,1.8041527637448,1.7799331942269,1.81365075458478,1.76420930415956,1.84892173706884,1.85691643531614,1.83955043602183,1.83699911890559,1.77350832211371,1.79432934093495,1.7708087552882,1.71203912700973,1.7882228342302,1.79716662377653,1.75938616446919,1.79643728693115,1.75386181488623,1.73444830753162,1.75174893551767,1.90444600232312,1.71121203863315,1.87709250530141,1.73442650712771,1.75772631222169,1.72223224574028,1.84805340495641,1.8140926272817,1.71301697014696,1.90292105306868,2.002008779224,1.88277096459769,1.80902761362321,1.8312927580038,1.83839450552634,1.78012900722677,1.73953517644751,1.75325859070893,1.79885317426802,1.76113587935904,1.85362513861021,1.77273119463075,1.82014451222473,1.77831911833967,1.69494795913033,1.79149810321669,1.80628562097376,1.88349949981567,1.85660380286153,1.80306644652056,1.7339971602389,1.93560194038436,1.92936125086417,1.85037335435841,1.77912705655599,1.72393980153449,1.81185255066815,1.92762643462362,1.86149443547983,1.85844308513744,1.83885515666121,1.83356084791203,1.70124902429953,1.86532759897117,1.87395288610089,1.85069338791601,1.78292421696809,1.75240656254767,1.78676320503204,1.70957333943285,1.90744857521708,1.7312357836578,1.76878484312951,1.87918007163918,1.83713254600449,1.7619272889939,1.82374847251025,1.73815294742118,1.86960160157603,1.78197869456499,1.79202015237852,1.87723491872406,1.86893873126845,1.76242955961642,1.71280473252375,1.74686045245326,1.87048740798138,1.76006642245165,1.74002091540352,1.74742765879332,1.82594186389473,1.77594035149932,1.88180954116148,1.83114792847369,1.83133727295192,1.71686096217477,1.80491497652518,1.81871573731336,1.7599531402332,1.85755983565041,1.81474999039052,1.81092152495343,1.76016936784227,1.76534864856548,1.93936756415918,1.80361418762641,1.73316389541371,1.74836604723907,1.78881662925114,1.77347975472421,1.7765434571757,1.83523103202412,1.79135629899658,1.75945965373691,1.80680102620934,1.78280681714478,1.76206483510821,1.78874357436009,1.80701632795706,1.85386455302752,1.79201749114948,1.74608016806911,1.80437218517916,1.77264175139969,1.83839560880355,1.80561899304141,1.73268171731388,1.90625602339102,1.84938959862738,1.83735800945177,1.84141321246992,1.83317495029898,1.72301777892413,1.79516514320456,1.87304851528752,1.75682638637071,1.7252375722745,1.74557863359175,1.78427423727646,1.71026568313881,1.76914860489296,1.80307468412682,1.82101445842875,1.75768414814158,1.78170989997877,1.78391456357999,1.89503606281818,1.74794440474676,1.83572443615999,1.90617510550226,1.81526467097599,1.81703458181296,1.92720946550348,1.77191164761986,1.80932555602435
"19",1.9,1.92409782445347,1.90721254967729,1.86230925127247,1.88279318504475,1.82693383834276,1.97454836509417,2.05361664247509,1.86606928083582,1.92555261250328,1.87439047727241,1.82415758439277,1.80526777114292,1.84648496244456,1.91888867576666,1.82214301299845,1.81272449489671,1.88718196871727,1.85230132986894,1.88837428060613,1.90106915107575,2.00715636709859,1.97031798820056,1.84148473974288,1.93999550926572,1.89326950702248,1.91523881718011,1.98029337112283,1.95588496337055,2.01051017784957,1.89121890978163,1.89686011471811,2.15763743464201,1.85262302281285,1.90456219322287,1.82343740778065,1.84480384732079,1.89385719208115,2.02972997722934,1.96533480683518,1.88654478957266,1.87986500429198,1.89851855100695,1.94555725360012,1.94366711763413,1.85515846420046,1.92156391851167,1.87983016892289,1.96081555014568,1.9337981272297,1.90031959920165,1.95600141663415,1.8982894150917,1.90830085607816,1.99751457989119,1.85669649431318,2.0049311572631,1.8548114606769,2.02347373343311,1.9172938807637,1.83862872951507,1.988038923804,1.81719428842436,1.84537527594795,1.89660994244257,1.85751836709296,1.86886009107068,1.92982213760357,1.90501112318885,1.89771264320692,1.9122276867213,1.84110074805545,2.06230645995311,1.8413770550074,1.87896536513292,1.88241393632243,1.91721449923581,1.8157228201809,1.93789487829697,1.93003364917089,1.91801124438564,1.94404765619758,1.83395128902972,1.85843686023286,1.91811828840282,1.92523964601082,1.98169685155651,1.92328093017663,1.88693990003181,2.01836981786761,1.83771815111432,1.92157402959959,1.9198770851017,1.9050412499123,1.85094696621957,1.89468614248302,2.02387445680144,1.99002998198552,1.85808657605554,1.91821765511981,1.89922992652827,1.89851630397108,1.96466492356608,1.94659277013892,1.94197079267154,1.85033457303607,1.95700949841425,1.98004437659518,1.82797204700469,1.9614614916965,1.88404769771618,1.95692563399722,1.82775186585005,1.85549926050247,1.95513989353096,1.89631587781911,2.0428093608843,1.9263969696912,2.08483469836302,1.94378404703417,1.82632184561886,1.83418750525511,1.78228490142862,1.86112525771181,1.90874696146369,1.85040368664278,1.81648280853786,1.83293377039904,1.88626115438679,1.97751347904829,1.81704811261392,1.85308034555363,1.93830296106396,1.97036322121336,1.89130033557703,2.02868572140595,1.92902962865881,1.76516813776099,1.97185904687512,2.0032316311279,1.8996107638456,1.88773504077608,1.97935343192541,1.91768545113263,1.88994252095471,1.78270828018158,1.97978832732053,1.8753675489069,1.9883224732317,1.83134591546189,1.89462484687086,1.80608551406523,1.87785188651488,1.99379811471465,1.86847850897818,1.86335962770503,1.97888031928125,1.93160785572266,1.89941241113756,1.95157824941384,1.96617243654303,1.91019127378833,1.86384481826477,1.87192256788719,1.99130586564755,1.85789863332041,1.94060545752226,1.88179201334705,1.91538547342248,1.83403677015393,1.92289172454496,1.92953220723339,1.93777521465559,1.96277891760926,1.98879973685986,1.87599271960681,1.87203981890179,1.88791050575087,1.91779455547768,1.93966675839609,2.02901169395243,1.96288131808731,1.85447759501838,1.7664154575007,1.95516906170549,1.83006510973986,1.90682500173746,1.95778732482598,1.85059242725571,1.90381548167406,1.95757463766582,1.97730913333441,2.0043845510302,1.91796069088639,1.95376041749098,1.73087973785735,1.93923119060436,1.8481810403368,1.8988579240286,1.81424541675382,1.80860492886889,1.93863846847379,1.87758979041038,1.93178344183857,1.87953691096559,1.84686887789753,2.01066264911266,1.93772189060804,1.7961491014545,1.92955781392538,1.88635436487575,1.86961560010229,1.9284323652456,1.94985441590388,1.95524154676235,1.88442010418793,1.78598183935991,1.91772294300227,1.96944827377305,1.75379759453135,1.82861800696315,1.90193344536731,1.89107733032003,1.95691351892194,1.91580621562606,2.0275324860462,1.90269171312939,1.89872101352221,1.87683856270063,1.81524982259601,2.01451887909309,1.93962197527551,1.8028524616954,1.81413316245606,1.93551553692248,1.97462219957576,1.94476742947393,1.99536262045671,1.83909176329513,1.89870316425918,1.89571929849354,2.00021820504868,1.8922113610036,1.86436036615117,1.88893929645505,1.90751335722162,2.00182729170213,1.88752115695968,1.97758354457741,2.00199955973779,1.98774207774037,1.95688688269802,1.96701311905452,1.92368336390014,1.99095588553065,1.92797900261686,1.96768869837991,1.97448775742185,1.95138746804084,1.88171905091085,1.91984655145066,1.91701274255971,1.86633663458567,1.8256697459874,1.87688709679314,1.86775064962214,2.02918302106193,1.88954012237124,2.02907567755787,2.07677529767937,1.95732278201032,1.87496549513625,1.9484938662663,1.85855505073209,1.96811019214935,1.97103822441424,1.89933361234602,1.87324704282113,1.96064376566927,1.87687209373341,1.77233346629564,1.72554553294909,1.79159354907479,1.86835162094237,1.98459960365641,1.91720065385913,1.90120248862532,1.91529079094246,1.88314152610555,1.97328197253012,1.83185542833092,1.89588155032308,1.93863465228364,1.82819212188021,1.88766809669973,1.94670516826119,1.87194882534528,1.90943394131259,1.95969707922813,1.80755833416515,1.88373821404433,1.9627934505282,1.92976953112266,1.96130842013209,1.9462362358942,1.91883390372733,1.8573215697768,1.89348655016364,1.8437348812509,1.9125582913693,1.83598017850875,1.97787178294377,1.87323043925395,1.86561356444122,2.0060431977845,1.90564140747792,1.95653997065874,1.9086848819556,1.92512201909672,1.90578016582813,1.94168037628848,1.99590026286534,1.85534406666211,1.87003787608877,1.86577510350199,1.80092420258306,1.90474252174035,1.90008658709574,1.90887257902276,1.89004961774107,1.83997603593045,1.86762729630575,2.06033438826915,1.89268064023752,1.8731305881916,1.92635671709188,1.87718072856747,1.89737937337814,1.79682277745385,2.01791844928579,1.89907527970406,1.89274248233713,1.95651953672158,1.86924995882242,1.76395733765586,1.87687891738462,1.91568181261388,1.92007535996306,1.88535888088809,1.82113250059974,1.90040737779712,1.979125747811,1.86875003005406,1.97806071440823,1.86312393665299,1.97004476310929,1.85724887404398,1.85652592329148,1.76517215630661,1.92922711641804,1.9046543591689,1.85466837369602,1.80968227291057,1.85427544894132,1.86369594240342,1.87205518229766,1.95576426744764,1.88247320372989,1.93601105709771,1.84129673822933,1.8607244994914,1.78025656391919,1.94427398504738,1.80687169735832,1.9001580331756,2.01300613263136,2.05865830797078,2.01279098155424,1.86858198349107,1.94295698331592,1.85916569159455,1.8319952227647,1.91710272029032,1.86598305119805,1.80665309042084,1.97243444975257,1.93304203313048,1.89443148529962,1.87583571808615,1.88176594104821,1.74963061880248,1.88817307208855,1.85680366565273,2.03227328538682,1.8901568970833,1.98166905282463,2.02745949857098,2.0492337892358,1.81108768529149,2.067107612548,1.87021465271564,1.82952597831389,2.02542357247374,1.95829412108955,1.90489573175163,1.90301820768172,1.95004799066485,1.90599509472927,1.96192819133171,1.87172609497201,1.82127694864807,1.93649549408421,2.00258581174903,2.00426943616283,1.82466039369961,1.74443530493781,1.88538677626186,1.82833337693472,1.98862402091419,1.87974903790374,1.91835756486361,1.90914951334078,1.89626729435496,1.82398475941357,1.94153529064709,1.87178578929909,1.94890496179113,1.85575935958281,1.78150869859402,2.00356853903066,1.85264890514453,2.01780105894972,1.86844871262935,1.84173668836823,1.866951773218,1.95536048466866,1.87492562813447,1.90619334784637,1.94060197004425,1.86373118539128,1.9129784754573,1.90385026827398,1.96244517191121,1.90933177955301,1.7917452007081,1.92767050275102,1.93470925657383,1.97129019224017,1.91681342021502,1.86809433475773,1.87449255517638,1.91641798234706,1.93851154083075,1.89152807393628,2.0472529989188,1.88115474666319,1.90337353924587,1.91063789519327,1.85602216185585,1.85674858154396,1.8419347036775,1.81343457200457,1.8680647357183,1.88077572781095,1.94632649714694,1.88058992157905,1.86110049559161,1.88711732295366,1.89827520101159,1.84947486608969,2.00083952738321,1.84411875872595,1.99618002584572,1.97503111053615,1.87843154643438,2.02745645396664,2.01429873630457,1.91923468536504,1.8338271077102,1.86859963416355,1.96119314186874,1.86936149988519,1.85353299223061,1.8868042296746,1.90849817669192,1.85687056039055,1.86112250579739,1.9128011314738,1.86955095052015,1.90081897119583,1.88633311057562,1.84905459942638,1.89429962444756,1.95107575692479,1.93410857840817,2.05424904783113,1.92080778237152,1.89506103755821,1.99891470060885,1.90090955246715,1.91115715801651
"20",2,2.073928919448,2.03030282539302,2.02463808383046,2.17859510182754,2.0617953691147,2.01730695474206,2.12002607513056,2.07477039263071,2.01528189683776,1.90831274116265,2.06099440326184,1.86199550926388,2.05332903605046,2.15892336617668,1.83738186176101,1.97249312117528,2.01031226899304,1.99631710632,2.12410316971963,1.93919727886304,2.01449208129797,2.05291828503803,2.13178477729915,2.04830858931605,2.03031423713316,1.88379610317214,2.01264235216286,2.06406717327956,1.92445983931538,2.00724497818453,2.27025417337251,1.9534173560348,1.98117444520604,2.05869417758115,1.85819736359954,2.02801061266023,1.97689932505196,2.15102171248887,2.01096777010723,1.98990352276698,1.99182704950546,1.98940838956166,1.93577842419599,2.06185127857648,2.00126954799039,2.05500562844929,2.17276308315071,2.02118446244247,1.99196845812679,2.02843734869051,1.99357326998533,1.98193178231688,1.94987890410226,2.10531235105433,2.02015554080206,2.05027858028143,1.91911933363025,1.95457250837002,2.02638623676325,2.22885710787395,2.11524306642425,1.98236004574552,1.89972264419241,1.89949217072565,1.96630932092082,1.97892290561683,1.97433854137856,1.89694836494436,2.01757553077508,2.06956012828255,1.98290610425004,1.95752836610232,2.11275015300136,1.9469509759152,1.92759165650427,2.03835259177548,2.02674347507081,1.99595882818067,1.88151169494443,2.00567739980544,2.02804862118186,2.00342728665456,1.88330169099598,2.01517406693526,1.97020833408298,2.07573855624008,1.99472544579142,2.18128633814902,1.95670882602561,2.00479427131612,2.03416560905244,2.00166143408488,1.96366002236541,1.97508384816529,2.03030832974674,2.18467530314797,1.9959327475689,2.10533415939158,1.96811314912138,2.07091056900229,1.96825989591895,1.98479285096456,2.07122026051498,1.94681609849745,2.02966684439338,2.03933380692077,2.17919662991099,1.99392165481062,2.08143041767289,2.04561376572441,1.92270777729837,1.95978595102928,1.92688599986562,2.13744996702279,2.00835566302652,2.15327275880969,2.00582177020826,1.92452101120809,1.90568095350694,2.19444610592793,1.91131232614663,1.84471029564299,1.98072159841082,1.92530037654137,2.02512010389363,1.94977895679361,1.91918788781833,1.96262317005076,1.89642041976214,1.95420400552419,2.13001024142994,2.05897609465041,2.17997853644807,2.03371612956332,2.02203289210061,1.97303287910298,2.0949506823917,2.09769143439642,1.92528256870406,2.10753852143631,2.07803934837999,2.02369417518462,1.95893794911032,1.88690251844514,2.06647303965722,1.94036527081221,2.03011792970155,2.00914040908247,1.94039609253924,1.89710021787444,2.0875264168789,2.01243472077216,1.98123662154454,2.06003601941366,1.97194146611044,2.1021840947707,2.00241569060581,2.03052376758478,2.07259636821535,2.04561830513197,1.94019862275364,1.97637559153069,2.06644299017011,2.03170016115359,1.98355924624629,2.03062429233513,1.95499503755732,2.07610464756569,1.9362403639569,2.02564920482267,2.01156181365815,2.04124650153739,2.03735152768813,2.06509547047398,2.06712377968809,2.05780254498826,1.95823201046278,1.94198057358604,2.03929516832703,2.02526903043292,2.11454860298443,2.0027101005548,1.87516214232562,2.04227423260836,1.91679515908272,2.13230448254266,1.97706121381972,2.01903796383837,1.91404690714472,2.05825339336468,1.95349813352766,2.15536450487482,2.05607638192681,1.97892769844933,1.77907590646785,2.07215247422966,1.96390160959577,1.9128578233757,2.01539490666505,1.95909139952602,2.03547536039332,2.03616589277095,1.96511533773509,2.05851153854301,2.00338175056001,2.07347692959437,2.00608159687475,1.92205575266092,1.99079456842968,1.99141758163391,1.88791212970535,1.99486020007379,2.07382464533591,2.04473025220573,2.00250249553458,1.86181243156681,2.03296813078492,2.06510860786106,1.93318599947994,1.86582102635387,1.94395138880107,2.08775288835546,2.05397649931718,2.02885840786887,1.93177891459085,2.00422909516077,2.0968543871118,1.95037265381056,1.90885978560775,2.04314443182783,2.16458393120665,1.88582842628873,1.80617086224174,1.96972688575551,1.98766259902258,2.09136286203767,2.10647832994655,2.04808610026772,1.97515402860316,2.02517279085779,2.04635005910112,1.99506048121399,2.11302821387219,2.0065243300394,2.05687023339706,2.09073413375316,1.9645305938077,2.09017834744174,2.10176976856511,2.06820303123034,2.08969308096198,2.03446337718055,2.08164924410671,2.01856897126319,2.06360094906262,2.02880206167432,2.06346071893955,1.97033714275023,2.02166067139653,2.05845462535101,1.99692218446228,1.98756918287218,1.93645600099712,1.95216891370927,1.96262039170334,2.10907341881382,2.15199146827967,2.23504719485639,1.98645234306453,2.0284513097007,2.03764761693136,2.05250552132805,2.01855669903946,2.08548579890183,1.92760390936375,1.97820033770272,1.98945882656365,2.05140624367312,1.83605582777126,1.97089136707993,1.89931663314107,1.82728265161149,2.07716462402858,1.95522371098163,2.07340707170294,2.02094434146917,1.93288037749633,1.9919354037065,2.08277594108095,1.9239703176881,1.98237739305564,1.9857005712437,1.90850715217306,1.97056213870152,2.02482585981628,2.02443387118672,1.96710081090875,2.07108045428114,1.85427969096578,2.03546373825136,1.95466144213106,2.13190935745581,2.06392934594074,1.98165640426622,2.04466225271287,1.93597742450691,1.99171267677374,2.02699074224271,1.97677950726661,1.91871413826627,1.9773287443069,2.0003351839118,1.97776746969916,1.99042242932098,2.08964573186246,1.85696802861785,1.95741392787812,2.03230002986978,1.98993299689571,2.03910553485557,2.02483350281872,2.02124249692681,1.98255869196894,1.92821897820778,1.93897443906271,2.01679589998382,2.0410075839013,1.95968078510896,2.10622803692954,1.94401936797566,2.00541063082734,1.88193766679556,2.02651031389782,1.96314253396997,1.97965818374733,1.98439002422593,1.94421883780364,1.90688405525668,2.10857347954445,1.99433326736784,2.05637768111894,1.98477707715602,2.08130576909999,2.03524593521194,1.99433258568279,2.03636037982728,1.99199223506892,1.85387188739967,2.04170458440996,1.99700962480148,1.86858420654796,1.97922179418916,2.05063449394584,1.93039637398762,2.04859387342831,1.9955670093082,1.90223495811801,1.81883248746533,1.99295823397479,2.0553160603289,1.86052038505028,1.92653460087223,2.09199440552389,1.94128792839554,1.95080739167674,1.93078571841497,1.99101518705277,1.99067950278209,1.89319830305731,1.93355241625125,1.96918195560139,2.06518465063715,1.90507763095524,1.94832689438572,2.16291202777306,2.14587809285268,2.09472037150427,2.12070685864603,1.94969869865916,2.03615767418613,1.96907734240376,1.96768036907068,1.87174054088545,1.89773046847672,2.02124788443937,2.04502549095374,1.97157478353911,2.00050395036907,2.03549991165516,1.85961047066559,1.97023667091851,1.96047259510665,1.99462644474415,2.07516094212035,2.17711684832178,1.97132282940344,1.92533802124337,2.20298322813584,2.13282852551616,1.96593662694359,2.01327626546088,2.01119977215176,2.15919115710615,2.1204674078918,1.98265908656364,2.0418817759092,2.04789444629738,2.04701871485059,1.95939201216709,2.02516016085237,2.05645111358073,1.95123544576754,1.94110621367346,1.83749047834396,1.95104502450124,2.1064418427125,1.91588816569792,2.13683889996395,1.94472875181666,2.06266819705613,2.03558704596552,1.9497339381675,2.08901568229304,2.00430454687078,1.96849148626906,2.13327169372206,1.94736916135216,2.04160287141909,1.92874751539277,1.89070618031297,2.10043671591653,1.95021625674186,1.94478868238914,1.98715389654536,1.98268791753325,1.93790033811922,1.9480838589002,2.04797330600404,2.07434417333063,2.04412545216126,2.08312858561169,2.0196353806754,2.06862960984311,2.02049389675943,1.89526061696664,2.00176490940212,2.0706739662491,1.96136295932353,2.00317236186453,2.16072070564699,2.03679082920525,2.03825552999902,1.94567562617206,2.03642899732839,1.96618262824173,2.00560132396341,1.96424104063337,1.96810842881583,1.93926010999807,2.01248085073639,1.88266733754636,1.91313015600334,1.9558873440879,1.92488935544211,2.01541881281894,1.95917290216278,1.9378447908182,2.05506987174437,1.97407377053162,2.19847186550678,1.92722983442518,2.04057135703163,2.10255761365906,1.96531804619945,2.11929456343033,2.05913979633803,2.00418858809796,1.87574240701531,1.95208406321925,1.83093188075673,2.01300233441929,2.13567752337617,2.04427650046939,1.98493364134503,1.91082045297665,1.9613006159616,2.01549869180493,2.01455506884627,1.98300300812154,1.928631653359,2.07149339533592,1.94040211343009,1.9418337977864,2.07581033636817,2.13203032644491,1.97642446484316,2.13870166217879,2.03743186165696,2.04477138494825,2.00945953255881


==> Experiments/Simulations/MPLEvsBeta/Codes/nonprivate2.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,-0.220413646072317,0.246668227148508,-0.287809958304164,0.264408377974937,0.713994787905352,0.359219141047695,0.384728748646368,-0.407907922410637,-0.158242801621642,0.244781753545756,-0.114673207834518,-0.164656103303193,0.112806267737789,0.413240255124649,0.512597809871743,-0.0699097017832047,-0.887864654187299,0.156699686443121,0.545587147891959,-0.160446343885412,-0.69756916087853,-0.0524114671484023,0.193468001847413,0.0265447839675172,0.641092475505621,0.496488213367197,0.0464025821914455,0.450195394063895,-0.537487060459088,-0.140922707677872,0.389000432101138,-0.0480312937346593,1.00171028067841,-0.0430773301133067,-0.14588579804165,0.0108899968847268,0.228722325693875,0.368141317074613,-0.526026386245783,0.640483930071947,-0.609288780203031,0.206928215096974,-0.189781614642949,0.920442293897419,-0.146664367856835,-0.428844549156072,0.089529138361594,0.191030248002319,0.242665604775157,-0.210209419158481,0.106473050089112,-0.457046429405451,0.0325242397869731,-0.221221312017596,0.300182821943474,0.513818632663934,-0.215208672482099,0.619374174722032,0.0909814880093775,0.350231758672135,0.944185160290213,-0.466998196643772,0.0297261768900923,0.226404805818349,-0.0705206304381651,0.564880106507267,-0.323805509201235,-0.125632274424415,-0.0319049696789351,-0.519561603643858,-0.166749588818052,-0.287510958755728,0.414860215509036,0.185600977581598,0.462524922352502,0.328485870151295,-0.346113562798004,0.47390444335526,0.259731037683526,-0.202039373101935,0.086421581164056,0.358285032739442,0.446601033081056,-0.661718407509541,0.107285027150371,0.0942083781940207,-0.656319370923924,0.0485686013014805,0.221306234352456,0.323399860558552,-0.288019095722521,-0.302643504000859,-0.439008942347917,0.460453652761638,0.678645178326817,-0.102480985324668,0.174176710015942,0.68828775810867,-0.0136330588853283,-0.117284919903305,-0.282679564249955,0.875028773185815,-0.377856317298646,0.539542609131825,0.257051633160387,0.382125073058249,0.297047846013927,0.0823604823116709,0.0600681589197237,0.369170340055005,-0.030285215009811,-0.338674457912321,0.601583632263566,0.654968806351715,0.265399010728287,-0.256931102456193,0.303953788919056,0.144662572665878,-0.399750074464184,-0.0538702637629668,-0.00430625079291906,0.534619029094938,-0.802114514371967,0.502814073668842,0.252271802248603,0.464727581130303,0.291095548762998,-0.0636363514393726,0.800287503293768,-0.00215294928222347,0.0844518786998396,0.165009554915776,0.861825802690835,0.153342876011816,-0.0672926842392495,0.680643002102695,-0.176642832733917,0.273626723308558,0.873776767728762,0.61596491461634,0.644131290962613,-0.469766993529736,0.341190792681193,-0.328867603596308,0.0547436751412144,-0.400886785304692,-0.117961064097754,-0.225553175398512,-0.110576707256864,0.0235670401216441,-0.0619594958126076,-0.0601501273649647,0.907663313778141,0.205454224989036,-0.334254247440301,-0.620755605287085,0.417804967316805,-0.184463637875321,-0.562458425995006,1.0087972461239,-0.0145928961173611,-0.345356849960852,0.444365610169863,0.541884000081047,0.0373165306397131,0.41265835668901,-0.387365266818797,0.0942794624394442,-0.562113155322542,-0.0360647370494404,-0.446377337962356,-0.0450342030554941,1.01727794445355,0.104210296751942,0.637604760621904,-0.411423272354292,0.307812279853846,0.14418454318008,0.111179950651969,-0.15055740263412,0.139060758527955,0.510022108808334,0.0747136350362696,0.981619159246488,0.107516073124572,0.839140705078561,0.177227907126231,0.102395348672308,-0.00181620640385207,0.458670280677754,0.321029746810971,0.652316277984091,-0.075874376487596,0.296438879746518,-0.105808027634467,0.322021371655023,0.636004423500635,0.324937666956235,0.0476863595261685,-0.492532532589206,0.188267030056205,0.100441911907502,-0.331038702396311,-0.788963430335527,0.62541352084319,0.219573516839934,-0.194002234669588,0.201687596702657,0.740921931215484,0.134360411664758,-0.0857420636078848,0.215236772587372,0.28681516060075,0.074871965051241,-0.230268787161227,0.418892992463223,0.260419479302492,0.149702031318185,0.241752553904415,0.175547345392315,0.385196181180724,0.103925712992151,0.280042602736248,-0.128090237255785,0.889121684595998,0.272446431504089,-0.437136282878562,-0.89081249792697,0.203287060762912,0.185359558056373,-0.0587964387597379,-0.855161262062483,-0.393691657131848,1.24367719461727,0.398195572415376,1.05327810609185,0.322378922266971,-0.796282441197799,-0.0554809105189299,-0.260526722340371,-0.129907972329026,-0.073225431766832,-0.233886132098168,-0.0202048715665135,0.137720095878749,1.18564108020038,-0.515667205691602,-0.0154094540934897,0.191923875666268,-0.282824192844982,-1.02209482926207,-0.702565024416201,0.555449816916195,-0.254538312996864,-0.242544454531772,-0.196046508373766,0.75083298757064,0.360150459659143,0.0296421122912305,-0.533458325269651,-0.247738569357557,0.0747633389871793,0.150236426715818,-0.277748475814757,0.188153530339114,-0.241321981347945,0.13234196178723,-0.568554094794057,0.140235426362721,0.414774318443497,-0.518654571035838,-0.317605500838512,-0.109224955114556,0.350341459303942,0.0353393742499358,0.461114861823539,-1.02259756740939,-0.53468608352924,0.37006265667994,0.521549368840817,0.606204247134371,-0.776867011628797,-0.355407188564182,0.644188384795778,0.17593444692985,-0.166511188295009,0.396035449459375,-0.398015417530322,0.629913886803433,-0.222776394724184,0.5857765039089,0.0821305404017893,-0.418429243510166,0.260674160956737,-0.120955102843722,-0.606028299430509,-0.0147446965409069,0.118563234206156,0.230179278557328,0.0879860500981712,0.211728566435119,-0.0022071612131572,-0.274476632477087,-0.275957374556683,0.300451259019736,0.180911249038885,-0.770480813641983,-0.0229597743895581,0.717302219311289,0.030439857542947,0.15595694707616,0.577120600720031,-0.556641864057943,0.22401170471875,0.646732977384834,-0.317195107237338,0.11555646406563,-0.241038410493007,0.507783973048743,0.246850590644269,-0.287871636779397,-0.431143747554061,-0.189898256839736,0.239297584567209,0.323604714569698,-0.812349416797169,-0.152515643543596,0.73686274679339,-0.118360952546801,0.182655415025761,0.620312176878398,-0.0441379112860717,-0.0699712910013445,0.301172067763884,-0.034669713509715,0.637473788920072,0.798459909934703,-0.21473676594044,0.00810025619384856,-0.139074156670767,-0.0402336076267543,0.534040916534074,0.55041559862438,-0.0841999630692744,0.179974876143527,-0.630664559035286,0.285323221609485,0.0300225384677967,0.0760002775074809,-0.287828238687475,0.322651332154091,-0.26083466771766,0.0666699737745921,0.138977474258882,0.19476934531994,0.347515829778358,0.0832159741356796,0.341170334912125,0.157766184364462,-3.97755250990724e-08,0.334116905342805,0.251513990023886,0.785697216272792,-0.145314891020613,0.491884456530908,0.851974864753075,-0.096791506175769,0.0106043855510569,0.58048146936054,-0.179606536933968,0.145384110628751,0.0181331311400128,0.824177428618034,0.23853654253845,-0.152079689996989,0.429111256626805,0.732447137460169,0.0456838035096349,-0.141426730489732,0.140386509548518,0.186586057775173,0.33321108898303,0.399319167681286,0.377671480331008,-0.208295192483226,0.092821730962024,0.95987976893369,-0.149256473906413,0.50299927980308,-0.479062973409377,0.705553806230282,-0.728011944039165,0.416105143513725,0.0930819571684795,0.34045016338219,0.0875946207956465,0.0243304085685184,1.06817686155717,1.11378953017622,0.188211348359606,-0.236513273197747,-0.286785699268706,-0.0583206236049774,-0.0514478224125123,0.394534067660041,-0.22422426792223,0.360568547901768,0.151069690192994,0.308823062143643,0.650948486374433,-0.00861647374692178,-0.0285923598479033,-0.435012055345088,0.284306492867363,0.0295028039828208,0.532113815400441,-0.0764586325896265,0.0250404372267791,0.456982332890798,-0.663851915099115,0.251504520322628,-0.215027315316047,0.119852101057057,-0.322455407202341,0.022497973713409,0.70824239129387,-0.317438960634023,1.14868832574956,0.425378291377496,-0.361112465179338,0.322618083186975,0.197923172740477,0.311095627113967,-0.0840574698843802,-0.0670303558913745,0.465097044164728,0.392456198135842,0.344464436216343,0.00907067312846022,0.219381990914881,0.154768344980557,0.304441754041234,0.249201826199319,-0.40819717426475,0.120608793123759,0.22810176774095,0.372724402086227,0.125922563745419,0.104965005614343,-0.0500696034248249,-0.0707271038146224,0.0853463124604668,-0.0508707095232893,0.0564843852346128,-0.54279513228203,0.566352088261498,0.388001734930177,0.37495601054875,0.0956185508216665,0.00617341638602764,0.409939117894937,0.398893853472745,-0.220858548433294,-0.0723906657773781,0.311437986633377,0.132883243874299,0.333514998036705,0.0565264572853757,0.216470873309459,-0.259552763937687,0.071897174879196,0.349406438022345,0.584676033136981,0.363490435382161,0.460936119332341,0.0130957640111761,0.2171884648339,-0.0172350730490746,0.34072608855787,-0.163202373326137,0.354025686757971,0.477741255038825,0.00405868055919454,-0.540807996373657,0.421746019328014,0.166073992544157,0.234113330937359,0.60080668767317,-1.00879363316778,-0.198192891487052,0.275092776467791,-0.257934189516369,-0.388171239618778,0.0118134767830135,0.39011725820344,-0.26342063515332,-0.14789644019202,-0.318836046501764,-0.615102594211109,-0.189012309608417
"2",0.2,0.204173442033013,0.688797365990327,-0.299410186667017,-0.153142340755107,0.438042101262924,0.258714268513653,0.712880755442643,0.239125777320492,-0.094027957103024,0.0956770440911862,-0.386442244732502,-0.472620557874708,0.586527242450096,-0.368555833507831,-0.832791866209056,0.607634881522669,0.0430670185618108,-0.445637234360291,0.535157317786101,0.284990359634583,0.170890532626946,0.708473997629207,-0.638821564467085,0.460629801266585,-0.148487298749262,-0.828651802289647,0.567845144680866,0.0354745565239587,-0.0698602791733259,0.0699648077151708,1.13581892650273,0.208419523008603,0.401346285377921,0.34478433886244,-0.00180540978337507,0.118804558511812,-0.0926906836169869,0.308508084695141,0.693038326459633,0.893808337882377,0.0916348792108116,-0.363648056095185,-0.430301673312759,0.441375084950705,-0.0979758674945658,-0.378778097905221,0.531283612382589,0.143586315094872,0.451394592579147,0.0779682372502509,0.521464086953459,0.317781167462244,-0.118650456046471,-0.429926503331375,-0.121782202869135,0.745295674158053,0.570917395008889,0.19336731857592,0.359039201355453,-0.00178202534350714,1.01532612257646,-0.393929526874533,0.0664825805776623,0.260593088424472,0.698384355116605,-0.163183524562505,-1.0724213717582e-09,-0.284323633081773,-0.14114206057034,0.550252280742164,0.185548493289585,0.0124765582904022,-0.163420594688356,0.376498600711273,0.320753610649747,0.413779761945358,-0.306509591005476,0.471089943205061,-0.133753759331946,0.579060123687775,-0.651667227528762,0.0926128979163638,0.232249806691982,0.152582417183268,-0.599438686512793,0.304861049898498,0.503566428204918,0.739386166582322,0.286175463264552,0.542307687105829,-0.217440857702939,-0.270743084076518,-0.299314442809846,0.497556153426547,0.570766666886374,0.778834404688546,-0.218430618359896,0.0726707115112697,-0.0700501607970526,-0.08190854578301,0.397317595951423,0.775608437413436,1.07608029405583,-0.252024237813648,0.201788373523641,0.500804332769026,0.503626469081026,0.103493368840117,0.247807618673418,0.0344923262223924,0.501008246254475,0.416577144834824,0.634043870078562,0.406151836371308,-0.209531519298212,-0.17302273233875,0.857584375425645,-0.374503074632119,0.0351588832508796,0.235527946536446,0.103201660856711,0.581560087387763,-0.791006434104464,0.541342199961807,0.447195140046373,0.184584530340334,0.34794032541413,0.500868825820985,0.209439138053896,0.859800775758528,0.168457857473707,1.00739588061457,0.225851223084234,0.19645020691199,0.0452928295014596,0.73823935003478,-0.169508411478326,0.338458444521641,0.835792583849436,0.714091369681507,-0.471101830650349,0.606006432015495,0.646113110598862,-0.183028839517887,-0.10294722800273,-0.0993399396740406,-0.0275671397148652,0.179276365945049,0.189527992099225,-0.223790581596973,0.037016674481501,0.127767791308802,1.01327740739599,-0.232248386198958,0.385617238079344,-0.633658928902705,0.391926663430048,0.0968527286210292,-0.218065710853129,0.136898180250455,-0.0781808456912982,-0.499829709482187,1.07548677268082,0.529284496066659,0.548372476648519,0.415647287361053,-0.276309776213974,0.189661351501253,-0.368349386935814,0.0127285359704604,0.105596952550039,-0.267716839525381,1.11810504542326,0.234003157589333,-0.411423272354292,0.123594448350038,0.702605137060194,0.43482396880235,0.322060529519914,-0.139754621093782,0.335287000975584,0.639764839250678,0.17107567537402,1.06788571809158,0.139382071779359,0.887648486950592,0.350562034509369,0.178540920874239,0.683957472399139,0.454881895574389,0.089746655462392,0.502899632694174,0.540339490978103,0.0841832899408684,-0.039514647134857,0.404666837217384,0.654777810545164,0.389773967933132,0.176531877760089,-0.418926617985592,0.394421976725269,0.162600614072459,0.290528041508362,-0.239588540937975,-0.645640540589134,0.745584803082369,0.926339853509944,-0.0648769989570842,0.260860938621755,0.253536906374073,-0.083821755669039,0.225352480606068,0.466492768316564,0.194206894695045,-0.151511453427259,0.518208440261667,0.397063796819227,0.312077022884653,0.240971532411654,0.184391686937166,0.440032348720384,0.334246084364518,-0.142664569680688,0.22339961652407,0.92646512474189,0.429382549707922,-0.32776209205351,-0.794639032456689,0.333544191399212,0.200016640255745,0.0823170492315195,-0.798610542223048,-0.228416282584542,1.36377776216655,1.11510298041659,0.504288002728713,0.00879733362801638,0.387520122894003,-0.421245524914165,0.111004933712442,-0.237486004784309,-0.0587624229432502,-0.02475634983356,0.183444623169273,0.367019571192877,1.25943151534438,-0.382883204483375,0.112401863869531,0.279337748838056,-0.185193079046928,-0.843710113836163,-0.194616798823218,0.580349009421419,-0.69842766510831,-0.0506850826676014,0.4282186507317,0.0425835021857023,0.937759321629021,0.163141789315426,-0.426289457045496,-0.15775012032069,0.173169490519203,0.231569318868991,-0.15581614651932,0.323741302036201,0.244110537957127,0.264592027364703,-0.130734484340446,-0.51281954679219,-0.387096675650451,-0.287893916590984,-0.0124027979447778,0.460287726002535,0.41133138308737,0.321158313036206,0.516650231030241,-0.953664055108867,-0.456621376564228,0.578783262853663,0.687356491087347,0.714272969626676,0.288399118808654,-0.236086976059401,-0.755193561134834,0.656315051541855,-0.394901993278958,-0.0812267359045754,0.423587670635046,0.764108708818039,-0.276145056418252,0.655045712455223,0.149929082757343,-0.3647908076712,0.407236273070119,-0.0313971665148896,-0.573435252055181,0.151553173237429,0.189509324108997,0.223927177015163,0.2280655634213,0.0396763213226259,0.325605018483651,-0.152854545282557,0.275982684114389,-0.370859442810299,0.265726424535198,-0.704656785551432,0.182382274952801,0.810436384575206,0.222832820410422,0.578807764351716,0.0374458945354488,-0.606075112115482,0.782568693298669,0.274380827131134,-0.313143746005362,0.117601373754649,0.57455939098018,-0.210255235818809,0.443178016911163,-0.123234488746312,-0.330438310556046,-0.157693993945879,0.260485865326155,0.361283706880624,-0.63682714303063,-0.0343644474833799,0.680498072995945,0.0423443609430691,0.431166430661763,0.844241449072775,0.109242506704476,0.0218739997156404,0.0776062020618907,0.320841709950495,0.812838819523232,0.856616129071114,-0.141807490201025,0.0372452955228584,0.0322909213867167,-0.156643954014436,0.773802792652072,0.731680823277778,0.0283400312097047,-0.635731707543297,0.385542082978992,0.436228454617849,0.149758624085264,0.153476010085459,0.403201412804897,-0.330941034016006,-0.0885671093976549,0.143523608294345,0.185446642191165,0.312042883468546,0.320487922682209,0.246604900688775,0.28793942873196,0.326937679759068,0.416601432988526,0.112377770271484,0.785236074944885,0.395445295209756,0.975511085622385,0.587574884929364,-0.0858754248056252,0.0556411312442716,-0.0144906970419141,0.732702506812779,-0.0971742386352088,0.213323836339899,0.0752768091756322,0.900658994281699,0.507695165910982,0.0513057901839537,0.78441299934395,0.487376448901331,0.165443543069902,0.184544732459039,-0.0872542625452842,0.239343841931489,0.325460640373649,0.604558865755291,0.372336283660758,-0.125463231866614,0.134798397735082,1.01664390435477,-0.153664033664079,0.688941404121192,-0.248218618528417,0.789441994725819,-0.5948547013578,0.734852044134934,0.200945005496727,0.425178280688582,0.259893260387108,0.211112544115542,1.2349331490476,1.19998492243146,0.248031942728531,-0.209483256817656,-0.118580985491061,0.0855093337237939,0.0928255817753994,0.434424687572114,-0.0921230545993887,0.411945576599855,0.316828018631049,0.517155480536947,0.140524197533632,0.789821474000697,0.152147813224242,-0.415979637399585,0.389910780365912,0.123044263445225,0.507069627394008,0.09357848091203,0.223152159685463,-0.568082590128539,0.582849057541276,0.451425502858752,-0.0500380593962583,0.348088118932632,0.131777924322096,-0.144709305931095,0.681444679808184,-0.233088478494989,0.522200669680024,1.21296322794627,-0.174070216476755,0.414846396685033,0.237278850781218,0.429341218544838,-0.0171831206321941,0.0841677127825548,0.357579220950133,0.522413383873406,0.565051440207756,0.428723737374989,0.101992637581647,0.228096145877298,-0.413625824843405,0.398719910706394,0.456047276675737,0.0910027315951778,0.402541950773164,0.4202706657951,0.179962714336689,0.0422809478447571,-0.0459818197803017,0.19540044217275,0.0734499037198259,0.262489171081266,0.0512504628942916,-0.483005790798405,0.606963769645439,0.553838977742987,0.136071393390749,0.362465313925127,0.143042943845261,0.54226834613464,0.398542822019521,-0.227131458411859,-0.00678632944580338,0.489713515771356,0.185591112795357,0.265406081379273,0.222032134782127,-0.105128750681635,0.39634372255427,0.171386475763997,0.547137236719674,0.50327647234419,0.778210369014458,0.458782786930268,0.0555360086080924,0.320423779044256,0.0730261207099719,0.414013775328138,0.0719391226304135,0.294359219915295,-0.423012872494637,0.491013428686757,0.637065689155115,0.531896445645476,0.298687153993834,-0.777781451408108,-0.134094497956799,0.72067821855167,0.309054976961789,0.394469276551088,-0.146834190087875,-0.340515854776631,0.0730836321100371,0.488949018381161,-0.0383056383348366,-0.549465356986356,-0.205160985275206,-0.0226747980187411,-0.0528082235405183
"3",0.3,-0.29994645121573,0.469744579476772,0.229988514636668,-0.1524910400479,0.629211076362847,-0.197102167969265,-0.276324670581164,0.362581783940947,-0.346615506386343,0.34893209328168,1.03545420239895,-0.278315703887842,0.72835171507808,0.360431074758179,-0.430116938984046,0.725842171864415,-0.321129433191673,0.11457320378347,-0.15043736678816,-0.574873185282407,0.134042637158155,0.474953946859436,0.733589165001183,0.29718366050235,-0.536075003380429,0.601506467761028,0.145980516209327,0.0364496286928114,0.701648440823337,0.56361782096402,0.388049462580112,0.399580859475152,1.15248041536249,0.199425982738237,0.538055326642735,0.575540214695859,0.122090908358372,0.0487053631962369,0.726272177265098,-0.187878961557253,-0.449948231289955,0.175761821501476,0.991510209488293,0.45655148094163,-0.0484466488089193,-0.343393463914094,0.168404146910308,0.637278438231915,-0.350151791013495,0.589314921601218,0.562038762257155,0.317964060076566,0.654559141820844,-0.0169460034087243,0.325427303459704,0.784299339354153,0.0571809978203014,0.444448448923338,0.206827097918757,0.112857901670862,1.03950223285691,-0.314030560214572,0.304704144141872,0.0893974753604967,0.766191895724081,0.0667649873624786,0.0560721458048818,-0.282041525603558,-0.0877448394864871,0.12105739454581,0.555613846052654,-0.0650817019796945,0.215443735823196,0.486214081645591,0.365615522624017,0.507599532662108,-0.117705329937527,0.576624306431428,0.624412700684242,0.442621140311731,-0.0901456131575865,0.342816601030619,0.207476078754312,0.32607454076938,-0.484702754395063,0.788774003460223,0.333666203903589,-0.551178354276925,0.592960471457573,0.576983774812645,-0.212188716581923,-0.180385486609138,-0.200950415331831,0.688577384851975,0.791972595955631,0.602191827671954,-0.132407287649723,0.285383145696448,-0.0687310669523065,-0.0598336037653367,0.777942044151377,0.452680336181488,1.24792711286771,0.276270869338405,0.18603839461259,0.530678639689227,0.57591773896482,0.127138354482739,0.328548982079726,0.510671576384441,0.315174880489848,0.533097297250573,0.48081508951029,-0.128296491374185,0.183263844328511,0.895634596257698,0.737677100861785,-0.13766812669333,-0.248891183463389,0.47055726896643,0.117060567451848,0.758611877806603,-0.747991269054769,0.622892113893361,0.527207720910768,0.293454188017063,0.282724528931064,0.622616470662908,0.439693494717564,0.217691822425574,0.959257151834733,0.104542121191317,0.217550793815421,0.297183947863425,1.12656566085712,0.892505689597999,-0.0848299028847832,0.37238136028777,0.875343290925268,0.78257396973887,0.0252333694341407,0.801372483028428,-0.087165617350813,0.193874767451282,-0.284648215963964,0.0211923899697463,0.765518263129005,-0.104800170299709,-0.0113410175595379,0.365596558023299,0.147510345120509,0.324454091819539,1.0864443599497,-0.129121828165427,-0.515188605379115,0.602931557402307,-0.350335910745218,0.317640967913616,0.125739091029765,-0.0199937654831507,0.582590521781384,1.23921484652053,0.900891872015596,-0.0332518627863066,0.348223911630597,0.577210693469112,-0.202718541039766,0.31501869179909,-0.208656852910521,0.167840669981086,-0.132615744944056,0.293406342709331,1.20889653820203,0.318208871022199,0.6435887153058,-0.2179366994706,0.859307387786452,0.221795083280099,0.41543324199296,-0.0526904934039993,0.56929679073008,0.69316398128023,0.184920589957781,1.20420682494037,0.206087572212844,0.976906709975917,0.331212157513057,0.247894997830166,0.641890152691146,0.448682962818337,0.508336621413467,0.543266324271032,0.753296973496033,0.11834262978794,-0.00174898161467536,0.655672864846156,0.721487635988771,0.396290725667697,0.266245490745649,-0.39067744917639,0.496088269100632,-0.159207766945587,-0.543769362851131,0.261441592283105,0.0913848576533468,0.594317195042745,0.806856004306879,0.39413043008447,0.954209372808773,0.315326702800007,0.00420461841886295,0.27031156187895,0.568459634645299,0.379009543161772,-0.0423320157716392,0.632631243297551,0.17672160000626,0.385854394499804,0.515570595112923,0.378284106319614,0.559810851457742,0.494925158013356,0.321969118759853,0.899703322093106,-0.120813823296615,-0.0163179988898537,0.475223820268663,-0.774436080092803,0.464299647022608,0.243021980952614,0.112317121831094,-0.669984271805677,1.40220077194398,-0.22151678428202,0.593158468852231,-0.291989526808508,1.16827402634737,0.0745742041634518,0.557158896277899,-0.158243405945165,0.217323605684,0.0378945953021312,0.235948013195431,0.278990037544497,0.520275328029939,1.39558282021371,-0.288431381798433,0.136680225146155,0.380823464888263,-0.616707812460737,-0.0965445884356884,0.00632065728248845,0.123930908628881,0.110581628747457,-0.559875059176008,0.692045550575356,0.590679078261614,0.938616427588141,0.117932997990248,-0.303086275538411,-0.0408499068633525,0.293789230091604,0.32508548723995,0.047228799454332,0.33457584559511,-0.259008150053091,0.0533764805221848,0.393065119585855,-0.158451718830516,-0.357238406296006,0.259884975605807,0.50407238555605,-0.0210929878808724,0.576889844250755,0.46005428478088,0.589579260731736,-0.61750566820225,-0.314312972919322,0.521856013126472,0.751900113167243,0.722864303555048,0.602298378673035,0.296633536191097,-0.161828288584447,-0.681618485916739,0.0757597798580342,0.481228400823255,-0.113793817600004,0.80600552560649,-0.198059108714704,0.722653790209367,0.19265393337885,-0.290541433956406,0.603695184400482,-0.0180809380989026,0.376196982840237,-0.332090098899995,0.275637206524909,0.391824466908269,0.456574233210148,0.373356578387782,-0.111002543197009,0.212483445723521,-0.143676841566517,0.465797212590395,0.291159361834721,-0.686973957780524,0.322738517295168,0.895578959664939,0.363192702284805,0.310441834330321,0.0614955444105253,0.807029685577183,0.869239233295639,-0.789345953618471,-0.15767700894034,-0.176002888870945,0.721440036237427,0.16155184164965,0.566479631557042,-0.0775621927683313,-0.198841116975484,-0.149288115862359,0.422962588168698,0.48674613871506,0.00861705639513771,-0.220320246388503,0.89246602841011,0.681438568648321,0.0583338611290882,0.598762137536142,0.117906078518935,0.352324369934259,0.0732884287612211,0.183922722187536,0.913049070612438,0.86629162880795,-0.0279975980066487,0.195726328090781,0.0517354636391809,0.0948563809323665,0.769809467354657,0.496063869801603,0.12763176748639,0.567196636324534,0.807671172506332,-0.42011031099502,0.226421062165384,0.270883612011412,-0.208305321874702,0.555000272305317,0.0413321360530234,0.234827363773462,0.368103048634756,0.431251999844729,0.435544760909754,0.283011945353753,0.246604900688775,0.661831066874078,0.179481687122911,0.882265236915319,0.0213585348821925,0.370752181337416,0.401533360454749,0.628432681734388,0.98568937520604,0.0293133000884327,0.00827617734460312,0.949651129451616,0.0609586752280915,0.31469552489613,0.192457725291442,1.047840460717,0.503967261279176,0.259345655656064,0.293921897184537,0.292702116153177,0.491491114746166,0.936936021064467,-0.0251409601060603,0.310113794136018,0.38330090704498,0.776811053815087,0.538635927514165,-0.131236966418692,0.189637177379592,1.0097278449247,-0.085603476743841,-0.24665258060298,0.8276189957905,-0.516664565451219,0.343988120428019,0.820190917265892,0.760696635684416,0.50595770334711,0.232847317534841,0.323273016630703,1.30748331935443,1.27880506588599,0.315617559883441,-0.0509508046392543,-0.0692692454766073,0.175545170071093,0.261094556487326,0.556123721220489,0.476908335181097,0.469273968214973,-0.0424230981007391,0.687042860171754,1.00747032524499,0.193819587660237,0.172472597609958,-0.122648457879588,0.444019965140565,0.178145799295575,0.55608269142965,0.141072642124276,0.242301983036347,0.534020629415476,-0.496936752925592,0.488556065289578,0.413191099165794,0.0836500509361912,0.191795181232212,0.0404266333561893,0.642907445660636,1.19931525779485,-0.0756965762737022,0.535339045136245,-0.11534344864388,0.564431592569455,0.404003203115295,0.573104558930448,0.136415454892889,0.153568833559849,0.535280397624514,0.662466202164789,0.58442225083616,0.184152496731767,0.505529530710771,0.607611648242222,0.327904106923741,-0.317604110872717,0.595369690519262,0.150778392059379,0.476926025200685,0.505113808956608,0.273870150735197,0.17655165732486,0.18256703721306,0.144649762748566,0.340936227904122,0.22165521627001,0.17803569504493,-0.38285128810335,0.758734824416725,0.349253962943578,0.189720307302112,0.866462429704457,0.324787752834228,0.610072899166335,0.548353613637536,-0.209172933824624,0.0972439470360976,0.573861540187801,0.219787428568228,0.47761058800459,0.402173031790216,0.373265863685108,0.0486759623548219,0.530216563944954,0.884947836494254,0.27249528050902,0.634535275704172,0.633298229585621,0.109057725365357,0.304095192201999,0.172233520517211,0.436459945711951,0.0248550783898785,0.533082908925012,0.40501522022385,-0.373743890449584,0.719364894255477,0.570337261419321,0.434323830465261,-0.588493793894878,0.367919238193662,0.972415553320655,0.098085568524455,0.63375617223949,-0.122925268193081,-0.293444461933979,0.182211352572985,0.517115142072353,0.0986474825786337,-0.00757463080040893,0.0781794781814277,-0.464899510398968,0.138677398089321
"4",0.4,0.427882865709856,0.388990065550671,0.302253257741378,0.812285139538425,0.151583275333437,-0.124205094382987,0.180728445365271,0.644691871370174,0.161237596680848,-0.228195841399508,0.591242646700313,-0.0779483554035212,0.449895786616768,1.26999804314694,1.18735038562391,0.488315026048448,0.198454894689003,-0.348620437402837,0.255982467525381,0.284552769071846,-0.28685072759621,0.232009096021795,0.683119210990689,-0.0623043917514965,0.811917171351634,-0.597523891899915,0.811300164117208,0.821054752340443,0.600206907872641,0.223832155721968,0.430132125173761,0.315485488964769,0.646893903246904,1.20708117622773,0.320412551834392,0.841543285837145,0.60488383586478,0.661705654975299,0.498456223381483,0.161861653015621,-0.394312730565973,1.08945695540422,-1.22451589319728e-09,0.0544313781882755,0.27226746041892,-0.248762818011375,0.665658100158351,0.750539007133391,0.467095567003699,0.791431144133337,0.627399708980924,1.03552499538486,0.17225390680406,-0.152605052719274,0.347645660285519,0.206259001777271,0.209721908837085,0.334173637937195,0.494758987372629,0.120657084398248,1.05590691722172,-0.25165228117031,0.209747538773428,0.157916475073293,0.148894990774585,0.275929100466471,0.062881607765254,0.768425778933663,0.291177446136664,-0.227874738052495,0.31004156418164,0.525606579642367,0.154542438704944,0.624910057918823,0.481146659591043,0.6305799798802,0.0086073612712137,0.748959390683542,0.436474305367109,0.765647005087636,0.268026905556452,0.558019230478068,0.416319609144858,0.0494617571886896,-0.415488641018145,-0.407711064508454,0.866520621777507,0.768046527220355,0.738671257963656,0.413973113901787,-0.165833705998098,-0.0522749515010409,-0.0706386909375055,0.855122538294612,0.928999353885633,0.771897589952316,-0.139823560502284,0.484190530802949,0.184668633674735,0.01010910468804,0.971250654915804,0.335785782677279,1.30942407644578,0.255850723112099,0.634161582134,0.615074786141972,0.684814706474985,0.292228105457263,0.429169092523197,0.496370505532321,0.557559193453291,0.293450912864952,0.668553980545253,1.0511881039673,0.604262604093769,0.835849503807004,0.116382042747252,0.163862270859783,-0.182895357617145,0.5380850940072,0.162780338655171,0.774401362912738,-0.557889243209719,0.640761056849159,0.611423429133957,0.315215866452925,0.655336494569004,0.456493621334971,1.06149921706523,0.169385416190105,0.284415564125575,0.468762355016862,0.349934605960774,0.321026335466591,1.14446021886912,0.917655645107924,-0.05433546785208,0.426536090282202,1.05447391227519,0.766282208338201,1.02705883557541,0.0970370872468125,0.109362353377636,0.130914808198435,-0.0649934286254255,0.846512816345244,0.185600148774313,0.183894418979416,0.0937419836888222,0.450494330490777,0.182296741575533,0.520470672842343,1.13844210179746,-1.23087755829823e-09,-0.337801681739943,0.67674680616068,0.0575248478793953,1.13184858458576,-0.384590828889099,0.594852586686942,0.0483912594783782,0.39266505803426,1.28834680912664,0.0857721116121269,0.420840534693155,0.748977370762877,-0.0315738808578495,0.444194457497925,-0.142214242980823,-0.0585263991629666,0.0901744147839421,0.247933300725479,0.449931458690753,-0.207923874785015,0.306117036954721,0.157310591261178,1.25628966921801,0.987126772331724,0.472314485215888,0.865554880694497,0.582961609148933,0.682649981023087,0.225166893083004,1.27033737840207,1.15229368507192,0.525826640940794,0.363267142014829,0.41096405601573,0.391396874717491,0.188762299180084,0.886214356770442,0.915163069323476,0.550187066042769,0.137355241286638,0.714581730050378,0.700216503058892,0.813066938775716,0.561691735893524,0.321349588648034,-0.116473984708401,-0.0697205760144394,0.617766828365177,0.865350261238738,0.30602126363221,0.083357695517733,1.10426313088263,-0.388193364734969,0.483199393959017,0.586415588218491,0.456944721713097,0.128644040777974,0.360239231478801,0.66134930702808,0.351134344883893,0.256967397039265,0.666440021559616,0.448833932178936,0.566992312307966,0.492767233879821,0.413188616005981,0.274504066298257,0.725089491768824,0.957355994118698,0.552600330056055,-0.116320281385772,0.622418685270603,0.019393251278296,-0.808482446216743,0.571631317753632,0.315607675287003,0.187510182745194,-0.608437167313323,0.0668172868991893,1.42192538023808,1.1802607529356,0.17989439986785,0.768184113751453,-0.0982312832414471,0.872354091779072,0.0929823282466488,-0.153662029648668,0.20964424955258,0.341295822553599,0.320533472596885,0.664213091795368,1.37164334398465,0.240279436893394,-0.213818909024603,0.454731749397851,0.0220852639729364,-0.450369033302053,0.845480788040519,0.227626522570193,0.255448225396055,0.796687647062365,-0.50726449270802,0.154494326964663,0.958361722488165,0.131646204745538,-0.235842361521483,0.0876944235145389,0.384920587835101,0.486398313028598,0.352646716665121,0.451481909828917,0.517528706174617,0.560924994936477,0.168320268787243,-0.327967253363256,0.370268887726035,-0.095964801322069,-0.0883405451501748,-0.0308635087543978,0.721034623462554,0.515205464866488,0.645025736417773,-0.412886413285006,-0.0623942758056398,0.565715428739389,0.72842378873949,0.00504519367032612,0.839947992639109,-0.46904254160129,0.778138278141161,0.338926927641244,0.23980316750708,-0.0467855451106207,0.634545320481373,0.833642555243698,-0.089238592167349,0.695825219173819,0.260166008085637,-0.198266637863198,0.674171463990902,-0.273719399124186,0.0728153898530848,0.641716273542684,0.488966162642008,0.552737007472485,0.448436157490747,0.368249759342378,0.454980982908059,-0.0134183565418497,-0.0330493561058005,0.530540280187765,0.25652174469102,-0.575340539624895,0.425538861385288,0.982336386142897,0.458584451431849,0.131728796249282,-0.650011064244804,0.984995784969353,0.333848393097583,0.93554123126086,0.709078592538685,-0.110945369529793,0.142268748001666,0.179687703234887,0.768559165080389,-0.0271761013991352,0.0165551800718991,-0.139600190467371,0.46149588648876,-0.0643348529099903,0.628136495719871,0.0368714445162594,0.88472678498247,0.698968091424826,0.247774157170672,0.171267371501565,0.725160278180687,0.432161401522406,0.137592666976223,0.333033055822709,0.833473725113061,0.998680450447785,0.130891766361531,0.370921311236941,0.122917480630842,0.292705131434324,0.81085762210329,0.211988779181205,0.797113991022485,0.857955323728808,0.547184812439168,-0.199637884764266,0.338521848581739,0.427598391619952,-0.269817688299381,0.622631041393857,0.285241359879731,0.429777552934487,0.501326187777106,0.581659092130159,0.604202334069208,0.639634623910012,0.329409095108953,0.430572080633758,0.330700347049228,0.492553565066471,0.907238063629505,0.157921432900751,0.458631548664459,0.640329018725988,1.16393180081757,0.0843476512541911,0.0370754079532754,1.09558447246438,0.13136297532808,0.347342505928005,0.388851639911559,0.331379419952878,0.689247972694341,0.611376092758113,1.13453347187002,0.514211569627766,1.07986327701708,0.388684517000038,-0.0206372445543067,0.343168861988348,0.855286513061391,0.552449417039798,0.575360575219582,-0.0536480865492173,0.364923992467506,0.980403999756918,0.104755949759641,0.96661240046376,-0.285504991658342,-0.117030061880791,0.461986706557805,0.886431936679387,0.954827195399934,0.454596327523989,0.248807719073714,0.310372719222768,1.42035583147561,1.31790766486511,0.35782529158337,0.0214907748025223,-0.0542321114728088,0.348583905614357,0.505341850884969,0.375118618930672,0.599141253160947,0.909853277340068,0.220397869134482,0.50284710712961,1.12184947571468,0.211249031966155,0.115555687098046,0.0564709447604417,0.496284751009512,0.314877951108982,0.699919231174864,0.189351254639113,0.470576049552462,-0.431999695476833,0.543831762673201,0.536781312981214,0.120683971623611,0.704683663787359,0.270145929108496,0.810658404624105,1.29978218089796,0.0234769975963579,-0.014892710407227,0.545072117882663,0.140209029354566,0.560168070777322,0.451006858986484,0.246456397511,0.614835950568168,0.188735593600829,0.607151110301806,0.302349503889268,0.788881241111931,0.780652396804727,0.818417994942735,0.515120946716568,0.759863840897636,0.640719508008804,-0.219826247729867,0.308153859932096,0.55249672871949,0.615244390661445,0.251506503101453,0.252852085324905,0.241640130884485,0.321587074402346,0.304129010660319,0.433649193733447,0.448906070176651,0.920668463092768,-0.279724920346102,0.534122060317138,0.92429532171032,0.248157299816282,0.403257324877632,0.747346207282559,0.611140931843641,-0.173897768657816,0.260728860412813,0.682015036589387,0.34120181070433,0.582423894001209,0.482945160993182,0.188146254082376,0.517478416270398,0.622770387640333,0.321650648569303,1.06356001732515,0.71465588273166,0.692789258317278,0.17883589343639,0.292118512527716,0.241800453699585,0.539434501985173,0.180361388210857,0.629064996072515,0.822429426132141,0.504095510450509,-0.393065212170609,0.670204939899029,0.643385813807194,0.547730425467802,-0.456331639509215,0.829047632192116,0.971084774253231,0.3609121731015,0.0318590156305197,-0.237203743839291,0.300321186155342,0.629305192293497,0.0395111643219135,-0.358244596059159,0.166324320242599,0.208912130808107,0.363157481768583
"5",0.5,0.522281901499691,0.372497081761567,0.0441581160912284,0.428273937566991,0.362600426527697,0.134316384740841,0.249124915374017,0.54406040936304,0.234876164474524,0.261029087070369,0.40288311300919,0.635919130717326,0.581300505563195,0.313053906737245,0.444116847645659,0.367987867538113,0.41512764857304,0.21385074253109,0.806381118573739,0.427011671054109,0.560539228817078,0.0261378768397936,0.930305097793252,-0.0961535273800862,0.773584300763088,0.628662553133783,-0.228448350120993,0.309955193951336,-0.474253776267837,0.78137062492971,0.659253158534607,0.879110484297297,0.68364608355356,1.23757111585485,0.50002071194462,0.288175748178236,0.433734984429146,0.869740433253207,-0.177766436331987,1.31781659645723,0.276635143450748,-0.0295459674944705,0.518569832798968,0.265968280084346,0.812516825843233,-0.0380663465911089,0.714860062295888,0.475736168388098,0.848579909659194,0.78049165428099,0.425657730618323,0.323212626349202,0.23296220994451,0.310196430174226,0.0275222352117144,1.177067080001,0.759708783216199,0.361803825005001,0.637932649634899,0.367004120109442,0.117746495863556,1.09566637562065,0.337729947864058,-0.0508384428976509,0.308909875536986,0.196037939169907,0.834056446145751,0.19655716701294,0.00222049841937158,0.262794259528409,0.637641153082656,0.451376993505805,0.555730591474207,0.578836574357244,0.674622953157399,0.731432658346521,0.721942428599492,0.29186100480293,0.873055026632688,0.278472172257743,0.286007432197124,-0.0650566501957469,0.518374750026811,0.532439101954948,0.946082088157319,0.824055548683995,-0.260098566507008,1.06154106641657,0.833509830197006,0.591438182786317,0.037171109696208,-0.0044072759156868,0.772380085100188,0.128107092884907,1.02781661148483,0.930032978202923,-0.00586244505520836,0.993433261214233,1.26947461009441,0.42977975677189,0.664066757262383,0.119603694203458,0.480783699531752,0.214653592706189,0.406078340824779,0.731874875255255,0.286126535028534,0.636258996662724,0.930493424099793,0.792264509104821,0.547352507229058,-0.180147299062407,0.622216843898318,0.186796601078054,0.232547754272339,0.31335250688699,0.73280885023802,0.638983286947853,1.226044006111,0.790470626328553,0.184472773577353,0.654258342129904,-0.415436671366248,0.928020019560814,0.640959838703477,0.950742540835691,0.643777917153879,0.613047424125489,0.464735419690361,0.373555801064693,0.449357970030956,1.21164411376151,0.283023201439516,1.09068296567161,0.337788825222018,0.958487152144948,0.55031603898848,1.09033229384833,0.87277093178763,0.0243774242684226,0.273063325363835,1.17160637999968,0.338840562155249,0.104914623824475,0.0988620325240854,0.275229186013688,0.175503933202266,0.830119945727036,0.209420584768179,0.469194278019403,0.477139299634667,0.74641874295251,-0.243399537257236,1.12553720413454,0.123013689500281,0.801063076460784,-0.269324701934432,0.544929473545437,0.0837695652749853,1.37336085205014,0.626628272886247,1.24294738812263,0.326423228606594,0.159568511908617,0.451041992558551,0.780442000428111,0.165984033647771,0.467013006993148,0.116060590172828,0.508471995251884,0.297675742868245,0.382856527855362,-0.099208756971614,0.385210461952777,0.456599849044358,1.26193369018569,-0.203080632371652,0.248048887306511,0.909624090420209,1.20875972982351,0.63889362013147,0.873025810153274,0.390090894446876,1.42561650498448,1.19301985131596,0.415933211154262,0.806918064336958,0.930205098229125,1.01545661115556,0.789611708474373,0.593754514405713,0.464074211063888,0.662172106951287,0.251092583194188,0.365449958155593,0.779103281259189,0.864115066727641,0.634438545762416,0.379250812748939,0.128647284365197,0.731168294994294,0.487164423505413,-0.124708456141103,0.698620637387114,-0.150899262499228,0.185582634628306,0.865350261238738,1.09855659619968,0.55235934239767,0.526839274198012,0.19840517957361,0.529497581462239,0.652376342679867,0.585826862945056,0.359899505419371,0.605430237804396,0.409637428307297,0.634116675344554,0.80069359950988,0.4832084635086,-8.59309606760991e-10,0.711226468993162,0.81752675819337,0.612068104427111,1.06950286633161,0.536756175124939,0.349707213447708,-0.703677728092471,0.719640500495118,0.344644160071443,0.300683464619009,1.28367552526576,1.52839948437246,0.995567928404802,-0.321830995027051,0.347857010573179,0.120465579631407,0.0111679577136421,0.974747282357223,-0.0465901473408782,0.322668936510639,0.186656978722398,0.561578805072732,0.340051382751954,0.703139236992376,1.4476197069332,-0.0472718756378029,0.404133372679952,0.897503964335894,-0.364593091170361,-0.213064739853305,0.166640413771283,0.519309106036058,0.235436303312775,0.345424101949,0.874943613487572,0.385437254559977,1.08281336820112,0.191909342254905,-0.135262969007811,0.146668563337099,0.462524509733811,0.289910073027857,0.522658870153544,0.474845445947511,-0.257764923393043,0.470524984244982,0.550138071532319,0.0955607562436047,0.573459106323021,0.62655547219587,0.0262325383468307,0.0814887362108253,0.754567949152394,0.566276761918172,0.752444300502159,0.0172630506954752,-0.406077238477757,-0.429031509008285,0.687300225937013,0.743943656787086,0.912921701126519,0.254210052249308,0.859346048953552,0.590985908838805,0.436892386176219,0.73370127072796,-0.00221103538638601,0.909709268989658,-0.0790809356389235,0.693621750670928,-0.0297005794418072,0.692691587388635,0.453001009975956,-0.177665515106328,0.182475888539856,0.666616966481977,0.50248105680343,0.394724924964928,0.665610975223416,0.489959660817767,0.685399916517826,-0.0271709721679904,0.276410407074956,0.666444276715108,0.387564320963847,-0.525164654830332,1.05196571445203,0.501403855384509,0.616879887975415,0.139871740324584,0.986027451011938,-0.485287191556069,1.07950580072812,0.264368920957472,-0.0473326102333237,0.808013181109301,0.289028179256049,0.277143875346716,0.875612569462186,-0.0481382834271867,0.309885945702715,0.584348084982532,0.00209213984218284,0.067566394365107,0.777478093455606,0.336766179353808,0.264402553347334,1.01552272145534,0.798204373266252,0.237092134893913,0.842406570861707,0.153143351926773,0.506976318166804,0.538959320307684,0.827386950335696,1.07146030370391,0.490175679578682,0.232925751236911,0.251327077148148,0.924651610652308,0.415006394690058,0.866004211906174,0.976215487240182,-0.184695521583978,0.263634481822112,0.591208562269597,0.521932219698257,0.472334719180159,-0.103437989394591,0.604368229098476,0.42232443630433,0.676026002884455,0.478883104096002,0.640945875787568,0.547019063643473,0.655357525404537,0.827789880474458,0.444286176515647,0.461874072257708,0.456180729731618,0.924888743961769,0.574064739411076,0.165822852400813,0.788861260409569,1.25696669396857,0.0165705188923215,1.13151117604325,0.477365608424262,0.357745545632327,0.521557837570193,0.73529867596631,0.420107699358026,0.477576648207315,0.747472346746162,0.42498336857448,1.17856190969011,0.697674892145779,1.25705266568179,0.122905787730339,0.358633853844264,0.645460572446461,0.938963814047256,-0.0034661450060235,0.604152107209597,0.460496619882266,0.194113604208179,1.02239182645475,1.08694042957408,0.112519882728385,-0.235643733362224,0.893541394062101,1.2287597150378,0.649905397642329,0.491869523681884,0.270921541789794,0.309195521864588,1.40049226957854,1.2211246020479,0.439130419784659,0.0939875656256034,0.366474765696614,0.0597008134182624,0.481410645083578,0.699813869601361,0.660933870923235,0.41820013922151,0.522615894698657,1.1168778143424,1.08957587356258,0.15467730735985,0.204675249916713,0.231255784345891,0.512749356571883,0.33284121140422,0.828859401788905,0.482677821260669,0.237772683765395,0.635705565318321,0.774895912698064,-0.382918441908427,0.193742965905927,0.171436187534755,0.842456377594504,0.192076387769705,0.591462577933821,1.30475996586644,0.139993652762512,0.529602201096328,0.120594535208882,0.683791793873185,0.6768565527958,0.612058148760769,0.420351668513511,0.781666697448933,0.598632183589649,0.303643457750831,0.966400844619723,0.48493299925779,0.440134256363106,0.838098813417067,0.829524468779985,0.724276750987697,-0.20106741619187,0.456887881968156,0.606362625667626,0.636496061925255,0.441321521687554,0.379208660974496,0.458638667176472,0.328467350538044,0.386558643401345,0.592407327693447,0.520262485520472,-0.192093133597214,1.10736605105698,0.978745565129589,0.744800873623046,0.416873455257667,0.482112296773499,0.771828193931295,0.606396359553009,-0.0384768690255504,0.717213740168183,0.308457795267172,0.432492785502551,0.456123366957498,0.327436482142529,0.548744175915948,0.611863493360288,0.736552360768825,0.429773032490577,1.11544705862258,0.876984412110315,0.760385712440922,0.315816500801973,0.390426403294534,0.424761493774664,0.649351692288187,0.213782626463933,0.647291234929744,0.872208834505264,0.586547467813515,-0.260749152925485,0.631316772361553,0.775415584598424,0.693558435222414,-0.222484525277237,0.993008310854779,0.586973959894892,0.79619184032629,0.286034319004074,-0.0082542941087023,0.38189870607632,0.701455131127207,0.231824978008021,0.245605819658698,-0.175712290670719,0.33500251608132,0.411576631872602
"6",0.6,0.498924203661543,0.894504799338866,-0.155911903857971,0.729897210275353,0.373036868886167,1.01302366234738,1.1962223382228,-0.0354386885603389,1.12118533396906,0.727195703779324,0.537544370276635,0.745706922346285,0.930514219604207,0.836591372979182,1.00754550232425,0.618915072415083,0.548354356601523,0.947033618618672,0.502585857955008,0.458809000964109,0.825577773961289,-0.0518015298185044,-0.240185239881578,0.976611945965464,0.322224489446745,0.210653542840537,0.320278101970839,0.805403325505668,0.904280034188935,-0.0874509362845039,0.754336061034039,0.629300190726407,1.01905867194593,1.22596888300754,0.415746007359209,0.389081366780976,0.364014616930734,0.791454553766943,0.995759872890654,0.558598335819366,0.947115835728227,1.44450012318626,0.290874515349875,0.0566000090901539,-0.159645316485156,0.0720189420877326,0.38884004579021,0.793346317785108,0.281804993147768,0.872170263504524,1.03037413065721,0.562856225520477,0.793160436502468,0.492123362866908,0.57522426469103,0.584703620200983,0.0979620489592656,1.30106704732379,0.441357175602505,0.630953790386029,1.14932770139293,0.258259703448344,0.123695810048346,0.392104663019466,0.995815906509151,0.76726697291712,0.374313397098352,0.325547850728026,0.377507711171652,0.597906765585613,0.281991082475528,0.139678505900322,0.758943777886294,0.682020423814578,0.774369145066042,0.893230476560097,0.336229728436279,1.02117859359615,0.892885854423171,0.541792122765337,0.54778793617439,-0.226677135124836,1.02698504716482,-0.110899706341052,0.968440061594911,0.391664165391822,0.500098306753844,1.0489736634711,0.629414725135623,0.867107552758596,0.15242617269825,0.10751334189968,0.295008510283209,0.927514744540715,0.40820028905017,0.519292041663166,0.194389881121633,1.02418279107878,0.825790030289237,0.416754241429433,0.981640233377066,1.29342869540715,0.493158221536888,0.396466779710573,0.75704710182218,0.817112676371729,1.04609613992761,0.576004325334285,0.472742123533833,0.62506668104636,0.837924463322374,0.659988209187684,0.327115933373472,0.825770294665615,1.30602467023417,0.247201322791445,-0.100987919024345,0.321814552859535,0.866846869067895,0.65030830704224,0.298359383403149,0.993865591132443,0.67394523390404,-0.271298018399536,0.733755679032945,0.693923745937222,0.736367064775642,1.22265763198498,0.789420535850028,0.564671770627799,0.393792484784786,1.22510648185305,1.15753174273058,0.448241270128894,0.427530042508484,1.04335908791055,0.0944070162517766,0.640055035328021,1.19671492782765,0.984136506090169,0.48974154272281,0.210399501564968,0.46052160037248,1.14448477388759,0.252490872542226,0.984308088958454,0.408122777924958,0.325611376332979,0.518707045332489,0.404841878481685,0.507681961908634,0.883084222670269,1.24776415003105,0.40124451032103,0.910060961170593,-0.116062615676704,0.65043866289042,0.388896601550135,0.640774362781107,-1.86053604001122e-10,0.245692717658089,1.27759215594631,1.38585086546513,0.594509970673792,0.262907628091612,0.79676206496615,0.284907514651807,0.645982263701129,0.0818349077163842,0.339905922709032,0.2044524455047,0.644184440665067,1.30816764952845,0.501654045337445,0.410564475845927,1.29831128316505,-0.0873055889919797,0.723545310023965,0.310502294044879,0.912005023758153,0.757514072051995,1.07692774264133,0.496042233357464,1.49205213987887,0.546142986919915,1.22495868235106,0.649103153941821,0.599584381701171,0.732057841705376,1.11092545424949,1.05753966067296,1.06963842128231,0.861933574126114,0.471667820943273,0.347699862623817,0.832393275851344,0.863330662361129,0.675942501093295,0.519826212045479,0.108338746402381,0.785341215844317,0.672689647331488,-0.077631647091117,0.742823907063281,0.999346304075204,0.191267137218219,0.704783891032341,-0.0784551349566058,0.627649917291834,1.10065885814023,0.367523339414339,0.581742422417975,0.773804797033405,0.62792176298326,0.480136872818961,0.79713456987162,0.705250358407222,0.765430122687761,0.628131416269188,0.463803355639466,0.840850306847162,0.964948651760918,0.825951432926533,0.60139564409111,-0.00420919272644118,1.26844183903241,0.435130853779808,-0.686045116113948,0.72986107457988,0.410227990443642,0.316939258414146,-0.276690458325954,0.204661980020501,1.29368120820656,1.55395729175697,1.01647072660476,1.01419791984361,0.423432323647848,0.0552544712629619,0.0244886014175763,0.410136658809683,0.159812530885868,0.718028313356183,0.498538807981346,0.752705276947634,1.60232685512708,-0.0313988526553501,0.485642481249566,0.600026238507979,0.215841166236575,-0.325210338530466,-0.269287813652309,0.45295406829281,0.955516179122481,0.475485360957508,0.547652039555369,0.945575106384719,1.03397655357271,0.278541202652976,0.0418741419717885,0.320854650859969,0.674392708448694,0.647762091451947,0.603180601922239,0.693826907877263,0.550151210221482,0.508939357442581,-0.0883627963835987,0.710994955725948,0.968450547936438,0.112610595228223,0.118840429795463,0.926394100432363,0.231924860811297,0.764730581922544,0.864915269984935,-0.318422085772021,0.291521818678723,0.836821346059922,0.840144469912535,0.970764567216753,0.424535447532248,-0.260417950558627,0.960751600610216,0.943434565282833,0.716440470818613,0.499106092776892,0.755510908488389,0.0261385945948391,0.801011052462949,0.046487688675175,0.480212784435142,0.0467844707956789,0.202118464264781,0.801818281368876,-0.0700497550560423,0.650364267750552,0.849538214333904,0.585662261715542,0.458539492865171,0.979088808156409,0.110655115105262,0.848809366316114,0.443148685639094,0.450162635391679,0.791194372694594,-0.358385719927416,0.59073846854625,1.15062790374001,0.694652530612277,0.0984909417044604,1.11320838868989,-0.431606657424608,0.302899935788731,0.933655686298095,0.343430983270099,-0.00206724024348867,0.966533565265013,0.469513908326719,0.298045958803008,1.12621579860355,0.0537182825392968,0.111840906376634,0.903675654196746,0.782689687542304,0.213000910031768,0.520627647994232,0.376428127990813,1.10696760290476,0.830550117693045,0.3775350802692,0.94654564013936,0.311143959182531,1.20392376437562,0.559417881318369,0.700587395669086,0.899657946267027,0.494054023325684,0.554331037817401,0.606496632341062,0.557165680978431,1.13972867878554,1.11860144320092,0.928947353422806,0.465457268354343,-0.161295508720147,0.61662347789087,0.687842177823395,0.645351187621078,0.0752625086581376,0.768065934140564,0.519328175378599,0.578300469096135,0.623595337363332,0.792862925674841,0.574850455488105,0.700703034153272,0.855871034044097,0.592051681847871,0.526931465081375,0.475733242676813,1.02028732771329,0.31059555155629,0.74649540255376,0.906131873252782,0.160985918098258,1.18678798977273,0.662865958560235,1.15756292523035,0.483008720149617,0.47102559160164,0.611497007089723,1.15752462129503,0.818126615933219,0.509928282562579,0.867834777338919,0.546680928747518,0.732684831347339,1.16610461433226,0.244991787062367,0.582319173184203,0.646495933823876,1.14895799989356,-1.96163734249299e-08,0.674868264825622,1.15712161450618,0.567054094626692,0.338588956199402,1.07153425232585,0.196042156068336,-0.0293844393839171,1.00376872332431,1.30509171788127,0.767123327347163,0.569194325988908,0.453558627762089,0.34305039482473,1.40910939242673,1.43418101136399,0.193785143105303,0.567034619413083,0.196220286666365,0.365648806622323,0.616954104707428,0.732140603147617,0.768335131569275,0.511617587667814,1.12170974105765,0.552127170153086,1.14663067604869,0.282817165319772,0.609108752380884,0.226529457187965,0.208553289728641,0.352377567781943,0.441842599852526,0.970367978499465,0.587406462980565,0.75990494985844,-0.238215106069399,0.559841364741147,0.414519479662741,0.800051443216422,0.325866126567163,0.902839542165363,0.183858123159391,0.230243348883826,0.488256230110856,1.29781826169917,0.758148551218514,0.26467776922258,0.675274552117367,0.7483051333156,0.555650914961692,0.54697762590884,0.667767725211779,0.88365963445637,0.970724828585335,0.520259396399065,0.67464848773576,0.849146463477411,0.929349296120362,-0.206025752324712,0.8156055288072,0.7045063229352,0.503815777358943,0.82217932406958,0.511951635558764,0.470043228961942,0.423847372327578,0.526982121066048,0.63095772511578,0.693849335378914,0.449761382112846,-0.115483204831256,1.14773765750866,0.929142988175368,0.971464034759176,0.492664213408253,0.550245129794183,0.833253612790567,0.686626006868688,0.359129207410028,0.0899548834277879,0.780032451855971,0.610260702426452,0.613064253466944,0.645562961222732,0.403112804602495,0.664888020320205,0.719840780752406,0.561038749342857,1.2486103501745,0.981760408677668,0.806744386679738,0.525520422876973,0.392423848287978,0.736725090343466,0.360778863012318,0.300591124062806,0.66879630329032,0.678532696324039,0.954290360098125,-0.0813875316688627,0.754070355404028,0.924535100294932,0.798841462243354,0.0473741291071013,1.01052067025859,0.838677206785732,0.271092642542997,0.789395510177779,0.403670133860985,0.131681010172808,0.768914059887531,0.449633711337559,-0.0134240319957683,0.429827203734816,0.486953739099845,0.408167924418135
"7",0.7,0.631357768558636,1.09356007171026,0.553449730617285,0.709990952058392,0.808250416133942,0.677428093234863,0.718748401019662,0.289614976690323,1.110969921181,0.447275612674502,0.857468402622491,0.308058762017268,0.931231377930845,0.524598448660545,0.680202620061811,0.849913686860735,1.03291787050364,0.0105069614482641,-0.225998912456782,1.14260083742713,0.214652538813535,0.423219256670899,0.912051995135567,0.46613532761523,1.09429970456369,0.833414582203132,0.326286546988728,0.985299090363433,0.601877020810679,0.0423122393031579,1.32510052846218,-0.0544425535952489,1.08678758100335,0.766868027409282,0.799949647330449,0.587862390800354,0.943465165238661,0.458614230919685,1.21529703676517,0.410763620428693,1.13099979806073,0.134192798625497,0.676149511986437,0.515492405848827,1.49077177983491,0.589152971641829,0.220124954273298,0.99155643165596,0.887846483105525,0.686335545171928,1.03293855141811,1.38715881447115,0.550146367306216,0.892686094767001,0.598561041979852,0.954488540422048,0.38803573473637,0.425932054701133,0.358671057098151,0.763465427014564,0.27575724889847,1.13497590882885,1.08564911157566,0.555880572482595,0.407119612752084,0.395927176322062,0.532033585372346,0.447113887419299,0.213179543875439,0.826092349344281,0.710897958019451,0.457830775504791,0.805706671288435,0.746640115096966,0.78618626186861,0.958827532171059,0.578757427657431,1.15346864460506,0.910503445195077,0.975547376495792,0.709425319803906,1.1398949352556,0.655199980174428,-0.0885946658015548,0.526240081110719,0.492843670770011,-0.131334210002044,0.940355787474881,1.08506095090432,0.638936301547449,0.419454257804901,0.225527995287327,0.422363480665327,1.03717940831318,1.03358583082365,0.875902199727529,0.39414870492316,0.642507577196986,1.09327263465128,0.565168057269233,0.627849051183818,0.648231489548602,0.782895096737312,1.35915119140666,0.397707829934081,0.841695496216621,1.13121675237385,0.392131201831969,0.690670628479421,0.746718360007764,0.73311063353152,0.889750272937423,0.412096197569436,0.350140877714659,0.437440571129016,0.707537204649751,0.824899580702147,0.939813896995327,1.33101341712873,0.202025725429817,0.509018630820365,1.05823382992428,-0.0117680811575438,0.791704494619494,0.760975538911407,0.76455112568374,0.584435238708754,0.751324242691011,0.817469472814468,1.18616180623736,1.34183682008192,0.640886549539774,0.704642195111574,1.06425700235811,0.455164725394153,1.0972864054843,0.202196529890494,0.774213251345098,1.22465111241703,0.438184696011351,1.21017657193913,1.04855053080454,0.243228020867682,0.618317459158991,1.03635188285211,0.348809866215729,0.616286409871496,0.673731923753953,0.74784045874248,0.439511156769234,0.557804973458376,0.85403508676574,1.27547029722132,0.649420314917181,0.941061880008465,0.198488123101309,0.677750720236744,-0.0411211750221701,0.560479528832069,0.62297115758056,0.30953762139107,0.46256314336412,1.42754099710924,1.47497503660567,0.811964338303951,0.768346532223132,0.281951881817571,0.794497911530068,0.161075960028745,0.736766133937737,0.606736117350412,0.261748755161704,1.32748054552264,0.478373137369514,0.693954442655786,1.39089905756956,-0.070425395117509,0.636738820527154,0.762121799078519,0.940581210355474,0.89543389297325,1.06219742908882,0.565520704154135,1.6323493264097,0.506228070091507,1.41523485879549,0.725710873769109,0.665153294874926,0.769673393116862,1.25615206924423,1.11303957257653,0.908493512252909,1.02772118709067,0.596912767033579,0.574181502814881,0.975262619238425,0.873683841791738,0.72529604441133,0.584845789043138,0.152317662025177,0.866359833766751,0.894632858212311,-0.110895206489708,0.895691077717174,1.11065727378859,1.26463535623687,0.0344086124588769,0.806625487510423,0.247796964869144,0.736141609161035,0.573475664917837,0.68630451121047,0.81051429050519,0.729433263159198,0.762874562154541,0.46659568300953,0.832724042756464,0.827103322465814,0.670631335942016,0.94012763275568,0.54188428928178,1.26254398958125,0.567806909938791,0.207520243888388,1.06974078150869,0.969974488040653,0.564631044947262,-0.587419036364652,0.817323050039726,0.468163026973812,0.523469349426713,-0.0357589930934037,0.242726146800596,1.65622641229073,0.399892159135514,0.514604366808153,1.33333293791178,1.03437858281665,1.10109884783367,0.151092641554416,0.470549903937338,0.291074871837179,0.647398000923026,0.632683880788233,0.915992841010764,1.60672139312425,0.0364014411150404,0.527031984304505,-0.122499922755772,-0.0360128142860184,0.97028214425051,0.363164513608131,0.787461481586157,1.15477166786368,0.634420084301331,0.564966897913803,0.506507459218116,0.981713268194117,0.352411339453118,0.10973947186692,0.41942271761475,0.703699387603878,0.732907505818054,0.839503652554061,0.710746922486058,0.848638249470894,0.540649134914861,0.654671036652921,0.261565647040656,0.0044207146026619,0.248358750275499,1.00858209179504,0.982117482434338,0.264002160585521,0.875833020141055,0.965189887557233,-0.0598016034520884,0.45703071303461,0.86415317239791,0.930700522015385,-0.206856528630203,0.452748039070024,0.792688376521213,1.06502202807011,0.982568654435751,0.591154630334048,0.933280910799115,0.241148595382577,1.14748031597346,0.219844761946918,0.851784851931748,0.498249211893253,0.141761059597496,0.970093933846847,0.0891921041346232,0.249426290673351,0.711120771174432,0.916677771100632,0.683982169598181,0.688132438389068,0.856570816635333,1.03227566771041,0.211082888010041,0.617036510328435,0.81172689529927,0.651931442637933,-0.0896561683708535,0.586602735066239,1.20451754813695,0.811639075637068,0.0768945811850806,1.12977227527789,-0.271861488522754,0.134018178526416,0.627184082694645,1.03200936723883,0.569336348862675,0.96464103658216,0.508428645045039,1.22663340655827,0.35692358962395,0.409077814282648,0.288536171353571,0.84126482113993,0.409794954023489,0.980355080733992,0.648572255165045,1.25494580052301,0.349319048004541,0.401595947600998,0.608356599569421,0.896522787740386,1.05586936193048,0.640909614567916,0.7872685490665,0.916794592533962,1.3078680703658,0.661149659636331,0.645588921372035,0.750139811503945,0.568855218057737,1.33105915190992,1.12844892907416,1.16561100852828,0.46410204006732,-0.141708879091074,0.736908612389537,0.859253120721263,0.693275906646896,0.713770066740848,0.834185801547459,0.20293499060717,0.534292912136069,0.890162970950985,0.89907540179676,0.757193267504399,0.593697629897223,1.02029492300455,0.847009795986951,0.564222959444737,0.54774459845012,1.13197454995805,0.739556952498999,1.09423791140677,0.262265722104398,1.32059258546153,0.401933525695977,0.730594315370556,1.33023151443511,0.682148248816976,0.752771426319229,0.577533367824661,1.25305292162362,0.954552444778592,0.601439730709447,0.81593185888131,0.581098734016444,0.772970247833839,0.418654780776981,0.691148859069113,1.1708323527251,0.712614361015651,1.25643790524062,0.664298956199518,-0.0502576535496595,0.686523404911371,1.30787971809991,0.440431440437033,1.07713984638261,0.422562729180611,0.138404710230425,0.991175343388747,1.00287459927255,0.721963689483403,1.40929128819836,0.53557322881991,0.461386803314639,1.46562137196537,1.42298827354734,0.654338358291106,0.128046831490977,0.120583032232753,0.46245900133346,0.743361703298583,0.85263719442888,0.761509257191928,1.22804287741035,0.573359905602557,1.21549445766106,0.373845718720063,0.219974612526108,0.543048090558585,0.372006019789179,0.674620480010399,0.594402717423202,0.965679111969689,0.412772519496612,0.594607097938434,0.721042231117084,-0.125355650097041,0.556237435433209,0.471830013976117,0.915584562276916,0.902817601244696,0.408194067578501,1.15434511347127,0.35962468435017,0.16352350578461,0.436663686011532,0.129042529220636,0.964065098351752,0.70654823146639,0.799535726022166,0.738053572609469,0.52492081053303,0.71987081847535,1.04377575609756,1.0074058319746,0.858062062910019,0.68735552282295,0.904287799394465,0.714294418764078,1.11603919776079,-0.163812803242782,0.546980845194388,0.761344521167749,0.841763035874013,0.61737808648357,0.554170684920565,0.481803828725091,0.66172681302856,0.62663766899492,0.910917794580106,1.14858970726492,0.427052091134654,-0.0519110156387546,1.05329076686677,0.9101575711018,0.585265270625466,0.615842107699064,0.906391520353896,0.814772705545177,0.292012195273289,0.532361815482372,0.890433452138045,0.61175825756256,0.512384566227232,0.638972138242998,0.736455820229205,0.706361441117031,0.853400994639253,0.608694448381701,1.36195989548796,1.02240937872176,0.862666724126198,0.568326347397868,0.474513026643373,0.449174651465065,0.823406787884247,0.464316174749071,0.915248504409402,0.811197829509057,-0.0124842496736407,1.0763198596567,1.06680273208919,0.694975582652641,0.869318358723253,0.163822575366701,1.15477741146086,0.869971448178744,0.866130850687943,0.250560243215097,0.394769398763451,0.260250271220866,0.798321047654066,0.535504993872415,0.233420400423422,0.602431417835516,0.634164305427211,0.593186819346145
"8",0.8,0.279083729951066,0.657464845946907,0.659247069981043,0.931075349738841,0.944625945540864,-0.0548358210735092,0.99581260568683,0.654348696488095,0.715493732014987,0.921624514648198,0.922526091138794,0.939970165503362,0.912386080086321,0.567174084133385,0.752463217903418,0.600312790274503,1.05191576266792,0.388858539918936,0.435366362030041,0.761424955191288,0.0646005195919696,0.899984584466748,0.966103913019258,0.160942439012433,0.590410666028032,1.18191737446739,0.952544009297591,0.946027591449171,0.0547218263292655,1.0722981251052,0.861177249423152,1.22144592015147,0.914468225782023,1.47746179192282,0.744220743769629,0.772880123229297,1.07174071285247,1.14875527703194,1.4867591624808,0.155951206398648,0.597155704035993,0.217629647801376,0.420906955387979,1.17412259792555,0.621662265947411,0.371301546208318,0.893742589357086,0.704059541903953,0.980923089869183,1.41154564992779,0.757528916952023,0.840143390828813,1.0477155658508,0.937307378126955,0.734165267996385,0.77438533078142,0.948550276181266,1.01598904981754,0.431833927874026,0.427276260388479,1.18636191194078,0.457837048348706,0.606780712502787,0.396218736646229,1.2893014990017,0.940961503222995,0.358498113038931,0.490273674600332,0.684683583354446,0.774023304096474,0.933561809256641,0.59225592127072,0.76340674482468,0.798371040064404,0.970961003225558,1.03104140783468,1.06208773095165,0.67753986724901,1.28047113625469,0.776503738988315,0.585453481443394,-0.00225276745425695,1.04976476519842,0.052380837653618,0.784655274020617,0.702547137179143,1.09665396664787,1.179830672963,0.856060175562608,1.01489572323707,0.507491146638114,0.494401535119636,0.489461443721047,1.12529799949368,1.22357831134238,0.919873384383267,0.549510100547009,0.609492461777377,0.784984783889895,1.12222772293184,0.672990955046866,0.905227635247515,0.808259107702506,0.764959920180325,1.29602374879654,0.927401813317909,0.608479466509924,1.16162269484953,0.781172466556247,0.732784760744137,1.46462624026314,0.757983319650081,0.387923110680295,0.97547987651299,0.561618129029915,1.03261787580953,0.505533107486129,0.762016687192619,0.447435754680328,1.03476964944834,0.614802025796265,1.17376202354816,0.240654562942803,0.982891223030451,0.728352501600559,1.08815183288729,0.852670658549936,0.752653659476038,0.890567064172397,0.702607047913395,0.938086274983854,0.685522077528616,1.00494576243964,0.790026317747761,1.42201623008971,1.13909301604331,0.29754642897037,1.03510232755334,1.23545722172632,1.06609806525121,0.400818600296518,1.2119014421648,0.521618517666393,0.689304105658049,0.762989971377841,0.759795827311446,1.23731618606351,0.407386126114785,0.546296462381096,0.970626742249989,0.689467176648821,0.979128843215744,1.38509068228836,0.85571809185966,0.935580803929531,0.841747050782353,0.461187272031599,0.569695975829143,0.470583977357095,0.174248257510921,0.964590695407029,0.655542426267373,1.46248598295978,0.742072726818655,1.49641147037057,0.736134452952858,0.40839192136243,0.921042952873743,0.488617518993735,0.837472625054215,0.434583425578945,0.747640074316773,1.26810297130167,0.710506072223039,0.131189464292754,1.47285607463493,0.687305718195148,0.845607941641398,0.593755432769338,0.980228306709836,0.980711942894761,1.10893422169335,0.716193456140889,1.88958988128228,0.596143643760798,1.40571183297467,0.792628945770938,0.752447394847567,0.823483533269878,1.23485899085429,1.3038534708114,0.998576681601791,1.16099582135984,0.55047112275793,0.670464094060149,1.07888225844071,0.908076280245441,0.765447702215315,0.778536542972775,0.275245148315814,0.989809144312746,0.968007451599374,0.143475054162342,0.0250127700173498,1.39459636029685,0.822498362369119,0.285517797816385,0.834915201908623,1.38324666914571,0.913951761130229,0.813599230161083,0.689891307588395,1.03559162460971,0.821000688436428,0.499294807269405,0.88612113272436,0.820127645376412,1.00240380946348,0.825499190637831,1.32076032720005,0.619615398509354,0.675731110973798,1.02333951665246,0.205802994665746,1.10704996914723,1.21197624286902,0.80727350933028,-0.471911056497104,1.00047497646327,0.578255913927131,0.502961266175891,0.0856595682280111,0.212614103021091,1.58305517274835,1.24582867310114,1.08297544056538,1.65408747749839,0.469946392865636,0.222835676479656,0.482210439520395,0.519621176323136,0.79912383375621,0.363604279707813,0.980789048100741,0.575170391838712,1.74767338393072,0.149450407643563,0.529923919198673,0.897428190262273,0.535872630640513,-0.137421599841154,0.159851943207895,1.02455239150758,0.758063398004517,1.26259748952446,0.885365565909527,0.659229163366322,1.13613760160908,0.65581983343801,0.247176081139886,0.752308172127902,0.929269863787419,0.922302732297306,0.805226486503447,0.653886604068835,0.735853666010825,0.777989297818775,0.460759965043186,1.07182494119488,0.0240627128174074,1.15967962331712,0.417962589709936,1.11533358922044,0.40371902485051,0.87860751171455,1.14039922758295,0.0837430179850726,0.49616750324578,1.25656227699984,-0.182141039405506,1.13927272341344,1.03231278680028,0.698285500200425,0.911943965482815,1.30508222011103,0.64588456881328,1.14769004470819,0.971611174850579,0.356221196405795,0.43599622321418,0.867858872094927,0.544164182772524,0.141761059597496,0.948402598860674,0.291063600155877,0.27711759478423,0.958382666024215,0.786409613738213,1.01504825451278,0.89416369946891,0.7265356874159,0.947946646584827,0.284819415311959,1.07242691206143,0.722409498721524,0.810370384014202,0.0908450043448425,0.660091858505047,1.22560823553423,1.00072256774634,0.294348352081268,1.20322984835518,-0.276753507429411,0.721042746385041,1.02198824963494,1.05255445200515,1.2262217741338,0.164727704005719,0.710609178861062,0.685917991995111,0.526100285293552,0.444098002299759,0.450321991241887,0.965788306350955,0.967672126010474,0.503254871206014,0.775850747296429,0.444315247617249,0.594458067438369,1.22386242308119,1.02917558297369,0.797940885606581,0.950922252945316,0.68158417062118,0.852974926191742,1.49846111907999,1.14980589597466,0.644492763770901,0.616786056953235,0.799283833246256,1.45090302124796,0.666203347169838,1.2074882876192,1.25615111623208,-0.0892513422790909,0.90969751778523,0.759840395426893,0.881070877410435,0.78026472316613,0.467900028685734,0.861809547347059,0.815291834358285,0.81455200334493,0.886680845425265,1.12857871943381,0.793736115376321,0.578107341527508,1.14534850815146,0.92524937792111,1.13621319307917,0.591110820842009,0.654502702156633,0.904575750751879,0.450223289656272,1.00151679201368,1.33599279602412,0.477376355781156,0.946212239238527,1.51013992178923,0.740797006191669,0.67568379111832,0.718814150333593,1.38004415677092,0.994808669268779,0.709127232163297,0.956431148833586,0.836705450299751,0.674097796228345,1.12211569059839,0.508879525227433,0.990943952159949,0.877374035859048,1.18054728641977,0.885048595989177,0.145309273065108,0.783126043279626,1.28318132167449,0.581605661012882,1.21872412664812,0.58030324819827,0.215304661506554,0.92710816527114,1.06426379857215,1.35153529895138,0.761302984204657,0.617835267768572,0.474005204680354,1.64382171948577,1.32407060730584,0.731188346722592,0.229325634937882,0.338141508671413,0.538205721740661,0.834241296646901,0.63532249432377,0.919879092925996,0.879995325595049,1.19826276663909,0.778363083573854,1.18737667394519,0.414121512198552,0.176027577825392,0.486320568068957,0.813880545859173,0.947942634030227,1.01628217528251,0.694462446835964,0.804492537599201,0.772960714339024,0.127018748364857,0.714906588383372,0.507864251189519,0.522999539095843,0.934431098902627,1.02070593568059,0.469395821863197,1.11565811472051,0.275982154641867,0.470028185588935,0.329996036321441,0.946712876713681,0.837907932114307,0.827930450532438,0.906074911368365,0.542046797823355,0.823830299616207,1.08788583658633,1.07670733569632,0.90271540314905,0.850419867203958,0.980589966452434,0.893792146176007,1.27612183571738,0.045172939725444,0.706197233206009,0.820812239619698,0.832561933475401,0.809275481169357,0.65235663120955,0.665648818251235,0.81135001906854,0.80707893319814,0.939363653197459,0.547224569288345,-0.012545918158703,1.05733474053883,0.924586870751847,1.10150021664079,0.702451206902959,0.767081007989239,0.992495644966146,0.942114923585143,0.502800225769271,0.620002832049862,0.870415059881552,0.643562904392854,0.645492631655558,0.818635637889367,0.967656052308336,0.625053206294347,0.944693443027842,0.762779235076877,1.06767794201367,1.30047017727277,1.00170969808378,0.665722720297007,0.595532409131919,0.446633709464043,0.980815359106567,0.450147706779571,0.975175214630748,0.960784760914155,1.15880747199492,0.372387218210395,0.702925951188898,1.22617082763733,0.244018448635365,1.269368505061,0.835007066863888,0.856711851614365,0.972535196738233,0.31183266881482,0.61582566561547,0.377156000073752,0.877366789911992,0.692644638805425,0.395912456472057,0.805561398636746,0.562385718688512,0.707785446606264
"9",0.9,1.11503608055364,0.933259149300932,0.215739395792059,0.801110327284184,0.638169726046954,0.913176003808333,1.34721213441918,0.878874896445323,1.1353488366549,0.889163909581532,1.10489019261568,1.20989449067173,0.839376037733952,1.02479986820923,0.882587250002808,0.836842295309692,0.892923653579631,0.236039785801541,0.319552923090447,1.01879192497114,0.976248374364972,0.560536455347914,0.977857602924734,0.492104885412343,0.512070109179709,1.30813713904712,1.02562556009315,1.03239731630186,1.20296898074945,0.867004115698904,0.959471135742258,1.19884985078905,1.26309380631317,1.11604260597732,0.793047810409037,1.54398832630382,0.994039203214111,1.29745036480403,0.913288820177285,0.6047995320766,0.829765945382596,1.46354667585439,0.487310988703353,0.562415313515513,0.287429096805975,1.06744216771989,0.584154493205882,1.0379710921915,0.836846179975141,0.951089862167399,1.14731498152356,0.87955374408551,0.878435311845269,0.82087016517838,1.47324527609496,0.944873244089996,0.988370001255536,0.516547922447258,0.632634384462821,1.00388114996993,1.28173783602256,0.704720136623144,0.622604207785665,1.23191230094179,0.643858789637382,0.615467526441659,0.915277191586985,0.94398179527003,0.810735701411815,0.8578057724541,0.850446308773075,0.950945863284578,0.534334622116726,0.957171492636066,0.844517366954907,1.05883561546482,1.23151292190518,0.770919245749386,1.41396848030893,0.848210134717823,0.840484513369023,0.507349379688264,0.839318199233676,1.06827200122,1.06513550866847,0.31547435676097,1.13175440334218,1.01288798826382,0.740764847468598,1.1857882760963,0.676388474555766,0.51770814670272,0.488125727836785,1.12263504263966,1.29358366127626,0.935715267517578,0.810162950079117,1.35850490855205,0.515935485896375,1.24759696432454,0.666498849969778,0.912913705250266,0.877048036878139,1.00251663950171,0.857681233803501,0.933099259049771,1.32971131320531,0.778552804819347,0.814870975923122,0.673181229292229,1.19567769860021,0.976085688087844,0.66010571885372,0.84044807963054,0.544035498326921,0.964388546634986,0.367742415622661,1.46477508805508,0.922045453808541,0.545307191900791,0.737401365302431,1.08887437028938,0.46234703934063,1.10975520894667,0.845249898012907,1.06693227704069,0.959817132107338,0.920767595097445,0.756049658156153,0.930789095221044,1.06600694913838,0.84651854996373,1.07895936628662,0.832680927537012,1.40107738489415,1.43587352498708,0.4000256641668,1.14991487639167,1.12491695026112,1.09905031277138,0.590620736788507,1.28741734933085,0.503903950709742,0.812103546250611,0.906133778261172,1.47120908543762,0.429317573646252,0.85292816166796,0.49375273798286,1.03541445063973,0.695390345613307,1.02089980744615,1.38433575509663,0.813577745175694,0.968283342611351,0.518809485441526,1.03842309882335,0.255300233161714,1.39165681743271,0.763288229611806,0.803681493090905,0.993090990710191,0.616035838298291,1.53703137177236,0.857527803844964,0.801653471483047,0.550818198608711,0.964254663301099,0.781603006684987,1.01562530005472,0.89422092939938,0.716654209987013,1.22662512870595,0.805295585989813,1.48776480216678,0.249188001548862,0.982225651438362,0.930963549451228,0.797683777526875,0.891508228466301,0.924534618550071,1.04610892894643,0.780675072050531,2.10591528239554,0.506919992629788,1.62449540260463,0.940539861519202,0.921797308158049,0.888824123828874,1.02842508655064,0.77940177101961,0.65024971743573,1.22844680919099,1.06703541821031,1.07376212202734,1.17930775481517,0.921371662976167,0.691486675270509,1.0091676557582,0.279263789633114,1.00923336971144,1.01650201436493,0.249431739085076,-0.0528394040544853,1.48122331713431,1.0985858013656,0.931871826944197,0.907645412512211,0.947246529199179,0.617959075084133,0.848381444736272,0.89114837550339,1.27438475336659,1.05792536300135,0.63023794704988,0.940311812399625,0.962298274582795,1.09851595995711,0.927231165952489,0.765813264625242,0.805302392923875,1.06531664046482,1.11592879203321,0.236522052021314,1.16489198964611,0.985794736280023,-0.237024092828187,0.866139247147284,0.976866378526487,0.669767342064947,0.686305552863248,0.152100632491576,0.191100500493908,1.46054916369097,1.6800560807962,1.02318785797493,0.352419592469762,0.540100072627374,1.2178454977911,0.445979869089921,0.683017825959892,0.434194624785007,0.895836725496299,0.608080487270223,1.04493178764353,0.267338239460665,1.79969376946271,0.680189800868904,0.953849672858064,0.770821498312494,0.535458936411449,1.05948445053451,-0.0920112120048786,0.836682286124379,0.977218408850788,1.39033563407907,0.656331450157696,1.19382485181001,1.00241001375703,0.365195386127162,0.816994134964972,0.930553818781929,0.93850911345293,0.942556453698464,1.04733342140077,0.146404850008345,0.738937426083227,0.770347507454672,1.23622631778175,0.828894973900013,0.698158939586925,0.982465360058575,0.577068506364942,1.01148495251667,1.00524488652447,1.13139482132487,0.317194135845062,0.792389860640824,1.38042009683869,1.09301565549452,1.3059225230035,0.752366746495571,-0.0299336321153255,1.36973050420885,0.91039578869643,1.37572671009169,0.950087553775311,0.677224108745387,1.19678599538516,0.688711023366364,1.02172535182904,0.746956000108199,0.177905296680355,0.989492451307045,0.385040657403668,0.511235795285137,1.0191684296366,1.01171156072614,0.864842512049942,0.864765922822396,1.05616224206724,1.06611000737751,0.410404215533368,0.709932322453794,0.990229914969694,0.921426704849614,0.478606341440565,0.697444956550599,1.34145506878712,1.08376049370032,0.312356817494417,1.23866082740187,-0.128842081373036,0.717082457734234,1.12490411339909,0.713067298076627,0.878637900955089,1.15360346515435,1.15841373138427,0.842894838257068,0.956186549051466,0.837745966340596,0.341736771766689,0.97316666576228,0.99230920807399,0.497843519414353,0.834374572775017,0.697725922787613,1.27099401086747,1.07534563461624,1.15381413464954,0.802748119071836,0.847327612389814,0.820435688604577,0.940107085152569,1.13479589389001,1.59684628867156,0.767063804910088,0.63075217106997,0.987591508252754,0.74060273390616,1.30835193879415,1.14161611075734,1.47946983504484,0.297732851642345,0.934860662049896,0.862323779716819,0.862003774782901,0.974514644121695,0.995689609118154,0.916474610754879,0.831275944887211,0.911958695878405,0.957445977592803,1.01822763810139,0.943036222883703,0.799399508915304,1.07161084123652,1.22643416063776,0.62755473745219,0.540456723158685,1.33604586118307,1.04357546593624,1.32717780343518,0.567055865824792,1.12342364438404,0.930070546932784,0.696318063432765,1.53424012614049,0.928634471456384,0.801616855918979,0.980604850861145,1.47560732104872,1.17729734542232,0.924873677287897,0.836685844563744,0.98441153637852,0.49378985492021,0.897276195831756,0.655232390828065,1.08271494552846,1.07528003941872,1.35040689028059,1.03387450412963,0.271311254776129,1.03890401373532,1.14965065305065,0.588616451454535,1.36442486902668,0.616156563278147,0.201356122393652,0.963783282461972,1.328655584204,0.944294649337105,0.920946867982944,2.06062117747901,0.734356266843543,0.72595041698368,1.16583241763566,0.737141101107541,0.763279397774147,0.555953105888838,0.615127080300369,0.698972552427836,0.966057100609422,1.02001621904221,0.696833643385843,1.21043808158928,0.763944094875286,1.1732760146251,0.289963020375098,0.505896495391765,0.656980217365638,0.818328918211327,0.978748091830915,0.993973073682747,0.85255480850449,0.915802712206888,1.02759112188451,0.83995711625636,0.552734914021255,0.770172815169137,0.96982301551739,1.02552830189373,0.788376924221569,0.724871997158784,1.06241782427196,0.268532183370962,0.96599932331883,0.38258022133381,1.03052706586004,0.848802502680023,0.872613811164555,0.974337641702701,0.728435174370792,0.898885992792851,1.17717946289778,1.09269560341082,0.871588789846533,0.917877811027896,1.01675657298403,1.31683716044041,1.34802730438692,0.156533940777843,0.756907600771391,0.839742515206057,0.881801857768836,0.975318266547645,1.06963357519171,0.859771419342935,0.803373727011123,0.929918401362304,0.995786085602924,0.993686655688753,1.05000747544206,0.349401085947405,0.963059087505535,1.0340636893275,0.591283633255822,0.873843424025047,1.00140064566062,1.25436526071279,0.919224936961047,0.790000307655537,0.901729382898876,0.692034349866027,0.905268862648064,0.980689411574743,0.622936176540322,0.995716783287433,0.984386097697624,0.877002663779165,1.27718219651027,1.38720474190224,0.760986804923626,1.09120553335495,0.6931316808535,0.398441669431444,1.13760619302881,0.58205068005304,0.959625414879574,0.907525028115545,1.1504936785919,0.550417493342209,0.908686358418689,1.28103674146245,1.05866517047793,0.320875979246676,1.30588746276337,0.931818378988933,1.00142579883515,0.462882761633563,0.803610374708032,0.653836870885623,0.902530270706448,0.65082191115039,0.775972853219627,0.781065404395763,0.743537841245967,0.856109444053752
"10",1,0.945979193712996,0.951616769389195,0.909665459692973,0.980750271191637,1.00066985001511,0.710679253533612,0.974636254454014,1.03398393633112,0.70748725164172,1.00865580388641,1.10769045643233,0.828653270461866,1.03222562999553,1.05227814937344,1.06347773623364,0.559899601172428,1.05091875279003,1.07435477419653,1.0702772453894,0.461091801487498,0.9892822415201,1.09868019750565,1.01627870912026,0.98123158723045,0.760508755726411,0.984463814368327,1.00647248356184,0.890699377366536,1.27285805631407,0.827216432567468,0.939920107188759,1.15045052353022,0.924572176560435,0.976122212719326,1.29739165152658,1.14069315555449,1.08019439833885,1.07056602607573,1.00486682447482,0.737770751584301,1.15162966466065,0.894734340947728,1.07210564525178,0.403194811557053,0.959229523077108,0.624655925344544,0.969743166680085,0.996469302694028,1.06028029169898,1.00954915582147,1.13824216630333,0.948779240690349,1.03958861441076,0.934848579872806,1.14202310434793,0.952073250957977,0.744195894037403,1.70011979406628,1.15981721445368,0.814552575391808,1.50705489797284,0.979486764667888,0.669680207080707,0.953055449566657,0.961333745731068,1.00316084037031,0.854553023771194,1.02326739101601,1.13353138283511,1.02465230667077,0.999143365495447,0.990074968952624,1.02709461762295,1.03324088857651,0.986002837007251,1.02872741525486,1.22948681050147,1.1982173635386,0.951380573552594,0.941986078344315,1.07717219505569,1.76085832953831,1.24531299783694,0.997435148671,1.04175270796237,0.933891540857873,1.02278164236609,0.975946412408481,0.818247983027158,1.05682473366526,1.00613867945344,0.853589580848135,1.04884872800454,0.896179049466404,1.0178655137165,1.00794425077887,0.873282744173484,1.05373641220406,1.02409267831388,0.836701699584502,1.26861993752994,1.39923715624599,0.807538060528183,0.788282632031436,1.04436661664176,0.773393562681426,1.19104238655978,0.969262929086353,0.98573169530178,0.703988026413946,0.914680707841272,1.0193423514436,1.06627515767231,1.00453583151725,1.19797130437423,0.672497578147135,0.985461700494811,0.615036096000588,1.10646397037865,1.01981356268532,0.894379138637756,1.02196716958127,1.00998964169328,1.01824278198534,1.01345093979718,0.971198213667467,0.832128216724339,1.12982978015041,0.952864245334506,0.934457511202302,1.46948119210658,1.03068394616376,0.936716590108301,1.08306508968368,1.30703300502841,1.22620887104801,1.02121850557046,1.03336844143543,1.05154290167741,1.32425478145848,0.938370698836207,0.950012418953999,1.072731457164,0.888838455863902,1.49840680643314,0.946776493722212,0.889609049472765,0.890700826199949,0.912169473045129,1.04271989226981,0.971297256664422,1.00786671732991,1.42126645159077,0.93362635577408,0.515472740849995,0.452418242325872,0.922165915293712,1.01390444222485,0.946774466822858,1.08655830793386,0.879482779009668,1.02161530159979,0.993276224933548,1.08460191048203,0.856363122733512,0.99183906102656,0.875881418568206,0.99882231771444,0.956114439576729,0.641663944839954,1.04852351864986,0.658159420100464,0.982976971199168,1.08357278355091,1.7259634151849,1.70859097040583,1.03965727474811,0.984436662581796,1.02365375914967,0.868752044189431,0.933103268144635,1.06151044622035,0.9851777577407,0.512877838062078,1.25378398155313,1.07466853285774,1.02098620607819,0.612005981450007,1.0194422041504,1.21199608783472,1.00885235743628,1.36113659525628,0.950850010449457,1.1441470527521,0.736635560459124,1.18391887012835,1.13586722126575,0.99451239308525,0.872623099185304,0.977490695847239,0.990336603226937,0.426575264470646,0.311324087208199,0.796709045774788,0.369544326961564,1.24728212736365,1.06656629108929,1.01635240135426,1.03033428849506,0.991097453459727,1.03563651725137,0.929364589373637,1.09553858914161,1.13952899222048,1.03600542118728,0.976012384500455,0.883167213229467,0.971678821087644,1.0064522644941,0.923162885581668,1.14518197871746,1.16666740098627,0.984848087539261,1.14293859333539,0.596784471843807,1.0228192617932,0.86607997384415,0.731637656452453,1.0643130973995,1.01203037742217,0.796383740472372,1.04161461154274,0.857061041136177,1.2185618153552,1.04677388422721,1.27519871969861,0.816621101873693,0.989680282511753,0.86903297925629,0.954472998010882,1.1462764867338,1.06471250733587,0.747538370599735,1.02530754161126,1.14976676671758,1.01430045708414,0.431834435596216,0.386318347559092,0.93886311937524,1.20818875122528,0.239520584223953,0.867063322147362,1.06719150040236,1.01127460487212,1.04388400401617,1.2771481684125,0.913883618541053,1.56459891183684,1.04181473528734,0.98671384338145,0.948207966427145,0.0585564668539317,0.965780609695936,1.0062637332454,1.29872814409479,1.11372435046137,0.993989368956144,0.992555631061368,1.00023206226855,1.04089013846754,0.598934005957403,0.798717210528307,0.851031439133666,1.01921968962873,0.81851057379038,1.05278966067382,1.13217187995435,0.916329892210261,1.49900821336567,0.903410560153296,0.876977394242224,1.2565175879753,1.05916306318376,0.685422464931861,0.397258032263699,1.03487247407107,1.07250439314837,1.01230406907967,1.06322906004753,1.00402937945134,1.04956850809954,0.536746132265098,0.671348917082238,1.08116604078714,0.990966017537247,0.21656132540399,0.865439291122931,0.631817340197473,1.03171138180451,1.01366013232311,1.02254094995596,0.733878772253577,0.928653286265681,0.970820743416383,0.969680744182387,0.564656989745171,0.94668611330456,0.583860970298848,1.24021079006138,0.86123047314131,0.975712480928072,1.25196784471246,0.656954438956633,0.960581749982343,1.09275268420067,0.955944832151266,0.936470851615765,1.01146108539266,0.535073566940789,0.982244496241509,1.02129033421577,1.05004924341736,0.630603481060494,1.05612421176685,0.99828794655881,0.802457138320321,0.784245061475449,1.03886430838035,1.26255875766345,1.02638005426051,0.918183497727749,1.15655434604658,1.04221630378453,0.956314491309871,1.03751319008395,1.36920381495769,1.06181571748898,1.01935805406628,0.361612764529795,0.929653453803113,0.650409498777109,1.131718691245,1.21784023628638,1.02326550365805,0.90704404718177,1.02785951529067,1.02861538321692,1.0126189115436,0.938699002165041,0.933274442655206,0.908497194752824,0.870622778893155,1.09949200756112,1.04986315580042,0.973407419555548,1.04424934096134,1.03649144488121,1.12656327594212,0.389361140868434,1.07031136772009,0.721912751793953,1.4776091947671,1.06607023315461,0.476388162324981,1.11305900573404,0.919471276278819,1.07322719542594,0.96683976511107,1.04298491915478,0.977974634948255,0.841171723305323,0.905222581724484,1.63157524308792,1.04984033556103,0.969107564539741,1.05117573585175,1.00582097539587,1.08442783415666,1.04208879452148,0.827197788107604,1.17200726909047,1.05148296318474,1.2182798762129,0.974362851836163,0.812218946099668,1.03014077866252,1.08834486873466,1.02425898351219,1.09526781543473,0.614343291632976,0.905072665091763,1.03156966877717,1.30260939232194,1.0267263879013,1.05703442521854,0.969136725530637,1.77282686505424,0.905153230835228,1.04552952168217,0.916565240402439,0.459453522266176,1.0264322546867,0.649823598703899,0.797189155146338,1.04468471418127,0.988405698855584,1.09280492360207,1.03954384346105,0.989019214931628,1.17276374708812,1.03337889931771,0.906766276053174,1.01099239063862,0.992352158886888,1.01723154629793,1.03860329612703,0.971720957557144,1.00398529669127,0.959014336155625,0.953819954114925,0.941113311215391,0.985332290741632,0.690679164080147,1.02140854693776,1.05031804950525,0.91834939998605,1.04143280660014,0.707610416221943,0.98878217006794,0.366516897417961,1.21447134870444,1.1299023097655,1.03237219135173,0.97836986663245,0.92878064837622,1.40979472841313,1.15482575382524,0.965477106540714,1.04271868691994,1.00161745411459,0.95169091899811,0.975202881584963,0.940727744162235,1.4235602155371,0.897980178729538,0.983851217303135,1.0192287956203,1.00017540437589,1.01316613229477,0.902358049390795,0.991604802390601,1.00628737545192,1.00810141073219,1.00127114304337,0.978076866319642,1.09780104613816,1.17815402472854,0.998793124167145,1.10223368947853,1.03096365307619,1.0299385935587,1.0361575491479,0.900113742043275,1.04249014582062,0.990619834965969,1.01453434155985,1.00328727245479,1.03333651176482,1.01021108913578,0.910480593981886,1.03247421057249,1.02053882494986,1.61529426541862,1.04834707634946,1.16476596026197,0.970419820671076,0.952893199093628,1.03072093978736,1.06833337709806,0.997637359647454,1.08640881819578,1.07074707059956,0.990375990660813,1.08535334547921,1.01302358573445,0.983588393113041,1.02609732345232,0.77983292181869,1.04312111611097,0.881357300504898,1.00919301082239,0.895125472310787,1.02095727533462,1.02569063204937,1.01402983602013,0.91887824302674,0.511574098551306,1.07380441523101,0.976852175779445,1.02087719706724
"11",1.1,1.10982342064167,1.11128328776441,1.10303215358792,1.10748256981568,1.11903762043516,1.04583320430853,1.07525764839397,1.09263468277635,1.12214553159731,1.06023449190372,1.11978139707899,1.15330730091794,1.10169498616389,1.11730690238797,1.07866163953704,1.09972717057247,1.0715233402489,1.05363025854321,1.09672267221155,1.13075914050699,1.14498470492852,1.10577346266235,1.12471906669304,1.07575367030255,1.06978658017697,1.08061812640988,1.09481884938224,1.06990669950395,1.10141368431864,1.07951684862113,1.1084720653373,1.14815579040547,1.05740354654742,1.08271557008195,1.09007489580713,1.09354826887207,1.10349532453438,1.08753358325611,1.06398591933355,1.08530323408249,1.13204637368197,1.13398404988502,1.08513299171821,1.12218986483664,1.07009152613478,1.05728142806118,1.11212273966048,1.09445620281301,1.11245828335928,1.09701866010388,1.05617605829984,1.05817880512369,1.09140466720418,1.08835845054764,1.13073253131959,1.08695062395776,1.11436688724602,1.13654832396145,1.09718858218263,1.05028518561126,1.10983716088902,1.11583391466655,1.04868174266385,1.11597109371962,1.06115138884599,1.09862880213661,1.10102982634634,1.10851679101177,1.07739888359681,1.13091293030491,1.12369619306209,1.08703402073577,1.04169588672167,1.08434922107464,1.11787764994626,1.10964268736791,1.08368469668292,1.10932717032477,1.08153635888953,1.10778533318498,1.08248292495635,1.06801690503255,1.07434255813883,1.10570138695075,1.04322707325393,1.10168566260937,1.03620721197266,1.13029167308316,1.12450629064695,1.08481834692819,1.10828151101151,1.07814018357946,1.12581276728021,1.09269240368237,1.16475380771552,1.07988512364281,1.08067542951363,1.12242377100021,1.06924784586475,1.08580079940223,1.10183728080117,1.11954448360801,1.10539655888369,1.08569990102345,1.07926707477182,1.11061755264468,1.11256010990627,1.09859140098272,1.08102465708146,1.08416158003472,1.04894874315063,1.07515435069983,1.10609619780642,1.09562185952889,1.0812285069073,1.07598388861195,1.06844674026941,1.09097093545741,1.10489932057145,1.07666279634055,1.10481009452552,1.05971447394171,1.0402294053385,1.10113827899292,1.11069952728599,1.08488502427829,1.10941788619267,1.08025722004313,1.0787285445767,1.08651065747937,1.08719000500713,1.10803259953063,1.0748482489285,1.12515182239389,1.12371910224539,1.1540933176216,1.11822719104454,1.09972538180442,1.05639263143356,1.07544823848374,1.0761902819208,1.08620792925214,1.12217747363056,1.11059417145317,1.11681891919135,1.08640945087479,1.09204972756771,1.05095100984104,1.13056110979307,1.02078287677828,1.06575460444266,1.10288117035831,1.10993033776546,1.09114522501453,1.11751559424367,1.11298721537015,1.10892696126825,1.099432803699,1.09266138915917,1.08363916043693,1.09192927236809,1.12360648027111,1.10035625149338,1.09828791721033,1.07553200998305,1.13367705694057,1.11812585418815,1.13567147693464,1.0912869547464,1.09692974412288,1.09570725772918,1.09938566057929,1.08629006033293,1.1081743317314,1.07647202263838,1.1437113173841,1.11612250947595,1.10313923264828,1.08908661482284,1.10831476211764,1.10286563200217,1.11193301350751,1.07646614792532,1.13306162947775,1.06463837007349,1.13264735653349,1.11522686809594,1.0749272903308,1.13796419548883,1.08888637941127,1.11285321897229,1.0790787561277,1.11800999357342,1.10716554066292,1.10563213238336,1.09446995885932,1.07157638563669,1.13528527776388,1.07267723931661,1.04613293490129,1.06446729169271,1.08623101349319,1.040033350615,1.12154974892826,1.13059934058765,1.08428837516224,1.08589958797181,1.10699923021089,1.11151379624363,1.11493018092745,1.12338367651693,1.10856122759667,1.09286651610237,1.09069614762016,1.100696045408,1.09451501037085,1.08696436562862,1.08749053886269,1.10670820664362,1.08004510225452,1.07205856934207,1.1011034282218,1.08352197135308,1.09287482167679,1.09962224076675,1.11183697101668,1.08657915178716,1.12209733118109,1.07687686968069,1.07644392081391,1.12594860314943,1.10315536132904,1.14220841323598,1.08625589864299,1.12775235469086,1.13603257387781,1.10965309519565,1.09555128364516,1.10442207679351,1.09055278981295,1.09498707084641,1.13496844904684,1.10613923950359,1.13091865036683,1.15186670098187,1.11001978913507,1.09847299259406,1.09922362858501,1.11450376131569,1.07263389078366,1.0753573587406,1.12350610985773,1.09641081971966,1.10074601457513,1.08525599256105,1.12909817323618,1.10307638099994,1.08647001878882,1.12224256631263,1.12110596210227,1.0472891696064,1.10716181416771,1.04382659914442,1.09509361869604,1.11287099117622,1.11468529825214,1.09531715342155,1.1082559643316,1.09619296425241,1.10127267263701,1.09447381685264,1.10912195537166,1.10418996804831,1.07585084648558,1.07177183033133,1.11528035273231,1.08191373071979,1.03615307635379,1.12549083698071,1.12853646993664,1.09925893806087,1.05384871684347,1.07269662470112,1.10004697163002,1.11124538617683,1.05877330902176,1.13065121966128,1.08244106702875,1.0713790558415,1.07564871556757,1.10924230620125,1.06119833507997,1.07157108509456,1.11282207474913,1.09747369632755,1.10908222459973,1.06045715252594,1.08852702418839,1.09039968239295,1.13958420517616,1.09432584064288,1.08450530787177,1.09292986932827,1.08919458736122,1.10338379472103,1.09051900710221,1.06161885636156,1.06162349399678,1.11124255599948,1.11142566793328,1.08301475803837,1.10114348017546,1.08263777924373,1.10984306968934,1.09126553127947,1.09823545227686,1.09037878333519,1.1107450509906,1.08600728031876,1.14277664992059,1.13811770628129,1.10870407322908,1.07656594862298,1.13537478572217,1.07995061393534,1.08108446487968,1.08654847038853,1.06779873217808,1.07488094563324,1.12055399380116,1.13283987809105,1.10266464618514,1.12443444896064,1.10252395433845,1.05273724888939,1.09591714574409,1.0783173881821,1.04575152783297,1.07040526701141,1.11248591205212,1.06846743400978,1.09784869497226,1.13836001696827,1.16773308950143,1.10241816462021,1.13021020423213,1.07908921118931,1.1321863681817,1.06691022243614,1.12972607226649,1.10755643324863,1.09692955678338,1.06993380592411,1.10683194016049,1.13974233880903,1.08999431853211,1.04930174594923,1.0997275260573,1.1265610660305,1.08603227174365,1.12727008521642,1.09276150893975,1.11570101105535,1.08367953736497,1.08806538286699,1.10598568537802,1.12427097059825,1.05389559577582,1.07673579980228,1.10693522772805,1.09895461580826,1.11948017049878,1.09172602442955,1.13664314929385,1.07215134721809,1.1631649759179,1.12438321013041,1.0742633761636,1.07926523687032,1.12086083072911,1.09213798523499,1.06114503002322,1.10712196485711,1.07987813767311,1.08954825917398,1.08019940566963,1.1355937289065,1.09338816612124,1.11365087190896,1.11495627853514,1.14075631035584,1.10513076054032,1.07348297862811,1.10957597010651,1.06857190573713,1.08297661252641,1.11197051515327,1.14371651671181,1.16586462822195,1.07859630716458,1.09605213811722,1.13450775380524,1.0984783055375,1.09236132669482,1.12747734495988,1.09535491249598,1.07377119065859,1.09399291194145,1.07490742953726,1.08210369323808,1.11642427422249,1.12387471527661,1.12474100544117,1.10865201314579,1.11226721566174,1.08099323696077,1.06924018541711,1.10177481640113,1.10574283083941,1.07827067990082,1.07850673434843,1.09599509428763,1.06952270096804,1.13786614049159,1.10311079323346,1.10976609572227,1.13978430492128,1.09114610540627,1.12938006744664,1.1429961395686,1.07537839110199,1.07994420630915,1.0868716081763,1.10457915066778,1.09046725315783,1.09888811131288,1.14587375239581,1.07841370101539,1.13730395619557,1.06524168684904,1.09197490905849,1.10209348576401,1.07473807092345,1.08633488134525,1.11624575239746,1.08111050434946,1.09517451632401,1.08710045466425,1.09516034572059,1.07741249115347,1.09103518831969,1.08992843199232,1.08962475984897,1.12379429017262,1.08129854110237,1.07161421178955,1.10342854584771,1.04416670275045,1.08339874963644,1.07891665023628,1.08372922591655,1.10614668228677,1.1090295254541,1.08759358735012,1.09022078695658,1.081143391459,1.12945879213994,1.09302135324601,1.10176655847423,1.08344091527332,1.10517140145696,1.09853548424208,1.11749681941498,1.09579835538915,1.10881223811198,1.11308484423237,1.12233667775765,1.09644761430068,1.09723370843468,1.07320583968302,1.05592338979038,1.10459581938681,1.11483912497758,1.12705834890547,1.10398707611247,1.11126897862847,1.10255577973146,1.05462694917958,1.1122454194802,1.10958766173028,1.06935687578177,1.14997385025662,1.05111265137721,1.07711150327645,1.12617148466753,1.10768589942502,1.0902167247226,1.13956959957034,1.09404313173367,1.0777645997571
"12",1.2,1.19928286660782,1.22520492213819,1.19050152793801,1.16915549821219,1.20158612682811,1.16967876793764,1.17424738049048,1.18429371724843,1.19966389416857,1.22346606928844,1.16393765402902,1.17654446569856,1.14278363055823,1.21458881448195,1.20827643878889,1.18417260501696,1.19847350461238,1.20909311952366,1.17333327597771,1.19716024918396,1.16784490500868,1.14425659382236,1.20294458736114,1.22775999081698,1.18233238088714,1.20240680328993,1.24460390223376,1.18857683622149,1.18603453802258,1.26741497766404,1.24432492806923,1.21145469399289,1.18029576290513,1.18672841047468,1.19220064682391,1.20722931624573,1.17398916663544,1.20752686577241,1.24321651421657,1.1824842104187,1.19497552468843,1.14695102396161,1.20788433448973,1.1920083777122,1.20036310310428,1.15683148046468,1.20161983672417,1.18971993334628,1.20556715302419,1.20914341222722,1.19732383977956,1.17524770322413,1.21905869091812,1.17375191420292,1.22369332262961,1.16586405984343,1.18552687880095,1.18405266673336,1.25835760266465,1.19715963836165,1.20711325896572,1.22367828885873,1.22845742994576,1.14032156229134,1.21399039681723,1.20919930671855,1.18433824312392,1.24110770551665,1.23289329558484,1.19632758386945,1.1533134675287,1.20574585793832,1.20769220603586,1.20105006498671,1.18647211239957,1.20445003806752,1.19003156237479,1.18563669427498,1.18493111724119,1.196988698917,1.20436384638639,1.19754610336728,1.19366993037072,1.19572136737832,1.18389304357967,1.21353542424507,1.16298297145549,1.16286749049318,1.19167593872641,1.22244340984039,1.21643207950151,1.18241308711171,1.23613467472873,1.23192298811391,1.1677377142666,1.25093292903167,1.22583541144124,1.22943581922259,1.29579907069585,1.20773768752685,1.18213295682623,1.20850113229479,1.22730976183951,1.23507901412221,1.19624124524764,1.2110833256126,1.22972951714595,1.20855199900277,1.15218877953889,1.1534440912607,1.18911670626863,1.18593481679659,1.1858676643215,1.19485212842553,1.19893324839379,1.20466624884935,1.15567553555919,1.16952432229132,1.17051617731564,1.20703765641507,1.21439526702094,1.14856491014313,1.18793172632199,1.18976530770357,1.15983848370632,1.14712717172747,1.20847428957521,1.16651320335171,1.16491560355626,1.15915529969118,1.23476318000557,1.19652464518075,1.20689112373118,1.22255401111785,1.23051420634561,1.26652242101599,1.20509551844718,1.16224913520224,1.28640356404437,1.20324293375662,1.16817455362424,1.18662432027233,1.18120534593539,1.22088874325333,1.17224219363751,1.20029888780567,1.10548086038354,1.15360944860264,1.20185952560984,1.2169057930839,1.14734471143956,1.18818043457369,1.19677265339014,1.19973650156434,1.20778472725966,1.19173354894553,1.23034286454463,1.18822049416088,1.22398004925321,1.18113422311703,1.17848912286171,1.20624658574252,1.19622613932677,1.20787886193125,1.18300958090139,1.21102345375194,1.21113273458434,1.19434801130901,1.21328074043561,1.19676408542621,1.17807064151676,1.16924694484068,1.24576999633649,1.21191414593675,1.24641910670179,1.23401375212606,1.17915698785182,1.20795632247248,1.2382738763441,1.19083423654476,1.22828596180457,1.18396993790087,1.2184342661884,1.15602699385435,1.1717964468171,1.21777952069013,1.19718826534666,1.20358907419047,1.17849100499365,1.18694216638637,1.21007637659677,1.23979021369961,1.20866424299481,1.21172528063129,1.18380670697192,1.19928318677184,1.16535138344333,1.23616125741631,1.20145696601502,1.15113837433408,1.16933473613537,1.16134411217204,1.16192826983818,1.19800633385841,1.16446923846785,1.22146363815184,1.23576977128904,1.23186248186706,1.18995419069409,1.1846107637887,1.18860154353244,1.20997773632453,1.18648570390745,1.17240836717072,1.20448048980482,1.18927737872387,1.18925101016253,1.1864833601404,1.21000060961187,1.17562193144587,1.17319244968017,1.19906244435407,1.1990265483772,1.19528681915045,1.19905360285773,1.20739238425043,1.20053323970109,1.22770996901481,1.16364919706285,1.20188787064262,1.18623633980973,1.22127987837845,1.19771667335897,1.26656153888042,1.19606658107637,1.26376749796157,1.17937481395582,1.21004790236745,1.19021772644194,1.22212677275456,1.17205444635783,1.20387232539539,1.19958194845977,1.22365074784211,1.22794272457989,1.22920925167094,1.1796789401562,1.26568339403751,1.2246334708287,1.18543442952491,1.20064077618407,1.19905850946259,1.21682933026044,1.19663933741797,1.23185427245659,1.20133238735088,1.15988054977547,1.23878679510379,1.19458243551025,1.21829020060958,1.16572675440044,1.17871218960686,1.15514285353153,1.20144480999013,1.19579029594826,1.1749412442286,1.1757756810054,1.20673201060424,1.19562545671492,1.20990034159066,1.20025030025589,1.20519498075474,1.18455574233587,1.17431481620482,1.23099720881803,1.21465320753511,1.16933440194006,1.15718223513484,1.20688702445523,1.22434193083881,1.19698680563452,1.11993470074342,1.22971667092074,1.20816473828399,1.23030854462548,1.21246651427606,1.17937978434066,1.18056666656214,1.18233271657382,1.18485083625401,1.14050402665378,1.15056485892745,1.19015067244062,1.15621979155383,1.220583357212,1.18441328281514,1.18143441422136,1.17324921141392,1.21539066527851,1.22497329437711,1.17894987009996,1.18038678669661,1.1984250468667,1.20381487191101,1.18743781107907,1.16283147043719,1.14372553452451,1.16335338451679,1.18781281607712,1.19879430369434,1.19794446347909,1.21926563834052,1.22008141768541,1.16526711598641,1.21741316270111,1.19976891350862,1.19549184219821,1.15422754414186,1.2187591990263,1.26080161623147,1.18015996265848,1.24865647715387,1.19765498478521,1.17421743812918,1.18769193439156,1.19715632254412,1.20123904191316,1.16475802261167,1.22153311684188,1.16800318243767,1.23906925189535,1.19457291649656,1.2315450672896,1.16502632526238,1.16746267223104,1.18474493019504,1.18937311574631,1.16165533885638,1.11855885623789,1.15812316346976,1.18693670355609,1.22249581236754,1.19364202194639,1.24873393908556,1.15780849581634,1.23950745008627,1.2469324369702,1.23169744866477,1.19652931793368,1.18370645351555,1.19535936823404,1.1934172706027,1.2030122543457,1.18818851298087,1.22134947849509,1.17850290156664,1.17878850101424,1.22091331291387,1.20255357404649,1.22757519590693,1.14921764210184,1.21454432528918,1.21667128860192,1.17879231135968,1.17789060789143,1.25628083217061,1.1733527279462,1.1684225307926,1.22247896414471,1.19841313172146,1.19280182318908,1.18254345181663,1.2415848132451,1.19479772268965,1.27917072092738,1.24300408738898,1.2164730742215,1.13743902131074,1.18195824327453,1.18328259255318,1.20803678709963,1.17510132983297,1.19288620904281,1.19323641356987,1.2237730037966,1.24046021399205,1.17614527033315,1.21204521648719,1.190660301194,1.20620931724042,1.20565117881749,1.1951335185555,1.2305964411074,1.17888160010267,1.18096246976606,1.20349657267425,1.19538407397449,1.26053274817,1.24235986384326,1.22114784916153,1.17090366864021,1.20382271895305,1.15073664528059,1.22378322739255,1.23558202012404,1.19869339073564,1.15454918220486,1.213005470059,1.15755994600721,1.15734782891143,1.24438930093268,1.22040664067569,1.21621253545582,1.25213564935247,1.19608522728514,1.18656005919806,1.18472585481479,1.14151296821109,1.23697088201824,1.19000306573165,1.17591261173606,1.17829907859505,1.25999690524852,1.20774402462174,1.19780899790271,1.19916228066194,1.21819535286065,1.18312341157696,1.16677640546971,1.18192520621898,1.25799077053652,1.19015205335271,1.15621417839869,1.20369376180662,1.19590239849258,1.17252449824794,1.18435035891155,1.18522922894898,1.2030035503654,1.24154502843006,1.18080309520161,1.1713203453732,1.17855834206517,1.19974520791916,1.199803497968,1.19918460289199,1.20673803534179,1.18108236664932,1.17384552398629,1.17209318816449,1.18322957477249,1.22505708795098,1.21840317138884,1.19882327772535,1.17157306218362,1.1667891216236,1.19165133480669,1.18771460338821,1.17480583061372,1.19862440787486,1.22840845511266,1.24800628042094,1.19458686958616,1.18045783716139,1.20718702377066,1.16599145922292,1.1997512012317,1.24924024038477,1.19732142574775,1.23008893687517,1.21797831567896,1.19846474463942,1.2348714355859,1.20230481330626,1.2017620249173,1.23802052315586,1.22655640246892,1.1710300243272,1.21272760073515,1.18052191039929,1.20402204663157,1.20463458459396,1.17480496655531,1.19156514215003,1.20480094124196,1.20128871582078,1.22591384529544,1.23531056183841,1.20240446458881,1.25365558480991,1.18634848486864,1.16525407813557,1.15367475032126,1.16082508196594,1.24105891863049,1.19715143024327,1.19999705401672,1.23154673797176,1.22074762768579,1.18321101267116
"13",1.3,1.31335024011299,1.31422798957867,1.26327970631754,1.31471338406241,1.2778522736766,1.30493959267955,1.31178935203306,1.34833505551134,1.28372726026084,1.21838127376103,1.31729112210488,1.27972719736746,1.29036317857746,1.32443484740446,1.33801526695609,1.30097270440537,1.29484382664919,1.32089436814015,1.33778306961157,1.26402906136289,1.35837776908627,1.25641910441557,1.31384025608849,1.33864061235538,1.27505454661097,1.35254400933869,1.29414468851998,1.29642845648183,1.3356483109242,1.34245585351649,1.29266272379455,1.36527629064888,1.30127620380786,1.29269253067752,1.28668018118762,1.40147350790158,1.27313908335629,1.28001885283357,1.27377955938392,1.30211716333872,1.28956259379968,1.25982338876993,1.31747360435047,1.31583277507401,1.29718190139455,1.32306317008474,1.2402438128524,1.34085136144298,1.30127644731471,1.2952121622165,1.31855365671863,1.25638713099453,1.33650627258539,1.29704346391087,1.28140347221429,1.26180460188473,1.33879945818298,1.29356974525106,1.29145046989101,1.33758506941054,1.30949501894016,1.32257473375073,1.33958194382406,1.28186029446624,1.27572310074764,1.34237592391815,1.26219927377024,1.30791809989479,1.3318985604376,1.29885678381243,1.29015231144352,1.23298786953711,1.33388660972035,1.28827204440711,1.28366508059061,1.31102826911582,1.32338568787814,1.29390085879465,1.30932796312337,1.28794388526023,1.28096803219378,1.31111624463663,1.31660087590041,1.30237529079572,1.28398296255427,1.30561867678659,1.27795460171432,1.30220506895746,1.30396627414231,1.26453495298931,1.3100902364461,1.28273171365484,1.25161846200896,1.36217120818392,1.3389395114066,1.29982262700292,1.3434928869721,1.34499906272446,1.40197276269835,1.30783556921958,1.31492700040911,1.27809148853279,1.32218490909066,1.31277666331985,1.30274400373409,1.32472488622198,1.29349754175844,1.33490418600715,1.25336234619771,1.29738480925234,1.25430158554234,1.28871494474211,1.25357838003916,1.29350815239262,1.27891321788389,1.28320481243548,1.30899696716805,1.27011132474173,1.25608496347116,1.30567088186639,1.30784651191577,1.28251514802267,1.25222155377025,1.29547460400393,1.31054876498517,1.24793086266709,1.26287332028601,1.25170008858751,1.34559989404042,1.31502036586584,1.2904585705778,1.3570383913091,1.33018363138756,1.26949236096979,1.31887240380136,1.33563785701727,1.29577648006653,1.27300469642509,1.36719589148319,1.25903911813094,1.3174261109294,1.29737586302048,1.27444226232869,1.31305905958913,1.28988437278053,1.33489755271041,1.30059235912024,1.21851984274485,1.3521120514684,1.30025435633963,1.24715782914019,1.2837919355678,1.31012952044892,1.32570163271408,1.31089566479551,1.27839743824549,1.29935402916683,1.32567433526911,1.28937209215978,1.27579893901996,1.29519946077843,1.29639061161042,1.34441917856123,1.30187325108623,1.30974774954125,1.30580256285096,1.30022782945258,1.29771861883109,1.28704643292961,1.29052167613602,1.2890624432331,1.30398295154339,1.27818055306657,1.32373990864729,1.28915420498154,1.30511228744212,1.3354472011561,1.29017102265105,1.31493608252249,1.34040014810668,1.34609396734078,1.28544870492397,1.2223543755726,1.32544187366215,1.27308813035121,1.32218706157435,1.31655890608217,1.35950008150587,1.30862998952046,1.29593239526619,1.30032617232328,1.32111781463591,1.2838148036272,1.30869315200753,1.27011468753682,1.30180832878184,1.27349502754098,1.35174697772754,1.3122465378658,1.26311891345495,1.25976245022222,1.27340466034497,1.30004571273718,1.27662273336058,1.31093253815093,1.28317673838223,1.29723877049491,1.29529422947859,1.32331374516819,1.30459353429941,1.29929426333727,1.31830973217709,1.2675158856793,1.31385220937143,1.25939463440892,1.26890591063675,1.25953711414682,1.2926849062243,1.31903498113303,1.26498422551867,1.32036447981273,1.26309317543324,1.30640157851731,1.32123259137435,1.30772933922895,1.33354541380653,1.29325878127186,1.31155186180937,1.24163046009527,1.28600430835748,1.30907510793976,1.29467528626752,1.30399966138235,1.36348567249601,1.27461463565684,1.29993122748279,1.36234527412848,1.2869653914456,1.31224888538129,1.32276313828155,1.23768636565484,1.36126996448753,1.29058503988434,1.32588427199377,1.30784641224217,1.30922324348605,1.28960383135448,1.25376930952222,1.34425197159683,1.31555483207975,1.32481583363382,1.27990849639911,1.32337310403049,1.31421495108137,1.35949982423073,1.30753067854907,1.3458673668546,1.25977426396408,1.29416089473694,1.27040215588539,1.31080869619192,1.26670708178946,1.24843327571933,1.30881900669203,1.30545180375184,1.28299167320901,1.30196801481847,1.26299118031028,1.27820157128067,1.28962790183541,1.27948700576522,1.2901285611318,1.27816827575859,1.2738747521536,1.3144864612646,1.33539179929079,1.27243118946731,1.28133817717147,1.29168697045396,1.22878586993242,1.27250673344501,1.31321355789665,1.31021793909222,1.30284588198696,1.31873928441612,1.29419147974003,1.29032455176733,1.31279431301885,1.29751866753454,1.30828278732026,1.27541389127059,1.24642172024182,1.30781110896094,1.28795518174478,1.30302752082299,1.25040750603649,1.26168614250869,1.28154341693623,1.35364936348536,1.27177205595811,1.32265421031122,1.31364247039521,1.27340880883875,1.29855080182739,1.29154577858002,1.27881157145499,1.26147087596641,1.34174520705881,1.30392440157209,1.28763703065723,1.27576477031616,1.31829322229308,1.26482137913817,1.34754866239561,1.32170965985409,1.35080956645223,1.2937588984906,1.25278701301462,1.30178292407838,1.30793902138151,1.34835134844809,1.26321126511282,1.29244995908654,1.26404004642939,1.30270883119174,1.27486491620284,1.31073669599632,1.37036592792312,1.25575861635315,1.29398453497348,1.26242649433401,1.27307504369639,1.29412478990375,1.35505266831569,1.32576720426795,1.25808024679243,1.28573642709943,1.24363706039403,1.25251039488617,1.29475064947309,1.27305661525411,1.32421939937833,1.35723319558363,1.31153399370357,1.31818102225945,1.32815600350569,1.35229230511794,1.2686852564113,1.31315455678742,1.29307343458957,1.27355957440106,1.29963856048385,1.31969453252401,1.32465854739898,1.27740128933371,1.25722116185967,1.28270181436288,1.30457040689424,1.28285373511321,1.30007835901191,1.25845787490946,1.30206838379808,1.26631871220195,1.28585529757704,1.30397531225901,1.36400565682704,1.24777387489232,1.33370010008022,1.29939430696397,1.27460521175588,1.28496845973606,1.32139501013302,1.2708442522263,1.31326987238549,1.29536059836569,1.32333832275887,1.38159563993491,1.28863098101709,1.28106976677198,1.31674987396416,1.34282925338825,1.29884800128196,1.2899283963398,1.33495486968555,1.31033992828436,1.38376495698131,1.31364910839109,1.28347469679927,1.29869347567563,1.29838725351866,1.32603883243001,1.29842925274342,1.31281690637956,1.31671438381657,1.28955090197698,1.37164179693997,1.34304217982976,1.26190891866243,1.30116648367799,1.34454706200355,1.23971347313136,1.29960498407214,1.31996059351109,1.32819816309744,1.31651434271769,1.25671932306798,1.33655219586168,1.32440707270796,1.24746787320072,1.25280919842239,1.32298632853721,1.35190519922489,1.36828302447085,1.28623925256415,1.274453097447,1.2393865844962,1.32701400163036,1.30897574048864,1.28571973315835,1.2481878509092,1.2875030702452,1.28803342148652,1.30455624421946,1.36769329371778,1.29073120110513,1.31934624947096,1.27201371670533,1.26940783431978,1.27108632503203,1.33558549107149,1.28807842256096,1.28083354019208,1.255435230412,1.26950148472893,1.28731260971363,1.26720333616248,1.35300190837227,1.29129306211901,1.31106855186833,1.28405265986364,1.26049911359653,1.28277727445123,1.28998047842461,1.25649023317773,1.28201377464308,1.26910116166682,1.30313203315216,1.2982473671675,1.30296645493928,1.27724841287429,1.3097005434407,1.27824808127786,1.32405546916869,1.31862414820345,1.27419650675051,1.24694108909002,1.2802075405301,1.23998484226542,1.2636149309361,1.35896179494106,1.33569570930381,1.28128625308556,1.31988280484003,1.27256058220142,1.3137131989615,1.288434904162,1.28328682506425,1.35169238650683,1.3371711797161,1.27965766084497,1.2745328705585,1.31273298802872,1.27945592705314,1.33852923640678,1.30559724197735,1.28420448188546,1.35355231660673,1.29940247030655,1.28309771359305,1.2489937977525,1.3055003688687,1.25839786666207,1.28091681735937,1.31330206632222,1.30604130212883,1.3379308294838,1.31305075310767,1.32684094611671,1.27578866775993,1.2876569358971,1.29219563734516,1.2601039445675,1.29294108605336,1.3520356587516,1.36949584138427,1.30551351430702,1.32256249330206,1.32161844381137,1.35579630581217,1.31784014579295
"14",1.4,1.37879035486906,1.39036008175882,1.43347187013976,1.44189233752737,1.44563795994894,1.37506946486709,1.38114318326484,1.36781550794301,1.4451979733618,1.36240308271029,1.43227732593466,1.37665924586241,1.32714409384506,1.36444668376388,1.36038772299346,1.35569057369108,1.43839985309078,1.42206688581628,1.40092559751216,1.42391018034124,1.40546237462406,1.37036901419519,1.39255245099141,1.48496674256607,1.3543734259637,1.35663875263725,1.38107032877465,1.44426980093141,1.44245501745606,1.43814228523763,1.498079641649,1.37898239109813,1.52440715603636,1.3963215411206,1.43177770514378,1.37575206075021,1.38475197144489,1.35954191737482,1.39756341276182,1.3872501433797,1.43738675674087,1.4057808446284,1.43852316542282,1.378696788457,1.36951212824265,1.35130014529905,1.43075022623087,1.40350876868319,1.39985169216045,1.42420958784873,1.38869364538825,1.43029010018077,1.35581086492818,1.46321047161593,1.35002833524201,1.38292468703946,1.39210027027618,1.4114830374512,1.4125392792141,1.40908818670088,1.41266940038971,1.39776115923651,1.38010106734522,1.45182387631693,1.35571035021545,1.39203822481697,1.35663562537156,1.42206230099604,1.35945925941507,1.3738190336275,1.42580101902411,1.4307098091433,1.41452124762716,1.40786428454999,1.3917011051176,1.43119198690344,1.39680342305287,1.39920488498035,1.40123696547613,1.39018761327805,1.41226680087964,1.39139722099519,1.40264230019754,1.41772266135924,1.35582143889965,1.41666019924897,1.39787033342011,1.43156262857043,1.37846132385301,1.38797670464874,1.44590305778385,1.40822677044359,1.4298734344954,1.4245147930664,1.37666176974093,1.4499938037572,1.39196127224077,1.41581328659256,1.44633027975233,1.39422953886306,1.36801838784864,1.39214628906245,1.46476626870018,1.42879835257797,1.39794705171157,1.41111086905793,1.45526294793894,1.35800968740963,1.35855234935062,1.42157917581253,1.40877472916543,1.34647552301496,1.40410528591322,1.38802752206545,1.38432933902495,1.44636221926698,1.35296748671051,1.38248593457905,1.3734997081158,1.45491986795485,1.42002607748562,1.35304349661811,1.36398590697704,1.37349240808621,1.35412294389241,1.37153749867984,1.36104296146363,1.43237904004224,1.40520237518222,1.39880855142785,1.32986006403671,1.45695162045458,1.41436428752659,1.45145196044668,1.38536892618646,1.49059723149655,1.37073981398436,1.36671699047445,1.42665143899687,1.33124223623885,1.35053959553635,1.42604481718756,1.41259608989981,1.38898618637874,1.40985508808325,1.40807722255477,1.44429747840568,1.32699573218942,1.41939590466143,1.44623846740769,1.34555841192145,1.36797769675984,1.44687100586879,1.45226579037998,1.40589630246606,1.40431498706775,1.37719972592971,1.41760998477852,1.43476696983187,1.39909460079927,1.38001755167467,1.36060582124715,1.42230939017746,1.37939087481494,1.37653200734194,1.40932055757339,1.37075017855628,1.40181600571751,1.39987531166567,1.3922298744545,1.39794838666865,1.40332099994933,1.44102415701152,1.34067391385345,1.38953931870081,1.43160469400571,1.43355249673718,1.41742765952455,1.38099567517438,1.51193731523942,1.36900234955078,1.39585782396451,1.30817848980277,1.40823766397433,1.3825538285038,1.41273058804844,1.42254550514796,1.36470745594546,1.44970147016284,1.4320542794609,1.38982404473578,1.38079003081873,1.45255417177107,1.33398173664312,1.4202544213518,1.41719460303059,1.37981032427615,1.47541979359696,1.38190394954297,1.4047786199201,1.38236419333705,1.34558645064192,1.35849903464722,1.40923481943298,1.42840680203354,1.41689840415771,1.36999664255502,1.43819565510568,1.44788731688594,1.38758398257325,1.39417673464116,1.4466864027662,1.39765493578681,1.44300786243512,1.40874650081495,1.35915269764307,1.37727472979127,1.42981570624907,1.36420309856384,1.40765687668966,1.37403473879137,1.44037932292421,1.35834327672539,1.43819794027155,1.44710668582766,1.37812961382709,1.40037715181257,1.38300994965458,1.32571417684192,1.39053858672045,1.42137012714556,1.40871717192579,1.36812168536065,1.37833128984021,1.45740815459115,1.42692509005572,1.4679822490753,1.3975277616067,1.37903528991776,1.43231199413898,1.37424969173417,1.50020213497822,1.39605982273455,1.41117012563774,1.3962200806406,1.38219847487117,1.33867083664619,1.40980459605566,1.4564942602743,1.47897384013406,1.42213919035317,1.40207897338455,1.39769224321967,1.39463249412299,1.43649761016528,1.47480116173271,1.34866308928347,1.36276200731884,1.40436966680281,1.38466236102316,1.37990310263764,1.3470655648077,1.33813657193853,1.42868206448527,1.38470362470058,1.40677929519919,1.38512762691071,1.41530486424638,1.39363420236663,1.41245394879377,1.38616725640134,1.35217732534233,1.41340419501129,1.35677063442864,1.42123188166301,1.47795848660388,1.34523789531305,1.37900930912047,1.41703864416389,1.41094243739445,1.36869659831454,1.31000523030379,1.40557264572215,1.40996443653205,1.41518581945266,1.41427870871286,1.40311308632328,1.38785070296622,1.40851391661857,1.44358943118145,1.3395815561856,1.37563306631565,1.43428592926891,1.38804672586291,1.39367833988265,1.34199155865364,1.40581968820439,1.3645155683959,1.45026115863574,1.40033998385251,1.41957741308295,1.36960312852825,1.42128695245763,1.38215763223369,1.43983078847226,1.33297546102981,1.39597330111938,1.43097933628921,1.39264444533768,1.42127621128938,1.3946302276369,1.38260926442412,1.38079879348648,1.44743613714477,1.41214649153907,1.41990697031834,1.36790196325791,1.36826808553802,1.43518450669027,1.42541985291355,1.41389428896468,1.37877103479569,1.40620068476795,1.36867552616372,1.38475575954463,1.39084913971867,1.39187109702432,1.46424174798054,1.39153179730662,1.34110460981437,1.36124092116794,1.46213527436359,1.46131541158565,1.39935989630369,1.37464497988025,1.38400870434079,1.41710367273738,1.35121882202355,1.33106041252432,1.39408835704831,1.43589766093488,1.34230538261415,1.44396242852882,1.42625821649242,1.46618841433514,1.40531917036314,1.4083324230144,1.41956782401904,1.37128667998476,1.45421455160653,1.41128883433335,1.36084159385689,1.4225108382429,1.41144528701459,1.3811335435744,1.36935675809466,1.38935689839777,1.35673740369204,1.40059158290223,1.38968265179695,1.36002247080878,1.39610042425753,1.3674438015924,1.47684983149855,1.39942133523469,1.40935718777378,1.34888627386431,1.36610186746565,1.44324350591154,1.37181536404631,1.40594536460667,1.43046299118576,1.35267908774435,1.41559136730862,1.45622950711896,1.51340752630859,1.44049996220444,1.36907367572692,1.45659777937065,1.39031072093911,1.39145176253195,1.45096257001222,1.40667999058232,1.39488098223645,1.47621508921291,1.47118045073519,1.42927969578361,1.37587133933488,1.38304340555489,1.41243717005985,1.38624100850232,1.41648309293559,1.39165342775877,1.40272664751916,1.43870625256564,1.34315292972381,1.44140255896889,1.38104931801774,1.40820973746525,1.43490122822006,1.40651196487968,1.35663651108696,1.4014904541462,1.42708434233202,1.39374285305076,1.41308986423194,1.37489738839854,1.36370286982453,1.34632760796664,1.43404591222048,1.46053243816185,1.4363646727442,1.44194775003663,1.48921798557506,1.35725614170607,1.43671487648299,1.3388907747539,1.39705259957292,1.40539423837097,1.3784678608056,1.36894359189638,1.42570147919951,1.37310315447287,1.38725481748058,1.42960922984178,1.47934137512455,1.40591434663992,1.36551960155954,1.33919136563402,1.42211414414173,1.46343968630208,1.37298458977719,1.37215722414067,1.40232734935957,1.38580864174223,1.35652257187841,1.42533078654568,1.39566392656922,1.39383412374341,1.40383046758428,1.38205383453213,1.38071969787902,1.36741881211758,1.39656972240743,1.3519210775344,1.38540721475671,1.42853808045664,1.35497624864535,1.39610438330469,1.43805608035787,1.42502061838165,1.39032249416818,1.35894272626538,1.40443397057192,1.40065628449734,1.36751049610833,1.38129397264005,1.31750788570595,1.42618582969721,1.42694760129968,1.42717822105444,1.36679180314914,1.35951219963409,1.36851085355629,1.41943592645314,1.37044615543735,1.37004381787865,1.42148914969633,1.44903264763334,1.39943172708693,1.38311418527635,1.36982165472277,1.39923153340315,1.45159308754874,1.42208791085598,1.34315587442322,1.47751928357768,1.41951528179154,1.3888834135559,1.39963227289207,1.40149799586716,1.37432119732989,1.40843051443747,1.41700551305997,1.41018788578783,1.35530348067025,1.39374709482052,1.39785408201399,1.42829531424985,1.42442318587912,1.45630081666433,1.36395828670919,1.41906839652949,1.34943747940014,1.46981301505401,1.39814444181465,1.43998758723194,1.46774028223704,1.42457320347287,1.42061505993758
"15",1.5,1.46122306405575,1.47397671273137,1.50639996559769,1.46960309933993,1.46885366289198,1.58777574262448,1.53698177204989,1.47731493114874,1.51099250123028,1.58931688378344,1.50635824429148,1.45579447950702,1.45717255922046,1.47156829478843,1.4936777657392,1.5693046721478,1.53963946814054,1.56444320562079,1.57656509704814,1.47476908240901,1.46566269845148,1.49807147438339,1.4731547563491,1.50730644006701,1.48969025951025,1.58937027892606,1.53597733136651,1.5046212561882,1.47680388435848,1.46474892599578,1.58254087317823,1.53433706309988,1.47869608679812,1.6296698089673,1.47911634190782,1.52287465894839,1.47106389559073,1.49121807189192,1.51602848770712,1.45380895130861,1.46784265965934,1.55411117664487,1.50398243609323,1.51903483766695,1.52443124566301,1.4646111811322,1.46845812680402,1.51767855916219,1.4301190369095,1.52147202079457,1.44713493785258,1.48682851800052,1.51376972037321,1.52129517581105,1.54694665375217,1.55134247954133,1.49450869959774,1.49338405484054,1.47666398225721,1.53979700951612,1.49710724668079,1.47828476236182,1.49200786251434,1.56320623341239,1.46251534573788,1.53903446755654,1.4717601751455,1.50033826669469,1.56494465489424,1.51430113501101,1.50771220253724,1.50919662044607,1.45315896912603,1.52413989443874,1.45274940509654,1.52292738457346,1.53186083587968,1.53135628485041,1.46518464944988,1.47645317222746,1.53846027617903,1.52160257522001,1.53375233535028,1.49248602171935,1.49585359875425,1.50081789902193,1.46731672426331,1.46045234388296,1.52691771758395,1.51318097060143,1.56331709295516,1.50545824856511,1.54083390633927,1.49118268456267,1.56651543818653,1.54092691556924,1.5643686044502,1.48416960784328,1.54225127958447,1.56443786807597,1.5114503670563,1.43104535885543,1.49346365176731,1.54581339765796,1.49846266707947,1.53218325074516,1.52921322195731,1.45863845057414,1.46169387312611,1.54885364560965,1.51352914555216,1.46870968647827,1.55520613861134,1.46635700873362,1.48336675151566,1.50974042230261,1.56792189160295,1.4246318299276,1.46481376575179,1.45171891514145,1.52042717820693,1.40078989644931,1.48187184310899,1.49029609579824,1.45292516023395,1.48549170141555,1.42181021694903,1.45769106201335,1.49301848879954,1.52361795993116,1.58833476731754,1.56144298260126,1.52869006756613,1.52159923605823,1.47850674190403,1.4504587682015,1.56752007411682,1.50787320405746,1.55174037861659,1.47043690046402,1.42390823716773,1.50036610375741,1.53174032022953,1.4992439711184,1.53877650211175,1.43497122157957,1.5248235323145,1.45432974942535,1.53583757133602,1.55247539077305,1.40462436010067,1.47159793096805,1.55348563729303,1.51984704101568,1.49944112355156,1.49872281005016,1.49787324540357,1.52705924527275,1.45053271780475,1.51846455863029,1.49882605900587,1.55858334311729,1.51396655176702,1.47284253647095,1.47633745656422,1.51132013002285,1.48025593887883,1.48859450552909,1.47358191838948,1.5109909500832,1.48642127078817,1.49718685299788,1.54902576360487,1.43124617479634,1.50327944876678,1.47643248820738,1.50296864821073,1.51238776611978,1.47691180067663,1.52983389847854,1.62992574889549,1.48301759703036,1.42640967681359,1.51522942865632,1.4671545683257,1.5148078088998,1.54435767904545,1.5112615136325,1.61602967541313,1.43641707613676,1.46411433102974,1.46603854731167,1.54740340421559,1.41713359720305,1.53181140383099,1.48288630227563,1.52768403516558,1.56381327291046,1.46665477743623,1.46847745824279,1.40305204076054,1.45318527256368,1.42595630284251,1.52198064090496,1.54858845391887,1.49649608923342,1.53147780952367,1.53562988814286,1.4532601863634,1.48664831335151,1.48036910814548,1.46583381968573,1.53508476839486,1.55541269640775,1.44144630735987,1.52654751833541,1.46570999845697,1.54397455823248,1.48788483455653,1.50167721418557,1.43375525081051,1.4557103774608,1.53718449599736,1.54575881726477,1.47209827987333,1.52083935436401,1.54275647264498,1.45836310722297,1.48094722419497,1.43582016584876,1.49718988205403,1.5225325897952,1.4644594774989,1.56008364291831,1.51063807492773,1.49595008000516,1.56110676748153,1.45542957164167,1.46859376881615,1.54041406744708,1.50971513987949,1.58530386241983,1.46598987951416,1.50090167497536,1.50162562143522,1.47109135265426,1.4490230277929,1.48958214180304,1.53794673523584,1.62022860942837,1.51607194444301,1.51536150630798,1.49888431208393,1.50201883939344,1.53040801707089,1.45769125770359,1.52012363462268,1.51839634442306,1.50097115231842,1.44109481252362,1.50638902774119,1.45039360995125,1.42799791431152,1.51673260044509,1.51688787991441,1.48181471399117,1.50760768601028,1.51685854733868,1.57730690567148,1.55978466132298,1.47043482878605,1.48994955474926,1.50592511414608,1.48135158447698,1.59175667232276,1.47865169746992,1.46588640720117,1.48396643886485,1.53098488899155,1.47596670816736,1.46342624884064,1.42225819742082,1.51704043254369,1.47821441440216,1.48674557674239,1.55755844426321,1.49870917366441,1.49871764623755,1.51658954793652,1.4496194228099,1.54825519395752,1.52211257097828,1.44774698592619,1.43808683077566,1.49590937742487,1.48457336477717,1.45586431543046,1.48470391880347,1.46293106162189,1.52239960004068,1.49448829854492,1.53175074262804,1.46783592130047,1.51700998902464,1.5176657939508,1.50882561015342,1.55029896863105,1.44393802252901,1.50696520111183,1.52690836702169,1.50955012738958,1.51160207282375,1.45705964790066,1.56180286410287,1.51057470933322,1.4905994818547,1.42733322253578,1.48386558082858,1.47702803578308,1.45245863502287,1.53144610907671,1.49943954183237,1.50217571440374,1.4953126016016,1.50321262525149,1.4953270745971,1.47920021000894,1.54932517416028,1.43888792912721,1.47467529023329,1.53813335708515,1.46961941142835,1.61839920748349,1.45367299579761,1.5002295006418,1.45865082977307,1.57729754585226,1.44574862262553,1.42861832701862,1.5126439486374,1.48948861051416,1.42111686269726,1.54035567784583,1.50561863777896,1.50908154419508,1.55951435162302,1.49389072389588,1.52611511217714,1.50243012018493,1.60237999769726,1.47546730784324,1.52917972089709,1.46802102815509,1.51736034522185,1.45451821393618,1.46152425493728,1.44601531861911,1.43097221836911,1.47380988677719,1.48910805193464,1.44853580887446,1.47593223598692,1.51398682666482,1.47376732080475,1.5095668272608,1.44500894653616,1.4600343365937,1.49128848913527,1.54907953124336,1.47503087405343,1.55281069602417,1.63237191305858,1.45876605892404,1.51730493577901,1.55717444617232,1.57052518004637,1.61606094655738,1.49652507526033,1.49936859682833,1.56069813016398,1.51059987739973,1.49014864809933,1.50761992804398,1.58382663426813,1.47567776232461,1.56982242988653,1.52165727932803,1.50756590540662,1.47863916919573,1.47219864613698,1.50207253052188,1.497980509195,1.51741577764992,1.52934308362294,1.53493746835217,1.46355919370049,1.42721515104156,1.58618115692737,1.52107177538583,1.52806099848787,1.54167254695128,1.51652169098938,1.51328478781706,1.48227276121351,1.50198597418033,1.49978726334256,1.47362647359547,1.55325137215295,1.54432600661493,1.44555027145025,1.45346131231255,1.56827380864334,1.52582950905263,1.46342059130539,1.44550978985075,1.52696990293309,1.56692464774675,1.54823992178188,1.42628183039004,1.46998474616939,1.44615265113536,1.51931103684636,1.5242122818108,1.54774805918819,1.45075493350483,1.59815422195667,1.50567422332823,1.44903952864318,1.50810176261217,1.54533235310199,1.45550005586406,1.50541376461849,1.46565372473221,1.56108082168969,1.46756505696874,1.48386842457794,1.48499239112475,1.53446626426591,1.51615022730757,1.49683688930021,1.46528890196357,1.49222623241737,1.49609103761042,1.42808017899871,1.53878777678853,1.46482872848208,1.47088391583455,1.5663603462429,1.46940713836566,1.50287333784754,1.53993272319702,1.42278006982552,1.47278792170802,1.50003698289804,1.47216058088403,1.4770774752413,1.48453201399934,1.41707719390084,1.53224800747915,1.52215536301858,1.54893419221919,1.44505199748017,1.53599157240854,1.43404514490199,1.46407534120548,1.48479656682523,1.48398008355692,1.52861254374125,1.51818579718389,1.52290680749744,1.48533852008918,1.48598351347685,1.54023809928511,1.51385503886847,1.47482351904232,1.57899170102262,1.47842106612626,1.54352832781249,1.5111756622815,1.46369188186209,1.40967214901711,1.46851675646585,1.47256704167444,1.50203099338636,1.45775377569131,1.49983558354657,1.51250849379563,1.46611949516968,1.52592402122073,1.49338942137568,1.52180707521681,1.43938126327791,1.56943276390575,1.52129686265755,1.52162108274807,1.45050996259498,1.59081734081679,1.49893617810355,1.53237376279057,1.53925569135695
"16",1.6,1.54081090580312,1.60210775272889,1.64016053979052,1.6214599828981,1.57515212076893,1.63405573827273,1.59401143138797,1.67797758591424,1.67041580883608,1.56583909382448,1.63933222340455,1.58528371017128,1.61415840680235,1.59350678146627,1.60266924327084,1.64674216316334,1.56574351432806,1.53182071176859,1.63904452382092,1.58180223958779,1.61809794353866,1.58938887293501,1.70309811447342,1.60167687158294,1.59678990343843,1.65951408893162,1.5710533674235,1.62242465632923,1.65623213159138,1.6701794194929,1.58041091279139,1.66528822476197,1.58894846634023,1.71230648427723,1.58213991760174,1.61982421518216,1.59514730302056,1.57875804236564,1.60893207383062,1.5899268560835,1.63990336319385,1.60990697993833,1.62394552474401,1.52546752456904,1.6375056640394,1.61672277170868,1.59996384285052,1.5513523094143,1.58822515048946,1.54402649379173,1.65318602987626,1.61681018786301,1.60970068076627,1.60294219090157,1.61798946914616,1.63378678608588,1.55796566870994,1.65079586215776,1.64747509036854,1.58797172081122,1.65898233542028,1.56026560212332,1.64904933331483,1.64192052941262,1.58026533072042,1.57892435049066,1.59085923809301,1.58678674158698,1.68547397495213,1.57284455955855,1.62191959978579,1.53945975526806,1.58233189715264,1.59855032616269,1.61439488609296,1.64717039138655,1.61333275751049,1.64614247394732,1.69792884736188,1.5618739661439,1.61018347172327,1.63085292080769,1.6153562338691,1.53242342942128,1.56128121904973,1.61271961842694,1.60376167201564,1.55499118252752,1.64295711158491,1.62380141507826,1.66500241179536,1.55644289246785,1.6634450774029,1.65399064400576,1.63792918314839,1.62228025000198,1.6531018728846,1.65501406309676,1.66617945085256,1.60239448133271,1.64797409938019,1.53217438883325,1.60918433758147,1.58048054610486,1.58436768396101,1.67030079223527,1.61098478114512,1.5903423610511,1.65871662769936,1.56106327875443,1.56624673213902,1.619000471427,1.53092867548107,1.57443711359003,1.67290809783386,1.5200206278934,1.58759407149207,1.5980271408062,1.55176112904387,1.68873053757926,1.65737203101904,1.4916553091392,1.51314023437124,1.58181587604879,1.60797794908987,1.59015869550278,1.60533605492277,1.5583337550913,1.60682255164608,1.66860495633372,1.55264357717252,1.53039540398104,1.59765741748292,1.66520321602222,1.61662662530973,1.66872949022948,1.53064848295416,1.5696498239092,1.64133646044196,1.55231958617148,1.59754991265603,1.60661849374047,1.63908773704199,1.54496705605979,1.63926222165105,1.59277131675606,1.55423173227315,1.69327839537817,1.58727556323404,1.63228450013423,1.49803628742934,1.54086639198692,1.62299792306822,1.64236557488517,1.63794058915014,1.57201745604166,1.59242142749922,1.61018606965683,1.61745817962159,1.61634953898327,1.62129634651255,1.58042387040465,1.59728008196358,1.63989177923919,1.5742447956295,1.67734282340098,1.6073054123488,1.59091626805169,1.54661622845742,1.60650507230805,1.60694900024425,1.64532435495972,1.59418918496195,1.72457023277347,1.5351958009494,1.6023232314736,1.58731275414085,1.60066020702113,1.54691695305877,1.63849078345052,1.6581596333132,1.60957185556953,1.5174091365033,1.58986301309264,1.52625713799083,1.64114453487741,1.60919453228095,1.65956770424811,1.65086522424592,1.63688896947698,1.5292942653771,1.58994882028405,1.59532545576942,1.53084793285603,1.59707552625113,1.60905491224245,1.6190706697596,1.64584814148357,1.58992655353035,1.65031299794601,1.59002482048381,1.57057955275824,1.52384656421284,1.62622333421419,1.63928217709926,1.62129509947022,1.59920952042721,1.60510720487208,1.55431599472781,1.61347054461645,1.59743530549271,1.70324173958942,1.56911955747736,1.67382629686519,1.63647219477336,1.54399310501507,1.54831298049072,1.61890794799343,1.62486508203596,1.63262029663095,1.56741925707124,1.56585078888565,1.60873247336639,1.58246251518279,1.61499362871033,1.49569269469406,1.62476416933199,1.59152848430256,1.52028429800114,1.60132864639035,1.57008039954836,1.60305179899923,1.60473905574823,1.52864014003485,1.5706691876076,1.57610845240529,1.66237981538515,1.60154234517838,1.55371468084468,1.65920141586801,1.5807706599828,1.67417557690644,1.57822514909076,1.59824158903844,1.5876032594453,1.51150746465075,1.71135775793066,1.57510279784272,1.62799849118194,1.76049665214883,1.64216163147275,1.60202872380737,1.60466459971821,1.59432383597032,1.60241838926513,1.66210087382365,1.51959777999576,1.63815461788199,1.55387874975162,1.64157502216371,1.61468233928398,1.5372516370705,1.67972521627301,1.5611082491596,1.60231074189201,1.52237550664634,1.6114413229694,1.60045752079478,1.57794175985845,1.70123196372825,1.57446910794521,1.56801773289461,1.58560616777787,1.65428009934236,1.58214975621236,1.69554413603019,1.63354590251564,1.62697106648993,1.5141828579093,1.60906065813089,1.5816243385785,1.57472098454161,1.59255146220036,1.55049006434225,1.57178799110403,1.68304191430012,1.56151759739659,1.57577728448775,1.60176890527478,1.6316945556522,1.56911444240453,1.53191838485983,1.577626983788,1.6043147412889,1.59838049554513,1.58196281472466,1.60944280185443,1.63008356660429,1.55906811602979,1.5453427400218,1.58297411658894,1.59739144234452,1.64103870270725,1.60816828653639,1.63370539054893,1.60962936631273,1.53349802946359,1.6346339545444,1.65752151702431,1.6297642633552,1.61759097023146,1.64453366610269,1.67026011958874,1.54272576063185,1.58837718815047,1.59958919825024,1.50074235748163,1.58208972144629,1.64439262249424,1.60858330570821,1.57218069804867,1.65867348229587,1.59214642459259,1.58385439215652,1.57104073206096,1.61373447838048,1.59421610806652,1.6232311069513,1.55855985749146,1.67043275211782,1.59881897938692,1.60316981425681,1.53358712384095,1.57477076582548,1.66157738054032,1.71374922614605,1.57475390092508,1.62887921981118,1.56036136226035,1.59165033003054,1.61826078927847,1.50137461097532,1.5646861027518,1.60099164587697,1.65952589232379,1.61632677499156,1.63466517403534,1.62988979317731,1.59342548640415,1.61026292983272,1.56130847230761,1.64629238390797,1.59311439401718,1.62924230335283,1.55493750608668,1.59103493757274,1.56476459161124,1.5299973382053,1.59615343925478,1.52439360610899,1.5862829168058,1.57626024807088,1.61122871208909,1.73156808590777,1.59072527058836,1.5867609736263,1.52574812609086,1.54123698887192,1.6660355893715,1.56361364160947,1.65729826249892,1.60443277273854,1.62621338212725,1.55144408284741,1.7489098043127,1.67563144367581,1.63635382724433,1.66491800633048,1.6903642107614,1.57715027932316,1.6490655551877,1.61081961548602,1.57887705627043,1.59754857378685,1.69406994472317,1.58970236253655,1.67032760774896,1.59507683059811,1.55993792201438,1.55544289562266,1.62501939927648,1.63703154339291,1.51840799818748,1.66565902883015,1.68756331119294,1.61168844572481,1.62164684311134,1.68406490648629,1.63765570717601,1.60405443385021,1.57923995334629,1.65102183675176,1.62999911038783,1.59690189169029,1.60811641616401,1.65625874068999,1.59055530782811,1.58745818162351,1.54346262689256,1.66670850542689,1.69057919145773,1.59426347850195,1.55925687797488,1.66682408002543,1.54413241264675,1.6565145263417,1.56710528531271,1.55853026046691,1.60166597143995,1.60120114059578,1.6148725487164,1.60495940568266,1.53736299352598,1.68261165211196,1.59373925787262,1.58843109913365,1.52799407093159,1.66499680529845,1.5384370633126,1.54260406752597,1.5570947587839,1.6575062623806,1.5541896981521,1.60053417599208,1.55275467576365,1.60671993744972,1.58068777589934,1.61543191907658,1.63924816141285,1.64422491646203,1.58584604988894,1.58107043693406,1.53589952235514,1.59471201313427,1.61550944779965,1.5411121129678,1.64063525991507,1.6049040939127,1.54872533386254,1.7206471605983,1.59729937890791,1.53544077598999,1.52568505376055,1.59649266997496,1.57098857361285,1.60730184595111,1.60269537572077,1.60665264117568,1.55493006925082,1.52148025643591,1.61469306911365,1.61830761201748,1.55437983633316,1.58086646323888,1.64248094461235,1.56314265423407,1.6268346409793,1.59765145491941,1.59035518420452,1.65702005376609,1.59657468242089,1.66641557087263,1.58055129150648,1.57679992353407,1.64226954926367,1.67478248910573,1.60039386121162,1.49602905375369,1.58984392335915,1.57524349113924,1.60117435054965,1.6057087584395,1.55455053162212,1.6062459682014,1.58880205778225,1.59984998023941,1.62218507915397,1.63553532676327,1.56939821007816,1.55348117786651,1.60078958045723,1.64624483224575,1.60642836875316,1.56495528854756,1.67777999057715,1.6076630981635,1.64530365254196,1.61786169870801,1.60647383919067,1.73373440691689
"17",1.7,1.67318855986287,1.63021542130104,1.74801875311788,1.77560798232244,1.75542730705604,1.70848876040096,1.76084058201677,1.65889784600877,1.70744093502957,1.75310893546005,1.72435498822241,1.64735790318086,1.74803832602306,1.68991949357122,1.75464009095852,1.69682687954861,1.70355846167684,1.74015532720672,1.73922447727383,1.79914221593511,1.69628652897654,1.71163512236737,1.6806169580507,1.75350889569427,1.73082678609542,1.75435896205735,1.80339993885931,1.65975264523228,1.60345018072323,1.6676558139054,1.84456010305934,1.66597769125243,1.69109467749299,1.68630400789989,1.67129994329788,1.79485113843143,1.7325676978651,1.69507857823684,1.71441372633602,1.64789152810265,1.71901009651786,1.76536812562612,1.69311842802436,1.73610208943814,1.70750304911454,1.71881560836639,1.63987449577185,1.71286827312003,1.74154732662312,1.74428010413817,1.68271514167227,1.71727549988857,1.76167982793625,1.69891687940001,1.73799176941579,1.73162544338604,1.77187329778105,1.67602935263791,1.6765770716982,1.66863741724668,1.73972706668196,1.73070313859461,1.67489443681913,1.65100101247491,1.68645916479653,1.68987436713813,1.64617183868805,1.75597960131629,1.75961478995859,1.83942238748894,1.69822631290374,1.70313705493537,1.62309070747882,1.7268072719885,1.71724762525973,1.74592129465016,1.75846497456618,1.64976064344793,1.71698134670748,1.69635453540409,1.60021852532722,1.80959364460418,1.73057186628063,1.66199383090517,1.63682450237675,1.71602315819804,1.67852846286533,1.681559443147,1.75846325463377,1.65760981227876,1.66837178458856,1.72715189810148,1.72541614312311,1.7179377745403,1.78641106896645,1.70569904199039,1.7841196835382,1.67480022676299,1.74662910670083,1.74093567857679,1.73501402021359,1.77819955002654,1.62331265653535,1.71109566690182,1.65189322757065,1.77415248819199,1.72417988212338,1.74850690035865,1.66044068818439,1.66912481389101,1.64186681411857,1.71053694199925,1.63436593306203,1.68260050364159,1.68817107501204,1.79373172794093,1.67304543867436,1.65141134526094,1.79214931764419,1.72287591714446,1.59535850436513,1.77411620991237,1.65441665552357,1.71593498977298,1.7232303171368,1.63368497941441,1.60081432150422,1.76691542148804,1.68634844082578,1.68635331488991,1.660489182272,1.61731178607892,1.71879468778539,1.78100955217721,1.68681474398419,1.75957464575651,1.62078569805577,1.73899140838395,1.77397658619598,1.6902380215482,1.62119782250283,1.68205011659869,1.71253321620556,1.79263840853824,1.63001350921686,1.70375172481595,1.62999233751942,1.72983350420079,1.6527354773341,1.69191360813331,1.58605212349398,1.6481142287364,1.74014664467707,1.74551252991828,1.72444002631052,1.68935852611212,1.66047540373034,1.71041885855419,1.6758435825626,1.70652307500377,1.79536165198639,1.69804177965167,1.67800989905613,1.73036143526092,1.65934811576821,1.80437064474264,1.68440217699849,1.68040451487632,1.659011073189,1.72904833504082,1.68205293353932,1.73553955820024,1.6933593964124,1.66212741581654,1.71439664937052,1.696892445186,1.67665995502418,1.74071264663027,1.75327268478973,1.72440399326567,1.72200900165394,1.8426935864543,1.61124057469071,1.72430294197898,1.62295939248922,1.73356727057114,1.71617985989707,1.71728698680606,1.71294268059744,1.73373860961997,1.76492451768052,1.67700380779761,1.64705519038544,1.59579305792128,1.70198603539354,1.73888267250755,1.67543184779358,1.71330693885491,1.68079413032351,1.74404576443755,1.71031226779343,1.62810507156768,1.69183616642646,1.72394531576115,1.73728037837689,1.80924049557847,1.64551392678345,1.80671116954668,1.75385886342681,1.71774423170563,1.66169108192767,1.72793873096224,1.6806008521171,1.85099126352412,1.73383153208225,1.62581023218116,1.66145994532976,1.75247574094588,1.6492881276114,1.69621810632149,1.77788639496817,1.70860732964233,1.6109797506814,1.75344912510015,1.70306258526725,1.73051809700257,1.71899729742009,1.67380773912937,1.6336905662815,1.73875828794081,1.71201801470372,1.6715136684718,1.62110817888899,1.74233610099118,1.65321939357838,1.75809674708607,1.78206154224423,1.72121483529209,1.75335002332335,1.72437520287157,1.71808753008383,1.80102627938335,1.65623128165137,1.73726203906236,1.66478352602246,1.81651968042125,1.68611061399812,1.70052185494028,1.74834234506393,1.69784343104397,1.84474240590473,1.70539803470481,1.67666776008483,1.71675588062392,1.77679375403394,1.73198722004027,1.62301042547014,1.73211926976994,1.66963678455958,1.7298822983646,1.72388821990791,1.64740156998727,1.65243577817937,1.70720576965257,1.64022791782326,1.76678519362361,1.77355078610659,1.71211284745033,1.81100694404638,1.69227959926204,1.71605320113812,1.65142843999984,1.75040382241416,1.73857315898674,1.80060623515649,1.65787029410579,1.74116712237682,1.7432754243037,1.74602495269242,1.68230631870158,1.62508714968682,1.68132518082525,1.7016630000396,1.72932189155334,1.60181621011511,1.70815368944885,1.66912405612314,1.65594473369675,1.71328754449592,1.75607416106999,1.77643062994822,1.605820273544,1.70772439690863,1.67464108470279,1.71827873455287,1.65047920461274,1.65765093740852,1.7208733316758,1.63232445250754,1.72348911718867,1.73651005511909,1.67631784853953,1.73335534595136,1.77146140573176,1.73294942581121,1.66912754395878,1.64796441186147,1.73687190441322,1.73069310928024,1.73333478204345,1.75962988106531,1.65533585027223,1.72042157720917,1.76556012041279,1.68066894822517,1.71360997711336,1.67299716300916,1.64703847066235,1.72200688949527,1.70606246268148,1.72899657518435,1.74551217875368,1.70903453227822,1.729899760725,1.6416981146272,1.74193558521852,1.74832571327562,1.70617375486697,1.69127000257505,1.72319482413053,1.64786223436071,1.68162025873034,1.67956309434381,1.80475541804674,1.74280524307306,1.66333937518276,1.67973807644747,1.72357520730989,1.65270712802024,1.71613563646736,1.72849621392606,1.57622066709919,1.71984630645495,1.62530477417544,1.75939616887599,1.71614844552258,1.72076364462134,1.69526696484238,1.78490456075274,1.73721951844565,1.71733228695622,1.65742045637933,1.71446046121532,1.77811245460654,1.65444063328646,1.71230836413222,1.70388697753063,1.62277726813377,1.66576720129832,1.66652627276141,1.67517795119811,1.64905461598294,1.63891852127198,1.61475172408231,1.66686595171459,1.82658971172392,1.72702873116432,1.64718287635193,1.64351094104126,1.79330811782877,1.69052386369046,1.76538807558569,1.63903516083886,1.76298904824183,1.72074232791376,1.86457507205821,1.77387192318279,1.74326830754842,1.70847849686598,1.797337451583,1.72888264318046,1.66620737402952,1.69425933505382,1.67277972178171,1.74939192225014,1.91668241890762,1.69998466272696,1.67197286060092,1.70058532191887,1.63942883022443,1.69635443174343,1.68515192486375,1.67594242506507,1.71724852807735,1.75579696146802,1.60601887869516,1.8052481881857,1.82951850200887,1.75749630203115,1.75677071960474,1.72809625441685,1.72278116570063,1.76070267121222,1.72030198676062,1.7268586000106,1.72519733966431,1.70129742772002,1.6984635260535,1.61727877983176,1.75773570487271,1.76670027240385,1.6780008632877,1.64855134136197,1.74563227484913,1.75071453064754,1.74345897240453,1.66510255073111,1.73536716167948,1.65714995014497,1.67427366905208,1.64058136127848,1.7470806202601,1.72268361716788,1.74733362893068,1.77800391733435,1.71493008471917,1.6442833569079,1.7466495390471,1.6493931037226,1.71057764725564,1.76059625240351,1.66905982941397,1.64036585680444,1.67183022732956,1.71192113519634,1.66873951811334,1.68852496638205,1.72572918641849,1.68387766418818,1.7259575602486,1.75350582956474,1.67804012282308,1.68753528605181,1.70452695213829,1.70920407845837,1.72910770928703,1.66917671293609,1.68705383908068,1.66575855558589,1.86793294752026,1.70324481552348,1.61924742607729,1.63934735775548,1.66619370600602,1.71972745627324,1.66824590366684,1.7030830431393,1.68098489466766,1.65954733236806,1.6426081033864,1.70218131394808,1.66723220478618,1.65639109324011,1.70463263924965,1.72446770796728,1.6784336303304,1.69934466122012,1.73066521230155,1.76603270091661,1.68813169212213,1.71116214769289,1.83195693827835,1.72074087352194,1.64984179189962,1.7770710867529,1.5879939451848,1.74228081160379,1.6958592076116,1.6072887237389,1.66745792275822,1.732938467458,1.67596105805269,1.6901439021201,1.6583381874461,1.67216022258979,1.72306005159338,1.76128011247148,1.69952905928955,1.67202279434417,1.66891517426726,1.79247947974264,1.65475838682634,1.69524569405322,1.80499317969144,1.67837498374503,1.67863007348044,1.84497896849787,1.71226796765833,1.70001465014481,1.68492717046836
"18",1.8,1.87454719909977,1.88989750287141,1.78880616814114,1.87649171918321,1.78725661923523,1.8174117544046,1.82401560091372,1.95380724848602,1.80488189990011,1.86175379668518,1.77774797281615,1.85627953011633,1.85311351625409,1.71920140007385,1.78252609922768,1.80819032223359,1.84222075874407,1.78322772092492,1.80435658373394,1.83214149644358,1.80438843899536,1.86252976835102,1.82079092135801,1.91766219113328,1.83099755766247,1.75875061679206,1.76990902084628,1.77357813484636,1.86693688735766,1.68961668499078,1.78613309803422,1.84565447764727,1.76376251011828,1.99922805256443,1.75191025502062,1.80966456297287,1.85577046012227,1.7580581741185,1.73708975472533,1.83920607097869,1.86168854589615,1.8112819654497,1.82858061277021,1.76483202366718,1.85150608486481,1.83272861076247,1.7562736936026,1.79543685290854,1.82539294726128,1.84819944678253,1.83279820769863,1.81800289605419,1.79171214645029,1.8024651565824,1.82185970544337,1.80086553138158,1.78728152844202,1.78705350263926,1.73885102216248,1.94282834987228,1.74077972728977,1.80985466429062,1.77121526762125,1.76294982905928,1.81605959792836,1.74723862381644,1.72254755792156,1.75785908509377,1.84577633767753,1.79376938666188,1.84643250567738,1.9508851628034,1.90143978541049,1.75324964485306,1.79440734722033,1.7956673722016,1.78997022352666,1.71822984793779,1.79642422404213,1.8293507834141,1.85430570995848,1.77013826119258,1.80666726756598,1.74442985812058,1.91287810007816,1.77110085030122,1.79197506146762,1.75321189146181,1.76566122846684,1.8235208707561,1.85586268622402,1.80334834841506,1.84891303146279,1.80953834895958,1.85731566132389,1.79171387729044,1.75222782514061,1.86866829079405,1.81878048153876,1.88612592996463,1.80438655229739,1.81539668854777,1.78523879332008,1.78805900525611,1.8037123447861,1.84314618882759,1.8167864252551,1.77438473335943,1.79115685315424,1.71324714474342,1.84993098627761,1.83825056139767,1.73002585811695,1.80995193290828,1.97577740162604,1.72993594608575,1.8518881854323,1.74783843561874,1.81464342632222,1.90589014638725,1.91690635767144,1.6932710321366,1.74999545022445,1.79292903174387,1.74419871874851,1.80459619032047,1.73160113070378,1.82213997021972,1.76967396478546,1.77217357971966,1.90819389178486,1.74221827637677,1.79718416105976,1.85329399989621,1.80150444198811,1.84707302856326,1.69981474178891,1.85264914939058,1.85762165216135,1.80810413598794,1.78802105512861,1.71482836555018,1.76955892021569,1.79627848663856,1.70898432168804,1.88551699428873,1.80909026554545,1.81982025491611,1.81162909124075,1.76578778643111,1.71900149574127,1.80278414443971,1.82358308174172,1.81255370302428,1.80054331056848,1.83273503470512,1.74613377348288,1.8485479348509,1.82208227515762,1.83989652425896,1.82056065651382,1.68506810872806,1.85861926903185,1.92040075540915,1.82191188360912,1.82826174006669,1.81809472940878,1.76012443574478,1.74791685789177,1.82327828284661,1.85698847120179,1.84429325966056,1.7454661962981,1.81830032786216,1.75206622178926,1.84545407669818,1.86147297308907,1.85786290315412,1.78405263453036,1.78567338884783,1.84149443366693,1.96155926616088,1.70089354297247,1.84081995583188,1.70349009886544,1.84666580487708,1.78956988677598,1.78302675684061,1.76902783606993,1.65462151936485,1.78803813853768,1.72068023576797,1.84903973527656,1.8304229407772,1.83356088434809,1.85529942857755,1.74336561638509,1.84387044804569,1.74107051417614,1.86960848995284,1.826125234147,1.85842295220557,1.72381779376557,1.76563847458018,1.85255201764673,1.79604525784245,1.75868638338915,1.79930547111987,1.77637780407841,1.72181868643881,1.89155648684717,1.83045651926935,1.779670037247,1.89641818856261,1.80941802228145,1.70766158297081,1.78350620724036,1.83040546795931,1.83515355131494,1.65842012385088,1.7542209932945,1.84825846048143,1.81133777057364,1.88685083782899,1.81396934351824,1.87428453264105,1.73023558918752,1.78479227271819,1.71658612965714,1.90856786244415,1.73966391563434,1.92148205340769,1.66992363225939,1.81017775356387,1.87376859283375,1.80508259128406,1.77481917116363,1.87170017109065,1.79994078649806,1.86876759790925,1.78698050090093,1.90914833672567,1.82744407184741,1.84201091980395,1.90475327321994,1.7569053120765,1.79164697761063,1.77070135937821,1.86933714803817,1.7963947119633,1.92163731970503,1.82546740434745,1.83013202694688,1.80051012297702,1.79794789343996,1.739804818064,1.90964766818373,1.78297717267488,1.80587164596129,1.83486307330653,1.83196719645766,1.75996224734194,1.73398921861837,1.76302051792051,1.74550856278913,1.84393535305894,1.80895739989343,1.78410943331426,1.85537122919975,1.84003077370227,1.94716280996142,1.74918942759467,1.89365531527689,1.87320040368012,1.808415475903,1.75577598444657,1.83516052507795,1.84588988816557,1.87609424435349,1.76201181166009,1.71887784483346,1.67764940475164,1.76324638868855,1.7926009990191,1.774570923135,1.8449697778819,1.75480817385892,1.83679102760215,1.78864279809389,1.82373171542479,1.68241908365591,1.85697976312999,1.73856394385684,1.82752606863295,1.78138460625493,1.76422678567008,1.79009800539803,1.85400508226806,1.82724957836182,1.7049233609831,1.81534143129618,1.8176224165589,1.83712688008307,1.7476464006841,1.86014972700681,1.84714238451243,1.88100800595224,1.8298620481582,1.84397478565779,1.79072734007058,1.81327473099644,1.81245140477746,1.7868766589907,1.86411230536821,1.79209751266836,1.80112368872045,1.77560941533502,1.82073782854697,1.84466007581788,1.8248530479909,1.82046047876738,1.81397905453942,1.8575997468383,1.79979037441452,1.70953582942302,1.82865496569415,1.81445109733192,1.75589695198113,1.85655492272924,1.7943859101027,1.78291399070675,1.87198214169033,1.7409488352988,1.80182970416999,1.74149907348083,1.79956925433582,1.7798474791281,1.89202919373619,1.75178738161824,1.8289074758952,1.84466705521774,1.72148927599466,1.83361754398111,1.79015265299102,1.83508747553173,1.70668884551526,1.7756438197511,1.85010322196497,1.81162363362388,1.84520002849621,1.79291247844098,1.7963007592436,1.75574528351348,1.87052202236203,1.77046182158493,1.80321084814243,1.75837418696276,1.68289482959079,1.76812758791917,1.78120321031476,1.73542330443922,1.73965509039069,1.72996059481571,1.72267773885732,1.8379110854393,1.89540176861716,1.76636029304435,1.74739127443945,1.86596549895152,1.84564410532017,1.75577968078182,1.70957724654646,1.71754877900361,1.8217911814973,1.94052834832617,1.88653624834753,1.82668799937082,1.84260703995493,1.78996315518218,1.89324561238152,1.81683838533219,1.82554014339377,1.83135444086269,1.72505219279824,1.76470483991204,1.80182938504435,2.02158191139757,1.76468780224928,1.75386149988494,1.82371840763021,1.78270827792485,1.75132479129279,1.80291946207026,1.86852760224282,1.84869451029544,1.69868813475948,1.90105039880102,1.8172877714104,1.96413083916503,1.91018227287274,1.89055257594438,1.81005195284725,1.86897236199048,1.8802845352648,1.78841636075368,1.87136504254105,1.8452640401537,1.79186816118893,1.83187958805679,1.71589748669278,1.77936004035577,1.88237388269717,1.76911222575201,1.83033909064186,1.9050082527719,1.8180496574601,1.7557342300157,1.87541657090396,1.78744497603316,1.80907220383185,1.71953119683203,1.77207989459527,1.81932177144149,1.86632330044113,1.83221655801004,1.78024647715666,1.75189553384362,1.88801143493874,1.79585130684756,1.74842025303543,1.9132142524968,1.71018512836806,1.77859442526669,1.78739349281252,1.85791129108527,1.74193515570325,1.76603319079873,1.84888469925553,1.82257973198493,1.7971717178022,1.81576733967586,1.79407976451145,1.81990230070651,1.85592272316624,1.79296483235166,1.74636055347746,1.79840244411647,1.79814920361301,1.81717722683234,1.96047143715709,1.82689002098009,1.77400835549141,1.78690359108133,1.8093914939712,1.76149015393562,1.78911642772454,1.8036696269322,1.77074515278666,1.75751642833863,1.76920663417292,1.80818760500614,1.70785476143381,1.81025190428432,1.77648222665789,1.82545435579893,1.76348133826953,1.77948713836593,1.83265496151732,1.76768436754869,1.87449626090743,1.80560735957578,1.75234516261101,1.84113167555838,1.86944650051923,1.83269029895454,1.91441503252508,1.87817456790373,1.71497710329025,1.77461680742326,1.67041631173605,1.84521255695058,1.76565239463954,1.80323784825388,1.76048037878434,1.77469332110886,1.81173466286937,1.79673760891876,1.8982913962089,1.78182364045004,1.80454079048099,1.85610457496131,1.77507624886244,1.90822424324861,1.71852477575617,1.76861669466889,1.76842508357224,1.90535524567746,1.809668924644,1.77883644349052,1.73334962312103
"19",1.9,1.94805936325814,1.92041995864608,2.08767776870548,1.88604573023567,1.89228440074719,1.73438702808089,2.00583586354913,1.7697495888679,1.90616950363608,1.85918371318161,1.88217172969769,2.00050030009212,1.90230812601159,1.82290186845211,1.9752689643436,1.93738688196311,1.87784710023013,1.94755077443758,1.98365639878157,1.84858256800619,1.79304181865165,1.94437133561382,1.86228886103063,1.86744037755708,1.85001779695054,1.8762772788216,1.92976165611808,1.93698417912082,1.869152812308,2.04702212457941,2.13067794128495,1.83730724739387,1.82497060406343,1.96825298595595,1.98877557246386,1.9631378332567,1.87903176514134,1.8522786193408,1.9218128401573,1.90114913328865,1.93032043456122,1.96441500524806,1.93121179358303,1.88155431492861,1.83119327493303,1.92092514624159,1.89233445830955,1.90836236346226,1.92151657141019,1.91936397194043,1.92347302520364,1.89239548589006,2.01927345357714,1.8750860436703,1.87422168619165,1.88238114374062,1.86972134700199,1.95232940425331,1.83167284079249,1.8998102867839,1.83105935544888,1.91533687962959,1.83919042367556,1.90483646978509,1.87226231870134,1.91969235702328,1.83185793187183,1.87495113921936,2.06197868741983,1.9806440658928,1.87422506977845,1.93114323785918,1.87657648286002,1.80842942007158,1.87412652443006,1.86730388642471,1.90741941258376,1.95511633051619,1.96270729000378,1.8153640338259,1.83324582063357,1.8618790237642,1.85867641730455,1.872355613479,1.96531689808742,1.94960088849293,1.83403885044807,1.87478287068727,1.84698182864535,1.88837898201523,2.01158109899524,1.88033698906352,1.92924447496732,1.974900484139,1.91684610870327,1.91118180199087,2.0098359743407,1.95495177068052,1.96437865684103,1.93139079686623,1.89483764767964,1.82406884428003,1.90037004028944,1.84824987127367,1.90762933700585,1.92562212945474,1.99042537489125,1.92204988645763,1.84282838086474,1.83091987266431,1.9433276336735,1.84273094304317,2.05496789932869,1.89296941853933,1.92139711024969,1.81620034202842,1.98859998126412,1.95116063347464,1.84239233399028,2.12968265955347,2.00244719811943,1.89643356125341,1.80208891055286,1.91127978699959,1.86698999445612,1.87029154368786,1.85523269167712,1.84667051943452,1.96331510878644,1.85920011181737,1.85410040791762,2.01211071108003,1.86150447881181,1.85174782492033,1.94104425196234,1.94003723589613,1.97148934685898,1.80784243418686,1.97846387741977,1.94879768275202,1.81530040296473,1.89000724084743,1.89301298161933,1.90051315075561,1.94683258713765,1.88630874630439,1.96075927935946,1.79340112613706,1.84611106443343,1.80981012591402,1.88385263872406,1.93734614839233,1.95395408146312,1.87950522436944,1.95226606149566,1.86168880957008,1.88697616227455,1.91798611772748,1.95268728752715,1.91270958928619,1.92818876286573,1.93355835514944,1.83202045020887,1.92827222046719,1.99399825338941,1.94682213262088,1.92629035449596,1.91747628903241,1.8362150461797,1.96402702514635,1.89903693866342,1.95675214901009,1.89207844778321,1.94743559399913,1.98865067738182,1.93581055853258,1.94580041513779,1.89049640723989,1.85650188918107,1.92234836887708,2.03079375588049,1.86282895999004,1.83039797453311,1.99963046599504,1.75930443077344,1.91230878977094,1.95526292002959,1.89127036575475,1.92076709910777,1.70996171635475,1.96065822138002,1.9414701581748,1.98741992148931,1.86765564718626,1.92571909153018,1.95066533484586,1.82662654321413,1.98677955962033,1.82545334749908,2.0061164832728,1.88147193883138,1.95995798686001,1.83892791425293,1.85160483271082,1.89706475107455,1.88716128107857,1.80257013847374,1.93426251304873,1.9880259201426,1.92985677772654,1.92825801656026,1.8573852687078,1.9423314192575,1.96380495247288,1.90205505975586,1.79379464120994,1.83947448560307,1.92855458695827,1.76590241613554,1.93035880863007,1.93559648729978,1.85303707085756,1.90234489458573,1.83053090887139,1.97979075993692,1.92523008459002,1.92080776651089,1.89790118165836,1.81390669072821,2.01692886454564,2.00824568338515,1.80612705213356,1.73682810139585,1.9037016805747,1.96781276758884,1.88275308363641,1.8685895464492,1.92200160164028,1.97006496494235,2.00163297065801,1.96910958806878,2.02650699554038,1.89543802772558,1.9165239054228,1.85248570800696,1.9635326167892,1.88234220627724,1.90025990129911,2.00124944306631,2.05402245803257,1.93835934294279,1.94511618821282,1.96070099199286,1.92466264789357,1.99200508163759,1.92440345712519,1.93439920634861,1.91989892616624,1.93667884233157,1.84302350992951,1.87289915161233,1.94198170516856,1.83174443880252,1.86203690789607,1.88562396471833,1.9524429220952,1.88426539497082,1.96355264696031,1.90575990815312,1.97705551168543,2.11588492256275,1.93989622766856,1.91351360786705,1.87011198171382,1.9427374826935,1.86717070490168,1.98303718450711,1.92325389705811,1.87270387622065,1.95203989636083,1.81490123756186,1.7662065531288,1.8447557274842,1.84818182467362,1.92216190661079,1.83772058694591,1.94132452870889,1.87566869534968,1.93371880364424,1.90295505104402,1.93525719626268,1.80944277001349,1.80439662515288,1.92303332592918,1.93093244205932,1.90235154707375,1.89566546819203,1.89450892841646,1.91452658234167,1.76929545100203,1.98333559966319,1.90499990946952,1.97105995492205,1.9297577689288,1.87401353622343,2.00101838589024,1.96325532696992,1.90339301227657,1.95000512226582,1.84310702679774,1.8850289382648,1.90659304260055,1.86005209257884,1.98595987305146,1.89781404617019,1.95864321410082,1.9208748871545,1.96045942380848,1.93665640338243,1.95056359917569,1.97262221841424,1.90399865866,1.91538847411252,1.84953507186284,1.93708611588138,1.7867189762571,1.89907473619835,1.88818593878822,1.87337152517352,1.91047530713969,1.9293740742423,1.83614767278557,1.84821293340028,1.91654897047502,1.92229450387819,1.86226299891449,1.85342642145242,2.02610125360274,1.84238084780403,1.90527786785615,1.91488985575251,1.86149154526126,1.93968955382863,1.90383426510698,1.81373897069599,1.82261237014987,1.85185790724145,1.89844846620006,1.94098821920368,2.02218556594628,1.92344122614773,1.91907203900227,1.85080024702722,1.99490542205544,1.93601303323583,1.84224090262979,1.8276792412969,1.74956291886692,1.87762151182515,1.83865468974353,1.91468295451394,1.91232058070314,1.78202437266195,1.82549357418468,1.82164991025628,2.01414723493624,1.7992814942511,1.82639952271675,1.96103219195253,1.80590339530518,1.83255333099932,1.97198002188566,1.81018449790363,2.04826995090639,1.98951200147614,1.93750405143156,2.03476969471725,1.95291172316004,1.95893662931018,1.86397193284157,1.82009920674644,1.89003332437777,1.95910789869627,1.82231786248325,2.13360554093697,1.8841322863878,1.92071317738279,1.90934193845924,1.88502828645631,1.91463850528581,1.87993070058545,1.91740621205899,1.94866621387089,1.99900324693688,1.91898347678704,2.02156197590097,1.80307440557604,2.09520461446378,2.0097875183075,1.88236876971251,1.95971878818651,1.93548753198991,2.01543974224762,1.99347501026283,1.91243258614389,1.97762903205148,1.9203088082846,1.89164601800877,1.88880834251629,1.93221783671338,1.87741536246275,1.82112353467252,1.89703544388607,1.97507325550149,2.04503437424671,1.86460500884469,1.86778705404548,2.01874635667867,1.87245941882912,1.93487383178174,1.84066470626703,1.89854662567522,1.87681794761365,1.97111663758643,1.85181086124213,1.82817418722703,1.91474219284981,1.90698672583714,1.82841094100814,1.99481807743432,1.97312075388306,1.85915278794167,1.8889199095526,1.87584524874738,1.90850562988906,1.82656459628795,1.86909779424999,1.97195037593074,1.96928124606971,1.93604176740604,1.87064465867068,1.94733226608217,1.8874430069063,1.83784860913554,1.91753676985084,1.9128499258823,1.89757613981688,1.88444037505419,1.92745111610044,2.08865417913157,1.91099286766506,1.87753281354454,1.91676160809438,1.94498801152854,1.87936613620057,1.8660084575879,1.93094325180431,1.90802191227407,1.87381225359697,1.87381785452002,1.8038501253896,1.89436782068936,1.88768605967503,1.88217884777053,1.8733018133608,1.9074158148195,1.87287995176657,1.92198068634117,1.83753563166615,1.98565214848234,1.86909515757503,1.98613575671714,1.85694652326371,1.80491958056612,1.98159082449515,1.94855046209351,1.95879185613849,1.90871498064643,1.76354617854516,1.88004130720201,1.97247130700095,1.93996392124548,1.88870704892233,1.88503631120494,1.86177648582821,1.90510692124009,1.9152535840411,1.84313719876324,1.78427850807088,1.8381448544713,1.92820034994054,1.89877189512254,1.97692020930249,1.88320184866197,2.0334465130389,1.86387091519432,2.00477680840083,1.84385095204691,1.91015075466657,1.83855226692765
"20",2,2.20873826442035,1.90581689715109,1.92595924253598,2.03857220079078,2.00175715493435,2.04560462171095,2.01159986078335,1.87648051735587,1.91017123286987,1.96016757395673,1.92789801717153,1.91012706293621,1.95333777270353,1.85965836180694,2.02326591779126,1.99378994803218,2.1023125564247,2.02885969692601,2.16249906730434,1.99006662513928,2.06510601464826,1.96075092076303,1.84269301114657,1.99545262896176,2.18773660130372,1.9331768126926,2.03905987121968,2.06655481197703,1.95447741693475,1.98339377251148,2.27571002321536,1.95752092400544,2.11311268777158,1.97956993062121,1.94598424029056,1.91748027561476,2.06677051351171,2.012505257696,2.04552903708087,2.00404839199822,1.94677924053735,2.0248889195826,2.17074218030074,2.03851754911146,1.9348913334976,1.99834185819811,2.03108124445774,2.01164376466479,2.00439737562204,1.97680515615177,2.07328190944241,2.1062693481698,1.95749105344734,2.17400864655191,2.03306909375342,2.05305284840078,2.03959937336172,1.97150996207203,1.96895018123785,1.95164217929324,2.01827923532769,1.88259858154784,1.94623414867053,1.986925786788,1.90480059345108,1.87633011906696,1.9446547715783,2.01149174283163,2.04026584472319,2.11646911075533,1.98754720088032,2.00018930609022,1.94844857124148,2.04586324918361,1.90739474830636,2.02240062792461,1.95792866900748,1.96551475885259,2.04878335127069,2.02596189593232,1.89487069865494,1.92290347979667,2.15822114635572,1.95133904454614,1.97935212270195,1.90417462802505,2.05351823390796,2.03761737294208,1.99963473743907,1.9835775906509,2.10925606800442,2.05906647735642,1.99807398823452,2.09802735210588,2.00663176368768,2.10913663610773,2.14224910284478,2.07489926899362,2.05837022303532,2.01858132022306,1.97073206438695,1.93623338937679,1.93185272379046,2.01291460303041,1.94582369532478,2.07774154663589,2.12786534778546,2.01344474069224,1.97365324758017,2.12658845199586,2.01124307933682,1.95889542025375,2.13121405009185,2.02610512012845,1.93644565523494,1.95547406581954,2.07278112915291,2.08346535422002,1.96771854279013,2.1887381608224,2.09208900246798,1.95070594023522,1.99140555408943,1.86385948787185,1.99213090627782,2.07602785307137,1.95405577537582,2.00339280880498,1.94906148114928,1.96064813123765,1.9114968128886,1.94062355408404,2.18012814867435,2.01014676342189,1.9343708021086,2.02551127184827,1.88788048842374,1.94655666659403,2.08533559326503,2.08839546934414,1.93553128214421,1.98957405820856,2.01854100215837,1.88136116755136,1.96618020013399,2.10798401971445,2.04559477958205,2.07692271100555,1.95829309491492,1.91416812251025,1.91525834428649,2.04723804062219,2.05915887315096,1.93585156319771,2.04366125985241,2.05142040189166,1.99105613775185,2.00484632558784,1.90697700338477,2.05012168930243,1.93517220030784,2.05605330220972,2.00080980335924,2.09609038849957,2.0890127428959,2.07066064760518,1.98222907301055,1.99479498332921,1.94317246185952,2.05762863245686,2.00501984472807,2.14574295676956,2.0667482838952,2.01618190102693,1.97031320171476,2.12105551429935,1.99480416194104,1.89207415141281,2.0410739492436,2.0213293043443,2.06465584277975,1.94284507138108,1.93082170532163,2.07617678952908,1.86513572242511,2.08460417602677,2.02252605258149,2.03479293582522,1.81514151151004,2.06812271877419,2.00427023871163,2.04767075649769,1.96757823463127,2.02218987537325,2.1357846176992,2.06352898593426,1.94899544872431,1.9321502004637,2.05162106283176,2.17465524276811,2.02978669293065,2.03611030926631,1.97523489925093,1.84345204055488,1.93562838652681,2.04896555402997,1.97721959751973,2.03313496609535,2.111250625273,2.05120233757699,1.98789488245806,1.98823001354123,2.04684907731846,2.03417087319802,1.97502044718889,2.0108545626015,1.90740366849998,2.01743449709925,1.83854756674955,2.01177498818224,1.98375332080106,1.91017535854368,1.98726356622326,2.00493904673935,2.05934799241685,1.97448886324579,2.05568962018965,1.91651647127162,1.94426350242714,2.11281205370836,2.076403525747,1.86112053932242,2.1055503713572,1.9577138710998,1.99945526406544,1.81516250244272,1.98865036485144,1.96297875857792,1.99463665965136,2.07001327004543,2.06319680485268,2.11678006339416,1.96619630980201,1.90649319678839,1.91852983479075,2.0558952292177,1.97961114299715,2.02264516146856,1.99932350479956,2.14705577986724,2.11499180815042,2.03674426878303,2.06440292989092,2.17527370533087,2.11149220571465,2.0038874714263,2.05983010867271,2.03687816520369,2.02048601830579,1.97984668222141,2.01810050064535,1.9666196716211,1.97603242419338,2.03833609610437,1.9102364502045,2.03728287117143,2.22343412091533,2.0843858839696,1.95532382060279,2.10550336643054,1.99668348416446,2.04395959710172,2.01713959849946,1.9390490038281,2.03118552515152,2.03551622054592,1.96721279550937,2.00701399174798,1.90072182250886,2.0013352446981,2.00526159478015,2.07424232547139,2.05731232762627,2.00412455865081,2.16867338813774,1.96108283171315,1.93949924644971,1.96981465279326,2.03739101138893,2.01010428354917,2.06089005349246,1.92389419908969,1.87315310068835,2.10691248184185,1.96927270383855,2.00618147430893,1.96275827571866,2.0327330644819,2.03935320908641,1.96910216116626,2.01351833851626,1.90303342307705,2.0022776191362,2.05748576073582,2.0359787066655,1.95604347080427,2.0293722461228,2.01276414607343,1.98229273027443,1.98778999938402,1.97753164542464,2.10919344183418,2.00736462625228,1.86218000762394,1.99601197170982,1.96750592790337,2.0114473165982,2.07406848838584,2.04188564263845,2.00142842432614,2.02299237299862,2.063089632796,2.0048789300344,1.903119825664,2.00779395694267,1.99568018259506,1.86788093752403,2.09649689676883,2.00339409436752,1.92691834127887,1.98400913873322,1.98751815990453,1.92549703444682,2.0469490985435,1.98073542796923,1.94898581626612,1.93791553220178,2.13739429970504,1.94819992421894,1.98861749145869,1.982337210341,2.0357032168933,2.10112139450236,1.84628480319122,1.93695733996276,2.01759504396482,2.11995699034006,2.00619427097451,2.02851211218863,2.03173189171041,1.99835573529937,1.90056766786223,2.05838715060198,2.06095518783124,1.90962702685299,2.01509348575391,2.01893766747844,1.80737025396085,1.95845425503858,1.9676808795177,2.02760401667812,2.00363571785496,1.89210263886252,1.91167340617484,1.98468344017766,1.95572387177556,2.05818749303019,1.91422171578683,2.03904213439972,1.90471181421003,1.90270178460649,2.10275771893698,1.92900298431943,1.9928191514335,2.09634891407131,1.98917554888552,2.08307322806293,2.12500726187034,2.08976729810699,2.00750485528615,2.02677529152153,1.95445157114127,2.01164325449933,1.92021889255968,2.24463939321715,2.01585501212525,1.9742203885299,2.0249057961386,2.14953729091385,2.05828295177247,1.95669731727993,2.10974308131814,2.00266050269896,2.15306349072288,2.05257099965328,2.0195429724062,1.86042733268502,1.89007527214836,2.08787675751043,2.05140336125539,1.96836222105937,2.01003577376479,2.12404743141098,2.09414351791638,1.97358928649465,2.10559895310324,2.08842277121491,1.98003988770778,1.95155063297794,1.97017116050285,1.93993453565335,2.02549762182107,2.06958280744544,2.11990960214796,1.98380717196146,1.99559291669288,1.96476020099062,1.92639300143333,2.03038219734726,2.02398378974672,2.0658631762815,1.98914538775882,2.08560206558944,1.99141943902362,1.98069235072402,2.1010244862285,2.0370902659768,1.9176493505356,1.93503472835524,1.94964168975928,2.08953515830997,2.01518381636615,1.9999851241938,2.03119801600565,1.98457985274024,1.91904549842458,1.92344065922239,2.02555624604431,2.04991975659865,2.14671116594946,1.94670567229011,2.11978992637537,1.97489870955871,1.88282848718219,1.98277812233061,2.01238857443525,2.02538476823245,1.95130810569683,2.00975190226523,2.12703977232788,1.98351382600841,2.04593699803869,2.06872352569649,1.93650068875814,1.99494933764078,1.99876807394577,1.9449627445072,1.96022638484728,2.03582888759998,1.87518905043379,1.99314134920246,1.98118710409032,1.92297905561864,1.94964413056577,1.96679236918942,1.90017641156394,2.01706641709167,1.97651520625597,2.01005107170749,2.11205878744806,2.09398493011615,2.00096450622283,2.01844540382211,2.12028038883941,2.02905983344486,2.01548106634386,1.99641834722652,1.89904215216464,1.8407888216862,1.94545521683293,1.96632000857279,2.08195304681588,2.03840199081126,1.95885364704306,1.9750004148946,1.93070500123667,2.01755949412589,2.05077676056365,1.95144285405836,1.9604422936145,1.89105760077451,1.96694943378419,2.04746576083478,2.04996970596415,2.19525145232856,2.13978865206018,1.98155377528971,2.00267429826176,2.03661934115391,2.05337343401357


==> Experiments/Simulations/MPLEvsBeta/Codes/nonprivate3.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,-0.679094913843243,-0.0533154383303025,-0.0696265106123675,0.077077448551803,0.802382075400011,0.475299148583554,0.42283619218333,0.146077291459967,-0.0922824112222253,-0.0153972687981954,0.2235667471757,0.232459667468683,0.363738705361718,0.280841700565594,-0.741206457672623,-0.537487060459088,-0.0524114671484023,0.0265447839675172,-0.140922707677872,-0.887864654187299,0.0464025821914455,-0.0699097017832047,0.496488213367197,-0.69756916087853,0.641092475505621,0.156699686443121,0.545587147891959,-0.160446343885412,0.450195394063895,0.193468001847413,0.368141317074613,-0.0430773301133067,-0.14588579804165,-0.0480312937346593,0.228722325693875,0.389000432101138,0.0108899968847268,-0.146664367856835,-0.189781614642949,1.00171028067841,0.640483930071947,0.920442293897419,0.206928215096974,-0.609288780203031,-0.526026386245783,-0.428844549156072,0.242665604775157,0.191030248002319,0.089529138361594,0.300182821943474,0.106473050089112,0.619374174722032,0.0325242397869731,-0.221221312017596,0.513818632663934,-0.210209419158481,-0.215208672482099,-0.457046429405451,0.0909814880093775,0.350231758672135,0.944185160290213,-0.466998196643772,0.0297261768900923,-0.323805509201235,0.564880106507267,0.226404805818349,-0.125632274424415,-0.0319049696789351,-0.287510958755728,0.414860215509036,-0.166749588818052,-0.0705206304381651,-0.519561603643858,0.462524922352502,0.185600977581598,0.328485870151295,-0.346113562798004,0.47390444335526,0.259731037683526,-0.202039373101935,0.086421581164056,0.107285027150371,0.0942083781940207,0.221306234352456,-0.661718407509541,0.0485686013014805,0.446601033081056,0.358285032739442,-0.656319370923924,0.323399860558552,-0.288019095722521,-0.302643504000859,-0.439008942347917,0.460453652761638,0.678645178326817,0.539542609131825,-0.282679564249955,-0.0136330588853283,0.68828775810867,-0.102480985324668,0.875028773185815,0.174176710015942,0.257051633160387,-0.377856317298646,-0.117284919903305,0.382125073058249,0.297047846013927,0.0823604823116709,0.0600681589197237,0.303953788919056,0.369170340055005,-0.338674457912321,-0.030285215009811,0.654968806351715,-0.256931102456193,0.601583632263566,-0.0538702637629668,-0.399750074464184,0.265399010728287,0.144662572665878,-0.00430625079291906,0.534619029094938,-0.802114514371967,0.502814073668842,0.252271802248603,0.291095548762998,0.464727581130303,0.861825802690835,0.0844518786998396,0.165009554915776,-0.00215294928222347,-0.0636363514393726,-0.0672926842392495,0.153342876011816,0.800287503293768,0.680643002102695,-0.176642832733917,0.273626723308558,0.873776767728762,0.61596491461634,-0.469766993529736,0.341190792681193,-0.110576707256864,-0.328867603596308,0.644131290962613,-0.225553175398512,-0.400886785304692,0.0547436751412144,-0.117961064097754,0.0235670401216441,-0.0619594958126076,-0.0601501273649647,0.907663313778141,-0.334254247440301,-0.620755605287085,0.205454224989036,-0.345356849960852,0.417804967316805,1.0087972461239,-0.184463637875321,-0.562458425995006,-0.0145928961173611,0.444365610169863,0.0373165306397131,0.541884000081047,0.41265835668901,-0.387365266818797,0.0942794624394442,-0.562113155322542,-0.0360647370494404,-0.0450342030554941,0.104210296751942,-0.446377337962356,1.01727794445355,-0.411423272354292,0.637604760621904,0.111179950651969,0.307812279853846,-0.15055740263412,0.14418454318008,0.139060758527955,0.510022108808334,0.0747136350362696,0.981619159246488,0.839140705078561,0.107516073124572,0.652316277984091,0.102395348672308,0.177227907126231,0.321029746810971,-0.00181620640385207,0.296438879746518,0.458670280677754,-0.105808027634467,-0.075874376487596,0.322021371655023,0.636004423500635,0.324937666956235,0.0476863595261685,0.188267030056205,-0.492532532589206,0.62541352084319,0.100441911907502,0.219573516839934,-0.331038702396311,-0.788963430335527,-0.194002234669588,0.740921931215484,0.201687596702657,0.134360411664758,-0.0857420636078848,0.215236772587372,0.28681516060075,0.074871965051241,-0.230268787161227,0.418892992463223,0.149702031318185,0.241752553904415,0.260419479302492,0.103925712992151,0.175547345392315,0.385196181180724,0.889121684595998,0.280042602736248,-0.128090237255785,0.272446431504089,-0.437136282878562,-0.89081249792697,0.203287060762912,0.185359558056373,-0.0587964387597379,1.24367719461727,-0.393691657131848,0.398195572415376,-0.855161262062483,1.05327810609185,-0.260526722340371,0.322378922266971,-0.0554809105189299,-0.796282441197799,-0.233886132098168,-0.073225431766832,-0.129907972329026,-0.0202048715665135,0.137720095878749,1.18564108020038,-0.0154094540934897,-0.282824192844982,-0.515667205691602,0.191923875666268,-0.702565024416201,-0.196046508373766,-1.02209482926207,0.555449816916195,-0.242544454531772,0.360150459659143,-0.254538312996864,0.75083298757064,0.0296421122912305,-0.533458325269651,-0.247738569357557,0.0747633389871793,-0.277748475814757,0.150236426715818,0.188153530339114,-0.518654571035838,-0.241321981347945,0.414774318443497,-0.568554094794057,-0.317605500838512,0.140235426362721,0.13234196178723,-0.109224955114556,0.350341459303942,0.0353393742499358,0.461114861823539,-1.02259756740939,-0.53468608352924,0.37006265667994,0.606204247134371,0.521549368840817,-0.355407188564182,-0.166511188295009,0.644188384795778,0.17593444692985,-0.776867011628797,0.396035449459375,-0.398015417530322,0.629913886803433,-0.222776394724184,0.5857765039089,0.0821305404017893,-0.418429243510166,0.260674160956737,-0.120955102843722,0.118563234206156,-0.0147446965409069,-0.606028299430509,0.0879860500981712,-0.0022071612131572,0.230179278557328,0.211728566435119,-0.274476632477087,-0.275957374556683,0.300451259019736,0.180911249038885,-0.770480813641983,-0.0229597743895581,0.717302219311289,0.15595694707616,-0.556641864057943,0.577120600720031,0.030439857542947,0.11555646406563,0.22401170471875,-0.317195107237338,0.507783973048743,0.646732977384834,-0.241038410493007,0.246850590644269,-0.287871636779397,-0.431143747554061,-0.189898256839736,0.239297584567209,0.323604714569698,-0.152515643543596,-0.812349416797169,0.73686274679339,-0.118360952546801,-0.0441379112860717,0.182655415025761,0.620312176878398,-0.0699712910013445,0.301172067763884,-0.034669713509715,0.637473788920072,0.798459909934703,-0.21473676594044,0.00810025619384856,-0.0402336076267543,-0.139074156670767,0.534040916534074,0.55041559862438,-0.0841999630692744,0.179974876143527,-0.630664559035286,0.0760002775074809,0.0300225384677967,0.285323221609485,-0.287828238687475,0.322651332154091,-0.26083466771766,0.0666699737745921,0.138977474258882,0.347515829778358,0.19476934531994,0.0832159741356796,0.785697216272792,0.157766184364462,0.341170334912125,-3.97755250990724e-08,0.251513990023886,0.334116905342805,-0.145314891020613,0.491884456530908,0.851974864753075,-0.096791506175769,0.0106043855510569,0.58048146936054,0.145384110628751,-0.179606536933968,0.0181331311400128,0.23853654253845,0.140386509548518,-0.152079689996989,0.824177428618034,0.0456838035096349,0.429111256626805,0.732447137460169,-0.141426730489732,0.186586057775173,0.33321108898303,0.399319167681286,0.377671480331008,0.95987976893369,-0.208295192483226,0.092821730962024,0.50299927980308,-0.149256473906413,0.705553806230282,-0.479062973409377,0.416105143513725,-0.728011944039165,0.0930819571684795,0.34045016338219,0.0875946207956465,1.06817686155717,0.0243304085685184,1.11378953017622,0.188211348359606,-0.236513273197747,-0.286785699268706,-0.0583206236049774,0.151069690192994,-0.0514478224125123,0.360568547901768,-0.22422426792223,0.308823062143643,0.394534067660041,0.650948486374433,-0.00861647374692178,-0.435012055345088,-0.0285923598479033,0.284306492867363,0.0295028039828208,-0.0764586325896265,0.532113815400441,0.0250404372267791,0.456982332890798,-0.663851915099115,0.251504520322628,-0.215027315316047,-0.322455407202341,0.119852101057057,0.70824239129387,0.022497973713409,1.14868832574956,-0.317438960634023,0.425378291377496,-0.361112465179338,0.197923172740477,0.322618083186975,0.311095627113967,-0.0840574698843802,0.392456198135842,-0.0670303558913745,0.465097044164728,0.344464436216343,0.00907067312846022,0.219381990914881,0.249201826199319,0.304441754041234,0.154768344980557,-0.40819717426475,0.120608793123759,0.22810176774095,0.372724402086227,0.125922563745419,0.0853463124604668,-0.0707271038146224,-0.0500696034248249,0.104965005614343,-0.0508707095232893,0.0564843852346128,-0.54279513228203,0.566352088261498,0.388001734930177,0.37495601054875,0.0956185508216665,0.00617341638602764,0.398893853472745,0.409939117894937,-0.220858548433294,-0.0723906657773781,0.311437986633377,0.216470873309459,0.132883243874299,0.0565264572853757,0.333514998036705,-0.259552763937687,0.349406438022345,0.584676033136981,0.071897174879196,0.363490435382161,0.460936119332341,0.0130957640111761,0.2171884648339,-0.0172350730490746,0.34072608855787,0.477741255038825,-0.163202373326137,0.00405868055919454,0.354025686757971,0.421746019328014,-0.540807996373657,0.166073992544157,-1.00879363316778,0.234113330937359,0.60080668767317,0.275092776467791,-0.198192891487052,-0.257934189516369,-0.388171239618778,-0.26342063515332,0.0118134767830135,-0.615102594211109,0.39011725820344,-0.318836046501764,-0.189012309608417,-0.14789644019202
"2",0.2,0.48006434378699,0.00405256656803563,-0.108808775799578,-0.336111289790489,0.597485279637581,0.367614171826659,0.142175672512287,0.323120475390542,-0.407005165006403,0.532472646364774,0.564426960959431,0.327547089969143,0.946423830061478,-0.278506553473195,0.29106821105813,-0.828651802289647,-0.148487298749262,0.170890532626946,0.460629801266585,0.0699648077151708,-0.638821564467085,0.535157317786101,0.0430670185618108,0.0354745565239587,0.607634881522669,0.284990359634583,-0.0698602791733259,-0.445637234360291,0.708473997629207,0.567845144680866,0.208419523008603,0.401346285377921,1.13581892650273,-0.0926906836169869,0.118804558511812,0.34478433886244,0.308508084695141,0.441375084950705,-0.00180540978337507,-0.430301673312759,0.893808337882377,0.0916348792108116,-0.363648056095185,0.693038326459633,-0.0979758674945658,-0.378778097905221,0.531283612382589,0.0779682372502509,-0.118650456046471,0.317781167462244,0.570917395008889,0.451394592579147,0.521464086953459,0.143586315094872,-0.121782202869135,0.19336731857592,0.745295674158053,0.359039201355453,-0.429926503331375,-0.00178202534350714,1.01532612257646,-0.393929526874533,0.0664825805776623,-0.163183524562505,-1.0724213717582e-09,-0.284323633081773,0.260593088424472,0.0124765582904022,0.698384355116605,0.185548493289585,0.320753610649747,0.376498600711273,-0.163420594688356,-0.14114206057034,0.550252280742164,0.413779761945358,-0.306509591005476,0.579060123687775,0.471089943205061,0.0926128979163638,-0.133753759331946,0.152582417183268,0.304861049898498,-0.651667227528762,0.232249806691982,-0.599438686512793,0.286175463264552,0.739386166582322,0.542307687105829,0.503566428204918,-0.217440857702939,-0.270743084076518,-0.299314442809846,0.497556153426547,0.778834404688546,-0.0700501607970526,0.0726707115112697,0.570766666886374,-0.218430618359896,0.775608437413436,-0.252024237813648,1.07608029405583,0.397317595951423,0.201788373523641,-0.08190854578301,0.500804332769026,0.503626469081026,0.103493368840117,0.247807618673418,0.0344923262223924,-0.17302273233875,0.406151836371308,0.501008246254475,0.634043870078562,0.416577144834824,-0.374503074632119,-0.209531519298212,0.857584375425645,0.0351588832508796,0.235527946536446,0.103201660856711,0.581560087387763,-0.791006434104464,0.447195140046373,0.541342199961807,0.184584530340334,0.500868825820985,0.168457857473707,0.34794032541413,0.19645020691199,0.225851223084234,0.209439138053896,0.0452928295014596,0.859800775758528,1.00739588061457,0.73823935003478,-0.169508411478326,0.338458444521641,0.714091369681507,0.835792583849436,0.606006432015495,-0.471101830650349,-0.183028839517887,0.189527992099225,-0.0275671397148652,-0.223790581596973,0.646113110598862,-0.0993399396740406,0.179276365945049,-0.10294722800273,0.037016674481501,0.127767791308802,1.01327740739599,-0.232248386198958,0.385617238079344,0.391926663430048,-0.499829709482187,-0.218065710853129,-0.633658928902705,1.07548677268082,0.529284496066659,0.0968527286210292,-0.0781808456912982,0.136898180250455,0.548372476648519,0.415647287361053,-0.276309776213974,0.189661351501253,-0.368349386935814,-0.267716839525381,0.0127285359704604,0.105596952550039,1.11810504542326,0.123594448350038,0.234003157589333,0.702605137060194,-0.411423272354292,0.43482396880235,0.322060529519914,-0.139754621093782,0.335287000975584,0.639764839250678,0.17107567537402,1.06788571809158,0.139382071779359,0.887648486950592,0.350562034509369,0.178540920874239,0.089746655462392,0.683957472399139,0.502899632694174,0.0841832899408684,0.454881895574389,0.540339490978103,-0.039514647134857,0.404666837217384,0.654777810545164,0.389773967933132,0.176531877760089,-0.418926617985592,0.394421976725269,0.162600614072459,-0.239588540937975,0.745584803082369,0.290528041508362,-0.0648769989570842,-0.645640540589134,0.260860938621755,0.253536906374073,0.926339853509944,-0.083821755669039,0.225352480606068,0.466492768316564,-0.151511453427259,0.194206894695045,0.518208440261667,0.397063796819227,0.240971532411654,0.184391686937166,0.334246084364518,0.440032348720384,0.22339961652407,0.312077022884653,-0.142664569680688,0.92646512474189,0.429382549707922,-0.32776209205351,-0.794639032456689,0.333544191399212,0.200016640255745,0.0823170492315195,-0.798610542223048,-0.228416282584542,1.11510298041659,1.36377776216655,0.00879733362801638,0.387520122894003,0.111004933712442,0.504288002728713,-0.421245524914165,-0.237486004784309,-0.0587624229432502,-0.02475634983356,0.183444623169273,0.367019571192877,1.25943151534438,-0.382883204483375,0.112401863869531,-0.185193079046928,-0.843710113836163,-0.69842766510831,0.4282186507317,0.279337748838056,-0.0506850826676014,-0.194616798823218,0.0425835021857023,0.580349009421419,0.937759321629021,0.163141789315426,-0.426289457045496,-0.15775012032069,0.173169490519203,0.231569318868991,-0.15581614651932,-0.51281954679219,-0.287893916590984,0.460287726002535,0.264592027364703,-0.387096675650451,0.323741302036201,0.244110537957127,-0.0124027979447778,-0.130734484340446,0.41133138308737,0.321158313036206,0.516650231030241,-0.953664055108867,-0.456621376564228,0.578783262853663,0.656315051541855,0.714272969626676,0.687356491087347,-0.236086976059401,0.288399118808654,-0.755193561134834,-0.0812267359045754,-0.394901993278958,0.423587670635046,0.764108708818039,-0.276145056418252,0.655045712455223,0.149929082757343,-0.3647908076712,0.407236273070119,-0.0313971665148896,0.223927177015163,0.0396763213226259,0.189509324108997,0.325605018483651,0.151553173237429,0.2280655634213,-0.152854545282557,-0.573435252055181,-0.370859442810299,0.275982684114389,0.265726424535198,-0.704656785551432,0.182382274952801,0.810436384575206,0.222832820410422,0.578807764351716,0.0374458945354488,-0.606075112115482,0.117601373754649,0.274380827131134,-0.313143746005362,0.782568693298669,0.57455939098018,-0.210255235818809,0.443178016911163,-0.123234488746312,-0.330438310556046,-0.157693993945879,0.260485865326155,-0.63682714303063,-0.0343644474833799,0.361283706880624,0.680498072995945,0.0423443609430691,0.431166430661763,0.844241449072775,0.0218739997156404,0.109242506704476,0.320841709950495,0.0776062020618907,0.812838819523232,0.856616129071114,-0.141807490201025,0.0372452955228584,0.0322909213867167,0.731680823277778,-0.156643954014436,0.773802792652072,0.0283400312097047,0.436228454617849,0.149758624085264,-0.635731707543297,0.385542082978992,-0.330941034016006,0.153476010085459,0.403201412804897,-0.0885671093976549,0.143523608294345,0.185446642191165,0.312042883468546,0.246604900688775,0.320487922682209,0.416601432988526,0.28793942873196,0.112377770271484,0.785236074944885,0.326937679759068,0.395445295209756,-0.0858754248056252,0.587574884929364,0.975511085622385,0.0556411312442716,-0.0144906970419141,0.732702506812779,-0.0971742386352088,0.507695165910982,0.213323836339899,0.0752768091756322,0.900658994281699,0.184544732459039,0.0513057901839537,0.487376448901331,0.165443543069902,-0.0872542625452842,0.78441299934395,0.239343841931489,0.325460640373649,0.604558865755291,0.372336283660758,-0.125463231866614,0.134798397735082,1.01664390435477,-0.153664033664079,0.688941404121192,-0.248218618528417,-0.5948547013578,0.789441994725819,0.734852044134934,0.200945005496727,0.425178280688582,0.259893260387108,0.211112544115542,1.2349331490476,1.19998492243146,0.248031942728531,-0.209483256817656,-0.118580985491061,0.0855093337237939,0.0928255817753994,0.434424687572114,0.316828018631049,0.411945576599855,-0.0921230545993887,0.517155480536947,0.789821474000697,0.140524197533632,0.152147813224242,-0.415979637399585,0.389910780365912,0.123044263445225,0.507069627394008,0.09357848091203,0.582849057541276,0.223152159685463,-0.568082590128539,0.451425502858752,0.348088118932632,-0.0500380593962583,-0.144709305931095,0.131777924322096,0.681444679808184,1.21296322794627,-0.233088478494989,0.522200669680024,-0.174070216476755,0.414846396685033,0.237278850781218,-0.0171831206321941,0.429341218544838,0.0841677127825548,0.522413383873406,0.565051440207756,0.357579220950133,0.428723737374989,0.101992637581647,0.228096145877298,0.456047276675737,0.398719910706394,-0.413625824843405,0.0910027315951778,0.402541950773164,0.4202706657951,0.179962714336689,0.0422809478447571,0.0734499037198259,-0.0459818197803017,0.0512504628942916,-0.483005790798405,0.262489171081266,0.19540044217275,0.606963769645439,0.553838977742987,0.362465313925127,0.136071393390749,0.143042943845261,0.54226834613464,0.398542822019521,-0.227131458411859,-0.00678632944580338,0.489713515771356,0.185591112795357,0.222032134782127,0.39634372255427,-0.105128750681635,0.265406081379273,0.171386475763997,0.778210369014458,0.458782786930268,0.50327647234419,0.547137236719674,0.0555360086080924,0.320423779044256,0.0730261207099719,0.414013775328138,0.0719391226304135,0.491013428686757,0.294359219915295,0.637065689155115,0.298687153993834,0.531896445645476,0.72067821855167,-0.423012872494637,0.309054976961789,-0.777781451408108,-0.134094497956799,0.394469276551088,-0.146834190087875,-0.340515854776631,0.0730836321100371,0.488949018381161,-0.0383056383348366,-0.549465356986356,-0.0226747980187411,0.523282488927552,0.39920301864871
"3",0.3,0.0446729116058899,-0.108495883991763,0.808743059211996,0.247525313097658,0.630012737309974,0.276575098685807,0.0863275074768109,0.865130296180298,0.316094782155111,0.669009059011077,0.224602592773325,0.604820076987421,0.849216802720239,0.192849582998637,0.667429847762317,0.29718366050235,0.11457320378347,-0.574873185282407,0.0364496286928114,-0.536075003380429,0.56361782096402,0.145980516209327,0.474953946859436,0.733589165001183,0.134042637158155,-0.15043736678816,0.725842171864415,0.601506467761028,0.701648440823337,-0.321129433191673,1.15248041536249,0.199425982738237,0.399580859475152,0.388049462580112,0.726272177265098,0.0487053631962369,0.122090908358372,0.175761821501476,0.575540214695859,0.991510209488293,0.538055326642735,-0.449948231289955,-0.187878961557253,0.45655148094163,-0.0484466488089193,-0.350151791013495,0.562038762257155,-0.0169460034087243,0.317964060076566,0.589314921601218,0.654559141820844,0.0571809978203014,-0.343393463914094,0.168404146910308,0.444448448923338,0.206827097918757,0.325427303459704,0.112857901670862,0.784299339354153,0.637278438231915,-0.314030560214572,1.03950223285691,0.0667649873624786,0.0893974753604967,0.304704144141872,0.766191895724081,-0.282041525603558,-0.0650817019796945,0.0560721458048818,0.555613846052654,-0.0877448394864871,0.12105739454581,0.215443735823196,0.486214081645591,0.365615522624017,0.507599532662108,0.624412700684242,0.576624306431428,-0.117705329937527,0.342816601030619,0.207476078754312,-0.0901456131575865,0.32607454076938,-0.551178354276925,0.442621140311731,-0.484702754395063,0.788774003460223,0.576983774812645,0.333666203903589,0.592960471457573,-0.212188716581923,0.688577384851975,-0.180385486609138,0.791972595955631,-0.200950415331831,0.602191827671954,-0.132407287649723,-0.0687310669523065,-0.0598336037653367,0.285383145696448,0.777942044151377,0.452680336181488,1.24792711286771,0.276270869338405,0.18603839461259,0.530678639689227,0.57591773896482,0.328548982079726,0.127138354482739,0.315174880489848,0.533097297250573,0.510671576384441,0.895634596257698,0.48081508951029,-0.128296491374185,0.47055726896643,0.183263844328511,-0.13766812669333,-0.248891183463389,0.737677100861785,0.117060567451848,-0.747991269054769,0.622892113893361,0.758611877806603,0.217691822425574,0.293454188017063,0.527207720910768,0.282724528931064,0.217550793815421,0.104542121191317,0.622616470662908,0.439693494717564,0.297183947863425,0.959257151834733,1.12656566085712,0.892505689597999,-0.0848299028847832,0.37238136028777,0.875343290925268,0.0252333694341407,0.78257396973887,0.193874767451282,-0.284648215963964,-0.104800170299709,-0.087165617350813,0.0211923899697463,0.801372483028428,0.765518263129005,-0.0113410175595379,0.365596558023299,0.147510345120509,0.324454091819539,1.0864443599497,-0.129121828165427,0.602931557402307,0.317640967913616,0.582590521781384,1.23921484652053,-0.350335910745218,-0.0199937654831507,-0.515188605379115,0.348223911630597,-0.0332518627863066,0.125739091029765,0.900891872015596,0.577210693469112,-0.202718541039766,0.31501869179909,-0.208656852910521,0.293406342709331,0.167840669981086,-0.132615744944056,1.20889653820203,0.859307387786452,0.318208871022199,-0.2179366994706,0.221795083280099,-0.0526904934039993,0.41543324199296,0.6435887153058,0.56929679073008,0.69316398128023,0.184920589957781,1.20420682494037,0.976906709975917,0.448682962818337,0.206087572212844,0.641890152691146,0.331212157513057,0.543266324271032,0.753296973496033,0.508336621413467,0.11834262978794,0.247894997830166,-0.00174898161467536,0.655672864846156,0.721487635988771,0.396290725667697,0.266245490745649,-0.39067744917639,0.496088269100632,0.954209372808773,-0.543769362851131,0.39413043008447,0.0913848576533468,0.806856004306879,-0.159207766945587,0.261441592283105,0.594317195042745,0.315326702800007,0.00420461841886295,0.27031156187895,0.568459634645299,0.379009543161772,-0.0423320157716392,0.632631243297551,0.378284106319614,0.515570595112923,0.385854394499804,0.321969118759853,0.559810851457742,0.17672160000626,0.494925158013356,0.899703322093106,-0.120813823296615,0.475223820268663,-0.0163179988898537,-0.774436080092803,0.464299647022608,0.243021980952614,0.112317121831094,1.40220077194398,-0.22151678428202,-0.669984271805677,0.0745742041634518,0.557158896277899,1.16827402634737,-0.158243405945165,0.593158468852231,-0.291989526808508,0.217323605684,0.0378945953021312,0.235948013195431,0.278990037544497,0.520275328029939,1.39558282021371,-0.288431381798433,0.136680225146155,0.380823464888263,-0.0965445884356884,0.123930908628881,0.692045550575356,-0.616707812460737,-0.559875059176008,0.00632065728248845,0.590679078261614,0.110581628747457,0.938616427588141,0.117932997990248,-0.303086275538411,0.32508548723995,-0.0408499068633525,0.33457584559511,0.047228799454332,0.293789230091604,0.0533764805221848,0.259884975605807,-0.357238406296006,-0.259008150053091,0.393065119585855,0.50407238555605,-0.158451718830516,-0.0210929878808724,0.576889844250755,0.46005428478088,0.589579260731736,-0.61750566820225,-0.314312972919322,0.521856013126472,0.751900113167243,0.722864303555048,-0.161828288584447,-0.681618485916739,0.602298378673035,0.296633536191097,0.0757597798580342,0.481228400823255,-0.113793817600004,0.80600552560649,-0.198059108714704,0.722653790209367,0.19265393337885,-0.290541433956406,-0.332090098899995,0.603695184400482,0.376196982840237,-0.0180809380989026,0.456574233210148,0.275637206524909,0.391824466908269,0.373356578387782,0.212483445723521,-0.111002543197009,-0.143676841566517,0.465797212590395,0.291159361834721,-0.686973957780524,0.322738517295168,0.363192702284805,0.0614955444105253,0.895578959664939,0.869239233295639,0.807029685577183,-0.789345953618471,0.310441834330321,-0.176002888870945,0.721440036237427,0.16155184164965,-0.15767700894034,0.566479631557042,-0.198841116975484,-0.0775621927683313,-0.149288115862359,0.422962588168698,0.48674613871506,-0.220320246388503,0.0583338611290882,0.89246602841011,0.00861705639513771,0.681438568648321,0.598762137536142,0.0732884287612211,0.117906078518935,0.352324369934259,0.183922722187536,0.913049070612438,0.86629162880795,-0.0279975980066487,0.0517354636391809,0.195726328090781,0.0948563809323665,0.769809467354657,0.496063869801603,0.807671172506332,-0.42011031099502,0.12763176748639,0.567196636324534,0.270883612011412,0.226421062165384,-0.208305321874702,0.555000272305317,0.0413321360530234,0.234827363773462,0.368103048634756,0.431251999844729,0.435544760909754,0.246604900688775,0.661831066874078,0.179481687122911,0.283011945353753,0.370752181337416,0.0213585348821925,0.882265236915319,0.628432681734388,0.401533360454749,0.98568937520604,0.0293133000884327,0.00827617734460312,0.949651129451616,0.31469552489613,0.0609586752280915,0.192457725291442,1.047840460717,0.503967261279176,0.491491114746166,0.259345655656064,0.293921897184537,0.292702116153177,-0.0251409601060603,0.936936021064467,0.310113794136018,0.38330090704498,0.776811053815087,0.538635927514165,0.189637177379592,-0.131236966418692,-0.085603476743841,1.0097278449247,0.760696635684416,0.8276189957905,0.820190917265892,-0.516664565451219,-0.24665258060298,0.50595770334711,0.343988120428019,0.232847317534841,0.323273016630703,1.30748331935443,1.27880506588599,-0.0509508046392543,0.315617559883441,-0.0692692454766073,0.175545170071093,-0.0424230981007391,0.687042860171754,0.556123721220489,0.261094556487326,0.469273968214973,1.00747032524499,0.476908335181097,0.193819587660237,0.172472597609958,-0.122648457879588,0.444019965140565,0.178145799295575,0.55608269142965,0.242301983036347,0.141072642124276,0.534020629415476,-0.496936752925592,0.0836500509361912,0.191795181232212,0.413191099165794,0.642907445660636,0.488556065289578,0.0404266333561893,1.19931525779485,-0.0756965762737022,0.535339045136245,-0.11534344864388,0.564431592569455,0.573104558930448,0.404003203115295,0.153568833559849,0.136415454892889,0.535280397624514,0.662466202164789,0.58442225083616,0.505529530710771,0.184152496731767,0.607611648242222,0.327904106923741,0.595369690519262,-0.317604110872717,0.150778392059379,0.476926025200685,0.18256703721306,0.17655165732486,0.273870150735197,0.144649762748566,0.505113808956608,0.340936227904122,0.17803569504493,0.22165521627001,-0.38285128810335,0.758734824416725,0.866462429704457,0.349253962943578,0.189720307302112,0.324787752834228,0.610072899166335,0.573861540187801,-0.209172933824624,0.0972439470360976,0.548353613637536,0.219787428568228,0.47761058800459,0.402173031790216,0.373265863685108,0.0486759623548219,0.530216563944954,0.27249528050902,0.884947836494254,0.634535275704172,0.633298229585621,0.109057725365357,0.172233520517211,0.436459945711951,0.304095192201999,0.0248550783898785,-0.373743890449584,0.40501522022385,0.719364894255477,0.533082908925012,0.570337261419321,0.434323830465261,0.367919238193662,-0.588493793894878,0.972415553320655,0.098085568524455,0.63375617223949,-0.122925268193081,-0.293444461933979,0.182211352572985,0.517115142072353,0.0986474825786337,-0.464899510398968,0.138677398089321,-0.00757463080040893,0.328327625228005
"4",0.4,0.580610184204062,0.849444458458408,0.537687268832837,0.477995157257205,0.845909929552387,-0.0908617258005599,0.447365644724712,0.759213094297831,0.412055145387415,-0.147439552418944,0.77629312558599,1.14174959371581,0.458694588110982,0.12076532318048,0.715913254013244,0.600206907872641,0.198454894689003,0.821054752340443,-0.0623043917514965,0.488315026048448,0.811917171351634,-0.28685072759621,0.255982467525381,-0.597523891899915,0.223832155721968,0.683119210990689,0.284552769071846,-0.348620437402837,0.811300164117208,0.232009096021795,0.430132125173761,0.315485488964769,-0.394312730565973,0.161861653015621,0.646893903246904,0.661705654975299,1.20708117622773,0.841543285837145,0.27226746041892,0.60488383586478,1.08945695540422,0.0544313781882755,-1.22451589319728e-09,0.320412551834392,0.498456223381483,0.347645660285519,0.467095567003699,1.03552499538486,-0.248762818011375,0.750539007133391,0.206259001777271,0.791431144133337,0.17225390680406,0.120657084398248,0.627399708980924,-0.152605052719274,0.334173637937195,0.665658100158351,0.209721908837085,0.494758987372629,1.05590691722172,0.768425778933663,-0.25165228117031,0.157916475073293,0.275929100466471,0.209747538773428,-0.227874738052495,0.291177446136664,0.31004156418164,0.154542438704944,0.481146659591043,0.148894990774585,0.525606579642367,0.624910057918823,0.062881607765254,0.6305799798802,0.748959390683542,0.0086073612712137,0.268026905556452,0.765647005087636,0.558019230478068,0.0494617571886896,-0.407711064508454,0.436474305367109,0.416319609144858,-0.415488641018145,0.738671257963656,0.866520621777507,0.413973113901787,0.768046527220355,-0.0522749515010409,-0.165833705998098,0.855122538294612,-0.0706386909375055,0.928999353885633,0.771897589952316,-0.139823560502284,0.01010910468804,0.971250654915804,0.484190530802949,0.184668633674735,0.634161582134,1.30942407644578,0.335785782677279,0.255850723112099,0.615074786141972,0.557559193453291,0.684814706474985,0.429169092523197,0.292228105457263,0.496370505532321,0.668553980545253,0.604262604093769,1.0511881039673,-0.182895357617145,0.835849503807004,0.116382042747252,0.163862270859783,0.293450912864952,0.5380850940072,0.162780338655171,0.655336494569004,0.774401362912738,0.315215866452925,0.640761056849159,-0.557889243209719,0.611423429133957,0.349934605960774,0.456493621334971,0.468762355016862,0.284415564125575,1.14446021886912,1.06149921706523,0.321026335466591,0.169385416190105,0.917655645107924,0.766282208338201,0.426536090282202,1.05447391227519,-0.05433546785208,1.02705883557541,0.0970370872468125,-0.0649934286254255,0.185600148774313,0.183894418979416,0.846512816345244,0.130914808198435,0.0937419836888222,0.450494330490777,0.109362353377636,0.182296741575533,0.520470672842343,1.13844210179746,0.67674680616068,-1.23087755829823e-09,0.39266505803426,-0.337801681739943,-0.384590828889099,0.0483912594783782,1.28834680912664,0.0857721116121269,1.13184858458576,0.594852586686942,0.0575248478793953,0.420840534693155,0.748977370762877,-0.0315738808578495,-0.142214242980823,0.444194457497925,0.449931458690753,0.0901744147839421,-0.0585263991629666,1.25628966921801,0.987126772331724,0.247933300725479,0.157310591261178,-0.207923874785015,0.472314485215888,0.306117036954721,0.865554880694497,0.582961609148933,0.682649981023087,0.225166893083004,1.15229368507192,0.525826640940794,1.27033737840207,0.550187066042769,0.363267142014829,0.391396874717491,0.886214356770442,0.41096405601573,0.188762299180084,0.915163069323476,0.714581730050378,0.137355241286638,0.700216503058892,0.813066938775716,0.561691735893524,0.321349588648034,0.617766828365177,-0.116473984708401,0.30602126363221,-0.0697205760144394,0.083357695517733,0.865350261238738,0.586415588218491,-0.388193364734969,0.456944721713097,1.10426313088263,0.483199393959017,0.128644040777974,0.360239231478801,0.66134930702808,0.666440021559616,0.351134344883893,0.448833932178936,0.256967397039265,0.725089491768824,0.566992312307966,0.492767233879821,0.413188616005981,0.274504066298257,0.552600330056055,-0.116320281385772,0.957355994118698,0.622418685270603,0.019393251278296,-0.808482446216743,0.315607675287003,0.187510182745194,-0.608437167313323,0.571631317753632,0.0668172868991893,1.1802607529356,-0.0982312832414471,0.768184113751453,0.872354091779072,-0.153662029648668,1.42192538023808,0.17989439986785,0.20964424955258,0.0929823282466488,0.341295822553599,0.320533472596885,0.664213091795368,1.37164334398465,0.0220852639729364,-0.213818909024603,0.240279436893394,-0.50726449270802,-0.450369033302053,0.227626522570193,0.154494326964663,0.454731749397851,0.845480788040519,0.796687647062365,0.255448225396055,0.958361722488165,0.131646204745538,-0.235842361521483,0.0876944235145389,0.451481909828917,0.486398313028598,0.168320268787243,0.370268887726035,0.384920587835101,0.517528706174617,0.352646716665121,-0.327967253363256,-0.0883405451501748,0.560924994936477,-0.095964801322069,-0.0308635087543978,0.721034623462554,0.515205464866488,0.645025736417773,-0.412886413285006,0.72842378873949,-0.0623942758056398,0.565715428739389,0.839947992639109,-0.46904254160129,0.778138278141161,0.338926927641244,0.00504519367032612,0.23980316750708,0.634545320481373,-0.0467855451106207,0.833642555243698,-0.089238592167349,0.260166008085637,0.695825219173819,0.674171463990902,0.552737007472485,0.488966162642008,-0.198266637863198,0.368249759342378,0.641716273542684,0.0728153898530848,-0.273719399124186,0.448436157490747,0.454980982908059,-0.0134183565418497,0.530540280187765,-0.0330493561058005,0.25652174469102,-0.575340539624895,0.458584451431849,0.425538861385288,0.131728796249282,0.93554123126086,0.982336386142897,-0.650011064244804,0.333848393097583,0.984995784969353,-0.110945369529793,0.709078592538685,0.179687703234887,0.142268748001666,0.768559165080389,-0.0271761013991352,0.0165551800718991,-0.139600190467371,-0.0643348529099903,0.628136495719871,0.46149588648876,0.0368714445162594,0.88472678498247,0.247774157170672,0.698968091424826,0.725160278180687,0.171267371501565,0.137592666976223,0.432161401522406,0.333033055822709,0.833473725113061,0.998680450447785,0.130891766361531,0.370921311236941,0.122917480630842,0.81085762210329,0.292705131434324,0.797113991022485,0.857955323728808,0.211988779181205,-0.199637884764266,0.547184812439168,0.427598391619952,0.338521848581739,-0.269817688299381,0.622631041393857,0.429777552934487,0.285241359879731,0.501326187777106,0.581659092130159,0.430572080633758,0.604202334069208,0.639634623910012,0.330700347049228,0.329409095108953,0.458631548664459,0.907238063629505,0.492553565066471,0.157921432900751,0.640329018725988,1.16393180081757,0.0370754079532754,1.09558447246438,0.0843476512541911,0.347342505928005,0.13136297532808,1.13453347187002,0.689247972694341,0.331379419952878,0.388851639911559,0.611376092758113,0.388684517000038,0.514211569627766,1.07986327701708,-0.0206372445543067,0.343168861988348,0.552449417039798,0.855286513061391,0.575360575219582,-0.0536480865492173,0.364923992467506,0.980403999756918,0.104755949759641,-0.285504991658342,-0.117030061880791,0.96661240046376,0.954827195399934,0.886431936679387,0.461986706557805,0.454596327523989,0.248807719073714,0.310372719222768,1.42035583147561,1.31790766486511,-0.0542321114728088,0.375118618930672,0.35782529158337,0.599141253160947,0.0214907748025223,0.348583905614357,0.505341850884969,0.220397869134482,0.909853277340068,0.50284710712961,1.12184947571468,0.211249031966155,0.115555687098046,0.0564709447604417,0.496284751009512,0.314877951108982,0.699919231174864,0.189351254639113,0.543831762673201,-0.431999695476833,0.470576049552462,0.536781312981214,0.120683971623611,0.704683663787359,0.270145929108496,-0.014892710407227,0.810658404624105,1.29978218089796,0.0234769975963579,0.545072117882663,0.140209029354566,0.246456397511,0.451006858986484,0.560168070777322,0.614835950568168,0.188735593600829,0.607151110301806,0.788881241111931,0.780652396804727,0.302349503889268,0.515120946716568,0.818417994942735,0.640719508008804,0.759863840897636,-0.219826247729867,0.308153859932096,0.55249672871949,0.251506503101453,0.615244390661445,0.252852085324905,0.433649193733447,0.241640130884485,0.321587074402346,0.448906070176651,0.304129010660319,-0.279724920346102,0.920668463092768,0.92429532171032,0.534122060317138,0.248157299816282,0.747346207282559,0.403257324877632,0.260728860412813,0.611140931843641,0.682015036589387,-0.173897768657816,0.482945160993182,0.34120181070433,0.582423894001209,0.188146254082376,0.517478416270398,0.622770387640333,0.321650648569303,1.06356001732515,0.71465588273166,0.17883589343639,0.692789258317278,0.292118512527716,0.241800453699585,0.180361388210857,0.629064996072515,0.504095510450509,0.539434501985173,0.670204939899029,-0.393065212170609,0.822429426132141,0.643385813807194,0.547730425467802,-0.456331639509215,0.971084774253231,0.3609121731015,0.829047632192116,0.0318590156305197,-0.237203743839291,0.300321186155342,0.629305192293497,0.0395111643219135,0.208912130808107,0.247815840631614,-0.358244596059159,0.166324320242599
"5",0.5,0.213798917525939,0.349776470166825,-0.0264952581844703,0.73935219851859,0.333568262325763,0.784677456499469,1.03076260243353,-0.36396883744298,0.897579151519151,0.706914465902748,0.665290307000131,0.652342094458073,0.647611494672629,-0.0364259957797808,0.879305897527064,0.21385074253109,0.41512764857304,0.309955193951336,0.367987867538113,-0.474253776267837,0.806381118573739,-0.228448350120993,0.628662553133783,0.773584300763088,0.930305097793252,0.427011671054109,0.560539228817078,-0.0961535273800862,0.0261378768397936,0.78137062492971,0.659253158534607,0.288175748178236,0.50002071194462,-0.0295459674944705,1.23757111585485,0.869740433253207,0.879110484297297,0.518569832798968,0.433734984429146,-0.177766436331987,0.276635143450748,0.265968280084346,1.31781659645723,0.812516825843233,0.68364608355356,-0.0380663465911089,0.714860062295888,0.759708783216199,0.78049165428099,0.848579909659194,0.23296220994451,0.425657730618323,0.475736168388098,1.177067080001,0.367004120109442,0.361803825005001,0.323212626349202,0.310196430174226,0.0275222352117144,0.637932649634899,1.09566637562065,-0.0508384428976509,0.308909875536986,0.337729947864058,0.834056446145751,0.196037939169907,0.117746495863556,0.00222049841937158,0.262794259528409,0.578836574357244,0.637641153082656,0.19655716701294,0.451376993505805,0.555730591474207,0.674622953157399,0.731432658346521,0.29186100480293,0.721942428599492,0.873055026632688,0.286007432197124,0.278472172257743,-0.0650566501957469,0.946082088157319,0.532439101954948,0.518374750026811,0.833509830197006,1.06154106641657,0.591438182786317,0.824055548683995,-0.260098566507008,0.037171109696208,-0.0044072759156868,0.128107092884907,0.772380085100188,0.930032978202923,1.02781661148483,-0.00586244505520836,0.119603694203458,0.42977975677189,1.26947461009441,0.406078340824779,0.214653592706189,0.664066757262383,0.993433261214233,0.480783699531752,0.731874875255255,0.930493424099793,0.286126535028534,0.636258996662724,0.792264509104821,0.547352507229058,0.73280885023802,1.226044006111,0.622216843898318,0.31335250688699,0.790470626328553,-0.180147299062407,0.232547754272339,0.638983286947853,0.186796601078054,0.184472773577353,0.928020019560814,-0.415436671366248,0.640959838703477,0.654258342129904,0.643777917153879,0.950742540835691,0.464735419690361,0.613047424125489,1.21164411376151,0.283023201439516,0.449357970030956,0.373555801064693,1.09068296567161,0.337788825222018,0.958487152144948,0.0243774242684226,0.55031603898848,1.17160637999968,0.87277093178763,0.275229186013688,1.09033229384833,0.104914623824475,0.273063325363835,0.0988620325240854,0.338840562155249,0.469194278019403,0.830119945727036,0.175503933202266,0.209420584768179,0.477139299634667,0.74641874295251,1.12553720413454,1.37336085205014,0.123013689500281,-0.269324701934432,-0.243399537257236,1.24294738812263,0.544929473545437,0.801063076460784,0.626628272886247,0.326423228606594,0.0837695652749853,0.159568511908617,0.451041992558551,0.780442000428111,0.165984033647771,0.467013006993148,0.508471995251884,-0.099208756971614,0.382856527855362,0.116060590172828,0.297675742868245,0.385210461952777,1.26193369018569,0.456599849044358,0.248048887306511,0.909624090420209,1.20875972982351,-0.203080632371652,0.63889362013147,0.873025810153274,0.390090894446876,1.42561650498448,1.01545661115556,0.464074211063888,1.19301985131596,0.662172106951287,0.415933211154262,0.593754514405713,0.251092583194188,0.930205098229125,0.806918064336958,0.365449958155593,0.789611708474373,0.779103281259189,0.864115066727641,0.634438545762416,0.379250812748939,0.487164423505413,-0.150899262499228,0.128647284365197,0.865350261238738,0.731168294994294,1.09855659619968,0.698620637387114,-0.124708456141103,0.185582634628306,0.526839274198012,0.55235934239767,0.19840517957361,0.529497581462239,0.652376342679867,0.585826862945056,0.605430237804396,0.80069359950988,0.359899505419371,0.612068104427111,0.81752675819337,0.634116675344554,0.409637428307297,0.711226468993162,0.4832084635086,1.06950286633161,-8.59309606760991e-10,0.536756175124939,0.349707213447708,-0.703677728092471,0.719640500495118,0.344644160071443,0.300683464619009,-0.321830995027051,1.28367552526576,0.120465579631407,0.347857010573179,1.52839948437246,0.995567928404802,0.974747282357223,-0.0465901473408782,0.0111679577136421,0.322668936510639,0.186656978722398,0.561578805072732,0.340051382751954,0.703139236992376,-0.0472718756378029,1.4476197069332,0.404133372679952,0.519309106036058,0.166640413771283,0.235436303312775,0.345424101949,-0.213064739853305,0.897503964335894,-0.364593091170361,0.874943613487572,0.385437254559977,1.08281336820112,0.191909342254905,-0.135262969007811,0.462524509733811,0.146668563337099,0.522658870153544,0.550138071532319,0.474845445947511,-0.257764923393043,0.289910073027857,0.0955607562436047,0.470524984244982,0.0262325383468307,0.573459106323021,0.62655547219587,0.0814887362108253,0.754567949152394,0.566276761918172,-0.406077238477757,0.752444300502159,0.0172630506954752,0.912921701126519,0.687300225937013,0.254210052249308,0.743943656787086,0.859346048953552,-0.429031509008285,0.590985908838805,-0.00221103538638601,0.436892386176219,0.73370127072796,0.909709268989658,-0.0790809356389235,0.693621750670928,0.453001009975956,-0.0297005794418072,0.692691587388635,0.394724924964928,0.182475888539856,0.666616966481977,0.50248105680343,0.665610975223416,-0.177665515106328,0.489959660817767,0.685399916517826,-0.0271709721679904,0.276410407074956,0.666444276715108,0.387564320963847,-0.525164654830332,0.501403855384509,0.139871740324584,1.05196571445203,0.264368920957472,-0.485287191556069,0.616879887975415,0.986027451011938,1.07950580072812,-0.0473326102333237,0.289028179256049,0.808013181109301,0.277143875346716,0.875612569462186,-0.0481382834271867,0.309885945702715,0.584348084982532,0.264402553347334,0.00209213984218284,0.067566394365107,0.336766179353808,0.777478093455606,0.798204373266252,0.842406570861707,1.01552272145534,0.153143351926773,0.237092134893913,0.506976318166804,0.538959320307684,0.827386950335696,1.07146030370391,0.232925751236911,0.490175679578682,0.251327077148148,0.415006394690058,0.924651610652308,0.976215487240182,0.263634481822112,-0.184695521583978,0.866004211906174,0.591208562269597,0.521932219698257,0.472334719180159,-0.103437989394591,0.604368229098476,0.42232443630433,0.478883104096002,0.676026002884455,0.640945875787568,0.655357525404537,0.547019063643473,0.444286176515647,0.456180729731618,0.827789880474458,0.461874072257708,0.574064739411076,0.924888743961769,0.165822852400813,0.788861260409569,1.25696669396857,0.0165705188923215,0.477365608424262,0.357745545632327,1.13151117604325,0.521557837570193,0.420107699358026,0.73529867596631,1.17856190969011,0.42498336857448,0.697674892145779,0.747472346746162,0.477576648207315,1.25705266568179,0.122905787730339,0.358633853844264,0.645460572446461,0.938963814047256,0.604152107209597,-0.0034661450060235,0.460496619882266,1.02239182645475,1.08694042957408,0.194113604208179,0.112519882728385,-0.235643733362224,1.2287597150378,0.893541394062101,0.649905397642329,0.491869523681884,0.270921541789794,0.309195521864588,1.40049226957854,1.2211246020479,0.439130419784659,0.0597008134182624,0.0939875656256034,0.481410645083578,0.699813869601361,0.660933870923235,0.366474765696614,0.41820013922151,0.522615894698657,1.08957587356258,1.1168778143424,0.15467730735985,0.204675249916713,0.231255784345891,0.512749356571883,0.33284121140422,0.828859401788905,0.237772683765395,0.482677821260669,0.635705565318321,0.193742965905927,-0.382918441908427,0.591462577933821,0.774895912698064,0.171436187534755,0.842456377594504,0.192076387769705,1.30475996586644,0.139993652762512,0.529602201096328,0.120594535208882,0.683791793873185,0.612058148760769,0.6768565527958,0.303643457750831,0.598632183589649,0.420351668513511,0.781666697448933,0.966400844619723,0.440134256363106,0.48493299925779,0.838098813417067,0.829524468779985,0.724276750987697,-0.20106741619187,0.456887881968156,0.606362625667626,0.636496061925255,0.441321521687554,0.520262485520472,0.379208660974496,0.458638667176472,0.328467350538044,0.386558643401345,-0.192093133597214,0.592407327693447,0.978745565129589,1.10736605105698,0.744800873623046,0.416873455257667,0.482112296773499,0.771828193931295,0.606396359553009,-0.0384768690255504,0.308457795267172,0.432492785502551,0.717213740168183,0.456123366957498,0.611863493360288,0.327436482142529,0.548744175915948,0.736552360768825,0.429773032490577,1.11544705862258,0.876984412110315,0.760385712440922,0.315816500801973,0.390426403294534,0.424761493774664,0.586547467813515,0.649351692288187,-0.260749152925485,0.213782626463933,0.647291234929744,0.872208834505264,0.631316772361553,0.693558435222414,0.775415584598424,-0.222484525277237,0.993008310854779,0.586973959894892,0.79619184032629,0.286034319004074,-0.0082542941087023,0.231824978008021,0.38189870607632,-0.175712290670719,0.701455131127207,0.411576631872602,0.245605819658698,0.33500251608132
"6",0.6,-0.167468716963478,1.09570977846843,0.369490916796076,0.529819037531256,0.439262927030743,0.646374979894384,1.0240640497534,0.545690776257478,0.89021084562959,0.470445051184911,1.02722434515768,0.0333242680281743,0.686144991090831,1.07758208375804,0.6823843975105,0.458809000964109,-0.0518015298185044,0.322224489446745,0.976611945965464,-0.0874509362845039,-0.240185239881578,0.947033618618672,0.618915072415083,0.320278101970839,0.825577773961289,0.904280034188935,0.502585857955008,0.805403325505668,0.210653542840537,0.548354356601523,0.754336061034039,1.22596888300754,0.995759872890654,0.791454553766943,0.629300190726407,0.364014616930734,1.01905867194593,0.389081366780976,0.947115835728227,0.0566000090901539,-0.159645316485156,0.415746007359209,0.290874515349875,1.44450012318626,0.558598335819366,0.0720189420877326,0.38884004579021,0.0979620489592656,0.793346317785108,0.562856225520477,0.492123362866908,0.872170263504524,0.793160436502468,0.281804993147768,1.03037413065721,1.30106704732379,0.57522426469103,0.584703620200983,0.441357175602505,0.630953790386029,1.14932770139293,0.392104663019466,0.123695810048346,0.374313397098352,0.995815906509151,0.139678505900322,0.597906765585613,0.377507711171652,0.258259703448344,0.76726697291712,0.281991082475528,0.682020423814578,0.325547850728026,0.758943777886294,0.774369145066042,0.893230476560097,0.336229728436279,0.892885854423171,0.541792122765337,1.02117859359615,0.391664165391822,0.629414725135623,0.54778793617439,1.02698504716482,-0.226677135124836,-0.110899706341052,0.500098306753844,0.968440061594911,1.0489736634711,0.867107552758596,0.15242617269825,0.10751334189968,0.295008510283209,0.927514744540715,1.02418279107878,0.194389881121633,0.825790030289237,0.416754241429433,1.29342869540715,0.981640233377066,0.40820028905017,0.75704710182218,0.519292041663166,0.396466779710573,0.493158221536888,0.817112676371729,1.04609613992761,0.472742123533833,0.576004325334285,0.62506668104636,0.659988209187684,0.825770294665615,-0.100987919024345,0.837924463322374,0.327115933373472,1.30602467023417,0.866846869067895,0.247201322791445,0.65030830704224,0.321814552859535,0.298359383403149,0.993865591132443,-0.271298018399536,0.67394523390404,0.736367064775642,0.693923745937222,0.733755679032945,1.22265763198498,0.564671770627799,0.789420535850028,0.393792484784786,1.22510648185305,0.448241270128894,1.15753174273058,0.427530042508484,1.04335908791055,0.0944070162517766,0.640055035328021,1.19671492782765,1.14448477388759,0.48974154272281,0.252490872542226,0.984136506090169,0.984308088958454,0.404841878481685,0.325611376332979,0.46052160037248,0.210399501564968,0.408122777924958,0.518707045332489,0.507681961908634,0.883084222670269,1.24776415003105,0.40124451032103,0.910060961170593,0.640774362781107,0.388896601550135,0.65043866289042,-1.86053604001122e-10,-0.116062615676704,0.245692717658089,1.38585086546513,0.262907628091612,1.27759215594631,0.594509970673792,0.79676206496615,0.284907514651807,0.645982263701129,0.0818349077163842,0.501654045337445,0.339905922709032,1.30816764952845,0.723545310023965,1.29831128316505,0.2044524455047,0.644184440665067,-0.0873055889919797,0.410564475845927,0.310502294044879,0.912005023758153,0.757514072051995,1.07692774264133,0.496042233357464,1.49205213987887,0.546142986919915,1.06963842128231,1.22495868235106,0.649103153941821,0.732057841705376,1.05753966067296,1.11092545424949,0.861933574126114,0.471667820943273,0.599584381701171,0.347699862623817,0.832393275851344,0.863330662361129,0.675942501093295,0.519826212045479,0.108338746402381,0.672689647331488,-0.0784551349566058,0.191267137218219,0.785341215844317,0.999346304075204,-0.077631647091117,0.742823907063281,1.10065885814023,0.627649917291834,0.704783891032341,0.367523339414339,0.581742422417975,0.773804797033405,0.62792176298326,0.480136872818961,0.705250358407222,0.79713456987162,0.765430122687761,0.840850306847162,0.463803355639466,0.628131416269188,0.964948651760918,0.60139564409111,1.26844183903241,-0.00420919272644118,0.825951432926533,0.435130853779808,-0.686045116113948,0.72986107457988,0.410227990443642,-0.276690458325954,1.29368120820656,0.316939258414146,0.204661980020501,1.01419791984361,1.01647072660476,1.55395729175697,0.0552544712629619,0.423432323647848,0.0244886014175763,0.410136658809683,0.718028313356183,0.159812530885868,0.498538807981346,0.752705276947634,1.60232685512708,0.600026238507979,0.485642481249566,-0.0313988526553501,-0.269287813652309,0.215841166236575,0.45295406829281,-0.325210338530466,0.955516179122481,0.475485360957508,0.945575106384719,1.03397655357271,0.547652039555369,0.278541202652976,0.0418741419717885,0.320854650859969,0.647762091451947,0.693826907877263,0.603180601922239,0.674392708448694,0.508939357442581,0.550151210221482,-0.0883627963835987,0.710994955725948,0.118840429795463,0.231924860811297,0.112610595228223,0.968450547936438,0.926394100432363,0.764730581922544,0.864915269984935,-0.318422085772021,0.291521818678723,0.836821346059922,0.840144469912535,0.970764567216753,0.716440470818613,0.424535447532248,-0.260417950558627,0.960751600610216,0.755510908488389,0.0261385945948391,0.499106092776892,0.943434565282833,0.046487688675175,0.801011052462949,0.0467844707956789,0.480212784435142,0.801818281368876,0.585662261715542,0.202118464264781,-0.0700497550560423,0.849538214333904,0.650364267750552,0.979088808156409,0.848809366316114,0.110655115105262,0.458539492865171,0.443148685639094,0.791194372694594,0.450162635391679,0.59073846854625,-0.358385719927416,0.694652530612277,1.11320838868989,0.0984909417044604,1.15062790374001,-0.431606657424608,0.966533565265013,0.302899935788731,0.343430983270099,-0.00206724024348867,0.933655686298095,0.469513908326719,1.12621579860355,0.0537182825392968,0.298045958803008,0.111840906376634,0.213000910031768,0.782689687542304,0.903675654196746,0.376428127990813,0.520627647994232,0.830550117693045,1.10696760290476,0.94654564013936,0.311143959182531,0.3775350802692,0.559417881318369,0.700587395669086,0.899657946267027,1.20392376437562,0.494054023325684,0.554331037817401,0.606496632341062,1.11860144320092,1.13972867878554,0.557165680978431,0.465457268354343,-0.161295508720147,0.928947353422806,0.645351187621078,0.687842177823395,0.61662347789087,0.0752625086581376,0.768065934140564,0.578300469096135,0.519328175378599,0.623595337363332,0.792862925674841,0.574850455488105,0.855871034044097,0.700703034153272,0.526931465081375,0.592051681847871,0.475733242676813,1.02028732771329,0.74649540255376,0.31059555155629,0.906131873252782,1.18678798977273,0.160985918098258,0.662865958560235,0.483008720149617,1.15752462129503,1.15756292523035,0.47102559160164,0.818126615933219,0.611497007089723,0.509928282562579,0.867834777338919,1.16610461433226,0.732684831347339,0.546680928747518,0.244991787062367,0.582319173184203,0.646495933823876,1.14895799989356,0.674868264825622,0.567054094626692,-1.96163734249299e-08,1.15712161450618,0.196042156068336,0.338588956199402,1.07153425232585,1.30509171788127,-0.0293844393839171,0.569194325988908,1.00376872332431,0.767123327347163,0.34305039482473,0.453558627762089,1.43418101136399,1.40910939242673,0.193785143105303,0.567034619413083,0.365648806622323,0.616954104707428,0.196220286666365,1.12170974105765,0.732140603147617,0.768335131569275,0.511617587667814,0.552127170153086,1.14663067604869,0.282817165319772,0.208553289728641,0.226529457187965,0.609108752380884,0.441842599852526,0.352377567781943,0.970367978499465,0.75990494985844,0.587406462980565,0.800051443216422,0.559841364741147,0.414519479662741,-0.238215106069399,0.325866126567163,0.902839542165363,0.183858123159391,1.29781826169917,0.230243348883826,0.488256230110856,0.26467776922258,0.758148551218514,0.7483051333156,0.970724828585335,0.675274552117367,0.667767725211779,0.555650914961692,0.54697762590884,0.88365963445637,0.520259396399065,0.67464848773576,0.849146463477411,0.929349296120362,0.8156055288072,-0.206025752324712,0.503815777358943,0.7045063229352,0.82217932406958,0.423847372327578,0.526982121066048,0.470043228961942,0.63095772511578,0.693849335378914,0.511951635558764,0.449761382112846,-0.115483204831256,1.14773765750866,0.929142988175368,0.971464034759176,0.492664213408253,0.550245129794183,0.833253612790567,0.686626006868688,0.403112804602495,0.645562961222732,0.359129207410028,0.780032451855971,0.0899548834277879,0.613064253466944,0.610260702426452,0.664888020320205,0.719840780752406,0.561038749342857,1.2486103501745,0.981760408677668,0.806744386679738,0.392423848287978,0.300591124062806,0.525520422876973,0.360778863012318,0.678532696324039,0.736725090343466,0.754070355404028,0.66879630329032,-0.0813875316688627,0.954290360098125,0.798841462243354,0.0473741291071013,0.924535100294932,1.01052067025859,0.838677206785732,0.789395510177779,0.271092642542997,0.131681010172808,0.403670133860985,0.768914059887531,0.486953739099845,0.449633711337559,0.429827203734816,-0.0134240319957683,0.408167924418135
"7",0.7,0.74696342281356,1.24576121137812,0.727060192177846,0.720161680342471,0.918729897265372,0.579861624534394,0.934103012216219,1.03683262564027,0.510286758775055,0.787468594089969,1.05157010893138,0.348898340528251,0.954016972574128,1.16602208016161,0.692286528057709,0.601877020810679,1.09429970456369,0.0105069614482641,0.0423122393031579,0.833414582203132,0.214652538813535,0.46613532761523,1.14260083742713,0.326286546988728,1.03291787050364,0.912051995135567,0.849913686860735,0.423219256670899,0.985299090363433,-0.225998912456782,0.766868027409282,1.21529703676517,1.32510052846218,-0.0544425535952489,1.08678758100335,0.799949647330449,0.587862390800354,1.13099979806073,0.943465165238661,0.676149511986437,0.458614230919685,0.515492405848827,0.134192798625497,0.410763620428693,1.49077177983491,0.550146367306216,0.887846483105525,0.99155643165596,0.589152971641829,0.220124954273298,1.03293855141811,0.598561041979852,0.38803573473637,0.892686094767001,0.686335545171928,1.38715881447115,0.763465427014564,0.358671057098151,0.425932054701133,0.954488540422048,0.27575724889847,1.13497590882885,1.08564911157566,0.407119612752084,0.555880572482595,0.746640115096966,0.532033585372346,0.395927176322062,0.457830775504791,0.213179543875439,0.710897958019451,0.826092349344281,0.447113887419299,0.805706671288435,0.78618626186861,0.958827532171059,0.526240081110719,0.578757427657431,0.655199980174428,-0.0885946658015548,0.975547376495792,0.910503445195077,0.492843670770011,1.15346864460506,0.638936301547449,0.709425319803906,0.940355787474881,-0.131334210002044,1.1398949352556,1.08506095090432,0.419454257804901,0.642507577196986,0.422363480665327,1.03717940831318,0.225527995287327,0.565168057269233,1.35915119140666,1.03358583082365,0.627849051183818,1.09327263465128,0.39414870492316,0.875902199727529,0.397707829934081,0.648231489548602,0.782895096737312,0.841695496216621,1.13121675237385,0.392131201831969,0.73311063353152,0.690670628479421,0.746718360007764,0.889750272937423,0.939813896995327,0.824899580702147,0.202025725429817,0.437440571129016,0.350140877714659,1.33101341712873,0.707537204649751,0.412096197569436,0.509018630820365,1.05823382992428,-0.0117680811575438,0.760975538911407,0.791704494619494,0.455164725394153,0.751324242691011,1.18616180623736,0.817469472814468,0.76455112568374,0.640886549539774,1.34183682008192,0.584435238708754,0.704642195111574,1.06425700235811,1.0972864054843,0.774213251345098,0.202196529890494,1.04855053080454,1.22465111241703,1.21017657193913,0.438184696011351,0.618317459158991,0.243228020867682,0.348809866215729,1.03635188285211,0.673731923753953,0.74784045874248,0.439511156769234,0.616286409871496,0.557804973458376,1.27547029722132,0.85403508676574,0.941061880008465,0.677750720236744,0.649420314917181,0.30953762139107,0.198488123101309,0.811964338303951,1.47497503660567,0.560479528832069,1.42754099710924,-0.0411211750221701,0.62297115758056,0.46256314336412,0.768346532223132,0.281951881817571,0.794497911530068,0.161075960028745,0.261748755161704,0.606736117350412,0.736766133937737,1.32748054552264,-0.070425395117509,0.636738820527154,0.693954442655786,0.762121799078519,1.39089905756956,0.478373137369514,0.940581210355474,0.89543389297325,1.06219742908882,0.565520704154135,1.6323493264097,1.41523485879549,0.506228070091507,0.769673393116862,0.665153294874926,0.725710873769109,0.596912767033579,1.02772118709067,1.11303957257653,0.908493512252909,1.25615206924423,0.574181502814881,0.975262619238425,0.873683841791738,0.72529604441133,0.584845789043138,0.152317662025177,0.866359833766751,0.894632858212311,1.11065727378859,-0.110895206489708,0.0344086124588769,0.806625487510423,0.895691077717174,0.247796964869144,1.26463535623687,0.736141609161035,0.573475664917837,0.68630451121047,0.81051429050519,0.729433263159198,0.46659568300953,0.827103322465814,0.762874562154541,0.670631335942016,0.832724042756464,0.567806909938791,0.54188428928178,1.06974078150869,0.94012763275568,1.26254398958125,0.207520243888388,0.969974488040653,0.564631044947262,-0.587419036364652,0.817323050039726,0.468163026973812,0.523469349426713,-0.0357589930934037,1.33333293791178,0.242726146800596,1.65622641229073,1.03437858281665,1.10109884783367,0.151092641554416,0.514604366808153,0.470549903937338,0.399892159135514,0.291074871837179,0.647398000923026,0.632683880788233,0.915992841010764,1.60672139312425,0.0364014411150404,0.787461481586157,0.527031984304505,0.363164513608131,0.634420084301331,0.97028214425051,-0.0360128142860184,1.15477166786368,0.564966897913803,-0.122499922755772,0.506507459218116,0.981713268194117,0.352411339453118,0.10973947186692,0.703699387603878,0.41942271761475,0.732907505818054,0.654671036652921,0.0044207146026619,0.839503652554061,0.848638249470894,0.261565647040656,0.540649134914861,1.00858209179504,0.710746922486058,0.248358750275499,0.264002160585521,0.982117482434338,0.875833020141055,0.965189887557233,-0.0598016034520884,0.45703071303461,0.982568654435751,1.06502202807011,-0.206856528630203,0.930700522015385,0.86415317239791,0.591154630334048,0.792688376521213,0.452748039070024,0.933280910799115,0.241148595382577,1.14748031597346,0.219844761946918,0.851784851931748,0.498249211893253,0.141761059597496,0.249426290673351,0.0891921041346232,0.916677771100632,0.970093933846847,0.711120771174432,0.856570816635333,0.688132438389068,0.683982169598181,1.03227566771041,0.211082888010041,0.617036510328435,0.81172689529927,-0.0896561683708535,0.651931442637933,0.586602735066239,0.811639075637068,1.20451754813695,0.0768945811850806,1.12977227527789,1.03200936723883,-0.271861488522754,0.569336348862675,0.134018178526416,0.627184082694645,0.96464103658216,0.508428645045039,1.22663340655827,0.35692358962395,0.409077814282648,0.288536171353571,0.84126482113993,1.25494580052301,0.980355080733992,0.409794954023489,0.648572255165045,0.896522787740386,0.608356599569421,0.401595947600998,0.349319048004541,1.05586936193048,0.640909614567916,0.7872685490665,0.916794592533962,1.3078680703658,0.661149659636331,0.645588921372035,0.750139811503945,0.568855218057737,-0.141708879091074,1.33105915190992,1.16561100852828,0.736908612389537,1.12844892907416,0.859253120721263,0.46410204006732,0.693275906646896,0.20293499060717,0.834185801547459,0.713770066740848,0.534292912136069,0.890162970950985,0.89907540179676,1.02029492300455,0.593697629897223,0.847009795986951,0.739556952498999,0.757193267504399,0.54774459845012,0.564222959444737,1.13197454995805,0.401933525695977,1.09423791140677,1.32059258546153,0.262265722104398,0.730594315370556,1.33023151443511,0.682148248816976,0.577533367824661,0.752771426319229,1.25305292162362,0.954552444778592,0.601439730709447,0.581098734016444,0.81593185888131,0.772970247833839,1.1708323527251,0.418654780776981,0.691148859069113,0.712614361015651,1.25643790524062,0.664298956199518,1.30787971809991,-0.0502576535496595,0.440431440437033,0.686523404911371,1.07713984638261,0.422562729180611,0.138404710230425,1.00287459927255,1.40929128819836,0.991175343388747,0.721963689483403,0.53557322881991,0.461386803314639,1.46562137196537,1.42298827354734,0.654338358291106,0.128046831490977,0.120583032232753,0.743361703298583,0.761509257191928,1.21549445766106,0.46245900133346,0.85263719442888,0.543048090558585,0.573359905602557,1.22804287741035,0.373845718720063,0.219974612526108,0.372006019789179,0.674620480010399,0.594402717423202,0.965679111969689,0.412772519496612,0.556237435433209,0.471830013976117,0.721042231117084,-0.125355650097041,0.594607097938434,0.902817601244696,0.408194067578501,1.15434511347127,0.915584562276916,0.35962468435017,0.16352350578461,0.436663686011532,0.129042529220636,0.964065098351752,0.70654823146639,0.799535726022166,0.738053572609469,0.71987081847535,0.52492081053303,1.04377575609756,0.714294418764078,1.0074058319746,0.68735552282295,1.11603919776079,0.904287799394465,0.858062062910019,-0.163812803242782,0.546980845194388,0.761344521167749,0.841763035874013,0.61737808648357,0.481803828725091,0.66172681302856,0.427052091134654,0.554170684920565,0.62663766899492,0.910917794580106,-0.0519110156387546,1.14858970726492,0.9101575711018,1.05329076686677,0.585265270625466,0.615842107699064,0.906391520353896,0.814772705545177,0.292012195273289,0.512384566227232,0.532361815482372,0.890433452138045,0.61175825756256,0.706361441117031,0.638972138242998,0.736455820229205,0.853400994639253,0.608694448381701,1.36195989548796,1.02240937872176,0.862666724126198,0.568326347397868,0.474513026643373,0.449174651465065,0.823406787884247,0.464316174749071,0.811197829509057,0.915248504409402,0.694975582652641,1.0763198596567,-0.0124842496736407,1.06680273208919,0.163822575366701,0.869318358723253,1.15477741146086,0.869971448178744,0.866130850687943,0.250560243215097,0.394769398763451,0.260250271220866,0.798321047654066,0.535504993872415,0.233420400423422,0.634164305427211,0.593186819346145,0.602431417835516
"8",0.8,0.756759193822958,1.12940220765699,0.67290863574519,0.750900810488196,0.343051675739501,0.117209973214336,-0.0740497718000622,0.541410491849164,0.315026721591956,1.04089529859961,0.330563950440988,0.600397754037277,0.663493646369383,-0.116063584771585,0.927807285876644,0.966103913019258,1.18191737446739,0.435366362030041,0.899984584466748,0.160942439012433,0.0646005195919696,0.952544009297591,0.761424955191288,0.0547218263292655,0.946027591449171,1.05191576266792,0.590410666028032,0.388858539918936,0.600312790274503,1.0722981251052,0.914468225782023,1.22144592015147,0.861177249423152,1.07174071285247,0.420906955387979,0.772880123229297,1.14875527703194,1.47746179192282,0.621662265947411,1.4867591624808,0.744220743769629,1.17412259792555,0.597155704035993,0.217629647801376,0.155951206398648,0.893742589357086,0.371301546208318,1.41154564992779,0.734165267996385,0.704059541903953,0.980923089869183,1.0477155658508,0.937307378126955,1.01598904981754,0.757528916952023,0.840143390828813,0.431833927874026,0.427276260388479,0.948550276181266,0.77438533078142,0.457837048348706,1.18636191194078,0.606780712502787,0.396218736646229,0.490273674600332,0.684683583354446,1.2893014990017,0.358498113038931,0.59225592127072,0.798371040064404,0.940961503222995,0.933561809256641,0.76340674482468,0.774023304096474,0.970961003225558,1.03104140783468,0.67753986724901,1.28047113625469,1.06208773095165,0.776503738988315,0.784655274020617,0.585453481443394,0.856060175562608,1.04976476519842,-0.00225276745425695,1.179830672963,0.702547137179143,0.052380837653618,1.09665396664787,1.01489572323707,0.507491146638114,0.494401535119636,1.12529799949368,1.22357831134238,0.489461443721047,0.784984783889895,0.919873384383267,1.12222772293184,0.672990955046866,0.549510100547009,0.609492461777377,0.808259107702506,0.764959920180325,1.29602374879654,0.905227635247515,0.927401813317909,1.16162269484953,0.608479466509924,0.781172466556247,0.732784760744137,0.387923110680295,0.505533107486129,1.03476964944834,1.03261787580953,0.561618129029915,1.46462624026314,0.757983319650081,0.447435754680328,0.762016687192619,0.97547987651299,0.614802025796265,1.17376202354816,0.240654562942803,0.728352501600559,0.852670658549936,1.08815183288729,0.982891223030451,0.890567064172397,0.938086274983854,1.42201623008971,0.702607047913395,1.00494576243964,0.752653659476038,0.685522077528616,0.790026317747761,1.13909301604331,0.29754642897037,1.03510232755334,1.23545722172632,1.06609806525121,1.2119014421648,0.400818600296518,0.689304105658049,0.762989971377841,0.970626742249989,1.23731618606351,0.521618517666393,0.759795827311446,0.407386126114785,0.546296462381096,0.689467176648821,0.979128843215744,1.38509068228836,0.85571809185966,0.935580803929531,0.461187272031599,0.841747050782353,0.964590695407029,1.46248598295978,1.49641147037057,0.174248257510921,0.655542426267373,0.470583977357095,0.569695975829143,0.742072726818655,0.736134452952858,0.40839192136243,0.921042952873743,0.488617518993735,0.837472625054215,0.747640074316773,0.434583425578945,0.710506072223039,1.26810297130167,0.131189464292754,0.845607941641398,0.593755432769338,1.47285607463493,0.687305718195148,0.980228306709836,0.980711942894761,1.10893422169335,0.716193456140889,1.88958988128228,0.596143643760798,0.792628945770938,1.40571183297467,0.752447394847567,1.23485899085429,1.16099582135984,1.3038534708114,0.998576681601791,0.823483533269878,0.55047112275793,0.670464094060149,1.07888225844071,0.908076280245441,0.765447702215315,0.778536542972775,0.275245148315814,0.968007451599374,0.989809144312746,1.39459636029685,0.143475054162342,0.0250127700173498,0.285517797816385,0.822498362369119,1.38324666914571,0.834915201908623,0.913951761130229,0.813599230161083,0.689891307588395,1.03559162460971,0.821000688436428,0.499294807269405,0.88612113272436,0.820127645376412,1.00240380946348,0.619615398509354,0.825499190637831,1.02333951665246,1.21197624286902,1.32076032720005,0.205802994665746,0.675731110973798,1.10704996914723,0.80727350933028,-0.471911056497104,1.00047497646327,0.578255913927131,0.0856595682280111,0.502961266175891,0.212614103021091,1.58305517274835,1.08297544056538,1.65408747749839,0.482210439520395,0.469946392865636,1.24582867310114,0.519621176323136,0.222835676479656,0.363604279707813,0.79912383375621,0.575170391838712,0.980789048100741,0.149450407643563,1.74767338393072,0.529923919198673,0.897428190262273,1.02455239150758,-0.137421599841154,0.535872630640513,0.758063398004517,0.885365565909527,0.159851943207895,1.26259748952446,0.659229163366322,1.13613760160908,0.65581983343801,0.247176081139886,0.752308172127902,0.929269863787419,0.922302732297306,0.805226486503447,0.735853666010825,0.777989297818775,0.417962589709936,0.460759965043186,0.0240627128174074,0.653886604068835,1.07182494119488,1.15967962331712,0.40371902485051,1.11533358922044,0.87860751171455,1.14039922758295,0.0837430179850726,0.49616750324578,1.03231278680028,1.25656227699984,1.13927272341344,0.911943965482815,1.30508222011103,0.698285500200425,-0.182141039405506,0.971611174850579,0.64588456881328,0.43599622321418,1.14769004470819,0.356221196405795,0.867858872094927,0.544164182772524,0.141761059597496,0.948402598860674,0.27711759478423,0.291063600155877,0.958382666024215,1.01504825451278,0.89416369946891,0.7265356874159,1.07242691206143,0.786409613738213,0.284819415311959,0.722409498721524,0.947946646584827,0.0908450043448425,0.810370384014202,0.660091858505047,1.22560823553423,1.00072256774634,0.294348352081268,1.20322984835518,-0.276753507429411,0.710609178861062,1.02198824963494,0.721042746385041,0.164727704005719,1.05255445200515,0.685917991995111,1.2262217741338,0.444098002299759,0.526100285293552,0.450321991241887,0.965788306350955,0.967672126010474,0.503254871206014,0.775850747296429,0.444315247617249,0.950922252945316,0.797940885606581,1.22386242308119,1.02917558297369,0.594458067438369,0.68158417062118,0.852974926191742,1.49846111907999,1.14980589597466,0.644492763770901,0.616786056953235,0.799283833246256,0.666203347169838,1.45090302124796,1.2074882876192,1.25615111623208,0.759840395426893,-0.0892513422790909,0.881070877410435,0.90969751778523,0.78026472316613,0.467900028685734,0.815291834358285,0.861809547347059,0.81455200334493,0.886680845425265,1.12857871943381,0.578107341527508,0.793736115376321,1.14534850815146,0.591110820842009,0.92524937792111,0.654502702156633,0.450223289656272,1.13621319307917,1.00151679201368,0.904575750751879,0.477376355781156,1.33599279602412,0.946212239238527,1.51013992178923,0.740797006191669,0.67568379111832,0.718814150333593,1.38004415677092,0.674097796228345,0.994808669268779,0.709127232163297,0.956431148833586,1.12211569059839,0.836705450299751,0.990943952159949,0.508879525227433,0.877374035859048,1.18054728641977,0.885048595989177,0.145309273065108,0.783126043279626,1.28318132167449,0.581605661012882,0.215304661506554,0.58030324819827,1.21872412664812,0.92710816527114,1.35153529895138,0.761302984204657,0.617835267768572,1.06426379857215,0.474005204680354,1.64382171948577,1.32407060730584,0.731188346722592,0.338141508671413,0.229325634937882,0.538205721740661,0.834241296646901,0.879995325595049,0.919879092925996,0.778363083573854,1.19826276663909,0.63532249432377,0.176027577825392,0.414121512198552,1.18737667394519,0.486320568068957,0.813880545859173,0.947942634030227,0.694462446835964,1.01628217528251,0.804492537599201,0.772960714339024,0.127018748364857,0.714906588383372,0.522999539095843,0.934431098902627,0.507864251189519,1.02070593568059,0.469395821863197,1.11565811472051,0.275982154641867,0.470028185588935,0.329996036321441,0.946712876713681,0.837907932114307,0.827930450532438,0.906074911368365,0.542046797823355,0.823830299616207,1.08788583658633,0.90271540314905,0.850419867203958,1.07670733569632,0.980589966452434,0.893792146176007,1.27612183571738,0.045172939725444,0.706197233206009,0.820812239619698,0.832561933475401,0.809275481169357,0.665648818251235,0.80707893319814,0.65235663120955,0.81135001906854,0.924586870751847,0.547224569288345,-0.012545918158703,0.939363653197459,1.10150021664079,1.05733474053883,0.702451206902959,0.767081007989239,0.992495644966146,0.942114923585143,0.502800225769271,0.620002832049862,0.643562904392854,0.870415059881552,0.645492631655558,0.625053206294347,0.967656052308336,0.818635637889367,0.944693443027842,1.30047017727277,0.762779235076877,1.06767794201367,1.00170969808378,0.665722720297007,0.595532409131919,0.446633709464043,0.980815359106567,0.975175214630748,0.450147706779571,1.15880747199492,0.372387218210395,0.702925951188898,0.960784760914155,0.244018448635365,1.22617082763733,1.269368505061,0.835007066863888,0.856711851614365,0.972535196738233,0.31183266881482,0.61582566561547,0.377156000073752,0.692644638805425,0.877366789911992,0.395912456472057,0.562385718688512,0.805561398636746,0.731338300790521
"9",0.9,0.984438588120814,0.804312714874837,0.981620980807132,1.1195105268504,1.00330957589766,0.773252231573359,1.09849005931356,0.638526187496011,0.490508705225698,0.463178564625281,0.67422138762324,0.977093982157427,1.1760938704806,0.402054332701297,0.992763942091774,0.977857602924734,1.01879192497114,0.512070109179709,1.20296898074945,0.976248374364972,0.236039785801541,0.560536455347914,0.836842295309692,1.03239731630186,0.892923653579631,0.492104885412343,1.30813713904712,0.867004115698904,0.319552923090447,1.02562556009315,0.959471135742258,1.26309380631317,1.19884985078905,0.793047810409037,1.11604260597732,1.29745036480403,1.46354667585439,0.994039203214111,0.829765945382596,1.54398832630382,0.6047995320766,0.487310988703353,0.287429096805975,0.913288820177285,0.562415313515513,0.584154493205882,0.836846179975141,1.0379710921915,1.06744216771989,1.14731498152356,0.951089862167399,0.82087016517838,0.516547922447258,0.878435311845269,1.47324527609496,0.87955374408551,1.00388114996993,0.988370001255536,0.944873244089996,0.632634384462821,1.23191230094179,0.622604207785665,0.643858789637382,0.704720136623144,1.28173783602256,0.615467526441659,0.810735701411815,0.534334622116726,0.850446308773075,0.915277191586985,0.950945863284578,0.844517366954907,0.94398179527003,0.8578057724541,0.957171492636066,1.05883561546482,1.23151292190518,0.770919245749386,1.41396848030893,0.848210134717823,0.507349379688264,0.31547435676097,0.840484513369023,0.839318199233676,1.06513550866847,1.06827200122,1.01288798826382,1.13175440334218,1.1857882760963,0.740764847468598,0.676388474555766,0.51770814670272,0.488125727836785,1.12263504263966,1.29358366127626,0.810162950079117,0.912913705250266,0.666498849969778,0.935715267517578,0.515935485896375,0.857681233803501,0.877048036878139,1.35850490855205,1.00251663950171,1.24759696432454,0.933099259049771,1.32971131320531,0.778552804819347,0.814870975923122,0.673181229292229,1.19567769860021,0.544035498326921,0.66010571885372,1.46477508805508,0.964388546634986,0.976085688087844,0.545307191900791,0.367742415622661,0.84044807963054,0.922045453808541,0.737401365302431,1.08887437028938,0.46234703934063,1.10975520894667,0.845249898012907,1.06693227704069,0.959817132107338,0.920767595097445,1.06600694913838,0.832680927537012,0.756049658156153,1.40107738489415,0.84651854996373,0.930789095221044,1.07895936628662,1.43587352498708,0.4000256641668,1.14991487639167,1.12491695026112,1.09905031277138,1.28741734933085,0.906133778261172,0.590620736788507,0.503903950709742,0.429317573646252,0.85292816166796,1.47120908543762,1.03541445063973,0.812103546250611,0.49375273798286,0.695390345613307,1.02089980744615,1.38433575509663,0.813577745175694,0.968283342611351,0.518809485441526,0.616035838298291,1.39165681743271,0.255300233161714,0.993090990710191,1.03842309882335,0.763288229611806,0.857527803844964,0.803681493090905,1.53703137177236,0.801653471483047,0.550818198608711,0.964254663301099,0.781603006684987,1.01562530005472,0.89422092939938,1.22662512870595,0.716654209987013,0.805295585989813,1.48776480216678,0.930963549451228,0.891508228466301,0.249188001548862,0.797683777526875,0.982225651438362,0.924534618550071,1.04610892894643,0.780675072050531,2.10591528239554,0.506919992629788,1.62449540260463,0.888824123828874,0.940539861519202,0.921797308158049,1.22844680919099,1.06703541821031,1.02842508655064,1.07376212202734,0.65024971743573,0.77940177101961,1.17930775481517,0.921371662976167,0.691486675270509,1.0091676557582,0.279263789633114,1.00923336971144,0.249431739085076,1.01650201436493,1.48122331713431,-0.0528394040544853,0.907645412512211,1.0985858013656,0.617959075084133,0.931871826944197,0.947246529199179,0.848381444736272,0.89114837550339,1.27438475336659,1.05792536300135,0.63023794704988,0.940311812399625,0.962298274582795,1.09851595995711,0.927231165952489,0.805302392923875,1.11592879203321,1.06531664046482,0.765813264625242,1.16489198964611,0.985794736280023,0.236522052021314,0.866139247147284,-0.237024092828187,0.976866378526487,0.669767342064947,0.686305552863248,0.152100632491576,0.191100500493908,1.46054916369097,0.540100072627374,1.2178454977911,1.6800560807962,0.352419592469762,0.683017825959892,1.02318785797493,0.445979869089921,0.608080487270223,0.434194624785007,0.895836725496299,1.04493178764353,1.79969376946271,0.267338239460665,0.680189800868904,0.953849672858064,0.535458936411449,0.770821498312494,1.05948445053451,-0.0920112120048786,0.836682286124379,0.977218408850788,1.39033563407907,0.656331450157696,1.19382485181001,1.00241001375703,0.365195386127162,0.816994134964972,0.930553818781929,0.93850911345293,0.942556453698464,0.738937426083227,1.04733342140077,0.770347507454672,0.146404850008345,0.982465360058575,0.698158939586925,1.23622631778175,0.577068506364942,0.828894973900013,1.01148495251667,1.00524488652447,1.13139482132487,0.317194135845062,0.792389860640824,1.38042009683869,-0.0299336321153255,1.09301565549452,1.3059225230035,0.752366746495571,1.36973050420885,0.950087553775311,0.91039578869643,0.677224108745387,1.37572671009169,1.19678599538516,0.688711023366364,1.02172535182904,0.746956000108199,0.177905296680355,0.989492451307045,0.385040657403668,1.0191684296366,0.511235795285137,0.864842512049942,1.01171156072614,1.06611000737751,0.410404215533368,1.05616224206724,0.864765922822396,0.990229914969694,0.709932322453794,0.921426704849614,0.478606341440565,0.697444956550599,1.34145506878712,0.312356817494417,1.08376049370032,1.23866082740187,0.713067298076627,0.717082457734234,-0.128842081373036,1.15360346515435,1.12490411339909,0.878637900955089,0.842894838257068,1.15841373138427,0.956186549051466,0.837745966340596,0.341736771766689,0.97316666576228,0.99230920807399,0.497843519414353,0.834374572775017,0.697725922787613,1.07534563461624,1.27099401086747,1.15381413464954,0.802748119071836,0.820435688604577,0.847327612389814,0.940107085152569,1.13479589389001,1.59684628867156,0.767063804910088,0.63075217106997,0.987591508252754,0.74060273390616,1.47946983504484,1.14161611075734,0.934860662049896,0.297732851642345,1.30835193879415,0.862323779716819,0.974514644121695,0.862003774782901,0.831275944887211,0.916474610754879,0.911958695878405,0.995689609118154,0.957445977592803,1.01822763810139,0.943036222883703,0.799399508915304,1.22643416063776,1.07161084123652,0.62755473745219,0.540456723158685,0.567055865824792,1.04357546593624,1.33604586118307,1.12342364438404,1.32717780343518,0.696318063432765,0.930070546932784,1.53424012614049,0.928634471456384,0.801616855918979,0.980604850861145,0.98441153637852,1.17729734542232,1.47560732104872,0.924873677287897,1.07528003941872,0.836685844563744,0.49378985492021,0.655232390828065,1.08271494552846,0.897276195831756,1.35040689028059,1.03387450412963,0.271311254776129,1.03890401373532,1.14965065305065,0.616156563278147,1.36442486902668,0.588616451454535,0.201356122393652,0.963783282461972,1.328655584204,0.944294649337105,0.920946867982944,0.72595041698368,0.734356266843543,2.06062117747901,1.16583241763566,0.737141101107541,0.763279397774147,0.555953105888838,0.698972552427836,0.615127080300369,1.02001621904221,0.966057100609422,0.696833643385843,1.21043808158928,0.763944094875286,1.1732760146251,0.289963020375098,0.505896495391765,0.656980217365638,0.818328918211327,0.978748091830915,0.993973073682747,0.85255480850449,0.915802712206888,1.02759112188451,0.552734914021255,0.83995711625636,0.770172815169137,0.96982301551739,1.06241782427196,0.724871997158784,1.02552830189373,0.788376924221569,0.268532183370962,0.96599932331883,0.38258022133381,1.03052706586004,0.848802502680023,0.872613811164555,0.974337641702701,0.728435174370792,0.898885992792851,1.17717946289778,1.09269560341082,0.917877811027896,1.01675657298403,1.31683716044041,0.871588789846533,1.34802730438692,0.156533940777843,0.756907600771391,0.839742515206057,0.881801857768836,0.975318266547645,1.06963357519171,0.859771419342935,0.803373727011123,0.929918401362304,0.995786085602924,1.05000747544206,0.963059087505535,0.349401085947405,1.0340636893275,0.993686655688753,0.591283633255822,0.873843424025047,1.00140064566062,1.25436526071279,0.919224936961047,0.790000307655537,0.901729382898876,0.905268862648064,0.692034349866027,0.995716783287433,0.622936176540322,0.984386097697624,0.877002663779165,0.980689411574743,1.27718219651027,1.38720474190224,1.09120553335495,0.760986804923626,0.6931316808535,0.398441669431444,1.13760619302881,0.58205068005304,0.959625414879574,0.907525028115545,1.1504936785919,0.550417493342209,0.908686358418689,1.30588746276337,1.05866517047793,0.320875979246676,1.28103674146245,0.931818378988933,1.00142579883515,0.462882761633563,0.803610374708032,0.653836870885623,0.902530270706448,0.775972853219627,0.65082191115039,0.781065404395763,0.856109444053752,0.702708348603796
"10",1,1.25366990761711,0.927592212434217,0.99032736721721,0.980861629761581,1.05374905659431,1.03140265552686,1.01453068974665,1.04736807498868,0.831296824595003,0.910537988704126,0.406715345464178,0.910098850600239,1.03289177755013,1.02092791649553,0.982769694253051,1.05091875279003,1.0702772453894,0.984463814368327,0.559899601172428,0.827216432567468,1.01627870912026,0.890699377366536,1.07435477419653,1.09868019750565,0.760508755726411,1.27285805631407,0.461091801487498,0.9892822415201,1.00647248356184,0.98123158723045,1.07210564525178,0.939920107188759,1.15045052353022,0.976122212719326,0.403194811557053,0.924572176560435,1.15162966466065,0.737770751584301,1.14069315555449,1.29739165152658,0.894734340947728,1.08019439833885,0.959229523077108,1.00486682447482,1.07056602607573,0.624655925344544,1.06028029169898,0.969743166680085,1.13824216630333,1.70011979406628,1.03958861441076,0.996469302694028,0.948779240690349,0.934848579872806,1.00954915582147,1.14202310434793,0.952073250957977,0.814552575391808,0.744195894037403,1.15981721445368,0.669680207080707,1.50705489797284,0.953055449566657,0.979486764667888,1.13353138283511,0.854553023771194,0.961333745731068,1.03324088857651,0.999143365495447,1.02326739101601,1.02465230667077,1.00316084037031,0.986002837007251,0.990074968952624,1.02709461762295,1.02872741525486,0.951380573552594,1.22948681050147,1.1982173635386,0.818247983027158,0.933891540857873,0.941986078344315,1.07717219505569,1.04175270796237,0.997435148671,1.05682473366526,1.24531299783694,1.76085832953831,1.02278164236609,0.975946412408481,1.00613867945344,0.853589580848135,0.896179049466404,1.0178655137165,1.00794425077887,1.04884872800454,0.873282744173484,0.807538060528183,1.05373641220406,1.26861993752994,0.788282632031436,1.39923715624599,0.836701699584502,1.02409267831388,1.04436661664176,0.773393562681426,1.19104238655978,0.969262929086353,0.703988026413946,0.98573169530178,0.914680707841272,1.06627515767231,1.00453583151725,1.0193423514436,0.985461700494811,1.19797130437423,1.10646397037865,0.615036096000588,1.01981356268532,0.672497578147135,0.894379138637756,1.02196716958127,1.00998964169328,1.01824278198534,1.01345093979718,0.971198213667467,1.12982978015041,0.832128216724339,0.952864245334506,1.46948119210658,1.03068394616376,0.936716590108301,0.934457511202302,1.30703300502841,1.08306508968368,1.22620887104801,1.02121850557046,1.03336844143543,1.05154290167741,1.32425478145848,0.938370698836207,1.072731457164,0.946776493722212,0.888838455863902,0.950012418953999,1.04271989226981,1.49840680643314,0.889609049472765,0.890700826199949,0.912169473045129,0.971297256664422,1.00786671732991,1.42126645159077,0.93362635577408,0.946774466822858,0.515472740849995,0.922165915293712,0.879482779009668,0.452418242325872,0.856363122733512,1.01390444222485,1.08655830793386,1.08460191048203,0.993276224933548,1.02161530159979,0.99183906102656,0.875881418568206,0.99882231771444,0.641663944839954,1.04852351864986,0.658159420100464,0.956114439576729,1.7259634151849,0.982976971199168,1.08357278355091,1.70859097040583,1.03965727474811,0.984436662581796,0.868752044189431,1.02365375914967,0.933103268144635,1.06151044622035,0.9851777577407,1.25378398155313,0.512877838062078,1.07466853285774,1.02098620607819,1.00885235743628,1.1441470527521,1.0194422041504,0.612005981450007,1.21199608783472,1.36113659525628,0.950850010449457,0.736635560459124,1.18391887012835,1.13586722126575,0.99451239308525,0.872623099185304,0.426575264470646,0.990336603226937,0.977490695847239,0.311324087208199,1.01635240135426,1.24728212736365,1.06656629108929,0.991097453459727,0.796709045774788,0.369544326961564,1.03033428849506,1.03563651725137,0.929364589373637,1.09553858914161,1.13952899222048,0.883167213229467,0.976012384500455,0.971678821087644,1.03600542118728,0.923162885581668,1.0064522644941,1.14293859333539,0.984848087539261,1.14518197871746,1.16666740098627,0.596784471843807,0.86607997384415,1.0228192617932,0.731637656452453,1.0643130973995,1.04161461154274,1.01203037742217,0.796383740472372,0.857061041136177,1.04677388422721,0.989680282511753,1.2185618153552,0.954472998010882,0.816621101873693,1.27519871969861,0.86903297925629,1.1462764867338,0.747538370599735,1.06471250733587,1.02530754161126,1.01430045708414,1.14976676671758,0.431834435596216,0.386318347559092,0.93886311937524,1.01127460487212,1.2771481684125,0.239520584223953,0.867063322147362,1.06719150040236,1.20818875122528,1.04388400401617,0.913883618541053,1.56459891183684,1.04181473528734,0.0585564668539317,0.948207966427145,0.98671384338145,0.965780609695936,0.993989368956144,1.0062637332454,0.992555631061368,1.11372435046137,1.04089013846754,1.00023206226855,0.598934005957403,0.798717210528307,1.29872814409479,1.05278966067382,0.851031439133666,1.01921968962873,1.13217187995435,0.81851057379038,0.916329892210261,1.49900821336567,0.876977394242224,1.05916306318376,0.397258032263699,0.903410560153296,1.07250439314837,1.2565175879753,1.03487247407107,0.685422464931861,1.06322906004753,1.01230406907967,1.00402937945134,1.04956850809954,0.536746132265098,0.671348917082238,0.990966017537247,0.865439291122931,0.21656132540399,1.08116604078714,1.01366013232311,0.631817340197473,1.02254094995596,1.03171138180451,0.733878772253577,0.928653286265681,0.970820743416383,0.969680744182387,0.94668611330456,0.564656989745171,0.583860970298848,1.24021079006138,0.86123047314131,0.975712480928072,1.25196784471246,0.960581749982343,0.656954438956633,1.09275268420067,0.936470851615765,0.955944832151266,1.01146108539266,0.535073566940789,0.982244496241509,1.02129033421577,1.05004924341736,0.630603481060494,1.05612421176685,0.99828794655881,0.802457138320321,0.784245061475449,1.03886430838035,1.26255875766345,1.15655434604658,1.02638005426051,1.04221630378453,0.918183497727749,0.956314491309871,1.36920381495769,1.06181571748898,1.01935805406628,1.03751319008395,0.361612764529795,0.650409498777109,0.929653453803113,1.131718691245,1.21784023628638,1.02326550365805,1.02861538321692,1.0126189115436,1.02785951529067,0.90704404718177,0.938699002165041,0.908497194752824,0.870622778893155,0.933274442655206,1.09949200756112,1.04986315580042,1.04424934096134,0.973407419555548,1.03649144488121,1.12656327594212,1.07031136772009,1.06607023315461,0.389361140868434,0.721912751793953,1.4776091947671,0.476388162324981,0.96683976511107,1.11305900573404,0.919471276278819,1.07322719542594,1.04298491915478,0.977974634948255,0.841171723305323,0.905222581724484,1.63157524308792,1.04984033556103,1.00582097539587,1.05117573585175,1.08442783415666,0.969107564539741,1.04208879452148,1.17200726909047,1.05148296318474,0.827197788107604,1.2182798762129,0.974362851836163,0.812218946099668,1.03014077866252,1.08834486873466,1.02425898351219,1.09526781543473,0.614343291632976,0.905072665091763,1.30260939232194,1.03156966877717,1.0267263879013,1.05703442521854,0.969136725530637,1.77282686505424,0.905153230835228,1.04552952168217,0.916565240402439,0.459453522266176,1.0264322546867,0.649823598703899,0.797189155146338,1.04468471418127,1.09280492360207,0.988405698855584,1.03954384346105,0.906766276053174,1.17276374708812,1.01099239063862,0.989019214931628,1.03337889931771,0.992352158886888,1.01723154629793,1.03860329612703,1.00398529669127,0.971720957557144,0.959014336155625,0.941113311215391,0.953819954114925,0.985332290741632,0.690679164080147,1.05031804950525,1.02140854693776,1.04143280660014,0.707610416221943,0.91834939998605,0.98878217006794,0.366516897417961,1.21447134870444,1.1299023097655,0.97836986663245,1.03237219135173,0.92878064837622,1.40979472841313,1.15482575382524,1.04271868691994,1.00161745411459,0.965477106540714,0.975202881584963,1.4235602155371,0.95169091899811,0.940727744162235,0.897980178729538,0.983851217303135,1.0192287956203,1.00017540437589,1.01316613229477,0.991604802390601,0.902358049390795,1.00628737545192,1.00810141073219,0.978076866319642,1.09780104613816,1.00127114304337,1.10223368947853,1.17815402472854,0.998793124167145,1.03096365307619,1.0299385935587,1.0361575491479,0.900113742043275,1.04249014582062,0.990619834965969,1.01453434155985,1.00328727245479,1.03333651176482,1.01021108913578,0.910480593981886,1.61529426541862,1.02053882494986,1.03247421057249,1.04834707634946,1.16476596026197,0.952893199093628,0.970419820671076,1.03072093978736,1.06833337709806,0.997637359647454,1.08640881819578,1.07074707059956,1.08535334547921,0.990375990660813,0.983588393113041,1.02609732345232,1.01302358573445,0.77983292181869,0.881357300504898,1.04312111611097,0.895125472310787,1.00919301082239,1.02095727533462,1.02569063204937,1.01402983602013,0.91887824302674,0.511574098551306,0.963678245603597,1.07380441523101,0.954918577721276
"11",1.1,1.06965079366131,1.07168475415592,1.08567256294399,1.07306935096305,1.02799030483581,1.06170339391524,1.12130866153262,1.09409073623925,1.11326093491547,1.09242993448541,1.06721389316258,1.08026919007804,1.14240469681213,1.08833483489646,1.09292437986968,1.14498470492852,1.06990669950395,1.09672267221155,1.10141368431864,1.09481884938224,1.08061812640988,1.05363025854321,1.0715233402489,1.06978658017697,1.07951684862113,1.12471906669304,1.13075914050699,1.09972717057247,1.10577346266235,1.07575367030255,1.14815579040547,1.1084720653373,1.08271557008195,1.08530323408249,1.08753358325611,1.05740354654742,1.10349532453438,1.08513299171821,1.06398591933355,1.09007489580713,1.12218986483664,1.09354826887207,1.13398404988502,1.07009152613478,1.13204637368197,1.05728142806118,1.09701866010388,1.09445620281301,1.05817880512369,1.11245828335928,1.09718858218263,1.05617605829984,1.09140466720418,1.11212273966048,1.13073253131959,1.08835845054764,1.13654832396145,1.08695062395776,1.05028518561126,1.11436688724602,1.10983716088902,1.11583391466655,1.04868174266385,1.10102982634634,1.09862880213661,1.10851679101177,1.13091293030491,1.12369619306209,1.11597109371962,1.06115138884599,1.11787764994626,1.08434922107464,1.04169588672167,1.08703402073577,1.07739888359681,1.10964268736791,1.10778533318498,1.04322707325393,1.08368469668292,1.06801690503255,1.10168566260937,1.08248292495635,1.08153635888953,1.10932717032477,1.13029167308316,1.03620721197266,1.07434255813883,1.10570138695075,1.12450629064695,1.08481834692819,1.10828151101151,1.07814018357946,1.12581276728021,1.08067542951363,1.16475380771552,1.09269240368237,1.11954448360801,1.06924784586475,1.07988512364281,1.08580079940223,1.12242377100021,1.10183728080117,1.08569990102345,1.10539655888369,1.07926707477182,1.11061755264468,1.11256010990627,1.09859140098272,1.04894874315063,1.10609619780642,1.08102465708146,1.08416158003472,1.0812285069073,1.07515435069983,1.06844674026941,1.09562185952889,1.10489932057145,1.07598388861195,1.09097093545741,1.07666279634055,1.10481009452552,1.05971447394171,1.0402294053385,1.10113827899292,1.0787285445767,1.10941788619267,1.08719000500713,1.11069952728599,1.08488502427829,1.08025722004313,1.0748482489285,1.12515182239389,1.10803259953063,1.08651065747937,1.12371910224539,1.1540933176216,1.11822719104454,1.09972538180442,1.05639263143356,1.12217747363056,1.07544823848374,1.13056110979307,1.11059417145317,1.08640945087479,1.0761902819208,1.11681891919135,1.05095100984104,1.09204972756771,1.08620792925214,1.02078287677828,1.06575460444266,1.10288117035831,1.10993033776546,1.09114522501453,1.08363916043693,1.07553200998305,1.11751559424367,1.11298721537015,1.10892696126825,1.09192927236809,1.09828791721033,1.10035625149338,1.099432803699,1.09266138915917,1.12360648027111,1.13367705694057,1.11812585418815,1.13567147693464,1.0912869547464,1.09692974412288,1.09570725772918,1.1437113173841,1.08629006033293,1.11612250947595,1.09938566057929,1.08908661482284,1.10313923264828,1.1081743317314,1.07647202263838,1.10831476211764,1.10286563200217,1.11193301350751,1.07646614792532,1.13306162947775,1.06463837007349,1.13264735653349,1.0749272903308,1.11522686809594,1.10716554066292,1.11285321897229,1.0790787561277,1.10563213238336,1.13796419548883,1.11800999357342,1.08888637941127,1.09446995885932,1.07157638563669,1.13528527776388,1.07267723931661,1.04613293490129,1.06446729169271,1.08623101349319,1.12154974892826,1.10699923021089,1.08428837516224,1.13059934058765,1.08589958797181,1.040033350615,1.11493018092745,1.11151379624363,1.10856122759667,1.12338367651693,1.09286651610237,1.09069614762016,1.100696045408,1.08696436562862,1.08749053886269,1.09451501037085,1.10670820664362,1.11183697101668,1.08004510225452,1.09287482167679,1.1011034282218,1.07205856934207,1.09962224076675,1.08657915178716,1.08352197135308,1.12209733118109,1.07687686968069,1.07644392081391,1.10315536132904,1.12594860314943,1.08625589864299,1.14220841323598,1.10965309519565,1.10442207679351,1.13603257387781,1.12775235469086,1.09055278981295,1.09555128364516,1.09498707084641,1.13496844904684,1.10613923950359,1.13091865036683,1.15186670098187,1.11001978913507,1.09847299259406,1.07263389078366,1.09922362858501,1.0753573587406,1.11450376131569,1.09641081971966,1.10074601457513,1.08525599256105,1.12350610985773,1.08647001878882,1.12909817323618,1.10307638099994,1.12224256631263,1.12110596210227,1.0472891696064,1.04382659914442,1.10716181416771,1.10127267263701,1.09509361869604,1.11287099117622,1.09619296425241,1.11468529825214,1.1082559643316,1.09531715342155,1.10418996804831,1.09447381685264,1.10912195537166,1.07585084648558,1.07177183033133,1.11528035273231,1.08191373071979,1.03615307635379,1.12549083698071,1.12853646993664,1.05877330902176,1.09925893806087,1.11124538617683,1.10004697163002,1.13065121966128,1.05384871684347,1.07269662470112,1.0713790558415,1.07564871556757,1.08244106702875,1.10924230620125,1.06119833507997,1.07157108509456,1.11282207474913,1.10908222459973,1.09747369632755,1.06045715252594,1.09039968239295,1.13958420517616,1.08852702418839,1.08450530787177,1.09432584064288,1.10338379472103,1.09292986932827,1.08919458736122,1.09051900710221,1.06161885636156,1.06162349399678,1.11124255599948,1.11142566793328,1.08301475803837,1.08263777924373,1.1107450509906,1.10114348017546,1.09037878333519,1.10984306968934,1.08600728031876,1.09126553127947,1.09823545227686,1.14277664992059,1.13811770628129,1.10870407322908,1.07656594862298,1.13537478572217,1.08108446487968,1.07995061393534,1.08654847038853,1.06779873217808,1.13283987809105,1.07488094563324,1.10266464618514,1.12055399380116,1.05273724888939,1.12443444896064,1.10252395433845,1.09591714574409,1.0783173881821,1.04575152783297,1.11248591205212,1.07040526701141,1.09784869497226,1.06846743400978,1.13836001696827,1.16773308950143,1.12972607226649,1.13021020423213,1.10241816462021,1.07908921118931,1.1321863681817,1.06691022243614,1.10755643324863,1.09692955678338,1.06993380592411,1.10683194016049,1.13974233880903,1.04930174594923,1.08999431853211,1.0997275260573,1.1265610660305,1.09276150893975,1.08603227174365,1.08806538286699,1.12727008521642,1.08367953736497,1.11570101105535,1.10598568537802,1.12427097059825,1.05389559577582,1.07673579980228,1.09895461580826,1.11948017049878,1.10693522772805,1.09172602442955,1.13664314929385,1.0742633761636,1.1631649759179,1.07215134721809,1.12438321013041,1.12086083072911,1.07926523687032,1.09213798523499,1.06114503002322,1.10712196485711,1.07987813767311,1.08019940566963,1.08954825917398,1.1355937289065,1.09338816612124,1.11365087190896,1.11495627853514,1.07348297862811,1.14075631035584,1.06857190573713,1.08297661252641,1.10957597010651,1.10513076054032,1.14371651671181,1.11197051515327,1.16586462822195,1.09605213811722,1.07859630716458,1.13450775380524,1.0984783055375,1.09399291194145,1.12747734495988,1.09236132669482,1.12474100544117,1.07490742953726,1.12387471527661,1.07377119065859,1.09535491249598,1.08210369323808,1.11642427422249,1.11226721566174,1.10865201314579,1.08099323696077,1.06924018541711,1.10177481640113,1.10574283083941,1.06952270096804,1.07827067990082,1.09599509428763,1.10976609572227,1.07850673434843,1.13978430492128,1.10311079323346,1.13786614049159,1.09114610540627,1.12938006744664,1.07537839110199,1.1429961395686,1.07994420630915,1.0868716081763,1.10457915066778,1.07841370101539,1.09888811131288,1.09046725315783,1.10209348576401,1.14587375239581,1.06524168684904,1.13730395619557,1.09197490905849,1.07473807092345,1.08111050434946,1.08633488134525,1.11624575239746,1.09517451632401,1.08710045466425,1.09516034572059,1.08992843199232,1.09103518831969,1.07741249115347,1.12379429017262,1.07161421178955,1.08962475984897,1.08129854110237,1.04416670275045,1.10342854584771,1.08339874963644,1.08372922591655,1.07891665023628,1.10614668228677,1.1090295254541,1.08759358735012,1.081143391459,1.09022078695658,1.12945879213994,1.09302135324601,1.11749681941498,1.09853548424208,1.08344091527332,1.10176655847423,1.10517140145696,1.09579835538915,1.10881223811198,1.11308484423237,1.12233667775765,1.09644761430068,1.09723370843468,1.07320583968302,1.05592338979038,1.11483912497758,1.10459581938681,1.10398707611247,1.12705834890547,1.11126897862847,1.10255577973146,1.1122454194802,1.10958766173028,1.05462694917958,1.06935687578177,1.14997385025662,1.05111265137721,1.07711150327645,1.10768589942502,1.12617148466753,1.0902167247226,1.13956959957034,1.09404313173367,1.0777645997571
"12",1.2,1.21109157716435,1.16610785817908,1.19349465832346,1.26059974305224,1.21419704887557,1.19101076792642,1.22098843943168,1.1641269188749,1.1963331569279,1.19793071366845,1.18262928893376,1.21276185164334,1.16820303855537,1.1736105116095,1.2162827028341,1.19847350461238,1.18233238088714,1.19716024918396,1.26741497766404,1.14425659382236,1.20294458736114,1.18603453802258,1.17333327597771,1.18417260501696,1.18857683622149,1.20240680328993,1.22775999081698,1.24460390223376,1.16784490500868,1.20909311952366,1.24432492806923,1.18029576290513,1.21145469399289,1.18672841047468,1.24321651421657,1.17398916663544,1.19497552468843,1.20036310310428,1.1920083777122,1.19220064682391,1.20722931624573,1.14695102396161,1.20752686577241,1.1824842104187,1.20788433448973,1.15683148046468,1.20556715302419,1.20914341222722,1.17524770322413,1.17375191420292,1.18405266673336,1.20161983672417,1.18971993334628,1.19732383977956,1.18552687880095,1.22369332262961,1.25835760266465,1.16586405984343,1.21905869091812,1.19715963836165,1.20711325896572,1.18433824312392,1.1533134675287,1.21399039681723,1.22367828885873,1.22845742994576,1.24110770551665,1.23289329558484,1.20105006498671,1.19632758386945,1.20769220603586,1.14032156229134,1.20919930671855,1.20574585793832,1.18647211239957,1.20445003806752,1.20436384638639,1.196988698917,1.19003156237479,1.19366993037072,1.16298297145549,1.18563669427498,1.19572136737832,1.19754610336728,1.18493111724119,1.21353542424507,1.18389304357967,1.16286749049318,1.19167593872641,1.22244340984039,1.21643207950151,1.18241308711171,1.1677377142666,1.23192298811391,1.23613467472873,1.22943581922259,1.22730976183951,1.18213295682623,1.22583541144124,1.29579907069585,1.25093292903167,1.20850113229479,1.23507901412221,1.20773768752685,1.19624124524764,1.2110833256126,1.22972951714595,1.20855199900277,1.1534440912607,1.1858676643215,1.18593481679659,1.19485212842553,1.18911670626863,1.15218877953889,1.16952432229132,1.15567553555919,1.17051617731564,1.20466624884935,1.19893324839379,1.20703765641507,1.21439526702094,1.14856491014313,1.18976530770357,1.15983848370632,1.18793172632199,1.14712717172747,1.16491560355626,1.15915529969118,1.20689112373118,1.20847428957521,1.19652464518075,1.23051420634561,1.16651320335171,1.22255401111785,1.23476318000557,1.26652242101599,1.20509551844718,1.16224913520224,1.20324293375662,1.16817455362424,1.28640356404437,1.22088874325333,1.18662432027233,1.18120534593539,1.20029888780567,1.17224219363751,1.15360944860264,1.20185952560984,1.10548086038354,1.2169057930839,1.14734471143956,1.18818043457369,1.19677265339014,1.19173354894553,1.19973650156434,1.20778472725966,1.18113422311703,1.22398004925321,1.17848912286171,1.18300958090139,1.20624658574252,1.18822049416088,1.23034286454463,1.19622613932677,1.20787886193125,1.21102345375194,1.21113273458434,1.21328074043561,1.19434801130901,1.19676408542621,1.17807064151676,1.16924694484068,1.23401375212606,1.24576999633649,1.21191414593675,1.24641910670179,1.19083423654476,1.2382738763441,1.17915698785182,1.20795632247248,1.22828596180457,1.18396993790087,1.15602699385435,1.2184342661884,1.21777952069013,1.1717964468171,1.21007637659677,1.19718826534666,1.23979021369961,1.20358907419047,1.18694216638637,1.18380670697192,1.21172528063129,1.20866424299481,1.17849100499365,1.19928318677184,1.16535138344333,1.23616125741631,1.20145696601502,1.16933473613537,1.15113837433408,1.16134411217204,1.22146363815184,1.16446923846785,1.16192826983818,1.19800633385841,1.23576977128904,1.23186248186706,1.18995419069409,1.1846107637887,1.18860154353244,1.20997773632453,1.18648570390745,1.17240836717072,1.18927737872387,1.20448048980482,1.18925101016253,1.17562193144587,1.1864833601404,1.21000060961187,1.17319244968017,1.20739238425043,1.19528681915045,1.19906244435407,1.19905360285773,1.1990265483772,1.20053323970109,1.22770996901481,1.16364919706285,1.20188787064262,1.18623633980973,1.22127987837845,1.19771667335897,1.26376749796157,1.26656153888042,1.21004790236745,1.19606658107637,1.19021772644194,1.17205444635783,1.17937481395582,1.22212677275456,1.19958194845977,1.20387232539539,1.22365074784211,1.22794272457989,1.22920925167094,1.1796789401562,1.20064077618407,1.26568339403751,1.18543442952491,1.2246334708287,1.19905850946259,1.23185427245659,1.21682933026044,1.20133238735088,1.19663933741797,1.15988054977547,1.23878679510379,1.19458243551025,1.21829020060958,1.16572675440044,1.17871218960686,1.15514285353153,1.19579029594826,1.1749412442286,1.20144480999013,1.19562545671492,1.20673201060424,1.1757756810054,1.20025030025589,1.20990034159066,1.20519498075474,1.17431481620482,1.18455574233587,1.23099720881803,1.21465320753511,1.16933440194006,1.15718223513484,1.20688702445523,1.19698680563452,1.22434193083881,1.11993470074342,1.20816473828399,1.21246651427606,1.22971667092074,1.17937978434066,1.23030854462548,1.18056666656214,1.18233271657382,1.18485083625401,1.14050402665378,1.15056485892745,1.19015067244062,1.15621979155383,1.220583357212,1.18441328281514,1.17324921141392,1.18143441422136,1.21539066527851,1.22497329437711,1.17894987009996,1.18038678669661,1.20381487191101,1.1984250468667,1.18743781107907,1.16283147043719,1.14372553452451,1.16335338451679,1.18781281607712,1.19879430369434,1.22008141768541,1.19794446347909,1.21926563834052,1.16526711598641,1.21741316270111,1.19549184219821,1.15422754414186,1.19976891350862,1.26080161623147,1.2187591990263,1.24865647715387,1.18015996265848,1.19765498478521,1.17421743812918,1.18769193439156,1.19715632254412,1.16475802261167,1.20123904191316,1.2315450672896,1.22153311684188,1.16800318243767,1.23906925189535,1.16502632526238,1.16746267223104,1.19457291649656,1.18474493019504,1.18937311574631,1.16165533885638,1.11855885623789,1.15812316346976,1.19364202194639,1.24873393908556,1.18693670355609,1.23950745008627,1.22249581236754,1.2469324369702,1.15780849581634,1.18370645351555,1.19652931793368,1.23169744866477,1.19535936823404,1.1934172706027,1.2030122543457,1.18818851298087,1.22134947849509,1.22091331291387,1.17850290156664,1.17878850101424,1.20255357404649,1.21454432528918,1.22757519590693,1.14921764210184,1.17789060789143,1.1733527279462,1.21667128860192,1.17879231135968,1.25628083217061,1.1684225307926,1.19841313172146,1.22247896414471,1.19280182318908,1.2415848132451,1.18254345181663,1.19479772268965,1.24300408738898,1.27917072092738,1.2164730742215,1.20803678709963,1.18195824327453,1.18328259255318,1.17510132983297,1.13743902131074,1.19323641356987,1.2237730037966,1.19288620904281,1.24046021399205,1.21204521648719,1.17614527033315,1.20620931724042,1.20565117881749,1.2305964411074,1.190660301194,1.17888160010267,1.1951335185555,1.26053274817,1.18096246976606,1.20349657267425,1.19538407397449,1.24235986384326,1.22114784916153,1.17090366864021,1.15073664528059,1.20382271895305,1.22378322739255,1.19869339073564,1.23558202012404,1.15454918220486,1.213005470059,1.15734782891143,1.22040664067569,1.15755994600721,1.24438930093268,1.21621253545582,1.25213564935247,1.19608522728514,1.18656005919806,1.14151296821109,1.18472585481479,1.19000306573165,1.17591261173606,1.23697088201824,1.17829907859505,1.19780899790271,1.25999690524852,1.19916228066194,1.20774402462174,1.21819535286065,1.18312341157696,1.16677640546971,1.18192520621898,1.25799077053652,1.19015205335271,1.15621417839869,1.20369376180662,1.19590239849258,1.17252449824794,1.2030035503654,1.24154502843006,1.18435035891155,1.18522922894898,1.18080309520161,1.1713203453732,1.17855834206517,1.199803497968,1.19974520791916,1.19918460289199,1.20673803534179,1.18108236664932,1.17384552398629,1.19882327772535,1.18322957477249,1.17209318816449,1.22505708795098,1.21840317138884,1.17157306218362,1.19165133480669,1.1667891216236,1.18771460338821,1.19862440787486,1.17480583061372,1.22840845511266,1.24800628042094,1.19458686958616,1.18045783716139,1.20718702377066,1.1997512012317,1.24924024038477,1.16599145922292,1.23008893687517,1.21797831567896,1.19732142574775,1.2348714355859,1.19846474463942,1.20230481330626,1.2017620249173,1.23802052315586,1.22655640246892,1.1710300243272,1.21272760073515,1.18052191039929,1.20463458459396,1.17480496655531,1.20402204663157,1.20128871582078,1.20480094124196,1.19156514215003,1.22591384529544,1.23531056183841,1.20240446458881,1.16525407813557,1.18634848486864,1.25365558480991,1.15367475032126,1.16082508196594,1.24105891863049,1.19715143024327,1.23154673797176,1.19999705401672,1.18321101267116,1.15857290972154
"13",1.3,1.279603253846,1.29715385185808,1.28324157230738,1.3016930983759,1.28760258399554,1.29488680566513,1.34708529012122,1.32277300958354,1.31363796928924,1.28524644716441,1.34221509484462,1.31381541474292,1.26722763440812,1.27665445731378,1.35238218674863,1.29642845648183,1.30097270440537,1.25641910441557,1.31384025608849,1.35837776908627,1.29414468851998,1.35254400933869,1.26402906136289,1.32089436814015,1.33864061235538,1.33778306961157,1.34245585351649,1.29484382664919,1.3356483109242,1.27505454661097,1.36527629064888,1.29266272379455,1.28956259379968,1.29269253067752,1.25982338876993,1.27313908335629,1.27377955938392,1.28001885283357,1.28668018118762,1.40147350790158,1.30211716333872,1.31583277507401,1.31747360435047,1.30127620380786,1.29718190139455,1.2402438128524,1.32306317008474,1.34085136144298,1.33650627258539,1.2952121622165,1.29145046989101,1.33879945818298,1.25638713099453,1.31855365671863,1.29704346391087,1.26180460188473,1.29356974525106,1.30127644731471,1.28140347221429,1.33758506941054,1.32257473375073,1.30949501894016,1.27572310074764,1.33958194382406,1.28186029446624,1.29885678381243,1.26219927377024,1.34237592391815,1.23298786953711,1.28827204440711,1.30791809989479,1.29015231144352,1.33388660972035,1.3318985604376,1.28366508059061,1.31102826911582,1.32338568787814,1.29390085879465,1.30932796312337,1.28096803219378,1.31111624463663,1.31660087590041,1.28398296255427,1.30237529079572,1.30561867678659,1.27795460171432,1.30220506895746,1.28794388526023,1.26453495298931,1.30396627414231,1.3100902364461,1.28273171365484,1.3389395114066,1.25161846200896,1.36217120818392,1.34499906272446,1.27809148853279,1.31277666331985,1.29982262700292,1.3434928869721,1.30274400373409,1.32218490909066,1.30783556921958,1.40197276269835,1.31492700040911,1.32472488622198,1.33490418600715,1.25430158554234,1.28320481243548,1.29349754175844,1.25336234619771,1.29350815239262,1.25357838003916,1.29738480925234,1.25608496347116,1.30567088186639,1.28871494474211,1.30899696716805,1.27011132474173,1.27891321788389,1.30784651191577,1.25222155377025,1.28251514802267,1.29547460400393,1.26949236096979,1.25170008858751,1.26287332028601,1.31502036586584,1.24793086266709,1.3570383913091,1.31054876498517,1.2904585705778,1.34559989404042,1.33018363138756,1.31887240380136,1.33563785701727,1.29577648006653,1.27300469642509,1.25903911813094,1.33489755271041,1.36719589148319,1.27444226232869,1.30059235912024,1.29737586302048,1.3174261109294,1.28988437278053,1.3521120514684,1.31305905958913,1.21851984274485,1.30025435633963,1.24715782914019,1.31012952044892,1.2837919355678,1.32570163271408,1.27839743824549,1.32567433526911,1.28937209215978,1.34441917856123,1.29935402916683,1.31089566479551,1.29519946077843,1.30187325108623,1.29639061161042,1.27579893901996,1.30974774954125,1.30580256285096,1.30022782945258,1.29771861883109,1.28704643292961,1.29052167613602,1.30398295154339,1.2890624432331,1.3354472011561,1.31493608252249,1.27818055306657,1.34609396734078,1.28915420498154,1.32373990864729,1.34040014810668,1.29017102265105,1.30511228744212,1.28544870492397,1.2223543755726,1.32544187366215,1.32218706157435,1.27308813035121,1.30862998952046,1.35950008150587,1.29593239526619,1.31655890608217,1.2838148036272,1.30180832878184,1.27011468753682,1.30032617232328,1.32111781463591,1.30869315200753,1.27349502754098,1.35174697772754,1.3122465378658,1.26311891345495,1.25976245022222,1.32331374516819,1.27662273336058,1.30004571273718,1.31093253815093,1.27340466034497,1.30459353429941,1.29723877049491,1.28317673838223,1.29529422947859,1.29929426333727,1.31830973217709,1.2675158856793,1.31385220937143,1.25939463440892,1.30640157851731,1.26890591063675,1.25953711414682,1.31903498113303,1.26498422551867,1.2926849062243,1.32036447981273,1.26309317543324,1.33354541380653,1.32123259137435,1.30772933922895,1.29325878127186,1.31155186180937,1.28600430835748,1.24163046009527,1.30907510793976,1.36348567249601,1.31224888538129,1.29467528626752,1.30399966138235,1.29993122748279,1.27461463565684,1.23768636565484,1.36234527412848,1.2869653914456,1.32276313828155,1.36126996448753,1.29058503988434,1.32588427199377,1.30784641224217,1.30922324348605,1.28960383135448,1.25376930952222,1.32337310403049,1.34425197159683,1.31555483207975,1.31421495108137,1.27990849639911,1.30753067854907,1.32481583363382,1.3458673668546,1.35949982423073,1.25977426396408,1.31080869619192,1.29416089473694,1.27040215588539,1.26670708178946,1.30545180375184,1.28299167320901,1.24843327571933,1.30196801481847,1.27820157128067,1.30881900669203,1.26299118031028,1.27948700576522,1.2901285611318,1.27816827575859,1.28962790183541,1.3144864612646,1.2738747521536,1.33539179929079,1.27243118946731,1.28133817717147,1.31021793909222,1.27250673344501,1.31321355789665,1.29168697045396,1.22878586993242,1.31873928441612,1.30284588198696,1.29032455176733,1.31279431301885,1.29419147974003,1.29751866753454,1.30828278732026,1.27541389127059,1.30781110896094,1.24642172024182,1.28795518174478,1.26168614250869,1.30302752082299,1.27177205595811,1.25040750603649,1.28154341693623,1.35364936348536,1.29154577858002,1.32265421031122,1.31364247039521,1.27340880883875,1.29855080182739,1.27881157145499,1.26147087596641,1.34174520705881,1.30392440157209,1.28763703065723,1.27576477031616,1.31829322229308,1.34754866239561,1.25278701301462,1.32170965985409,1.26482137913817,1.30793902138151,1.2937588984906,1.30178292407838,1.35080956645223,1.34835134844809,1.26321126511282,1.26404004642939,1.29244995908654,1.30270883119174,1.27486491620284,1.35505266831569,1.31073669599632,1.25575861635315,1.26242649433401,1.29398453497348,1.37036592792312,1.27307504369639,1.32576720426795,1.29412478990375,1.25808024679243,1.28573642709943,1.24363706039403,1.25251039488617,1.29475064947309,1.32421939937833,1.35723319558363,1.27305661525411,1.31818102225945,1.31153399370357,1.32815600350569,1.35229230511794,1.2686852564113,1.31315455678742,1.29963856048385,1.29307343458957,1.27355957440106,1.31969453252401,1.32465854739898,1.27740128933371,1.25722116185967,1.30007835901191,1.28270181436288,1.28285373511321,1.30457040689424,1.25845787490946,1.30397531225901,1.26631871220195,1.30206838379808,1.28585529757704,1.24777387489232,1.36400565682704,1.27460521175588,1.33370010008022,1.29939430696397,1.32139501013302,1.2708442522263,1.28496845973606,1.31326987238549,1.28863098101709,1.29536059836569,1.38159563993491,1.28106976677198,1.32333832275887,1.31674987396416,1.29884800128196,1.34282925338825,1.31033992828436,1.2899283963398,1.33495486968555,1.38376495698131,1.29869347567563,1.28347469679927,1.31364910839109,1.29838725351866,1.32603883243001,1.31281690637956,1.26190891866243,1.37164179693997,1.29842925274342,1.31671438381657,1.34304217982976,1.28955090197698,1.34454706200355,1.30116648367799,1.23971347313136,1.29960498407214,1.32819816309744,1.31996059351109,1.31651434271769,1.25671932306798,1.32440707270796,1.24746787320072,1.33655219586168,1.32298632853721,1.25280919842239,1.35190519922489,1.28623925256415,1.36828302447085,1.274453097447,1.2393865844962,1.32701400163036,1.30897574048864,1.28571973315835,1.2481878509092,1.2875030702452,1.28803342148652,1.30455624421946,1.29073120110513,1.36769329371778,1.27201371670533,1.31934624947096,1.26940783431978,1.27108632503203,1.28807842256096,1.33558549107149,1.28083354019208,1.255435230412,1.28731260971363,1.26950148472893,1.26720333616248,1.29129306211901,1.35300190837227,1.31106855186833,1.28405265986364,1.28277727445123,1.26049911359653,1.25649023317773,1.28998047842461,1.2982473671675,1.30313203315216,1.28201377464308,1.26910116166682,1.30296645493928,1.27724841287429,1.3097005434407,1.27824808127786,1.32405546916869,1.27419650675051,1.31862414820345,1.24694108909002,1.33569570930381,1.2802075405301,1.23998484226542,1.2636149309361,1.35896179494106,1.31988280484003,1.28128625308556,1.27256058220142,1.3137131989615,1.288434904162,1.28328682506425,1.35169238650683,1.27965766084497,1.3371711797161,1.31273298802872,1.2745328705585,1.27945592705314,1.30559724197735,1.28309771359305,1.33852923640678,1.28420448188546,1.2489937977525,1.35355231660673,1.29940247030655,1.3055003688687,1.25839786666207,1.28091681735937,1.30604130212883,1.31305075310767,1.31330206632222,1.3379308294838,1.32684094611671,1.29294108605336,1.27578866775993,1.36949584138427,1.3520356587516,1.2601039445675,1.29219563734516,1.2876569358971,1.30551351430702,1.32256249330206,1.32161844381137,1.35579630581217,1.31784014579295
"14",1.4,1.41436529901422,1.36887233391076,1.47851721006887,1.39746745273764,1.42984586619056,1.36729637880582,1.33095686304133,1.45873144114781,1.36469576346668,1.44571736581746,1.43516681630955,1.4127894915143,1.37786566171327,1.38886540045058,1.39752053409649,1.40092559751216,1.43839985309078,1.42206688581628,1.48496674256607,1.40546237462406,1.37036901419519,1.44245501745606,1.39255245099141,1.42391018034124,1.44426980093141,1.35663875263725,1.43814228523763,1.3543734259637,1.35569057369108,1.38107032877465,1.498079641649,1.35954191737482,1.52440715603636,1.43177770514378,1.37575206075021,1.39756341276182,1.43852316542282,1.38475197144489,1.3872501433797,1.37898239109813,1.4057808446284,1.3963215411206,1.36951212824265,1.378696788457,1.43738675674087,1.42420958784873,1.35130014529905,1.43075022623087,1.39985169216045,1.35581086492818,1.4114830374512,1.40350876868319,1.35002833524201,1.43029010018077,1.39210027027618,1.38869364538825,1.4125392792141,1.38292468703946,1.40908818670088,1.46321047161593,1.38010106734522,1.41266940038971,1.45182387631693,1.39203822481697,1.35571035021545,1.42206230099604,1.42580101902411,1.35945925941507,1.3738190336275,1.39776115923651,1.3917011051176,1.35663562537156,1.40786428454999,1.41452124762716,1.4307098091433,1.43119198690344,1.39680342305287,1.40123696547613,1.39018761327805,1.41772266135924,1.41226680087964,1.39920488498035,1.40264230019754,1.39139722099519,1.35582143889965,1.43156262857043,1.41666019924897,1.38797670464874,1.39787033342011,1.37846132385301,1.40822677044359,1.44590305778385,1.4298734344954,1.37666176974093,1.46476626870018,1.4245147930664,1.4499938037572,1.39196127224077,1.41581328659256,1.39794705171157,1.44633027975233,1.36801838784864,1.42879835257797,1.39422953886306,1.39214628906245,1.35800968740963,1.41111086905793,1.45526294793894,1.35855234935062,1.34647552301496,1.42157917581253,1.38432933902495,1.40877472916543,1.44636221926698,1.38248593457905,1.35296748671051,1.45491986795485,1.40410528591322,1.3734997081158,1.38802752206545,1.35304349661811,1.42002607748562,1.36398590697704,1.37349240808621,1.40520237518222,1.37153749867984,1.35412294389241,1.41436428752659,1.32986006403671,1.45145196044668,1.43237904004224,1.38536892618646,1.39880855142785,1.36104296146363,1.45695162045458,1.49059723149655,1.37073981398436,1.36671699047445,1.42665143899687,1.33124223623885,1.35053959553635,1.41939590466143,1.41259608989981,1.38898618637874,1.42604481718756,1.40985508808325,1.44623846740769,1.44429747840568,1.32699573218942,1.40807722255477,1.34555841192145,1.36797769675984,1.44687100586879,1.45226579037998,1.40431498706775,1.40589630246606,1.37719972592971,1.43476696983187,1.39909460079927,1.41760998477852,1.36060582124715,1.38001755167467,1.42230939017746,1.37653200734194,1.37939087481494,1.37075017855628,1.40932055757339,1.40181600571751,1.39987531166567,1.39794838666865,1.3922298744545,1.44102415701152,1.40332099994933,1.34067391385345,1.38953931870081,1.41742765952455,1.38099567517438,1.43160469400571,1.36900234955078,1.43355249673718,1.39585782396451,1.51193731523942,1.30817848980277,1.40823766397433,1.41273058804844,1.3825538285038,1.4320542794609,1.42254550514796,1.45255417177107,1.38982404473578,1.4202544213518,1.33398173664312,1.44970147016284,1.38079003081873,1.36470745594546,1.41719460303059,1.37981032427615,1.47541979359696,1.38190394954297,1.4047786199201,1.34558645064192,1.38236419333705,1.35849903464722,1.41689840415771,1.42840680203354,1.40923481943298,1.43819565510568,1.36999664255502,1.44788731688594,1.38758398257325,1.39417673464116,1.4466864027662,1.39765493578681,1.44300786243512,1.40874650081495,1.35915269764307,1.37727472979127,1.42981570624907,1.36420309856384,1.40765687668966,1.37403473879137,1.44037932292421,1.35834327672539,1.43819794027155,1.37812961382709,1.40037715181257,1.44710668582766,1.38300994965458,1.32571417684192,1.39053858672045,1.42137012714556,1.36812168536065,1.40871717192579,1.45740815459115,1.37833128984021,1.42692509005572,1.4679822490753,1.37424969173417,1.43231199413898,1.37903528991776,1.3975277616067,1.39605982273455,1.50020213497822,1.41117012563774,1.3962200806406,1.38219847487117,1.40980459605566,1.33867083664619,1.42213919035317,1.4564942602743,1.47897384013406,1.39463249412299,1.40207897338455,1.39769224321967,1.43649761016528,1.47480116173271,1.36276200731884,1.34866308928347,1.40436966680281,1.38466236102316,1.37990310263764,1.3470655648077,1.33813657193853,1.42868206448527,1.38470362470058,1.40677929519919,1.39363420236663,1.41245394879377,1.41530486424638,1.38512762691071,1.38616725640134,1.35217732534233,1.41340419501129,1.35677063442864,1.42123188166301,1.47795848660388,1.34523789531305,1.37900930912047,1.41703864416389,1.36869659831454,1.41094243739445,1.40557264572215,1.31000523030379,1.41518581945266,1.40996443653205,1.38785070296622,1.40311308632328,1.41427870871286,1.40851391661857,1.44358943118145,1.37563306631565,1.3395815561856,1.43428592926891,1.38804672586291,1.39367833988265,1.34199155865364,1.40581968820439,1.3645155683959,1.45026115863574,1.36960312852825,1.42128695245763,1.41957741308295,1.38215763223369,1.40033998385251,1.43983078847226,1.39597330111938,1.33297546102981,1.43097933628921,1.39264444533768,1.3946302276369,1.42127621128938,1.38260926442412,1.38079879348648,1.44743613714477,1.41214649153907,1.41990697031834,1.36826808553802,1.42541985291355,1.36790196325791,1.41389428896468,1.43518450669027,1.37877103479569,1.40620068476795,1.36867552616372,1.38475575954463,1.39084913971867,1.34110460981437,1.46424174798054,1.39187109702432,1.39153179730662,1.36124092116794,1.46213527436359,1.46131541158565,1.37464497988025,1.39935989630369,1.41710367273738,1.38400870434079,1.35121882202355,1.33106041252432,1.39408835704831,1.43589766093488,1.44396242852882,1.34230538261415,1.42625821649242,1.40531917036314,1.46618841433514,1.4083324230144,1.41956782401904,1.45421455160653,1.41128883433335,1.37128667998476,1.4225108382429,1.36084159385689,1.41144528701459,1.3811335435744,1.36935675809466,1.38935689839777,1.35673740369204,1.40059158290223,1.38968265179695,1.36002247080878,1.39610042425753,1.3674438015924,1.39942133523469,1.40935718777378,1.47684983149855,1.34888627386431,1.36610186746565,1.44324350591154,1.37181536404631,1.40594536460667,1.43046299118576,1.35267908774435,1.41559136730862,1.51340752630859,1.45622950711896,1.36907367572692,1.44049996220444,1.39145176253195,1.39031072093911,1.45659777937065,1.40667999058232,1.45096257001222,1.39488098223645,1.47621508921291,1.47118045073519,1.42927969578361,1.37587133933488,1.38304340555489,1.41243717005985,1.38624100850232,1.41648309293559,1.39165342775877,1.43870625256564,1.34315292972381,1.40272664751916,1.40820973746525,1.44140255896889,1.38104931801774,1.43490122822006,1.40651196487968,1.35663651108696,1.4014904541462,1.42708434233202,1.37489738839854,1.39374285305076,1.41308986423194,1.46053243816185,1.36370286982453,1.4363646727442,1.43404591222048,1.34632760796664,1.44194775003663,1.48921798557506,1.35725614170607,1.43671487648299,1.3388907747539,1.39705259957292,1.40539423837097,1.36894359189638,1.42570147919951,1.3784678608056,1.38725481748058,1.42960922984178,1.47934137512455,1.33919136563402,1.37310315447287,1.36551960155954,1.40591434663992,1.42211414414173,1.46343968630208,1.37298458977719,1.40232734935957,1.37215722414067,1.35652257187841,1.38580864174223,1.39566392656922,1.42533078654568,1.39383412374341,1.40383046758428,1.38071969787902,1.38205383453213,1.38540721475671,1.36741881211758,1.3519210775344,1.39656972240743,1.42853808045664,1.35497624864535,1.39610438330469,1.42502061838165,1.43805608035787,1.39032249416818,1.40065628449734,1.40443397057192,1.35894272626538,1.36751049610833,1.38129397264005,1.42694760129968,1.31750788570595,1.42618582969721,1.35951219963409,1.42717822105444,1.36851085355629,1.36679180314914,1.41943592645314,1.37044615543735,1.44903264763334,1.37004381787865,1.42148914969633,1.36982165472277,1.38311418527635,1.42208791085598,1.39923153340315,1.39943172708693,1.45159308754874,1.47751928357768,1.41951528179154,1.34315587442322,1.39963227289207,1.3888834135559,1.40149799586716,1.37432119732989,1.41018788578783,1.40843051443747,1.42829531424985,1.41700551305997,1.42442318587912,1.39374709482052,1.35530348067025,1.36395828670919,1.39785408201399,1.41906839652949,1.45630081666433,1.34943747940014,1.46981301505401,1.39814444181465,1.43998758723194,1.42457320347287,1.42061505993758,1.46774028223704
"15",1.5,1.54708072264415,1.57580692009706,1.55908899852353,1.57150480968948,1.51127235981178,1.44535566057969,1.43143176746562,1.49187274674602,1.48302081140503,1.46745950096784,1.43431303524347,1.54359878637048,1.53805590008394,1.50173129418073,1.42906761517099,1.46474892599578,1.5693046721478,1.50730644006701,1.47476908240901,1.58937027892606,1.47680388435848,1.56444320562079,1.5046212561882,1.46566269845148,1.53963946814054,1.48969025951025,1.57656509704814,1.53597733136651,1.49807147438339,1.4731547563491,1.58254087317823,1.47106389559073,1.51602848770712,1.50398243609323,1.49121807189192,1.46784265965934,1.47911634190782,1.6296698089673,1.51903483766695,1.53433706309988,1.45380895130861,1.55411117664487,1.52287465894839,1.47869608679812,1.52443124566301,1.4646111811322,1.46845812680402,1.54694665375217,1.51376972037321,1.51767855916219,1.49450869959774,1.4301190369095,1.44713493785258,1.53979700951612,1.52147202079457,1.49338405484054,1.52129517581105,1.48682851800052,1.55134247954133,1.47666398225721,1.49710724668079,1.49200786251434,1.47828476236182,1.4717601751455,1.56320623341239,1.46251534573788,1.50771220253724,1.53903446755654,1.56494465489424,1.51430113501101,1.45274940509654,1.52413989443874,1.45315896912603,1.50033826669469,1.50919662044607,1.52292738457346,1.53186083587968,1.53135628485041,1.53846027617903,1.53375233535028,1.46518464944988,1.47645317222746,1.52691771758395,1.46731672426331,1.50081789902193,1.49585359875425,1.46045234388296,1.51318097060143,1.49248602171935,1.52160257522001,1.56331709295516,1.50545824856511,1.54225127958447,1.54083390633927,1.43104535885543,1.49118268456267,1.56651543818653,1.54092691556924,1.49846266707947,1.56443786807597,1.48416960784328,1.5114503670563,1.5643686044502,1.54581339765796,1.49346365176731,1.53218325074516,1.52921322195731,1.54885364560965,1.45863845057414,1.4246318299276,1.46169387312611,1.50974042230261,1.46635700873362,1.46870968647827,1.45171891514145,1.51352914555216,1.48336675151566,1.55520613861134,1.56792189160295,1.46481376575179,1.52042717820693,1.40078989644931,1.48187184310899,1.49029609579824,1.45292516023395,1.48549170141555,1.47850674190403,1.45769106201335,1.42181021694903,1.49301848879954,1.52361795993116,1.52869006756613,1.52159923605823,1.58833476731754,1.56144298260126,1.4504587682015,1.56752007411682,1.55174037861659,1.50787320405746,1.42390823716773,1.47043690046402,1.50036610375741,1.4992439711184,1.53174032022953,1.45432974942535,1.55247539077305,1.53877650211175,1.5248235323145,1.53583757133602,1.43497122157957,1.40462436010067,1.47159793096805,1.51984704101568,1.55348563729303,1.49944112355156,1.49872281005016,1.49787324540357,1.51846455863029,1.51396655176702,1.52705924527275,1.45053271780475,1.47284253647095,1.47633745656422,1.55858334311729,1.49882605900587,1.51132013002285,1.48025593887883,1.48859450552909,1.47358191838948,1.5109909500832,1.48642127078817,1.49718685299788,1.43124617479634,1.54902576360487,1.47643248820738,1.50327944876678,1.50296864821073,1.51238776611978,1.62992574889549,1.47691180067663,1.52983389847854,1.48301759703036,1.42640967681359,1.51522942865632,1.5148078088998,1.4671545683257,1.54435767904545,1.61602967541313,1.5112615136325,1.43641707613676,1.46603854731167,1.46411433102974,1.53181140383099,1.54740340421559,1.48288630227563,1.41713359720305,1.52768403516558,1.56381327291046,1.46665477743623,1.40305204076054,1.46847745824279,1.45318527256368,1.42595630284251,1.53147780952367,1.49649608923342,1.52198064090496,1.54858845391887,1.46583381968573,1.4532601863634,1.48664831335151,1.53562988814286,1.53508476839486,1.48036910814548,1.55541269640775,1.52654751833541,1.44144630735987,1.46570999845697,1.54397455823248,1.50167721418557,1.43375525081051,1.48788483455653,1.53718449599736,1.47209827987333,1.4557103774608,1.54575881726477,1.52083935436401,1.48094722419497,1.54275647264498,1.43582016584876,1.49718988205403,1.45836310722297,1.5225325897952,1.4644594774989,1.56008364291831,1.49595008000516,1.51063807492773,1.46859376881615,1.54041406744708,1.56110676748153,1.45542957164167,1.58530386241983,1.50090167497536,1.46598987951416,1.50162562143522,1.50971513987949,1.47109135265426,1.4490230277929,1.48958214180304,1.53794673523584,1.62022860942837,1.51607194444301,1.51536150630798,1.50201883939344,1.49888431208393,1.50638902774119,1.44109481252362,1.45769125770359,1.53040801707089,1.51839634442306,1.52012363462268,1.50097115231842,1.45039360995125,1.42799791431152,1.51673260044509,1.51688787991441,1.48181471399117,1.50760768601028,1.51685854733868,1.57730690567148,1.48135158447698,1.47043482878605,1.47865169746992,1.48994955474926,1.59175667232276,1.55978466132298,1.50592511414608,1.46588640720117,1.48396643886485,1.53098488899155,1.47596670816736,1.46342624884064,1.42225819742082,1.51704043254369,1.51658954793652,1.47821441440216,1.48674557674239,1.49871764623755,1.49870917366441,1.55755844426321,1.54825519395752,1.4496194228099,1.44774698592619,1.52211257097828,1.48457336477717,1.49590937742487,1.43808683077566,1.45586431543046,1.48470391880347,1.52239960004068,1.46293106162189,1.5176657939508,1.46783592130047,1.53175074262804,1.50882561015342,1.49448829854492,1.51700998902464,1.44393802252901,1.55029896863105,1.50696520111183,1.50955012738958,1.52690836702169,1.51160207282375,1.45705964790066,1.56180286410287,1.51057470933322,1.4905994818547,1.45245863502287,1.42733322253578,1.47702803578308,1.48386558082858,1.53144610907671,1.50217571440374,1.4953126016016,1.49943954183237,1.47920021000894,1.4953270745971,1.50321262525149,1.54932517416028,1.47467529023329,1.46961941142835,1.43888792912721,1.53813335708515,1.61839920748349,1.45367299579761,1.5002295006418,1.45865082977307,1.57729754585226,1.44574862262553,1.5126439486374,1.42861832701862,1.48948861051416,1.42111686269726,1.54035567784583,1.50561863777896,1.50908154419508,1.60237999769726,1.55951435162302,1.52611511217714,1.50243012018493,1.49389072389588,1.47546730784324,1.46802102815509,1.51736034522185,1.46152425493728,1.52917972089709,1.44601531861911,1.45451821393618,1.43097221836911,1.47380988677719,1.48910805193464,1.44853580887446,1.51398682666482,1.47593223598692,1.5095668272608,1.47376732080475,1.44500894653616,1.4600343365937,1.63237191305858,1.54907953124336,1.49128848913527,1.47503087405343,1.55281069602417,1.45876605892404,1.51730493577901,1.55717444617232,1.61606094655738,1.49652507526033,1.49936859682833,1.57052518004637,1.56069813016398,1.51059987739973,1.50761992804398,1.58382663426813,1.47567776232461,1.56982242988653,1.50756590540662,1.49014864809933,1.52165727932803,1.47863916919573,1.47219864613698,1.50207253052188,1.52934308362294,1.497980509195,1.51741577764992,1.53493746835217,1.46355919370049,1.42721515104156,1.52806099848787,1.58618115692737,1.52107177538583,1.51652169098938,1.51328478781706,1.48227276121351,1.54167254695128,1.50198597418033,1.49978726334256,1.55325137215295,1.47362647359547,1.44555027145025,1.54432600661493,1.45346131231255,1.56827380864334,1.54823992178188,1.44550978985075,1.52582950905263,1.56692464774675,1.42628183039004,1.46342059130539,1.52696990293309,1.46998474616939,1.44615265113536,1.5242122818108,1.51931103684636,1.59815422195667,1.45075493350483,1.54774805918819,1.50567422332823,1.45550005586406,1.44903952864318,1.54533235310199,1.46756505696874,1.56108082168969,1.50810176261217,1.46565372473221,1.50541376461849,1.48386842457794,1.53446626426591,1.48499239112475,1.49683688930021,1.51615022730757,1.49222623241737,1.46528890196357,1.42808017899871,1.46482872848208,1.49609103761042,1.47088391583455,1.53878777678853,1.50287333784754,1.46940713836566,1.5663603462429,1.53993272319702,1.47278792170802,1.50003698289804,1.42278006982552,1.47216058088403,1.4770774752413,1.48453201399934,1.53224800747915,1.41707719390084,1.43404514490199,1.52215536301858,1.46407534120548,1.44505199748017,1.54893419221919,1.53599157240854,1.48479656682523,1.48398008355692,1.52861254374125,1.51818579718389,1.52290680749744,1.48533852008918,1.48598351347685,1.57899170102262,1.54023809928511,1.47482351904232,1.5111756622815,1.40967214901711,1.54352832781249,1.46369188186209,1.51385503886847,1.47842106612626,1.46851675646585,1.47256704167444,1.45775377569131,1.50203099338636,1.51250849379563,1.49983558354657,1.49338942137568,1.52592402122073,1.46611949516968,1.45050996259498,1.52180707521681,1.56943276390575,1.43938126327791,1.52162108274807,1.52129686265755,1.59081734081679,1.49893617810355,1.53237376279057,1.53925569135695
"16",1.6,1.57084518607023,1.55299932550604,1.61658909934484,1.71840060297952,1.52409267464701,1.58783917200017,1.64561042486018,1.57895720572569,1.58978814652192,1.6570691287284,1.67930782587001,1.62031012990253,1.62880802668593,1.63944140026189,1.59085754713793,1.59678990343843,1.63904452382092,1.61809794353866,1.60167687158294,1.62242465632923,1.65951408893162,1.70309811447342,1.64674216316334,1.56574351432806,1.58938887293501,1.58180223958779,1.5710533674235,1.65623213159138,1.53182071176859,1.6701794194929,1.66528822476197,1.61982421518216,1.58894846634023,1.58041091279139,1.59514730302056,1.58213991760174,1.71230648427723,1.57875804236564,1.62394552474401,1.5899268560835,1.60893207383062,1.63990336319385,1.60990697993833,1.52546752456904,1.6375056640394,1.61672277170868,1.5513523094143,1.54402649379173,1.59996384285052,1.60970068076627,1.58822515048946,1.55796566870994,1.58797172081122,1.61798946914616,1.61681018786301,1.65079586215776,1.60294219090157,1.63378678608588,1.64747509036854,1.65318602987626,1.65898233542028,1.56026560212332,1.64904933331483,1.58026533072042,1.58678674158698,1.59085923809301,1.64192052941262,1.68547397495213,1.57892435049066,1.62191959978579,1.57284455955855,1.53945975526806,1.58233189715264,1.59855032616269,1.61439488609296,1.64717039138655,1.64614247394732,1.61333275751049,1.61018347172327,1.63085292080769,1.5618739661439,1.55499118252752,1.64295711158491,1.56128121904973,1.53242342942128,1.60376167201564,1.69792884736188,1.6153562338691,1.61271961842694,1.62380141507826,1.66500241179536,1.55644289246785,1.63792918314839,1.62228025000198,1.65399064400576,1.6634450774029,1.53217438883325,1.65501406309676,1.6531018728846,1.66617945085256,1.60918433758147,1.64797409938019,1.60239448133271,1.58436768396101,1.58048054610486,1.67030079223527,1.61098478114512,1.65871662769936,1.56106327875443,1.53092867548107,1.619000471427,1.58759407149207,1.57443711359003,1.56624673213902,1.5980271408062,1.5200206278934,1.5903423610511,1.67290809783386,1.55176112904387,1.68873053757926,1.65737203101904,1.4916553091392,1.58181587604879,1.55264357717252,1.60533605492277,1.60682255164608,1.51314023437124,1.59765741748292,1.59015869550278,1.5583337550913,1.66520321602222,1.66860495633372,1.53039540398104,1.60797794908987,1.61662662530973,1.53064848295416,1.66872949022948,1.59277131675606,1.64133646044196,1.59754991265603,1.55231958617148,1.5696498239092,1.63228450013423,1.63908773704199,1.63926222165105,1.58727556323404,1.54496705605979,1.60661849374047,1.69327839537817,1.55423173227315,1.49803628742934,1.54086639198692,1.64236557488517,1.62299792306822,1.63794058915014,1.57201745604166,1.61018606965683,1.67734282340098,1.58042387040465,1.59728008196358,1.61634953898327,1.59242142749922,1.5742447956295,1.61745817962159,1.62129634651255,1.63989177923919,1.6073054123488,1.59091626805169,1.60650507230805,1.54661622845742,1.5351958009494,1.59418918496195,1.60066020702113,1.58731275414085,1.60694900024425,1.64532435495972,1.54691695305877,1.6023232314736,1.6581596333132,1.63849078345052,1.72457023277347,1.60957185556953,1.5174091365033,1.58986301309264,1.52625713799083,1.65086522424592,1.64114453487741,1.60919453228095,1.65956770424811,1.53084793285603,1.58994882028405,1.63688896947698,1.59532545576942,1.5292942653771,1.6190706697596,1.60905491224245,1.59707552625113,1.64584814148357,1.58992655353035,1.65031299794601,1.59002482048381,1.52384656421284,1.59743530549271,1.59920952042721,1.62129509947022,1.63928217709926,1.70324173958942,1.60510720487208,1.55431599472781,1.57057955275824,1.62622333421419,1.61347054461645,1.56911955747736,1.67382629686519,1.63647219477336,1.54399310501507,1.61890794799343,1.54831298049072,1.61499362871033,1.56585078888565,1.60873247336639,1.58246251518279,1.56741925707124,1.62486508203596,1.63262029663095,1.62476416933199,1.49569269469406,1.59152848430256,1.52028429800114,1.60132864639035,1.57008039954836,1.60305179899923,1.52864014003485,1.5807706599828,1.65920141586801,1.67417557690644,1.60473905574823,1.55371468084468,1.66237981538515,1.5706691876076,1.60154234517838,1.57610845240529,1.59824158903844,1.57822514909076,1.5876032594453,1.71135775793066,1.51150746465075,1.57510279784272,1.60202872380737,1.62799849118194,1.76049665214883,1.64216163147275,1.59432383597032,1.60466459971821,1.66210087382365,1.60241838926513,1.55387874975162,1.51959777999576,1.63815461788199,1.64157502216371,1.61468233928398,1.5372516370705,1.60045752079478,1.5611082491596,1.52237550664634,1.6114413229694,1.60231074189201,1.70123196372825,1.67972521627301,1.57794175985845,1.57446910794521,1.65428009934236,1.56801773289461,1.58560616777787,1.58214975621236,1.69554413603019,1.63354590251564,1.62697106648993,1.60906065813089,1.5141828579093,1.55049006434225,1.5816243385785,1.57472098454161,1.57178799110403,1.57577728448775,1.59255146220036,1.56151759739659,1.60176890527478,1.68304191430012,1.6316945556522,1.56911444240453,1.53191838485983,1.6043147412889,1.577626983788,1.59838049554513,1.58196281472466,1.60944280185443,1.55906811602979,1.58297411658894,1.63008356660429,1.5453427400218,1.59739144234452,1.60816828653639,1.64103870270725,1.63370539054893,1.60962936631273,1.53349802946359,1.65752151702431,1.6297642633552,1.6346339545444,1.64453366610269,1.61759097023146,1.54272576063185,1.67026011958874,1.50074235748163,1.58208972144629,1.58837718815047,1.59958919825024,1.57218069804867,1.60858330570821,1.64439262249424,1.65867348229587,1.59214642459259,1.58385439215652,1.61373447838048,1.57104073206096,1.59421610806652,1.59881897938692,1.55855985749146,1.6232311069513,1.67043275211782,1.60316981425681,1.53358712384095,1.57477076582548,1.71374922614605,1.66157738054032,1.57475390092508,1.62887921981118,1.61826078927847,1.56036136226035,1.50137461097532,1.59165033003054,1.63466517403534,1.5646861027518,1.60099164587697,1.65952589232379,1.61632677499156,1.59342548640415,1.64629238390797,1.62988979317731,1.61026292983272,1.56130847230761,1.59311439401718,1.55493750608668,1.62924230335283,1.56476459161124,1.59103493757274,1.5299973382053,1.59615343925478,1.5862829168058,1.57626024807088,1.52574812609086,1.5867609736263,1.59072527058836,1.52439360610899,1.73156808590777,1.61122871208909,1.54123698887192,1.6660355893715,1.60443277273854,1.56361364160947,1.65729826249892,1.55144408284741,1.62621338212725,1.67563144367581,1.7489098043127,1.63635382724433,1.6490655551877,1.66491800633048,1.61081961548602,1.6903642107614,1.57715027932316,1.57887705627043,1.59754857378685,1.69406994472317,1.67032760774896,1.58970236253655,1.62501939927648,1.55993792201438,1.55544289562266,1.68756331119294,1.61168844572481,1.59507683059811,1.63703154339291,1.62164684311134,1.51840799818748,1.66565902883015,1.68406490648629,1.63765570717601,1.65102183675176,1.60405443385021,1.57923995334629,1.62999911038783,1.59690189169029,1.60811641616401,1.69057919145773,1.65625874068999,1.58745818162351,1.59055530782811,1.54346262689256,1.66670850542689,1.59426347850195,1.55925687797488,1.66682408002543,1.54413241264675,1.6565145263417,1.56710528531271,1.55853026046691,1.60120114059578,1.60166597143995,1.6148725487164,1.53736299352598,1.60495940568266,1.68261165211196,1.59373925787262,1.58843109913365,1.52799407093159,1.66499680529845,1.5570947587839,1.5384370633126,1.54260406752597,1.6575062623806,1.5541896981521,1.60053417599208,1.60671993744972,1.55275467576365,1.58068777589934,1.64422491646203,1.61543191907658,1.63924816141285,1.58584604988894,1.58107043693406,1.53589952235514,1.59471201313427,1.61550944779965,1.5411121129678,1.64063525991507,1.54872533386254,1.6049040939127,1.7206471605983,1.59729937890791,1.53544077598999,1.52568505376055,1.60665264117568,1.57098857361285,1.60730184595111,1.60269537572077,1.59649266997496,1.61830761201748,1.55437983633316,1.61469306911365,1.58086646323888,1.55493006925082,1.52148025643591,1.64248094461235,1.56314265423407,1.59765145491941,1.6268346409793,1.59035518420452,1.59657468242089,1.65702005376609,1.66641557087263,1.58055129150648,1.64226954926367,1.57679992353407,1.67478248910573,1.49602905375369,1.60039386121162,1.57524349113924,1.58984392335915,1.55455053162212,1.60117435054965,1.6057087584395,1.6062459682014,1.58880205778225,1.63553532676327,1.59984998023941,1.62218507915397,1.60642836875316,1.64624483224575,1.55348117786651,1.60078958045723,1.67777999057715,1.56495528854756,1.56939821007816,1.6076630981635,1.61786169870801,1.73373440691689,1.64530365254196,1.60647383919067
"17",1.7,1.69072166383517,1.70404440766385,1.74952627282523,1.75445466429939,1.63502637146986,1.7587482234006,1.68603957275978,1.67596662150005,1.70041462775,1.65659982654016,1.72185703224209,1.64095267742694,1.67171517267712,1.75041407314405,1.68692996430931,1.71163512236737,1.73922447727383,1.69682687954861,1.74015532720672,1.69628652897654,1.6806169580507,1.75350889569427,1.65975264523228,1.75435896205735,1.73082678609542,1.80339993885931,1.70355846167684,1.60345018072323,1.6676558139054,1.79914221593511,1.69109467749299,1.79485113843143,1.67129994329788,1.84456010305934,1.66597769125243,1.68630400789989,1.76536812562612,1.71901009651786,1.71441372633602,1.69507857823684,1.70750304911454,1.7325676978651,1.73610208943814,1.69311842802436,1.64789152810265,1.71881560836639,1.76167982793625,1.63987449577185,1.71727549988857,1.74428010413817,1.6765770716982,1.73799176941579,1.71286827312003,1.73162544338604,1.67602935263791,1.68271514167227,1.74154732662312,1.66863741724668,1.69891687940001,1.77187329778105,1.73972706668196,1.73070313859461,1.65100101247491,1.68987436713813,1.67489443681913,1.64617183868805,1.69822631290374,1.75961478995859,1.68645916479653,1.7268072719885,1.75597960131629,1.83942238748894,1.70313705493537,1.71724762525973,1.62309070747882,1.74592129465016,1.75846497456618,1.71698134670748,1.69635453540409,1.64976064344793,1.73057186628063,1.71602315819804,1.66199383090517,1.60021852532722,1.67852846286533,1.80959364460418,1.681559443147,1.65760981227876,1.63682450237675,1.75846325463377,1.72715189810148,1.66837178458856,1.72541614312311,1.7179377745403,1.78641106896645,1.7841196835382,1.74093567857679,1.73501402021359,1.67480022676299,1.70569904199039,1.62331265653535,1.77819955002654,1.74662910670083,1.71109566690182,1.65189322757065,1.77415248819199,1.72417988212338,1.66912481389101,1.66044068818439,1.74850690035865,1.71053694199925,1.64186681411857,1.68817107501204,1.63436593306203,1.79373172794093,1.68260050364159,1.67304543867436,1.79214931764419,1.65141134526094,1.72287591714446,1.77411620991237,1.65441665552357,1.71593498977298,1.59535850436513,1.7232303171368,1.63368497941441,1.60081432150422,1.68634844082578,1.660489182272,1.78100955217721,1.71879468778539,1.61731178607892,1.68635331488991,1.76691542148804,1.68681474398419,1.75957464575651,1.73899140838395,1.77397658619598,1.62078569805577,1.68205011659869,1.6902380215482,1.62119782250283,1.63001350921686,1.79263840853824,1.70375172481595,1.69191360813331,1.71253321620556,1.62999233751942,1.58605212349398,1.72983350420079,1.6527354773341,1.6481142287364,1.74551252991828,1.72444002631052,1.68935852611212,1.74014664467707,1.66047540373034,1.70652307500377,1.73036143526092,1.69804177965167,1.71041885855419,1.65934811576821,1.67800989905613,1.79536165198639,1.6758435825626,1.80437064474264,1.68440217699849,1.68040451487632,1.659011073189,1.72904833504082,1.68205293353932,1.74071264663027,1.71439664937052,1.73553955820024,1.66212741581654,1.6933593964124,1.67665995502418,1.75327268478973,1.72440399326567,1.8426935864543,1.696892445186,1.72200900165394,1.61124057469071,1.72430294197898,1.62295939248922,1.73356727057114,1.71617985989707,1.73373860961997,1.71728698680606,1.67700380779761,1.71294268059744,1.59579305792128,1.64705519038544,1.73888267250755,1.76492451768052,1.70198603539354,1.67543184779358,1.71330693885491,1.68079413032351,1.74404576443755,1.62810507156768,1.80924049557847,1.71031226779343,1.69183616642646,1.71774423170563,1.73728037837689,1.72394531576115,1.66169108192767,1.64551392678345,1.80671116954668,1.72793873096224,1.75385886342681,1.6806008521171,1.85099126352412,1.73383153208225,1.62581023218116,1.75247574094588,1.66145994532976,1.70860732964233,1.6109797506814,1.71899729742009,1.70306258526725,1.69621810632149,1.6492881276114,1.73051809700257,1.77788639496817,1.67380773912937,1.75344912510015,1.6336905662815,1.73875828794081,1.71201801470372,1.6715136684718,1.62110817888899,1.74233610099118,1.75809674708607,1.78206154224423,1.65321939357838,1.72437520287157,1.72121483529209,1.75335002332335,1.71808753008383,1.80102627938335,1.73726203906236,1.65623128165137,1.66478352602246,1.81651968042125,1.68611061399812,1.70052185494028,1.84474240590473,1.74834234506393,1.73198722004027,1.69784343104397,1.70539803470481,1.71675588062392,1.67666776008483,1.73211926976994,1.62301042547014,1.77679375403394,1.66963678455958,1.7298822983646,1.72388821990791,1.64740156998727,1.65243577817937,1.64022791782326,1.70720576965257,1.76678519362361,1.69227959926204,1.71211284745033,1.77355078610659,1.81100694404638,1.65142843999984,1.71605320113812,1.73857315898674,1.75040382241416,1.65787029410579,1.80060623515649,1.74116712237682,1.7432754243037,1.74602495269242,1.68230631870158,1.62508714968682,1.72932189155334,1.68132518082525,1.60181621011511,1.7016630000396,1.66912405612314,1.70815368944885,1.65594473369675,1.75607416106999,1.77643062994822,1.605820273544,1.71328754449592,1.70772439690863,1.67464108470279,1.71827873455287,1.65047920461274,1.7208733316758,1.65765093740852,1.67631784853953,1.72348911718867,1.73651005511909,1.63232445250754,1.73294942581121,1.77146140573176,1.73335534595136,1.64796441186147,1.66912754395878,1.73069310928024,1.73687190441322,1.75962988106531,1.73333478204345,1.65533585027223,1.72042157720917,1.76556012041279,1.67299716300916,1.71360997711336,1.68066894822517,1.64703847066235,1.72200688949527,1.70606246268148,1.72899657518435,1.74551217875368,1.70903453227822,1.6416981146272,1.729899760725,1.74193558521852,1.70617375486697,1.74832571327562,1.68162025873034,1.72319482413053,1.69127000257505,1.64786223436071,1.74280524307306,1.80475541804674,1.66333937518276,1.67973807644747,1.67956309434381,1.65270712802024,1.72357520730989,1.72849621392606,1.71613563646736,1.57622066709919,1.71984630645495,1.62530477417544,1.71614844552258,1.75939616887599,1.72076364462134,1.69526696484238,1.78490456075274,1.65742045637933,1.73721951844565,1.71733228695622,1.77811245460654,1.71230836413222,1.71446046121532,1.65444063328646,1.70388697753063,1.62277726813377,1.66576720129832,1.64905461598294,1.66652627276141,1.67517795119811,1.63891852127198,1.66686595171459,1.72702873116432,1.82658971172392,1.61475172408231,1.64351094104126,1.69052386369046,1.64718287635193,1.79330811782877,1.76538807558569,1.63903516083886,1.72074232791376,1.86457507205821,1.77387192318279,1.76298904824183,1.70847849686598,1.72888264318046,1.74326830754842,1.797337451583,1.66620737402952,1.91668241890762,1.67277972178171,1.69425933505382,1.74939192225014,1.67197286060092,1.69998466272696,1.63942883022443,1.70058532191887,1.69635443174343,1.67594242506507,1.75579696146802,1.68515192486375,1.71724852807735,1.8052481881857,1.60601887869516,1.75749630203115,1.82951850200887,1.75677071960474,1.72809625441685,1.72278116570063,1.76070267121222,1.72030198676062,1.6984635260535,1.72519733966431,1.7268586000106,1.70129742772002,1.61727877983176,1.75773570487271,1.6780008632877,1.75071453064754,1.76670027240385,1.64855134136197,1.74563227484913,1.74345897240453,1.66510255073111,1.73536716167948,1.65714995014497,1.67427366905208,1.72268361716788,1.64058136127848,1.7470806202601,1.77800391733435,1.74733362893068,1.71057764725564,1.71493008471917,1.6442833569079,1.7466495390471,1.6493931037226,1.76059625240351,1.66905982941397,1.67183022732956,1.64036585680444,1.71192113519634,1.66873951811334,1.68852496638205,1.75350582956474,1.7259575602486,1.72572918641849,1.68753528605181,1.68387766418818,1.70452695213829,1.67804012282308,1.70920407845837,1.72910770928703,1.68705383908068,1.66917671293609,1.66575855558589,1.70324481552348,1.86793294752026,1.61924742607729,1.63934735775548,1.66824590366684,1.7030830431393,1.66619370600602,1.71972745627324,1.65954733236806,1.68098489466766,1.6426081033864,1.65639109324011,1.70463263924965,1.70218131394808,1.66723220478618,1.72446770796728,1.6784336303304,1.69934466122012,1.73066521230155,1.68813169212213,1.76603270091661,1.71116214769289,1.64984179189962,1.83195693827835,1.72074087352194,1.7770710867529,1.6958592076116,1.74228081160379,1.5879939451848,1.6072887237389,1.66745792275822,1.67596105805269,1.732938467458,1.6901439021201,1.67216022258979,1.6583381874461,1.69952905928955,1.72306005159338,1.67202279434417,1.76128011247148,1.79247947974264,1.69524569405322,1.66891517426726,1.65475838682634,1.67837498374503,1.80499317969144,1.67863007348044,1.84497896849787,1.71226796765833,1.68492717046836,1.70001465014481
"18",1.8,1.75454195685825,1.79256678581469,1.9273542870962,1.80574900107557,1.85121798623123,1.77167581178271,1.83736748878817,1.85782076564837,1.77054754158846,1.97100219243688,1.86906634909526,1.73007825345463,1.83744795083049,1.7576343811893,1.7910514515108,1.86252976835102,1.91766219113328,1.82079092135801,1.80819032223359,1.80438843899536,1.68961668499078,1.76990902084628,1.78322772092492,1.75875061679206,1.86693688735766,1.80435658373394,1.77357813484636,1.83099755766247,1.83214149644358,1.84222075874407,1.99922805256443,1.78613309803422,1.86168854589615,1.76376251011828,1.75191025502062,1.73708975472533,1.8112819654497,1.85150608486481,1.84565447764727,1.85577046012227,1.82858061277021,1.76483202366718,1.83920607097869,1.80966456297287,1.7580581741185,1.83272861076247,1.79543685290854,1.7562736936026,1.82539294726128,1.84819944678253,1.81800289605419,1.80086553138158,1.79171214645029,1.73885102216248,1.78705350263926,1.8024651565824,1.83279820769863,1.94282834987228,1.82185970544337,1.78728152844202,1.80985466429062,1.81605959792836,1.74077972728977,1.77121526762125,1.75785908509377,1.74723862381644,1.79376938666188,1.84643250567738,1.90143978541049,1.76294982905928,1.9508851628034,1.84577633767753,1.79440734722033,1.75324964485306,1.72254755792156,1.7956673722016,1.78997022352666,1.79642422404213,1.85430570995848,1.71822984793779,1.74442985812058,1.8293507834141,1.91287810007816,1.77013826119258,1.79197506146762,1.75321189146181,1.80666726756598,1.8235208707561,1.77110085030122,1.76566122846684,1.85586268622402,1.79171387729044,1.80334834841506,1.84891303146279,1.85731566132389,1.80953834895958,1.86866829079405,1.81878048153876,1.75222782514061,1.88612592996463,1.78805900525611,1.81539668854777,1.80438655229739,1.8037123447861,1.78523879332008,1.84314618882759,1.8167864252551,1.77438473335943,1.79115685315424,1.84993098627761,1.71324714474342,1.73002585811695,1.80995193290828,1.83825056139767,1.8518881854323,1.81464342632222,1.74783843561874,1.90589014638725,1.72993594608575,1.97577740162604,1.91690635767144,1.6932710321366,1.74999545022445,1.79292903174387,1.74419871874851,1.80459619032047,1.73160113070378,1.76967396478546,1.82213997021972,1.74221827637677,1.79718416105976,1.80150444198811,1.77217357971966,1.85329399989621,1.90819389178486,1.84707302856326,1.69981474178891,1.85264914939058,1.85762165216135,1.71482836555018,1.78802105512861,1.80810413598794,1.76955892021569,1.79627848663856,1.80909026554545,1.81982025491611,1.70898432168804,1.81162909124075,1.71900149574127,1.88551699428873,1.76578778643111,1.80278414443971,1.81255370302428,1.82358308174172,1.83273503470512,1.74613377348288,1.80054331056848,1.68506810872806,1.83989652425896,1.82208227515762,1.85861926903185,1.8485479348509,1.82191188360912,1.82056065651382,1.82826174006669,1.92040075540915,1.81809472940878,1.76012443574478,1.74791685789177,1.85698847120179,1.82327828284661,1.84429325966056,1.84545407669818,1.75206622178926,1.81830032786216,1.86147297308907,1.7454661962981,1.78567338884783,1.84149443366693,1.85786290315412,1.96155926616088,1.78405263453036,1.70089354297247,1.84081995583188,1.70349009886544,1.78956988677598,1.84666580487708,1.78803813853768,1.78302675684061,1.65462151936485,1.76902783606993,1.84903973527656,1.85529942857755,1.72068023576797,1.83356088434809,1.8304229407772,1.74336561638509,1.74107051417614,1.84387044804569,1.86960848995284,1.826125234147,1.85842295220557,1.72381779376557,1.76563847458018,1.79930547111987,1.72181868643881,1.85255201764673,1.79604525784245,1.89155648684717,1.83045651926935,1.75868638338915,1.77637780407841,1.779670037247,1.89641818856261,1.80941802228145,1.70766158297081,1.78350620724036,1.83040546795931,1.65842012385088,1.7542209932945,1.83515355131494,1.81133777057364,1.87428453264105,1.73023558918752,1.84825846048143,1.81396934351824,1.88685083782899,1.71658612965714,1.78479227271819,1.90856786244415,1.92148205340769,1.73966391563434,1.66992363225939,1.81017775356387,1.87376859283375,1.87170017109065,1.80508259128406,1.77481917116363,1.90914833672567,1.78698050090093,1.86876759790925,1.79994078649806,1.82744407184741,1.84201091980395,1.7569053120765,1.90475327321994,1.77070135937821,1.79164697761063,1.86933714803817,1.92163731970503,1.7963947119633,1.82546740434745,1.83013202694688,1.80051012297702,1.79794789343996,1.78297717267488,1.90964766818373,1.83196719645766,1.739804818064,1.83486307330653,1.80587164596129,1.73398921861837,1.75996224734194,1.76302051792051,1.74550856278913,1.78410943331426,1.80895739989343,1.84393535305894,1.74918942759467,1.85537122919975,1.94716280996142,1.84003077370227,1.87320040368012,1.808415475903,1.75577598444657,1.89365531527689,1.83516052507795,1.84588988816557,1.87609424435349,1.76201181166009,1.71887784483346,1.67764940475164,1.8449697778819,1.774570923135,1.75480817385892,1.7926009990191,1.76324638868855,1.82373171542479,1.78864279809389,1.83679102760215,1.85697976312999,1.68241908365591,1.73856394385684,1.78138460625493,1.82752606863295,1.79009800539803,1.76422678567008,1.81534143129618,1.7049233609831,1.82724957836182,1.85400508226806,1.83712688008307,1.8176224165589,1.88100800595224,1.84714238451243,1.7476464006841,1.86014972700681,1.8298620481582,1.79072734007058,1.84397478565779,1.81327473099644,1.81245140477746,1.7868766589907,1.86411230536821,1.80112368872045,1.79209751266836,1.77560941533502,1.8248530479909,1.82073782854697,1.84466007581788,1.8575997468383,1.81397905453942,1.82046047876738,1.70953582942302,1.79979037441452,1.82865496569415,1.81445109733192,1.7943859101027,1.78291399070675,1.85655492272924,1.75589695198113,1.87198214169033,1.7409488352988,1.79956925433582,1.74149907348083,1.80182970416999,1.7798474791281,1.75178738161824,1.89202919373619,1.8289074758952,1.84466705521774,1.72148927599466,1.83508747553173,1.70668884551526,1.83361754398111,1.7756438197511,1.79015265299102,1.81162363362388,1.84520002849621,1.85010322196497,1.7963007592436,1.79291247844098,1.87052202236203,1.77046182158493,1.75574528351348,1.75837418696276,1.80321084814243,1.68289482959079,1.76812758791917,1.78120321031476,1.73542330443922,1.73965509039069,1.72267773885732,1.76636029304435,1.8379110854393,1.72996059481571,1.70957724654646,1.74739127443945,1.89540176861716,1.86596549895152,1.75577968078182,1.84564410532017,1.71754877900361,1.82668799937082,1.94052834832617,1.8217911814973,1.88653624834753,1.78996315518218,1.89324561238152,1.84260703995493,1.72505219279824,2.02158191139757,1.83135444086269,1.81683838533219,1.76470483991204,1.82554014339377,1.80182938504435,1.76468780224928,1.75386149988494,1.82371840763021,1.78270827792485,1.75132479129279,1.86852760224282,1.90105039880102,1.80291946207026,1.84869451029544,1.69868813475948,1.96413083916503,1.91018227287274,1.81005195284725,1.89055257594438,1.8172877714104,1.8802845352648,1.86897236199048,1.78841636075368,1.8452640401537,1.87136504254105,1.79186816118893,1.71589748669278,1.77936004035577,1.83187958805679,1.88237388269717,1.9050082527719,1.83033909064186,1.8180496574601,1.76911222575201,1.7557342300157,1.78744497603316,1.87541657090396,1.80907220383185,1.71953119683203,1.81932177144149,1.77207989459527,1.75189553384362,1.86632330044113,1.79585130684756,1.78024647715666,1.88801143493874,1.71018512836806,1.74842025303543,1.83221655801004,1.9132142524968,1.77859442526669,1.78739349281252,1.74193515570325,1.85791129108527,1.76603319079873,1.82257973198493,1.84888469925553,1.79407976451145,1.81576733967586,1.81990230070651,1.85592272316624,1.79840244411647,1.7971717178022,1.74636055347746,1.79296483235166,1.81717722683234,1.96047143715709,1.82689002098009,1.79814920361301,1.77400835549141,1.78690359108133,1.8093914939712,1.76149015393562,1.78911642772454,1.8036696269322,1.77074515278666,1.80818760500614,1.70785476143381,1.75751642833863,1.81025190428432,1.76920663417292,1.77648222665789,1.82545435579893,1.77948713836593,1.76348133826953,1.83265496151732,1.76768436754869,1.80560735957578,1.87449626090743,1.87817456790373,1.86944650051923,1.84113167555838,1.75234516261101,1.91441503252508,1.83269029895454,1.77461680742326,1.71497710329025,1.67041631173605,1.84521255695058,1.76565239463954,1.80323784825388,1.76048037878434,1.81173466286937,1.77469332110886,1.79673760891876,1.85610457496131,1.78182364045004,1.77507624886244,1.71852477575617,1.80454079048099,1.76861669466889,1.8982913962089,1.90822424324861,1.76842508357224,1.90535524567746,1.809668924644,1.77883644349052,1.80263874681958
"19",1.9,1.98090360369854,1.95365279356771,1.84588342292103,1.88912062308264,1.99927932764011,2.01951670119683,1.82934697684071,2.02071572450944,2.02273335713019,1.87994758336317,1.87720153917902,1.93476495831706,1.89171359507503,1.91182776603427,2.00802292014235,2.04702212457941,1.93738688196311,1.92976165611808,1.93698417912082,1.79304181865165,1.98365639878157,1.85001779695054,1.94437133561382,1.94755077443758,1.84858256800619,1.86228886103063,1.86744037755708,1.87784710023013,1.869152812308,1.8762772788216,2.13067794128495,1.83730724739387,1.90114913328865,1.87903176514134,1.96441500524806,1.9218128401573,1.96825298595595,1.82497060406343,1.93121179358303,1.8522786193408,1.9631378332567,1.88155431492861,1.83119327493303,1.93032043456122,1.98877557246386,1.92092514624159,1.89233445830955,1.92347302520364,1.92151657141019,1.83167284079249,1.95232940425331,1.87422168619165,1.90836236346226,1.91936397194043,1.89239548589006,1.8998102867839,1.88238114374062,2.01927345357714,1.86972134700199,1.8750860436703,1.91533687962959,1.83105935544888,1.87657648286002,1.90483646978509,1.87412652443006,1.87226231870134,1.83919042367556,1.87495113921936,1.93114323785918,1.83185793187183,1.87422506977845,1.9806440658928,2.06197868741983,1.91969235702328,1.80842942007158,1.86730388642471,1.90741941258376,1.96270729000378,1.83324582063357,1.84698182864535,1.872355613479,1.8153640338259,1.94960088849293,1.95511633051619,1.8618790237642,1.85867641730455,1.96531689808742,1.87478287068727,1.88837898201523,1.83403885044807,2.01158109899524,1.92924447496732,1.88033698906352,2.0098359743407,1.91684610870327,1.90762933700585,1.974900484139,1.95495177068052,1.90037004028944,1.96437865684103,1.91118180199087,1.89483764767964,1.82406884428003,1.93139079686623,1.84824987127367,1.92562212945474,1.99042537489125,1.84282838086474,1.9433276336735,1.92204988645763,1.92139711024969,1.89296941853933,1.83091987266431,1.81620034202842,1.98859998126412,2.05496789932869,1.95116063347464,2.12968265955347,1.84273094304317,1.84239233399028,2.00244719811943,1.80208891055286,1.91127978699959,1.89643356125341,1.87029154368786,1.86698999445612,1.84667051943452,1.96331510878644,1.86150447881181,1.85523269167712,1.85920011181737,1.85410040791762,1.85174782492033,1.94104425196234,2.01211071108003,1.94003723589613,1.80784243418686,1.97148934685898,1.81530040296473,1.97846387741977,1.90051315075561,1.94879768275202,1.89000724084743,1.79340112613706,1.88630874630439,1.96075927935946,1.88385263872406,1.80981012591402,1.94683258713765,1.89301298161933,1.84611106443343,1.93734614839233,1.95395408146312,1.87950522436944,1.95226606149566,1.86168880957008,1.91270958928619,1.88697616227455,1.95268728752715,1.92827222046719,1.92818876286573,1.83202045020887,1.94682213262088,1.93355835514944,1.91798611772748,1.99399825338941,1.92629035449596,1.91747628903241,1.8362150461797,1.96402702514635,1.95675214901009,1.93581055853258,1.89903693866342,1.94743559399913,1.89207844778321,1.98865067738182,1.92234836887708,1.89049640723989,1.85650188918107,1.94580041513779,2.03079375588049,1.86282895999004,1.83039797453311,1.99963046599504,1.75930443077344,1.91230878977094,1.95526292002959,1.89127036575475,1.70996171635475,1.9414701581748,1.95066533484586,1.98741992148931,1.96065822138002,1.86765564718626,1.92076709910777,1.92571909153018,1.82662654321413,1.98677955962033,2.0061164832728,1.82545334749908,1.88147193883138,1.95995798686001,1.85160483271082,1.83892791425293,1.89706475107455,1.92985677772654,1.93426251304873,1.80257013847374,1.9880259201426,1.92825801656026,1.88716128107857,1.8573852687078,1.9423314192575,1.90205505975586,1.96380495247288,1.79379464120994,1.92855458695827,1.83947448560307,1.76590241613554,1.85303707085756,1.93035880863007,1.93559648729978,1.83053090887139,1.90234489458573,1.92080776651089,1.92523008459002,1.97979075993692,1.89790118165836,2.01692886454564,1.81390669072821,2.00824568338515,1.80612705213356,1.73682810139585,1.96781276758884,1.8685895464492,1.92200160164028,1.9037016805747,1.96910958806878,1.97006496494235,1.88275308363641,2.00163297065801,2.02650699554038,1.9165239054228,1.89543802772558,1.85248570800696,1.9635326167892,1.88234220627724,1.90025990129911,2.00124944306631,2.05402245803257,1.93835934294279,1.92440345712519,1.94511618821282,1.96070099199286,1.93439920634861,1.99200508163759,1.92466264789357,1.84302350992951,1.91989892616624,1.93667884233157,1.94198170516856,1.87289915161233,1.83174443880252,1.86203690789607,1.88562396471833,1.9524429220952,2.11588492256275,1.90575990815312,1.97705551168543,1.96355264696031,1.88426539497082,1.93989622766856,1.9427374826935,1.86717070490168,1.87011198171382,1.98303718450711,1.91351360786705,1.92325389705811,1.95203989636083,1.81490123756186,1.87270387622065,1.8447557274842,1.92216190661079,1.7662065531288,1.94132452870889,1.84818182467362,1.83772058694591,1.87566869534968,1.93371880364424,1.90295505104402,1.93525719626268,1.80944277001349,1.80439662515288,1.92303332592918,1.93093244205932,1.90235154707375,1.89450892841646,1.90499990946952,1.76929545100203,1.89566546819203,1.91452658234167,1.97105995492205,1.98333559966319,2.00101838589024,1.96325532696992,1.9297577689288,1.87401353622343,1.90339301227657,1.95000512226582,1.84310702679774,1.8850289382648,1.90659304260055,1.89781404617019,1.9208748871545,1.86005209257884,1.98595987305146,1.95864321410082,1.96045942380848,1.90399865866,1.93665640338243,1.97262221841424,1.95056359917569,1.91538847411252,1.84953507186284,1.7867189762571,1.93708611588138,1.88818593878822,1.84821293340028,1.87337152517352,1.89907473619835,1.83614767278557,1.91047530713969,1.9293740742423,1.92229450387819,1.91654897047502,1.86226299891449,1.85342642145242,2.02610125360274,1.84238084780403,1.90527786785615,1.91488985575251,1.86149154526126,1.93968955382863,1.81373897069599,1.82261237014987,2.02218556594628,1.85185790724145,1.89844846620006,1.92344122614773,1.90383426510698,1.94098821920368,1.85080024702722,1.91907203900227,1.99490542205544,1.84224090262979,1.93601303323583,1.8276792412969,1.74956291886692,1.91468295451394,1.87762151182515,1.83865468974353,1.82549357418468,1.91232058070314,1.78202437266195,1.7992814942511,1.82164991025628,2.01414723493624,1.82639952271675,1.96103219195253,1.80590339530518,1.83255333099932,1.97198002188566,1.98951200147614,1.81018449790363,1.86397193284157,2.03476969471725,1.93750405143156,1.95291172316004,2.04826995090639,1.95893662931018,1.82009920674644,1.89003332437777,1.95910789869627,1.82231786248325,2.13360554093697,1.92071317738279,1.8841322863878,1.90934193845924,1.88502828645631,1.87993070058545,1.99900324693688,1.91463850528581,1.91898347678704,1.94866621387089,1.91740621205899,2.02156197590097,1.80307440557604,2.09520461446378,2.0097875183075,1.95971878818651,1.88236876971251,1.93548753198991,2.01543974224762,1.91243258614389,1.99347501026283,1.97762903205148,1.9203088082846,1.88880834251629,1.89164601800877,1.93221783671338,1.82112353467252,1.97507325550149,1.89703544388607,2.04503437424671,1.87741536246275,1.86460500884469,1.86778705404548,1.87245941882912,2.01874635667867,1.93487383178174,1.84066470626703,1.87681794761365,1.89854662567522,1.90698672583714,1.97111663758643,1.91474219284981,1.85181086124213,1.99481807743432,1.82817418722703,1.82841094100814,1.97312075388306,1.85915278794167,1.87584524874738,1.8889199095526,1.90850562988906,1.82656459628795,1.86909779424999,1.97195037593074,1.93604176740604,1.96928124606971,1.87064465867068,1.94733226608217,1.8874430069063,1.83784860913554,1.91753676985084,1.89757613981688,1.9128499258823,1.88444037505419,1.92745111610044,2.08865417913157,1.91099286766506,1.91676160809438,1.87753281354454,1.94498801152854,1.87936613620057,1.8660084575879,1.93094325180431,1.87381785452002,1.90802191227407,1.8038501253896,1.89436782068936,1.88768605967503,1.87381225359697,1.88217884777053,1.9074158148195,1.87287995176657,1.92198068634117,1.8733018133608,1.98565214848234,1.83753563166615,1.86909515757503,1.98159082449515,1.98613575671714,1.90871498064643,1.94855046209351,1.85694652326371,1.95879185613849,1.80491958056612,1.76354617854516,1.88004130720201,1.88870704892233,1.97247130700095,1.93996392124548,1.88503631120494,1.86177648582821,1.90510692124009,1.9152535840411,1.92820034994054,1.89877189512254,1.8381448544713,1.78427850807088,1.84313719876324,1.97692020930249,1.88320184866197,2.0334465130389,1.86387091519432,2.00477680840083,1.84385095204691,1.91015075466657,1.83855226692765
"20",2,1.96612521222767,1.93280256018867,2.00859955195112,2.09782016428213,1.96472618942308,1.89884586912208,1.9397555137155,2.13148895165872,2.00349957756844,1.96409272250875,2.0452597755361,2.12597887300212,2.090212342207,2.08466271648325,2.03350176120463,1.84269301114657,2.16249906730434,1.99545262896176,1.96075092076303,1.9331768126926,2.02885969692601,2.03905987121968,1.95447741693475,1.99006662513928,2.18773660130372,1.98339377251148,1.99378994803218,2.06510601464826,2.1023125564247,2.06655481197703,1.95752092400544,2.27571002321536,2.012505257696,2.17074218030074,1.91748027561476,1.94598424029056,2.00404839199822,2.04552903708087,1.97956993062121,1.9348913334976,1.94677924053735,2.0248889195826,2.06677051351171,2.11311268777158,2.03851754911146,2.07328190944241,2.03108124445774,2.00439737562204,1.97150996207203,1.97680515615177,1.95749105344734,2.01164376466479,1.99834185819811,2.03959937336172,2.03306909375342,1.95164217929324,1.96895018123785,2.1062693481698,2.05305284840078,2.17400864655191,2.01827923532769,1.88259858154784,1.986925786788,1.87633011906696,1.94623414867053,2.00018930609022,1.9446547715783,1.90480059345108,1.98754720088032,1.94844857124148,2.11646911075533,2.04586324918361,2.04026584472319,2.01149174283163,1.90739474830636,1.95792866900748,1.96551475885259,1.89487069865494,2.04878335127069,2.15822114635572,2.02596189593232,2.05351823390796,1.97935212270195,1.99963473743907,2.03761737294208,2.02240062792461,1.92290347979667,1.90417462802505,1.95133904454614,1.9835775906509,2.10925606800442,2.05906647735642,1.99807398823452,2.05837022303532,2.00663176368768,2.14224910284478,1.93623338937679,2.09802735210588,1.97073206438695,2.10913663610773,1.94582369532478,2.01291460303041,1.93185272379046,2.01858132022306,2.07489926899362,2.07774154663589,2.12786534778546,2.12658845199586,2.01344474069224,1.97365324758017,2.01124307933682,2.02610512012845,1.93644565523494,1.95889542025375,2.07278112915291,1.95547406581954,2.1887381608224,1.96771854279013,2.13121405009185,2.08346535422002,2.09208900246798,1.86385948787185,1.9114968128886,1.99140555408943,1.95070594023522,2.00339280880498,2.18012814867435,1.96064813123765,1.9343708021086,1.95405577537582,1.94062355408404,1.94906148114928,1.99213090627782,2.07602785307137,2.01014676342189,2.02551127184827,1.88788048842374,1.94655666659403,2.08533559326503,1.93553128214421,1.96618020013399,1.98957405820856,1.95829309491492,2.08839546934414,2.10798401971445,1.88136116755136,2.04559477958205,1.91416812251025,2.01854100215837,2.07692271100555,1.91525834428649,2.04723804062219,2.05915887315096,1.93585156319771,2.04366125985241,2.00484632558784,1.99105613775185,2.05142040189166,2.0890127428959,2.09609038849957,2.05605330220972,1.93517220030784,2.05012168930243,1.90697700338477,2.00080980335924,2.07066064760518,1.98222907301055,1.99479498332921,1.94317246185952,2.05762863245686,2.14574295676956,1.99480416194104,2.12105551429935,2.0667482838952,1.97031320171476,2.00501984472807,1.89207415141281,2.01618190102693,2.06465584277975,2.0213293043443,2.0410739492436,1.94284507138108,1.93082170532163,2.07617678952908,1.86513572242511,2.08460417602677,2.00427023871163,2.03479293582522,1.81514151151004,2.02252605258149,2.06812271877419,1.96757823463127,2.04767075649769,2.06352898593426,2.1357846176992,2.02218987537325,1.94899544872431,2.05162106283176,1.9321502004637,2.17465524276811,1.93562838652681,2.03611030926631,1.84345204055488,2.02978669293065,2.111250625273,1.97523489925093,1.97721959751973,2.03313496609535,2.05120233757699,2.04896555402997,1.98789488245806,1.98823001354123,2.04684907731846,2.03417087319802,1.97502044718889,1.90740366849998,2.0108545626015,2.01743449709925,1.83854756674955,1.98375332080106,2.01177498818224,1.91017535854368,1.97448886324579,2.00493904673935,1.98726356622326,2.05934799241685,2.05568962018965,1.94426350242714,1.91651647127162,2.11281205370836,1.86112053932242,2.076403525747,1.81516250244272,2.1055503713572,1.9577138710998,1.99945526406544,1.96297875857792,1.98865036485144,1.99463665965136,2.06319680485268,2.07001327004543,2.11678006339416,1.96619630980201,1.90649319678839,1.91852983479075,1.97961114299715,2.0558952292177,1.99932350479956,2.17527370533087,2.14705577986724,2.02264516146856,2.06440292989092,2.11499180815042,2.03674426878303,2.11149220571465,2.0038874714263,2.05983010867271,2.03687816520369,2.02048601830579,1.97984668222141,1.9666196716211,2.01810050064535,1.97603242419338,2.03728287117143,2.22343412091533,2.10550336643054,1.9102364502045,1.95532382060279,2.0843858839696,2.04395959710172,1.99668348416446,2.03833609610437,2.01713959849946,1.9390490038281,2.03118552515152,1.96721279550937,2.03551622054592,2.00526159478015,2.0013352446981,2.00701399174798,2.05731232762627,2.00412455865081,2.16867338813774,1.90072182250886,1.96108283171315,1.93949924644971,2.07424232547139,1.96981465279326,2.03739101138893,2.01010428354917,2.06089005349246,1.92389419908969,1.87315310068835,2.0327330644819,1.96275827571866,2.00618147430893,1.96910216116626,2.03935320908641,1.96927270383855,1.90303342307705,2.10691248184185,2.01351833851626,2.05748576073582,2.0022776191362,1.95604347080427,2.0359787066655,2.0293722461228,2.01276414607343,2.00736462625228,1.98778999938402,1.96750592790337,2.10919344183418,1.98229273027443,1.97753164542464,2.0114473165982,1.86218000762394,1.99601197170982,2.07406848838584,2.04188564263845,2.02299237299862,2.00142842432614,2.063089632796,2.0048789300344,1.903119825664,1.99568018259506,1.86788093752403,2.09649689676883,1.98400913873322,2.00779395694267,1.98751815990453,1.92691834127887,2.00339409436752,2.0469490985435,1.92549703444682,1.98073542796923,1.94898581626612,1.93791553220178,2.13739429970504,1.94819992421894,1.982337210341,2.0357032168933,1.98861749145869,1.84628480319122,2.10112139450236,1.93695733996276,2.11995699034006,2.02851211218863,2.00619427097451,2.01759504396482,2.03173189171041,1.99835573529937,1.90056766786223,2.05838715060198,2.06095518783124,2.01509348575391,2.01893766747844,1.80737025396085,2.00363571785496,1.90962702685299,1.91167340617484,1.95845425503858,1.9676808795177,2.02760401667812,1.89210263886252,1.98468344017766,1.95572387177556,2.05818749303019,1.91422171578683,2.03904213439972,1.90471181421003,1.90270178460649,2.10275771893698,2.09634891407131,1.98917554888552,2.12500726187034,1.92900298431943,1.9928191514335,2.08307322806293,2.08976729810699,2.02677529152153,2.00750485528615,1.95445157114127,2.01164325449933,1.92021889255968,2.24463939321715,2.01585501212525,2.0249057961386,1.9742203885299,2.14953729091385,1.95669731727993,2.10974308131814,2.00266050269896,2.05828295177247,2.05257099965328,1.86042733268502,2.15306349072288,2.0195429724062,1.89007527214836,2.08787675751043,2.05140336125539,1.96836222105937,2.01003577376479,2.09414351791638,2.12404743141098,1.97017116050285,2.08842277121491,1.97358928649465,2.10559895310324,1.98003988770778,2.06958280744544,1.93993453565335,1.95155063297794,2.02549762182107,2.11990960214796,1.98380717196146,1.99559291669288,1.96476020099062,1.92639300143333,2.02398378974672,2.0370902659768,2.0658631762815,2.03038219734726,1.98069235072402,2.1010244862285,1.99141943902362,1.9176493505356,1.98914538775882,2.08560206558944,1.93503472835524,1.94964168975928,2.08953515830997,2.01518381636615,2.03119801600565,1.9999851241938,1.91904549842458,1.98457985274024,1.92344065922239,2.14671116594946,2.11978992637537,2.04991975659865,2.02555624604431,1.94670567229011,1.97489870955871,1.88282848718219,1.98277812233061,2.01238857443525,2.02538476823245,1.95130810569683,2.04593699803869,2.00975190226523,1.98351382600841,2.12703977232788,1.99876807394577,1.9449627445072,2.06872352569649,2.03582888759998,1.99494933764078,1.93650068875814,1.96022638484728,1.87518905043379,1.99314134920246,1.98118710409032,1.92297905561864,1.96679236918942,1.94964413056577,1.97651520625597,2.01005107170749,2.01706641709167,2.11205878744806,2.00096450622283,1.90017641156394,2.09398493011615,2.01844540382211,2.12028038883941,2.02905983344486,2.01548106634386,1.99641834722652,1.89904215216464,1.94545521683293,1.8407888216862,2.08195304681588,1.96632000857279,2.03840199081126,1.93070500123667,1.95885364704306,2.05077676056365,1.9750004148946,2.01755949412589,1.95144285405836,1.9604422936145,1.89105760077451,1.96694943378419,2.04746576083478,2.04996970596415,1.98155377528971,2.19525145232856,2.00267429826176,2.13978865206018,2.05337343401357,2.04355907800962


==> Experiments/Simulations/MPLEvsBeta/Codes/nonprivate4.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,-0.0940951783635612,-0.0818589090901003,0.621169022387687,-0.13334041325145,-0.599113096979762,-0.237287531703004,0.216039761227727,0.106547373571142,0.676268767832949,-0.278851202441217,0.378167528763798,-0.0426595282192722,0.361064467909689,0.150824765450467,-0.333825236223175,-0.887864654187299,0.193468001847413,0.0464025821914455,-0.160446343885412,-0.0524114671484023,-0.140922707677872,-0.537487060459088,-0.69756916087853,0.641092475505621,0.0265447839675172,-0.0699097017832047,0.450195394063895,0.545587147891959,0.156699686443121,0.496488213367197,-0.0480312937346593,0.389000432101138,-0.146664367856835,-0.0430773301133067,0.368141317074613,1.00171028067841,0.228722325693875,-0.14588579804165,0.0108899968847268,0.640483930071947,-0.526026386245783,-0.609288780203031,-0.189781614642949,0.920442293897419,0.206928215096974,-0.428844549156072,0.300182821943474,0.191030248002319,0.242665604775157,0.089529138361594,-0.221221312017596,0.619374174722032,0.106473050089112,0.0325242397869731,0.0909814880093775,0.350231758672135,-0.210209419158481,0.513818632663934,-0.215208672482099,-0.457046429405451,0.944185160290213,-0.323805509201235,-0.466998196643772,0.0297261768900923,0.226404805818349,0.564880106507267,-0.125632274424415,-0.166749588818052,-0.0705206304381651,0.414860215509036,0.185600977581598,-0.287510958755728,-0.0319049696789351,0.462524922352502,-0.519561603643858,0.328485870151295,0.259731037683526,0.086421581164056,0.47390444335526,-0.346113562798004,0.0942083781940207,0.221306234352456,-0.656319370923924,0.323399860558552,0.107285027150371,0.446601033081056,-0.202039373101935,-0.661718407509541,0.358285032739442,0.0485686013014805,-0.288019095722521,0.460453652761638,-0.302643504000859,-0.439008942347917,0.539542609131825,0.678645178326817,0.875028773185815,-0.282679564249955,-0.377856317298646,0.174176710015942,-0.102480985324668,0.257051633160387,-0.0136330588853283,0.68828775810867,-0.117284919903305,0.382125073058249,0.0600681589197237,0.0823604823116709,0.297047846013927,-0.030285215009811,0.369170340055005,0.265399010728287,-0.0538702637629668,0.601583632263566,-0.256931102456193,0.303953788919056,0.654968806351715,-0.338674457912321,-0.399750074464184,0.144662572665878,-0.00430625079291906,0.534619029094938,-0.802114514371967,0.502814073668842,0.252271802248603,0.464727581130303,-0.00215294928222347,0.165009554915776,-0.0636363514393726,0.291095548762998,0.153342876011816,0.800287503293768,0.0844518786998396,0.861825802690835,-0.0672926842392495,0.680643002102695,-0.176642832733917,0.273626723308558,0.873776767728762,0.61596491461634,-0.110576707256864,-0.469766993529736,0.341190792681193,0.0547436751412144,-0.328867603596308,-0.400886785304692,0.644131290962613,-0.225553175398512,0.0235670401216441,-0.117961064097754,-0.0619594958126076,-0.0601501273649647,0.907663313778141,-0.334254247440301,0.205454224989036,-0.562458425995006,1.0087972461239,0.417804967316805,-0.620755605287085,-0.345356849960852,-0.184463637875321,-0.0145928961173611,0.0373165306397131,0.444365610169863,0.541884000081047,0.41265835668901,-0.387365266818797,0.0942794624394442,-0.562113155322542,-0.0360647370494404,-0.0450342030554941,1.01727794445355,0.307812279853846,0.104210296751942,-0.411423272354292,-0.446377337962356,-0.15055740263412,0.111179950651969,0.637604760621904,0.14418454318008,0.139060758527955,0.510022108808334,0.0747136350362696,0.981619159246488,0.107516073124572,0.839140705078561,0.652316277984091,0.458670280677754,0.177227907126231,0.321029746810971,0.102395348672308,-0.00181620640385207,-0.075874376487596,-0.105808027634467,0.296438879746518,0.322021371655023,0.636004423500635,0.324937666956235,0.0476863595261685,-0.492532532589206,-0.331038702396311,0.62541352084319,0.188267030056205,0.219573516839934,-0.788963430335527,0.100441911907502,0.134360411664758,-0.194002234669588,0.740921931215484,0.201687596702657,-0.0857420636078848,0.215236772587372,0.28681516060075,0.074871965051241,-0.230268787161227,0.418892992463223,0.260419479302492,0.103925712992151,0.385196181180724,0.149702031318185,0.280042602736248,0.175547345392315,0.241752553904415,-0.128090237255785,0.889121684595998,0.272446431504089,-0.437136282878562,-0.89081249792697,0.203287060762912,0.185359558056373,-0.0587964387597379,-0.855161262062483,1.24367719461727,1.05327810609185,-0.393691657131848,0.322378922266971,-0.0554809105189299,-0.796282441197799,0.398195572415376,-0.260526722340371,-0.233886132098168,-0.073225431766832,-0.129907972329026,-0.0202048715665135,0.137720095878749,-0.515667205691602,1.18564108020038,-0.282824192844982,0.191923875666268,-1.02209482926207,-0.0154094540934897,-0.702565024416201,0.555449816916195,-0.242544454531772,-0.196046508373766,0.360150459659143,-0.254538312996864,0.75083298757064,0.0296421122912305,-0.533458325269651,-0.247738569357557,0.0747633389871793,0.150236426715818,0.188153530339114,-0.277748475814757,-0.568554094794057,-0.241321981347945,0.13234196178723,0.414774318443497,0.140235426362721,-0.518654571035838,-0.317605500838512,-0.109224955114556,0.350341459303942,0.0353393742499358,0.461114861823539,-1.02259756740939,0.37006265667994,-0.53468608352924,0.521549368840817,-0.355407188564182,0.606204247134371,-0.776867011628797,-0.166511188295009,0.17593444692985,0.396035449459375,0.644188384795778,0.629913886803433,-0.398015417530322,-0.222776394724184,0.5857765039089,0.0821305404017893,-0.418429243510166,0.260674160956737,-0.120955102843722,-0.606028299430509,-0.0147446965409069,0.118563234206156,0.230179278557328,0.0879860500981712,0.211728566435119,-0.0022071612131572,-0.275957374556683,-0.274476632477087,0.300451259019736,0.180911249038885,-0.770480813641983,-0.0229597743895581,0.717302219311289,0.15595694707616,0.030439857542947,0.577120600720031,0.646732977384834,-0.556641864057943,0.22401170471875,-0.317195107237338,0.507783973048743,0.11555646406563,-0.241038410493007,0.246850590644269,-0.287871636779397,-0.431143747554061,-0.189898256839736,0.323604714569698,0.239297584567209,-0.152515643543596,-0.812349416797169,0.620312176878398,0.182655415025761,0.73686274679339,-0.118360952546801,-0.0441379112860717,-0.0699712910013445,0.301172067763884,-0.034669713509715,0.637473788920072,0.798459909934703,-0.21473676594044,0.00810025619384856,0.534040916534074,-0.0402336076267543,-0.139074156670767,0.55041559862438,0.285323221609485,0.179974876143527,0.0760002775074809,-0.630664559035286,0.0300225384677967,-0.0841999630692744,-0.287828238687475,0.322651332154091,-0.26083466771766,0.0666699737745921,0.138977474258882,0.19476934531994,0.347515829778358,0.0832159741356796,0.341170334912125,-3.97755250990724e-08,0.251513990023886,0.157766184364462,0.785697216272792,0.334116905342805,-0.145314891020613,0.491884456530908,0.851974864753075,-0.096791506175769,0.0106043855510569,0.58048146936054,-0.179606536933968,0.0181331311400128,0.145384110628751,0.824177428618034,0.429111256626805,0.23853654253845,-0.152079689996989,0.140386509548518,-0.141426730489732,0.732447137460169,0.0456838035096349,0.186586057775173,0.33321108898303,0.399319167681286,0.377671480331008,-0.208295192483226,0.092821730962024,0.95987976893369,-0.149256473906413,-0.728011944039165,0.705553806230282,0.50299927980308,-0.479062973409377,0.34045016338219,0.0930819571684795,0.416105143513725,0.0875946207956465,0.0243304085685184,1.06817686155717,1.11378953017622,0.188211348359606,-0.236513273197747,-0.286785699268706,-0.0583206236049774,-0.0514478224125123,0.151069690192994,-0.22422426792223,0.394534067660041,0.360568547901768,0.308823062143643,0.650948486374433,-0.00861647374692178,-0.0285923598479033,-0.435012055345088,0.284306492867363,0.0295028039828208,0.532113815400441,-0.0764586325896265,0.456982332890798,0.0250404372267791,0.251504520322628,-0.663851915099115,0.119852101057057,-0.322455407202341,-0.215027315316047,0.70824239129387,0.022497973713409,1.14868832574956,-0.317438960634023,0.425378291377496,-0.361112465179338,0.322618083186975,0.197923172740477,-0.0840574698843802,0.311095627113967,0.392456198135842,0.00907067312846022,0.344464436216343,-0.0670303558913745,0.465097044164728,0.219381990914881,0.249201826199319,0.154768344980557,0.304441754041234,-0.40819717426475,0.120608793123759,0.22810176774095,0.372724402086227,0.125922563745419,0.104965005614343,-0.54279513228203,-0.0707271038146224,-0.0500696034248249,-0.0508707095232893,0.0853463124604668,0.0564843852346128,0.566352088261498,0.388001734930177,0.37495601054875,0.0956185508216665,0.00617341638602764,0.409939117894937,0.398893853472745,-0.220858548433294,-0.0723906657773781,0.311437986633377,0.132883243874299,0.0565264572853757,-0.259552763937687,0.333514998036705,0.349406438022345,0.071897174879196,0.216470873309459,0.584676033136981,0.363490435382161,0.460936119332341,0.0130957640111761,-0.0172350730490746,0.2171884648339,0.34072608855787,-0.163202373326137,0.477741255038825,0.00405868055919454,0.354025686757971,0.421746019328014,0.166073992544157,-0.540807996373657,0.234113330937359,-1.00879363316778,0.60080668767317,-0.198192891487052,0.275092776467791,-0.257934189516369,-0.388171239618778,0.0118134767830135,0.39011725820344,-0.26342063515332,-0.318836046501764,0.102954084146086,-0.615102594211109,-0.14789644019202
"2",0.2,0.027595296736886,0.515989049300818,0.623979420741434,0.507615780410932,-0.282927262614842,-0.841201552450476,0.509743349803233,0.559331639443138,-0.0472085566867953,0.508225315906263,0.446495978732316,0.693212495767002,-0.495322988060717,-0.357699451915391,0.310390430278328,0.0354745565239587,0.567845144680866,-0.638821564467085,0.0699648077151708,0.460629801266585,0.708473997629207,0.607634881522669,-0.148487298749262,0.284990359634583,-0.828651802289647,-0.445637234360291,-0.0698602791733259,0.0430670185618108,0.170890532626946,0.535157317786101,0.208419523008603,-0.0926906836169869,-0.00180540978337507,0.118804558511812,0.401346285377921,1.13581892650273,0.693038326459633,0.893808337882377,0.0916348792108116,0.34478433886244,0.441375084950705,-0.430301673312759,0.308508084695141,-0.363648056095185,-0.0979758674945658,-0.378778097905221,0.531283612382589,0.451394592579147,0.521464086953459,0.0779682372502509,-0.00178202534350714,0.317781167462244,0.570917395008889,0.745295674158053,0.143586315094872,-0.118650456046471,-0.121782202869135,0.359039201355453,-0.429926503331375,0.19336731857592,1.01532612257646,-0.393929526874533,0.0664825805776623,-0.284323633081773,-0.163420594688356,0.185548493289585,-0.14114206057034,0.698384355116605,-0.163183524562505,0.260593088424472,0.320753610649747,0.550252280742164,0.376498600711273,-1.0724213717582e-09,0.0124765582904022,0.413779761945358,-0.306509591005476,0.579060123687775,0.152582417183268,-0.133753759331946,0.232249806691982,0.471089943205061,0.0926128979163638,0.304861049898498,-0.651667227528762,-0.599438686512793,0.739386166582322,0.503566428204918,0.286175463264552,0.542307687105829,-0.217440857702939,-0.270743084076518,-0.299314442809846,0.497556153426547,0.778834404688546,-0.0700501607970526,0.570766666886374,0.0726707115112697,-0.218430618359896,0.397317595951423,-0.252024237813648,0.775608437413436,1.07608029405583,-0.08190854578301,0.201788373523641,0.500804332769026,0.503626469081026,0.103493368840117,0.416577144834824,0.247807618673418,-0.17302273233875,0.0344923262223924,0.634043870078562,0.406151836371308,0.857584375425645,0.501008246254475,-0.374503074632119,-0.209531519298212,0.235527946536446,0.0351588832508796,0.103201660856711,0.581560087387763,-0.791006434104464,0.184584530340334,0.541342199961807,0.447195140046373,0.500868825820985,0.209439138053896,0.225851223084234,1.00739588061457,0.34794032541413,0.168457857473707,0.19645020691199,0.859800775758528,0.0452928295014596,0.73823935003478,-0.169508411478326,0.338458444521641,0.835792583849436,0.714091369681507,-0.0275671397148652,0.606006432015495,-0.471101830650349,-0.183028839517887,0.646113110598862,-0.223790581596973,0.189527992099225,-0.0993399396740406,0.179276365945049,-0.10294722800273,0.037016674481501,0.127767791308802,1.01327740739599,-0.232248386198958,-0.633658928902705,0.385617238079344,-0.499829709482187,-0.218065710853129,0.391926663430048,-0.0781808456912982,1.07548677268082,0.0968527286210292,0.136898180250455,0.529284496066659,0.548372476648519,0.415647287361053,-0.276309776213974,0.189661351501253,-0.368349386935814,1.11810504542326,0.0127285359704604,-0.267716839525381,0.105596952550039,-0.139754621093782,0.123594448350038,-0.411423272354292,0.234003157589333,0.43482396880235,0.702605137060194,0.322060529519914,0.335287000975584,0.639764839250678,0.17107567537402,1.06788571809158,0.139382071779359,0.350562034509369,0.887648486950592,0.178540920874239,0.502899632694174,0.683957472399139,0.089746655462392,0.454881895574389,0.540339490978103,-0.039514647134857,0.0841832899408684,0.404666837217384,0.654777810545164,0.389773967933132,0.176531877760089,-0.418926617985592,-0.239588540937975,0.394421976725269,0.162600614072459,0.745584803082369,0.260860938621755,0.290528041508362,0.926339853509944,-0.0648769989570842,-0.645640540589134,0.253536906374073,-0.083821755669039,0.225352480606068,0.466492768316564,0.194206894695045,-0.151511453427259,0.518208440261667,0.397063796819227,0.240971532411654,0.312077022884653,0.184391686937166,-0.142664569680688,0.440032348720384,0.22339961652407,0.92646512474189,0.334246084364518,0.429382549707922,-0.32776209205351,-0.794639032456689,0.333544191399212,0.200016640255745,0.0823170492315195,-0.798610542223048,-0.228416282584542,1.11510298041659,1.36377776216655,0.504288002728713,-0.421245524914165,0.00879733362801638,-0.237486004784309,0.387520122894003,0.111004933712442,-0.0587624229432502,-0.02475634983356,0.183444623169273,0.367019571192877,1.25943151534438,-0.382883204483375,0.112401863869531,-0.185193079046928,-0.843710113836163,-0.69842766510831,0.279337748838056,-0.194616798823218,0.580349009421419,0.4282186507317,-0.0506850826676014,0.0425835021857023,0.937759321629021,0.163141789315426,-0.426289457045496,0.173169490519203,-0.15775012032069,0.231569318868991,-0.15581614651932,-0.130734484340446,0.323741302036201,-0.387096675650451,-0.51281954679219,-0.287893916590984,0.244110537957127,0.264592027364703,0.460287726002535,-0.0124027979447778,0.41133138308737,0.321158313036206,0.516650231030241,-0.953664055108867,-0.456621376564228,0.578783262853663,0.714272969626676,0.687356491087347,-0.236086976059401,-0.755193561134834,-0.0812267359045754,0.288399118808654,0.656315051541855,0.423587670635046,-0.394901993278958,0.764108708818039,-0.276145056418252,0.149929082757343,0.655045712455223,-0.3647908076712,0.407236273070119,0.151553173237429,-0.573435252055181,-0.0313971665148896,0.189509324108997,0.325605018483651,0.223927177015163,-0.152854545282557,0.2280655634213,0.0396763213226259,-0.370859442810299,0.275982684114389,0.265726424535198,-0.704656785551432,0.182382274952801,0.810436384575206,0.222832820410422,0.0374458945354488,0.578807764351716,0.274380827131134,-0.606075112115482,-0.313143746005362,0.782568693298669,0.117601373754649,0.57455939098018,-0.210255235818809,0.443178016911163,-0.123234488746312,-0.330438310556046,-0.157693993945879,0.260485865326155,0.361283706880624,-0.63682714303063,-0.0343644474833799,0.844241449072775,0.0423443609430691,0.680498072995945,0.0218739997156404,0.109242506704476,0.431166430661763,0.320841709950495,0.0776062020618907,0.812838819523232,0.856616129071114,-0.141807490201025,0.0372452955228584,0.0322909213867167,-0.156643954014436,0.731680823277778,0.385542082978992,0.773802792652072,-0.635731707543297,0.0283400312097047,0.436228454617849,0.149758624085264,0.153476010085459,-0.330941034016006,0.403201412804897,-0.0885671093976549,0.143523608294345,0.185446642191165,0.312042883468546,0.320487922682209,0.246604900688775,0.28793942873196,0.416601432988526,0.112377770271484,0.326937679759068,0.785236074944885,0.587574884929364,0.395445295209756,-0.0858754248056252,0.975511085622385,0.0556411312442716,-0.0144906970419141,0.732702506812779,-0.0971742386352088,0.0752768091756322,0.900658994281699,0.507695165910982,0.213323836339899,0.0513057901839537,0.487376448901331,-0.0872542625452842,0.184544732459039,0.165443543069902,0.78441299934395,0.239343841931489,0.325460640373649,0.604558865755291,0.372336283660758,-0.125463231866614,0.688941404121192,-0.153664033664079,0.134798397735082,1.01664390435477,-0.5948547013578,-0.248218618528417,0.200945005496727,0.734852044134934,0.789441994725819,0.425178280688582,0.211112544115542,0.259893260387108,1.2349331490476,1.19998492243146,0.248031942728531,0.0855093337237939,-0.118580985491061,0.0928255817753994,0.434424687572114,-0.209483256817656,0.316828018631049,0.789821474000697,-0.0921230545993887,0.517155480536947,0.411945576599855,0.140524197533632,0.152147813224242,-0.415979637399585,0.389910780365912,0.123044263445225,0.507069627394008,0.09357848091203,0.451425502858752,-0.568082590128539,0.582849057541276,0.223152159685463,0.348088118932632,-0.0500380593962583,-0.144709305931095,0.681444679808184,-0.233088478494989,0.131777924322096,1.21296322794627,0.522200669680024,-0.174070216476755,0.414846396685033,0.237278850781218,0.429341218544838,-0.0171831206321941,0.522413383873406,0.0841677127825548,0.565051440207756,0.357579220950133,0.101992637581647,0.428723737374989,0.398719910706394,0.228096145877298,0.456047276675737,-0.413625824843405,0.0910027315951778,0.402541950773164,0.179962714336689,0.4202706657951,0.0422809478447571,0.19540044217275,0.0734499037198259,-0.0459818197803017,0.0512504628942916,0.262489171081266,0.606963769645439,-0.483005790798405,0.553838977742987,0.362465313925127,0.136071393390749,0.143042943845261,0.54226834613464,0.398542822019521,-0.227131458411859,-0.00678632944580338,0.185591112795357,0.489713515771356,0.39634372255427,0.222032134782127,0.50327647234419,-0.105128750681635,0.265406081379273,0.778210369014458,0.171386475763997,0.458782786930268,0.547137236719674,0.0555360086080924,0.320423779044256,0.0730261207099719,0.414013775328138,0.491013428686757,0.0719391226304135,-0.423012872494637,0.294359219915295,0.637065689155115,0.72067821855167,-0.777781451408108,0.531896445645476,0.309054976961789,0.298687153993834,-0.134094497956799,0.394469276551088,-0.146834190087875,-0.340515854776631,0.0730836321100371,0.488949018381161,-0.549465356986356,-0.0383056383348366,0.161430860285237,-0.205160985275206,-0.0226747980187411
"3",0.3,0.0557736849485035,0.733920376625409,0.177653049363892,0.0295352338235037,0.32520895366341,0.86959463364077,-0.168457047687582,-0.181379788268799,-0.0278419416027007,0.171237766863828,-0.528549923455086,0.295710962975037,0.873624576491302,0.275465061618995,0.108888306151069,0.701648440823337,-0.15043736678816,0.145980516209327,0.134042637158155,0.474953946859436,0.601506467761028,0.0364496286928114,0.11457320378347,-0.536075003380429,-0.574873185282407,-0.321129433191673,0.725842171864415,0.29718366050235,0.56361782096402,0.733589165001183,0.388049462580112,0.399580859475152,0.199425982738237,0.0487053631962369,0.575540214695859,1.15248041536249,0.538055326642735,0.175761821501476,0.122090908358372,0.45655148094163,0.726272177265098,0.991510209488293,-0.187878961557253,-0.449948231289955,-0.0484466488089193,-0.350151791013495,0.562038762257155,0.444448448923338,0.317964060076566,0.206827097918757,0.637278438231915,-0.0169460034087243,0.168404146910308,0.589314921601218,0.325427303459704,0.784299339354153,-0.343393463914094,0.0571809978203014,0.654559141820844,0.112857901670862,1.03950223285691,-0.314030560214572,0.0893974753604967,0.0667649873624786,0.766191895724081,0.304704144141872,0.0560721458048818,-0.282041525603558,-0.0650817019796945,0.12105739454581,-0.0877448394864871,0.215443735823196,0.555613846052654,0.365615522624017,0.486214081645591,0.507599532662108,-0.117705329937527,0.576624306431428,0.207476078754312,0.624412700684242,-0.0901456131575865,0.32607454076938,-0.484702754395063,0.442621140311731,-0.551178354276925,0.342816601030619,0.333666203903589,0.592960471457573,0.788774003460223,0.576983774812645,-0.212188716581923,-0.180385486609138,-0.200950415331831,0.688577384851975,-0.0598336037653367,0.602191827671954,-0.132407287649723,0.791972595955631,-0.0687310669523065,0.285383145696448,0.777942044151377,1.24792711286771,0.452680336181488,0.18603839461259,0.276270869338405,0.530678639689227,0.57591773896482,0.127138354482739,0.510671576384441,0.328548982079726,0.315174880489848,0.48081508951029,0.533097297250573,-0.128296491374185,0.895634596257698,0.737677100861785,-0.248891183463389,-0.13766812669333,0.183263844328511,0.47055726896643,0.117060567451848,0.758611877806603,-0.747991269054769,0.527207720910768,0.622892113893361,0.622616470662908,0.217691822425574,0.282724528931064,0.439693494717564,0.217550793815421,1.12656566085712,0.293454188017063,0.959257151834733,0.297183947863425,0.104542121191317,0.892505689597999,-0.0848299028847832,0.37238136028777,0.875343290925268,0.78257396973887,0.801372483028428,-0.284648215963964,0.0252333694341407,-0.087165617350813,0.193874767451282,0.365596558023299,0.765518263129005,0.0211923899697463,-0.0113410175595379,-0.104800170299709,0.147510345120509,0.324454091819539,1.0864443599497,-0.129121828165427,0.602931557402307,-0.515188605379115,0.317640967913616,-0.0199937654831507,-0.350335910745218,0.582590521781384,1.23921484652053,0.125739091029765,0.900891872015596,-0.0332518627863066,0.348223911630597,0.577210693469112,-0.202718541039766,0.31501869179909,-0.208656852910521,0.167840669981086,0.293406342709331,-0.132615744944056,1.20889653820203,0.318208871022199,0.859307387786452,-0.0526904934039993,0.221795083280099,-0.2179366994706,0.6435887153058,0.41543324199296,0.56929679073008,0.69316398128023,0.184920589957781,1.20420682494037,0.206087572212844,0.448682962818337,0.331212157513057,0.976906709975917,0.247894997830166,-0.00174898161467536,0.641890152691146,0.543266324271032,0.508336621413467,0.11834262978794,0.753296973496033,0.655672864846156,0.721487635988771,0.396290725667697,0.266245490745649,-0.39067744917639,0.496088269100632,-0.159207766945587,0.261441592283105,0.0913848576533468,0.806856004306879,-0.543769362851131,0.594317195042745,0.954209372808773,0.39413043008447,0.315326702800007,0.00420461841886295,0.27031156187895,0.568459634645299,0.379009543161772,-0.0423320157716392,0.515570595112923,0.632631243297551,0.385854394499804,0.494925158013356,0.559810851457742,0.17672160000626,0.378284106319614,0.475223820268663,0.899703322093106,0.321969118759853,-0.120813823296615,-0.0163179988898537,-0.774436080092803,0.464299647022608,0.243021980952614,0.112317121831094,-0.669984271805677,-0.22151678428202,1.16827402634737,1.40220077194398,0.593158468852231,-0.158243405945165,0.557158896277899,0.0745742041634518,0.217323605684,-0.291989526808508,0.0378945953021312,0.235948013195431,0.278990037544497,0.520275328029939,0.136680225146155,1.39558282021371,-0.288431381798433,-0.0965445884356884,0.123930908628881,-0.559875059176008,0.590679078261614,0.692045550575356,0.380823464888263,-0.616707812460737,0.00632065728248845,0.110581628747457,0.938616427588141,0.117932997990248,-0.303086275538411,0.293789230091604,-0.0408499068633525,0.32508548723995,0.33457584559511,0.50407238555605,0.047228799454332,0.0533764805221848,0.259884975605807,-0.259008150053091,-0.357238406296006,0.393065119585855,-0.158451718830516,-0.0210929878808724,0.576889844250755,0.46005428478088,-0.61750566820225,0.589579260731736,-0.314312972919322,0.521856013126472,0.296633536191097,0.751900113167243,-0.161828288584447,0.722864303555048,0.602298378673035,0.0757597798580342,-0.681618485916739,0.481228400823255,-0.113793817600004,0.80600552560649,-0.198059108714704,0.722653790209367,0.19265393337885,-0.290541433956406,0.603695184400482,0.376196982840237,-0.0180809380989026,0.456574233210148,0.391824466908269,-0.332090098899995,0.275637206524909,0.373356578387782,0.212483445723521,-0.111002543197009,-0.143676841566517,0.465797212590395,0.291159361834721,-0.686973957780524,0.322738517295168,0.807029685577183,0.0614955444105253,0.895578959664939,0.363192702284805,-0.176002888870945,-0.789345953618471,0.310441834330321,0.721440036237427,0.869239233295639,0.16155184164965,-0.15767700894034,0.566479631557042,-0.0775621927683313,-0.198841116975484,-0.149288115862359,0.0583338611290882,0.00861705639513771,0.48674613871506,-0.220320246388503,0.422962588168698,0.89246602841011,0.681438568648321,0.117906078518935,0.0732884287612211,0.598762137536142,0.352324369934259,0.183922722187536,0.913049070612438,0.86629162880795,-0.0279975980066487,0.195726328090781,0.0517354636391809,0.0948563809323665,0.769809467354657,0.496063869801603,0.807671172506332,0.12763176748639,0.226421062165384,-0.42011031099502,0.567196636324534,0.270883612011412,-0.208305321874702,0.555000272305317,0.0413321360530234,0.234827363773462,0.368103048634756,0.431251999844729,0.435544760909754,0.246604900688775,0.661831066874078,0.179481687122911,0.283011945353753,0.370752181337416,0.882265236915319,0.0213585348821925,0.628432681734388,0.401533360454749,0.98568937520604,0.0293133000884327,0.00827617734460312,0.949651129451616,0.0609586752280915,0.31469552489613,0.192457725291442,1.047840460717,0.259345655656064,0.503967261279176,0.491491114746166,0.292702116153177,0.293921897184537,-0.0251409601060603,0.936936021064467,0.310113794136018,0.38330090704498,0.776811053815087,0.538635927514165,-0.131236966418692,0.189637177379592,1.0097278449247,0.8276189957905,-0.085603476743841,-0.516664565451219,0.820190917265892,0.343988120428019,-0.24665258060298,0.760696635684416,0.50595770334711,0.232847317534841,0.323273016630703,1.30748331935443,1.27880506588599,0.315617559883441,-0.0509508046392543,-0.0692692454766073,0.261094556487326,0.175545170071093,0.687042860171754,0.556123721220489,-0.0424230981007391,0.476908335181097,1.00747032524499,0.469273968214973,0.172472597609958,0.193819587660237,-0.122648457879588,0.444019965140565,0.178145799295575,0.55608269142965,0.141072642124276,0.534020629415476,0.242301983036347,0.413191099165794,0.488556065289578,-0.496936752925592,0.642907445660636,0.0836500509361912,0.191795181232212,1.19931525779485,0.0404266333561893,-0.0756965762737022,0.535339045136245,-0.11534344864388,0.564431592569455,0.404003203115295,0.573104558930448,0.136415454892889,0.153568833559849,0.662466202164789,0.535280397624514,0.184152496731767,0.58442225083616,0.505529530710771,0.327904106923741,0.607611648242222,0.595369690519262,-0.317604110872717,0.150778392059379,0.476926025200685,0.505113808956608,0.273870150735197,0.17655165732486,0.18256703721306,0.22165521627001,0.144649762748566,0.17803569504493,-0.38285128810335,0.340936227904122,0.349253962943578,0.866462429704457,0.758734824416725,0.189720307302112,0.324787752834228,0.610072899166335,0.548353613637536,-0.209172933824624,0.0972439470360976,0.573861540187801,0.47761058800459,0.0486759623548219,0.219787428568228,0.402173031790216,0.373265863685108,0.530216563944954,0.884947836494254,0.27249528050902,0.634535275704172,0.633298229585621,0.109057725365357,0.304095192201999,0.172233520517211,0.436459945711951,0.0248550783898785,0.40501522022385,0.719364894255477,-0.373743890449584,0.533082908925012,0.570337261419321,0.434323830465261,0.367919238193662,-0.588493793894878,0.972415553320655,0.098085568524455,0.63375617223949,-0.122925268193081,-0.293444461933979,0.182211352572985,0.517115142072353,0.0986474825786337,-0.464899510398968,0.0781794781814277,0.138677398089321,-0.00757463080040893
"4",0.4,0.252540295797305,0.661544231918497,0.518162267807277,-0.166897395211301,1.04001856757638,-0.121365312905873,0.659147305401106,0.857606710871843,0.0164479891087351,1.11393974395614,0.877122369524428,0.302459475068222,0.144531461463411,0.327395280007354,0.411820408508168,-0.0623043917514965,0.600206907872641,-0.28685072759621,0.284552769071846,0.488315026048448,0.821054752340443,0.198454894689003,0.255982467525381,0.683119210990689,-0.597523891899915,0.811300164117208,0.232009096021795,0.811917171351634,-0.348620437402837,0.223832155721968,0.161861653015621,1.20708117622773,0.430132125173761,0.315485488964769,0.60488383586478,0.841543285837145,0.27226746041892,0.646893903246904,0.320412551834392,-1.22451589319728e-09,0.661705654975299,-0.394312730565973,0.0544313781882755,1.08945695540422,0.498456223381483,-0.248762818011375,0.467095567003699,0.665658100158351,0.750539007133391,0.17225390680406,0.347645660285519,0.334173637937195,0.627399708980924,0.206259001777271,-0.152605052719274,1.03552499538486,0.791431144133337,0.209721908837085,0.120657084398248,0.494758987372629,1.05590691722172,-0.25165228117031,0.209747538773428,0.157916475073293,0.062881607765254,0.31004156418164,0.768425778933663,0.275929100466471,0.291177446136664,0.481146659591043,-0.227874738052495,0.148894990774585,0.624910057918823,0.525606579642367,0.154542438704944,0.6305799798802,0.0086073612712137,0.765647005087636,0.748959390683542,-0.415488641018145,0.416319609144858,0.436474305367109,0.0494617571886896,0.268026905556452,0.738671257963656,0.866520621777507,0.558019230478068,-0.407711064508454,0.413973113901787,0.768046527220355,-0.165833705998098,-0.0522749515010409,-0.0706386909375055,0.855122538294612,0.928999353885633,0.771897589952316,0.01010910468804,-0.139823560502284,0.484190530802949,0.335785782677279,1.30942407644578,0.184668633674735,0.634161582134,0.971250654915804,0.255850723112099,0.615074786141972,0.684814706474985,0.292228105457263,0.429169092523197,0.496370505532321,0.293450912864952,1.0511881039673,0.668553980545253,0.604262604093769,0.163862270859783,0.835849503807004,0.5380850940072,-0.182895357617145,0.557559193453291,0.116382042747252,0.162780338655171,0.774401362912738,-0.557889243209719,0.611423429133957,0.640761056849159,0.655336494569004,0.315215866452925,0.456493621334971,0.321026335466591,0.468762355016862,0.284415564125575,1.14446021886912,0.349934605960774,0.169385416190105,1.06149921706523,0.917655645107924,-0.05433546785208,0.426536090282202,1.05447391227519,0.766282208338201,1.02705883557541,-0.0649934286254255,0.846512816345244,0.185600148774313,0.0937419836888222,0.183894418979416,0.0970370872468125,0.130914808198435,0.109362353377636,0.450494330490777,0.182296741575533,0.520470672842343,1.13844210179746,-1.23087755829823e-09,0.67674680616068,0.0575248478793953,-0.337801681739943,0.39266505803426,-0.384590828889099,0.594852586686942,0.0483912594783782,0.0857721116121269,1.13184858458576,0.420840534693155,1.28834680912664,0.748977370762877,-0.0315738808578495,0.444194457497925,-0.142214242980823,0.0901744147839421,0.449931458690753,-0.0585263991629666,1.25628966921801,0.306117036954721,0.987126772331724,0.157310591261178,0.247933300725479,0.865554880694497,-0.207923874785015,0.472314485215888,0.582961609148933,0.682649981023087,0.225166893083004,1.27033737840207,0.363267142014829,1.15229368507192,0.525826640940794,0.41096405601573,0.391396874717491,0.915163069323476,0.550187066042769,0.886214356770442,0.188762299180084,0.714581730050378,0.137355241286638,0.700216503058892,0.813066938775716,0.561691735893524,0.321349588648034,-0.116473984708401,0.617766828365177,0.30602126363221,-0.0697205760144394,0.865350261238738,-0.388193364734969,1.10426313088263,0.586415588218491,0.083357695517733,0.456944721713097,0.483199393959017,0.128644040777974,0.360239231478801,0.66134930702808,0.351134344883893,0.256967397039265,0.666440021559616,0.566992312307966,0.448833932178936,0.274504066298257,0.492767233879821,0.552600330056055,0.413188616005981,-0.116320281385772,0.725089491768824,0.957355994118698,0.622418685270603,0.019393251278296,-0.808482446216743,0.571631317753632,0.315607675287003,0.187510182745194,-0.608437167313323,0.0668172868991893,1.1802607529356,0.768184113751453,1.42192538023808,0.872354091779072,-0.153662029648668,0.17989439986785,-0.0982312832414471,0.20964424955258,0.0929823282466488,0.341295822553599,0.320533472596885,0.664213091795368,1.37164334398465,-0.213818909024603,0.240279436893394,0.0220852639729364,0.454731749397851,0.845480788040519,-0.450369033302053,-0.50726449270802,0.796687647062365,0.154494326964663,0.227626522570193,0.255448225396055,0.958361722488165,0.131646204745538,-0.235842361521483,0.0876944235145389,0.384920587835101,0.486398313028598,0.352646716665121,0.451481909828917,-0.327967253363256,-0.095964801322069,0.370268887726035,0.517528706174617,0.168320268787243,-0.0883405451501748,0.560924994936477,-0.0308635087543978,0.721034623462554,0.515205464866488,0.645025736417773,-0.412886413285006,0.72842378873949,-0.0623942758056398,0.565715428739389,0.839947992639109,-0.46904254160129,0.23980316750708,0.634545320481373,0.00504519367032612,0.338926927641244,0.778138278141161,-0.0467855451106207,0.833642555243698,-0.089238592167349,0.695825219173819,0.260166008085637,-0.198266637863198,0.674171463990902,0.0728153898530848,-0.273719399124186,0.488966162642008,0.552737007472485,0.641716273542684,0.454980982908059,0.448436157490747,0.368249759342378,-0.0134183565418497,-0.0330493561058005,0.530540280187765,0.25652174469102,-0.575340539624895,0.425538861385288,0.982336386142897,0.458584451431849,0.131728796249282,0.984995784969353,-0.110945369529793,0.333848393097583,-0.650011064244804,0.179687703234887,0.93554123126086,0.709078592538685,0.142268748001666,0.768559165080389,-0.0271761013991352,0.0165551800718991,-0.139600190467371,0.46149588648876,0.628136495719871,-0.0643348529099903,0.171267371501565,0.0368714445162594,0.247774157170672,0.698968091424826,0.725160278180687,0.88472678498247,0.137592666976223,0.432161401522406,0.333033055822709,0.833473725113061,0.998680450447785,0.130891766361531,0.370921311236941,0.122917480630842,0.292705131434324,0.857955323728808,0.797113991022485,0.81085762210329,-0.199637884764266,0.547184812439168,0.427598391619952,0.338521848581739,0.211988779181205,-0.269817688299381,0.622631041393857,0.285241359879731,0.429777552934487,0.501326187777106,0.581659092130159,0.330700347049228,0.604202334069208,0.430572080633758,0.329409095108953,0.639634623910012,0.458631548664459,0.907238063629505,0.157921432900751,0.492553565066471,0.640329018725988,1.16393180081757,0.0370754079532754,0.0843476512541911,1.09558447246438,0.13136297532808,0.347342505928005,0.611376092758113,0.388851639911559,1.13453347187002,0.388684517000038,0.514211569627766,1.07986327701708,0.331379419952878,0.689247972694341,-0.0206372445543067,0.343168861988348,0.552449417039798,0.855286513061391,0.575360575219582,-0.0536480865492173,0.364923992467506,0.96661240046376,0.104755949759641,0.980403999756918,-0.117030061880791,0.954827195399934,-0.285504991658342,0.461986706557805,0.886431936679387,0.454596327523989,0.248807719073714,0.310372719222768,1.42035583147561,1.31790766486511,0.35782529158337,0.0214907748025223,-0.0542321114728088,0.348583905614357,0.599141253160947,0.220397869134482,0.375118618930672,1.12184947571468,0.909853277340068,0.505341850884969,0.50284710712961,0.115555687098046,0.211249031966155,0.0564709447604417,0.496284751009512,0.314877951108982,0.699919231174864,0.189351254639113,0.470576049552462,-0.431999695476833,1.29978218089796,0.536781312981214,0.543831762673201,0.704683663787359,0.810658404624105,0.120683971623611,0.270145929108496,-0.014892710407227,0.0234769975963579,0.545072117882663,0.140209029354566,0.560168070777322,0.451006858986484,0.614835950568168,0.246456397511,0.607151110301806,0.818417994942735,0.780652396804727,0.515120946716568,0.188735593600829,0.640719508008804,0.788881241111931,0.302349503889268,0.759863840897636,-0.219826247729867,0.308153859932096,0.55249672871949,0.615244390661445,0.251506503101453,0.241640130884485,0.321587074402346,0.433649193733447,0.252852085324905,0.92429532171032,0.304129010660319,0.920668463092768,0.448906070176651,-0.279724920346102,0.534122060317138,0.248157299816282,0.403257324877632,0.747346207282559,0.611140931843641,-0.173897768657816,0.260728860412813,0.682015036589387,0.582423894001209,0.34120181070433,0.188146254082376,0.321650648569303,0.517478416270398,0.482945160993182,0.622770387640333,1.06356001732515,0.71465588273166,0.692789258317278,0.17883589343639,0.292118512527716,0.241800453699585,0.539434501985173,0.822429426132141,0.670204939899029,-0.393065212170609,0.504095510450509,0.180361388210857,0.643385813807194,0.547730425467802,0.629064996072515,-0.456331639509215,0.971084774253231,0.3609121731015,0.829047632192116,0.0318590156305197,-0.237203743839291,0.300321186155342,0.629305192293497,0.0395111643219135,-0.358244596059159,0.208912130808107,0.166324320242599,0.363157481768583
"5",0.5,0.183837173937035,0.526064079342163,1.3672706482772,1.19112153451621,0.258493208779972,0.0405400432341632,1.33748174475253,0.551243650247435,1.17855802670929,0.651124586044077,0.288647222571556,-0.576269290560839,1.2581673885523,0.573820942615507,0.406468785091122,0.309955193951336,0.560539228817078,0.367987867538113,-0.228448350120993,0.21385074253109,0.0261378768397936,0.930305097793252,0.427011671054109,0.41512764857304,0.806381118573739,-0.0961535273800862,-0.474253776267837,0.628662553133783,0.78137062492971,0.773584300763088,0.659253158534607,1.23757111585485,0.50002071194462,0.68364608355356,0.433734984429146,-0.177766436331987,0.288175748178236,0.276635143450748,0.879110484297297,0.812516825843233,1.31781659645723,0.518569832798968,0.869740433253207,-0.0295459674944705,0.265968280084346,-0.0380663465911089,0.848579909659194,0.425657730618323,0.475736168388098,0.23296220994451,0.714860062295888,0.78049165428099,0.323212626349202,0.310196430174226,0.637932649634899,0.367004120109442,0.0275222352117144,1.177067080001,0.759708783216199,0.361803825005001,1.09566637562065,-0.0508384428976509,0.308909875536986,0.834056446145751,0.117746495863556,0.196037939169907,0.337729947864058,0.451376993505805,0.578836574357244,0.00222049841937158,0.19655716701294,0.262794259528409,0.637641153082656,0.555730591474207,0.674622953157399,0.731432658346521,0.29186100480293,0.721942428599492,0.873055026632688,0.278472172257743,-0.0650566501957469,0.946082088157319,0.286007432197124,0.532439101954948,0.518374750026811,-0.260098566507008,1.06154106641657,0.591438182786317,0.833509830197006,0.824055548683995,0.037171109696208,-0.0044072759156868,1.02781661148483,0.930032978202923,0.42977975677189,0.128107092884907,0.993433261214233,0.772380085100188,-0.00586244505520836,0.119603694203458,1.26947461009441,0.214653592706189,0.406078340824779,0.664066757262383,0.480783699531752,0.731874875255255,0.930493424099793,0.286126535028534,1.226044006111,0.636258996662724,0.622216843898318,0.31335250688699,0.547352507229058,0.792264509104821,0.790470626328553,0.73280885023802,0.232547754272339,-0.180147299062407,0.638983286947853,0.186796601078054,0.928020019560814,0.184472773577353,-0.415436671366248,0.640959838703477,0.654258342129904,0.950742540835691,0.643777917153879,0.613047424125489,0.283023201439516,0.464735419690361,0.373555801064693,0.449357970030956,1.21164411376151,0.337788825222018,1.09068296567161,0.958487152144948,0.0243774242684226,0.55031603898848,0.87277093178763,1.09033229384833,1.17160637999968,0.104914623824475,0.275229186013688,0.338840562155249,0.273063325363835,0.209420584768179,0.830119945727036,0.0988620325240854,0.175503933202266,0.469194278019403,0.477139299634667,0.74641874295251,1.12553720413454,0.123013689500281,0.0837695652749853,-0.269324701934432,0.544929473545437,-0.243399537257236,0.801063076460784,1.37336085205014,0.451041992558551,0.326423228606594,0.159568511908617,1.24294738812263,0.626628272886247,0.780442000428111,0.165984033647771,0.467013006993148,-0.099208756971614,0.297675742868245,0.508471995251884,1.26193369018569,0.116060590172828,0.456599849044358,0.248048887306511,0.385210461952777,-0.203080632371652,0.909624090420209,0.382856527855362,1.20875972982351,0.63889362013147,0.873025810153274,0.390090894446876,1.42561650498448,0.464074211063888,0.593754514405713,1.19301985131596,0.415933211154262,0.662172106951287,0.930205098229125,1.01545661115556,0.806918064336958,0.365449958155593,0.789611708474373,0.251092583194188,0.779103281259189,0.864115066727641,0.634438545762416,0.379250812748939,0.128647284365197,0.731168294994294,-0.124708456141103,0.487164423505413,1.09855659619968,-0.150899262499228,0.55235934239767,0.185582634628306,0.865350261238738,0.526839274198012,0.698620637387114,0.19840517957361,0.529497581462239,0.652376342679867,0.585826862945056,0.359899505419371,0.634116675344554,0.409637428307297,0.80069359950988,0.605430237804396,0.612068104427111,0.81752675819337,1.06950286633161,-8.59309606760991e-10,0.4832084635086,0.711226468993162,0.536756175124939,0.349707213447708,-0.703677728092471,0.719640500495118,0.344644160071443,-0.321830995027051,0.300683464619009,0.120465579631407,1.52839948437246,0.347857010573179,0.0111679577136421,0.995567928404802,0.974747282357223,1.28367552526576,-0.0465901473408782,0.322668936510639,0.186656978722398,0.561578805072732,0.340051382751954,0.703139236992376,0.404133372679952,1.4476197069332,-0.0472718756378029,0.166640413771283,0.519309106036058,-0.213064739853305,-0.364593091170361,0.235436303312775,0.345424101949,0.897503964335894,0.874943613487572,0.385437254559977,1.08281336820112,0.191909342254905,-0.135262969007811,0.146668563337099,0.462524509733811,0.522658870153544,0.550138071532319,0.289910073027857,0.474845445947511,-0.257764923393043,0.470524984244982,0.573459106323021,0.0955607562436047,0.0262325383468307,0.62655547219587,0.0814887362108253,0.754567949152394,0.566276761918172,0.752444300502159,0.0172630506954752,0.687300225937013,-0.406077238477757,0.254210052249308,0.743943656787086,0.912921701126519,0.859346048953552,-0.429031509008285,0.590985908838805,0.436892386176219,0.73370127072796,-0.00221103538638601,0.909709268989658,-0.0790809356389235,0.693621750670928,0.453001009975956,-0.0297005794418072,0.692691587388635,0.182475888539856,0.50248105680343,-0.177665515106328,0.394724924964928,0.665610975223416,0.666616966481977,0.489959660817767,0.685399916517826,-0.0271709721679904,0.276410407074956,0.666444276715108,0.387564320963847,-0.525164654830332,0.501403855384509,0.616879887975415,1.05196571445203,0.139871740324584,1.07950580072812,-0.0473326102333237,0.986027451011938,-0.485287191556069,0.264368920957472,0.289028179256049,0.808013181109301,0.277143875346716,0.875612569462186,-0.0481382834271867,0.309885945702715,0.00209213984218284,0.067566394365107,0.264402553347334,0.584348084982532,0.336766179353808,0.777478093455606,0.798204373266252,0.842406570861707,1.01552272145534,0.153143351926773,0.237092134893913,0.506976318166804,0.538959320307684,0.827386950335696,1.07146030370391,0.232925751236911,0.251327077148148,0.490175679578682,0.924651610652308,0.415006394690058,0.976215487240182,0.866004211906174,0.263634481822112,-0.184695521583978,0.591208562269597,0.521932219698257,0.472334719180159,-0.103437989394591,0.604368229098476,0.42232443630433,0.676026002884455,0.478883104096002,0.640945875787568,0.461874072257708,0.655357525404537,0.547019063643473,0.444286176515647,0.827789880474458,0.456180729731618,0.924888743961769,0.574064739411076,0.165822852400813,0.788861260409569,1.25696669396857,0.0165705188923215,0.357745545632327,1.13151117604325,0.477365608424262,0.521557837570193,1.17856190969011,0.420107699358026,0.747472346746162,0.73529867596631,0.477576648207315,0.42498336857448,0.697674892145779,1.25705266568179,0.122905787730339,0.358633853844264,0.645460572446461,0.938963814047256,0.604152107209597,0.460496619882266,-0.0034661450060235,1.02239182645475,0.194113604208179,0.112519882728385,-0.235643733362224,1.08694042957408,0.893541394062101,1.2287597150378,0.649905397642329,0.491869523681884,0.270921541789794,0.309195521864588,1.40049226957854,0.0939875656256034,0.439130419784659,1.2211246020479,0.0597008134182624,0.660933870923235,0.481410645083578,0.366474765696614,0.699813869601361,1.08957587356258,0.41820013922151,0.522615894698657,1.1168778143424,0.15467730735985,0.204675249916713,0.231255784345891,0.33284121140422,0.512749356571883,0.828859401788905,0.237772683765395,-0.382918441908427,0.635705565318321,0.482677821260669,0.193742965905927,0.774895912698064,0.591462577933821,0.171436187534755,0.842456377594504,0.192076387769705,1.30475996586644,0.139993652762512,0.529602201096328,0.120594535208882,0.612058148760769,0.683791793873185,0.6768565527958,0.598632183589649,0.303643457750831,0.420351668513511,0.966400844619723,0.440134256363106,0.781666697448933,0.838098813417067,0.48493299925779,0.829524468779985,0.724276750987697,-0.20106741619187,0.456887881968156,0.606362625667626,0.636496061925255,0.441321521687554,0.520262485520472,0.386558643401345,0.379208660974496,0.592407327693447,0.458638667176472,0.328467350538044,1.10736605105698,-0.192093133597214,0.978745565129589,0.744800873623046,0.416873455257667,0.482112296773499,0.771828193931295,-0.0384768690255504,0.606396359553009,0.308457795267172,0.717213740168183,0.456123366957498,0.611863493360288,0.432492785502551,0.736552360768825,0.548744175915948,0.327436482142529,0.429773032490577,1.11544705862258,0.876984412110315,0.760385712440922,0.315816500801973,0.390426403294534,0.424761493774664,0.649351692288187,0.647291234929744,0.213782626463933,0.872208834505264,0.586547467813515,0.631316772361553,-0.260749152925485,0.775415584598424,0.693558435222414,-0.222484525277237,0.993008310854779,0.586973959894892,0.79619184032629,0.286034319004074,-0.0082542941087023,0.38189870607632,0.701455131127207,0.231824978008021,0.33500251608132,0.245605819658698,-0.175712290670719,0.411576631872602
"6",0.6,0.548747168662351,0.78706066467004,0.510638040874856,-0.0558383062816249,0.46102595247548,0.721412685350045,0.879141912166192,0.757973253467738,0.625298060778992,0.529796017700098,-0.0902764670575887,0.579399566783574,1.03167261457056,0.76529015573454,1.09369101686115,0.825577773961289,0.502585857955008,0.618915072415083,0.458809000964109,-0.0518015298185044,-0.240185239881578,0.548354356601523,0.947033618618672,0.210653542840537,0.320278101970839,-0.0874509362845039,0.805403325505668,0.322224489446745,0.976611945965464,0.904280034188935,0.754336061034039,0.629300190726407,1.01905867194593,0.364014616930734,0.791454553766943,0.415746007359209,0.947115835728227,0.389081366780976,0.995759872890654,1.44450012318626,1.22596888300754,0.558598335819366,0.0566000090901539,-0.159645316485156,0.290874515349875,0.0720189420877326,0.793346317785108,0.38884004579021,0.562856225520477,1.30106704732379,0.0979620489592656,0.793160436502468,0.281804993147768,0.630953790386029,0.872170263504524,0.492123362866908,0.584703620200983,1.03037413065721,0.441357175602505,0.57522426469103,0.392104663019466,1.14932770139293,0.123695810048346,0.995815906509151,0.258259703448344,0.682020423814578,0.374313397098352,0.597906765585613,0.139678505900322,0.325547850728026,0.281991082475528,0.76726697291712,0.377507711171652,0.758943777886294,0.774369145066042,0.892885854423171,0.893230476560097,0.541792122765337,0.336229728436279,0.54778793617439,1.02117859359615,0.391664165391822,0.500098306753844,-0.110899706341052,1.02698504716482,-0.226677135124836,0.629414725135623,0.968440061594911,1.0489736634711,0.867107552758596,0.15242617269825,0.927514744540715,0.10751334189968,0.295008510283209,0.825790030289237,0.40820028905017,1.02418279107878,0.981640233377066,0.519292041663166,0.194389881121633,1.29342869540715,0.416754241429433,0.75704710182218,0.396466779710573,0.493158221536888,0.817112676371729,0.576004325334285,0.472742123533833,1.04609613992761,0.327115933373472,0.62506668104636,0.659988209187684,1.30602467023417,0.866846869067895,0.837924463322374,0.65030830704224,0.825770294665615,-0.100987919024345,0.321814552859535,0.247201322791445,0.298359383403149,-0.271298018399536,0.993865591132443,0.67394523390404,1.22265763198498,0.733755679032945,0.427530042508484,1.22510648185305,0.736367064775642,0.448241270128894,0.693923745937222,0.393792484784786,0.789420535850028,0.564671770627799,1.15753174273058,1.04335908791055,0.0944070162517766,0.640055035328021,1.19671492782765,0.984136506090169,0.252490872542226,0.46052160037248,1.14448477388759,0.404841878481685,0.210399501564968,0.48974154272281,0.325611376332979,0.984308088958454,0.408122777924958,0.518707045332489,0.507681961908634,0.883084222670269,1.24776415003105,0.40124451032103,0.910060961170593,-1.86053604001122e-10,0.65043866289042,0.640774362781107,0.245692717658089,-0.116062615676704,1.27759215594631,0.388896601550135,1.38585086546513,0.262907628091612,0.594509970673792,0.79676206496615,0.284907514651807,0.645982263701129,0.0818349077163842,0.644184440665067,0.339905922709032,0.2044524455047,1.30816764952845,0.501654045337445,0.310502294044879,1.29831128316505,0.723545310023965,-0.0873055889919797,0.912005023758153,0.410564475845927,0.757514072051995,1.07692774264133,0.496042233357464,1.49205213987887,0.546142986919915,1.22495868235106,0.649103153941821,0.599584381701171,0.732057841705376,0.861933574126114,1.05753966067296,1.06963842128231,0.347699862623817,1.11092545424949,0.832393275851344,0.471667820943273,0.519826212045479,0.675942501093295,0.863330662361129,0.785341215844317,0.108338746402381,0.672689647331488,-0.077631647091117,0.999346304075204,-0.0784551349566058,0.191267137218219,1.10065885814023,0.367523339414339,0.704783891032341,0.627649917291834,0.742823907063281,0.581742422417975,0.773804797033405,0.62792176298326,0.480136872818961,0.79713456987162,0.705250358407222,0.765430122687761,0.628131416269188,0.463803355639466,0.60139564409111,0.964948651760918,0.840850306847162,-0.00420919272644118,1.26844183903241,0.825951432926533,0.435130853779808,-0.686045116113948,0.72986107457988,0.410227990443642,0.316939258414146,-0.276690458325954,0.204661980020501,1.55395729175697,1.29368120820656,1.01419791984361,0.423432323647848,1.01647072660476,0.0244886014175763,0.159812530885868,0.0552544712629619,0.718028313356183,0.410136658809683,0.498538807981346,0.752705276947634,1.60232685512708,-0.0313988526553501,0.485642481249566,0.600026238507979,0.215841166236575,-0.269287813652309,-0.325210338530466,0.955516179122481,0.45295406829281,1.03397655357271,0.475485360957508,0.945575106384719,0.278541202652976,0.547652039555369,0.0418741419717885,0.320854650859969,0.674392708448694,0.647762091451947,0.693826907877263,0.603180601922239,0.508939357442581,0.550151210221482,0.710994955725948,0.968450547936438,-0.0883627963835987,0.926394100432363,0.231924860811297,0.112610595228223,0.118840429795463,0.764730581922544,0.864915269984935,-0.318422085772021,0.291521818678723,0.836821346059922,0.840144469912535,0.970764567216753,0.424535447532248,0.0261385945948391,0.716440470818613,-0.260417950558627,0.960751600610216,0.755510908488389,0.943434565282833,0.499106092776892,0.046487688675175,0.801011052462949,0.480212784435142,0.0467844707956789,0.801818281368876,0.202118464264781,-0.0700497550560423,0.650364267750552,0.849538214333904,0.848809366316114,0.585662261715542,0.458539492865171,0.979088808156409,0.443148685639094,0.110655115105262,0.791194372694594,-0.358385719927416,0.450162635391679,0.59073846854625,1.15062790374001,0.694652530612277,0.0984909417044604,1.11320838868989,-0.431606657424608,0.302899935788731,0.933655686298095,0.343430983270099,0.469513908326719,-0.00206724024348867,0.966533565265013,0.298045958803008,0.0537182825392968,1.12621579860355,0.111840906376634,0.782689687542304,0.903675654196746,0.213000910031768,0.520627647994232,0.376428127990813,1.10696760290476,0.94654564013936,0.830550117693045,0.3775350802692,0.899657946267027,0.559417881318369,0.311143959182531,0.700587395669086,1.20392376437562,0.494054023325684,0.554331037817401,0.606496632341062,0.557165680978431,1.13972867878554,1.11860144320092,0.928947353422806,0.465457268354343,0.645351187621078,0.0752625086581376,0.687842177823395,-0.161295508720147,0.61662347789087,0.519328175378599,0.768065934140564,0.578300469096135,0.623595337363332,0.792862925674841,0.700703034153272,0.574850455488105,0.855871034044097,0.592051681847871,0.526931465081375,0.475733242676813,0.31059555155629,0.74649540255376,1.02028732771329,1.18678798977273,0.160985918098258,0.906131873252782,0.662865958560235,1.15756292523035,0.483008720149617,0.611497007089723,0.47102559160164,1.15752462129503,0.818126615933219,0.509928282562579,0.867834777338919,1.16610461433226,0.546680928747518,0.244991787062367,0.582319173184203,0.732684831347339,1.14895799989356,0.646495933823876,0.674868264825622,-1.96163734249299e-08,0.567054094626692,1.15712161450618,0.338588956199402,1.07153425232585,0.196042156068336,1.00376872332431,-0.0293844393839171,1.30509171788127,0.767123327347163,0.569194325988908,0.453558627762089,0.34305039482473,1.43418101136399,0.567034619413083,1.40910939242673,0.193785143105303,0.196220286666365,0.365648806622323,0.616954104707428,0.732140603147617,0.768335131569275,0.511617587667814,1.12170974105765,0.552127170153086,0.208553289728641,0.282817165319772,1.14663067604869,0.226529457187965,0.441842599852526,0.609108752380884,0.970367978499465,0.352377567781943,0.587406462980565,0.75990494985844,-0.238215106069399,0.559841364741147,0.414519479662741,0.800051443216422,0.325866126567163,0.902839542165363,1.29781826169917,0.183858123159391,0.230243348883826,0.488256230110856,0.26467776922258,0.675274552117367,0.758148551218514,0.7483051333156,0.555650914961692,0.54697762590884,0.667767725211779,0.970724828585335,0.88365963445637,0.520259396399065,0.67464848773576,0.849146463477411,0.929349296120362,0.8156055288072,0.503815777358943,0.7045063229352,0.82217932406958,-0.206025752324712,0.511951635558764,0.470043228961942,0.423847372327578,0.526982121066048,0.63095772511578,0.693849335378914,0.449761382112846,-0.115483204831256,1.14773765750866,0.929142988175368,0.686626006868688,0.492664213408253,0.971464034759176,0.833253612790567,0.0899548834277879,0.550245129794183,0.359129207410028,0.780032451855971,0.610260702426452,0.613064253466944,0.645562961222732,0.403112804602495,0.664888020320205,0.719840780752406,0.561038749342857,0.981760408677668,0.806744386679738,1.2486103501745,0.525520422876973,0.360778863012318,0.392423848287978,0.736725090343466,0.300591124062806,0.66879630329032,0.678532696324039,0.954290360098125,-0.0813875316688627,0.754070355404028,0.924535100294932,0.798841462243354,0.789395510177779,1.01052067025859,0.838677206785732,0.0473741291071013,0.271092642542997,0.768914059887531,0.131681010172808,0.403670133860985,0.449633711337559,-0.0134240319957683,0.429827203734816,0.486953739099845,0.408167924418135
"7",0.7,0.822430434925068,0.743929834446241,0.527181765640067,1.07153450435576,0.233387012987908,0.673420816051886,0.396080264384007,0.623177655661808,0.497699910051153,1.04096095143828,0.57237392337016,0.456594837556924,0.758934836249704,1.22231744094765,1.27539154028609,0.326286546988728,0.849913686860735,0.833414582203132,1.14260083742713,0.423219256670899,0.985299090363433,0.0105069614482641,1.09429970456369,1.03291787050364,0.214652538813535,0.601877020810679,0.0423122393031579,0.46613532761523,0.912051995135567,-0.225998912456782,0.943465165238661,0.766868027409282,1.21529703676517,0.587862390800354,1.32510052846218,0.799949647330449,1.08678758100335,0.458614230919685,0.676149511986437,1.13099979806073,0.515492405848827,0.410763620428693,1.49077177983491,-0.0544425535952489,0.134192798625497,0.589152971641829,0.887846483105525,0.220124954273298,0.686335545171928,0.99155643165596,1.03293855141811,0.358671057098151,0.598561041979852,0.954488540422048,1.38715881447115,0.38803573473637,0.550146367306216,0.892686094767001,0.425932054701133,0.763465427014564,0.27575724889847,1.08564911157566,1.13497590882885,0.532033585372346,0.407119612752084,0.555880572482595,0.447113887419299,0.746640115096966,0.78618626186861,0.213179543875439,0.395927176322062,0.710897958019451,0.805706671288435,0.457830775504791,0.826092349344281,0.526240081110719,0.958827532171059,0.578757427657431,1.15346864460506,0.910503445195077,0.975547376495792,0.709425319803906,0.492843670770011,1.1398949352556,-0.131334210002044,0.638936301547449,0.940355787474881,-0.0885946658015548,0.655199980174428,1.08506095090432,0.225527995287327,0.642507577196986,1.03717940831318,1.03358583082365,0.422363480665327,0.419454257804901,0.39414870492316,0.627849051183818,0.875902199727529,0.397707829934081,0.648231489548602,0.565168057269233,1.35915119140666,1.09327263465128,0.782895096737312,0.841695496216621,0.350140877714659,1.33101341712873,0.746718360007764,1.13121675237385,0.202025725429817,0.392131201831969,0.73311063353152,0.690670628479421,0.889750272937423,0.824899580702147,0.939813896995327,0.437440571129016,0.412096197569436,0.707537204649751,1.05823382992428,0.509018630820365,-0.0117680811575438,0.791704494619494,1.18616180623736,0.76455112568374,0.760975538911407,0.640886549539774,0.584435238708754,1.34183682008192,0.455164725394153,0.817469472814468,0.751324242691011,0.704642195111574,1.06425700235811,0.202196529890494,1.0972864054843,1.22465111241703,0.774213251345098,1.04855053080454,0.673731923753953,0.438184696011351,0.243228020867682,1.03635188285211,0.618317459158991,0.348809866215729,1.21017657193913,0.439511156769234,0.616286409871496,0.74784045874248,0.557804973458376,0.85403508676574,1.27547029722132,0.649420314917181,-0.0411211750221701,0.941061880008465,0.677750720236744,1.42754099710924,0.560479528832069,0.198488123101309,0.46256314336412,0.30953762139107,0.811964338303951,0.62297115758056,1.47497503660567,0.768346532223132,0.281951881817571,0.794497911530068,0.606736117350412,-0.070425395117509,0.736766133937737,1.39089905756956,0.940581210355474,0.693954442655786,1.32748054552264,0.261748755161704,0.161075960028745,0.636738820527154,0.762121799078519,0.478373137369514,0.89543389297325,1.06219742908882,0.565520704154135,0.506228070091507,1.6323493264097,0.725710873769109,0.769673393116862,1.25615206924423,1.41523485879549,0.665153294874926,1.02772118709067,0.908493512252909,1.11303957257653,0.574181502814881,0.596912767033579,0.975262619238425,0.873683841791738,0.72529604441133,0.584845789043138,0.152317662025177,1.11065727378859,0.806625487510423,-0.110895206489708,0.866359833766751,1.26463535623687,0.0344086124588769,0.894632858212311,0.247796964869144,0.736141609161035,0.895691077717174,0.573475664917837,0.68630451121047,0.81051429050519,0.729433263159198,0.46659568300953,0.762874562154541,0.832724042756464,0.827103322465814,0.94012763275568,1.06974078150869,0.567806909938791,0.670631335942016,0.207520243888388,1.26254398958125,0.54188428928178,0.969974488040653,0.564631044947262,-0.587419036364652,0.468163026973812,0.817323050039726,0.523469349426713,-0.0357589930934037,0.242726146800596,1.65622641229073,0.514604366808153,1.33333293791178,1.10109884783367,0.399892159135514,1.03437858281665,0.151092641554416,0.470549903937338,0.291074871837179,0.647398000923026,0.632683880788233,0.915992841010764,0.527031984304505,1.60672139312425,0.0364014411150404,0.787461481586157,0.363164513608131,0.97028214425051,-0.0360128142860184,-0.122499922755772,0.634420084301331,0.564966897913803,1.15477166786368,0.506507459218116,0.981713268194117,0.352411339453118,0.10973947186692,0.732907505818054,0.41942271761475,0.703699387603878,0.540649134914861,0.839503652554061,0.654671036652921,0.0044207146026619,0.710746922486058,0.848638249470894,0.261565647040656,1.00858209179504,0.248358750275499,0.264002160585521,0.982117482434338,0.875833020141055,-0.0598016034520884,0.965189887557233,0.45703071303461,0.930700522015385,0.86415317239791,0.982568654435751,0.452748039070024,-0.206856528630203,1.06502202807011,0.792688376521213,0.591154630334048,0.933280910799115,0.241148595382577,0.219844761946918,1.14748031597346,0.851784851931748,0.141761059597496,0.498249211893253,0.711120771174432,0.249426290673351,0.970093933846847,0.916677771100632,0.0891921041346232,0.683982169598181,0.856570816635333,0.688132438389068,1.03227566771041,0.211082888010041,0.617036510328435,0.81172689529927,-0.0896561683708535,0.586602735066239,0.651931442637933,1.20451754813695,-0.271861488522754,0.811639075637068,0.0768945811850806,1.03200936723883,1.12977227527789,0.627184082694645,0.134018178526416,0.96464103658216,0.569336348862675,0.508428645045039,1.22663340655827,0.35692358962395,0.288536171353571,0.409077814282648,0.980355080733992,0.648572255165045,0.409794954023489,0.84126482113993,0.401595947600998,1.05586936193048,1.25494580052301,0.896522787740386,0.349319048004541,0.608356599569421,0.640909614567916,0.7872685490665,0.916794592533962,1.3078680703658,0.661149659636331,0.645588921372035,0.750139811503945,1.16561100852828,1.33105915190992,0.568855218057737,0.736908612389537,1.12844892907416,0.46410204006732,-0.141708879091074,0.859253120721263,0.693275906646896,0.20293499060717,0.834185801547459,0.713770066740848,0.534292912136069,0.89907540179676,0.593697629897223,0.890162970950985,0.757193267504399,0.564222959444737,0.847009795986951,1.02029492300455,1.13197454995805,0.54774459845012,0.739556952498999,0.401933525695977,1.09423791140677,0.262265722104398,1.32059258546153,0.730594315370556,1.33023151443511,0.682148248816976,0.601439730709447,0.752771426319229,0.954552444778592,0.577533367824661,0.81593185888131,0.581098734016444,1.25305292162362,0.772970247833839,1.1708323527251,0.418654780776981,0.691148859069113,0.712614361015651,1.25643790524062,0.664298956199518,0.686523404911371,-0.0502576535496595,1.30787971809991,1.07713984638261,0.138404710230425,0.440431440437033,0.422562729180611,1.00287459927255,1.40929128819836,0.991175343388747,0.721963689483403,0.53557322881991,0.461386803314639,1.46562137196537,1.42298827354734,0.654338358291106,0.128046831490977,0.120583032232753,0.743361703298583,1.21549445766106,0.46245900133346,0.85263719442888,0.761509257191928,0.543048090558585,0.573359905602557,1.22804287741035,0.373845718720063,0.219974612526108,0.372006019789179,0.965679111969689,0.674620480010399,0.594402717423202,0.412772519496612,0.594607097938434,0.721042231117084,-0.125355650097041,0.471830013976117,0.902817601244696,0.556237435433209,0.915584562276916,0.408194067578501,0.35962468435017,1.15434511347127,0.16352350578461,0.129042529220636,0.436663686011532,0.70654823146639,0.964065098351752,0.799535726022166,0.71987081847535,0.52492081053303,0.738053572609469,1.0074058319746,1.04377575609756,0.68735552282295,0.714294418764078,0.904287799394465,1.11603919776079,0.858062062910019,-0.163812803242782,0.546980845194388,0.761344521167749,0.841763035874013,0.61737808648357,0.481803828725091,0.554170684920565,0.66172681302856,0.62663766899492,0.910917794580106,0.427052091134654,-0.0519110156387546,1.14858970726492,0.9101575711018,1.05329076686677,0.615842107699064,0.585265270625466,0.906391520353896,0.292012195273289,0.532361815482372,0.814772705545177,0.890433452138045,0.61175825756256,0.512384566227232,0.736455820229205,0.638972138242998,0.706361441117031,0.608694448381701,0.853400994639253,1.36195989548796,0.862666724126198,1.02240937872176,0.568326347397868,0.474513026643373,0.449174651465065,0.811197829509057,0.823406787884247,0.915248504409402,0.464316174749071,1.0763198596567,-0.0124842496736407,0.694975582652641,0.869318358723253,1.06680273208919,0.163822575366701,1.15477741146086,0.869971448178744,0.250560243215097,0.866130850687943,0.394769398763451,0.260250271220866,0.798321047654066,0.634164305427211,0.233420400423422,0.535504993872415,0.593186819346145,0.602431417835516
"8",0.8,1.03698459367054,1.26874890974342,0.78733893535441,0.841579852809483,1.28737889474,1.09587598863133,0.597045052432333,0.0398082301925042,1.07280918960546,0.757487309458417,0.828700001881009,0.891878039130915,0.402906092892456,0.733982263478597,1.11386142150049,0.388858539918936,0.0646005195919696,0.899984584466748,1.18191737446739,0.761424955191288,1.0722981251052,0.0547218263292655,0.590410666028032,0.952544009297591,1.05191576266792,0.435366362030041,0.160942439012433,0.946027591449171,0.600312790274503,0.966103913019258,1.22144592015147,1.47746179192282,0.861177249423152,1.17412259792555,0.744220743769629,0.914468225782023,0.621662265947411,0.217629647801376,0.772880123229297,1.4867591624808,1.07174071285247,0.420906955387979,0.597155704035993,1.14875527703194,0.155951206398648,0.371301546208318,0.893742589357086,0.980923089869183,0.704059541903953,0.840143390828813,0.431833927874026,0.734165267996385,0.757528916952023,1.41154564992779,1.0477155658508,1.01598904981754,0.77438533078142,0.937307378126955,0.948550276181266,0.427276260388479,1.18636191194078,0.457837048348706,0.396218736646229,0.490273674600332,1.2893014990017,0.606780712502787,0.798371040064404,0.774023304096474,0.358498113038931,0.684683583354446,0.933561809256641,0.940961503222995,0.76340674482468,0.59225592127072,0.970961003225558,1.03104140783468,1.06208773095165,1.28047113625469,0.67753986724901,0.776503738988315,0.585453481443394,1.04976476519842,0.052380837653618,0.856060175562608,0.784655274020617,-0.00225276745425695,0.702547137179143,1.01489572323707,1.179830672963,1.09665396664787,0.507491146638114,0.494401535119636,0.489461443721047,1.12529799949368,0.919873384383267,0.672990955046866,0.609492461777377,0.784984783889895,1.22357831134238,1.12222772293184,0.764959920180325,0.808259107702506,0.549510100547009,1.29602374879654,0.905227635247515,0.927401813317909,1.16162269484953,0.608479466509924,0.781172466556247,0.762016687192619,0.732784760744137,1.46462624026314,0.387923110680295,0.561618129029915,1.03261787580953,0.97547987651299,1.03476964944834,0.447435754680328,0.505533107486129,0.757983319650081,0.614802025796265,1.17376202354816,0.240654562942803,0.890567064172397,0.982891223030451,0.852670658549936,1.00494576243964,1.08815183288729,0.728352501600559,0.752653659476038,1.42201623008971,0.685522077528616,0.938086274983854,0.702607047913395,0.790026317747761,1.13909301604331,0.29754642897037,1.03510232755334,1.23545722172632,1.06609806525121,1.2119014421648,0.689304105658049,0.521618517666393,0.407386126114785,0.400818600296518,0.970626742249989,1.23731618606351,0.762989971377841,0.546296462381096,0.759795827311446,0.689467176648821,0.979128843215744,1.38509068228836,0.85571809185966,0.935580803929531,0.461187272031599,0.841747050782353,0.470583977357095,0.174248257510921,0.964590695407029,0.655542426267373,0.569695975829143,0.742072726818655,1.46248598295978,1.49641147037057,0.736134452952858,0.40839192136243,0.921042952873743,0.488617518993735,0.837472625054215,0.747640074316773,0.710506072223039,0.434583425578945,0.131189464292754,1.26810297130167,0.593755432769338,0.687305718195148,1.47285607463493,0.845607941641398,0.980228306709836,0.980711942894761,1.10893422169335,0.716193456140889,1.88958988128228,0.596143643760798,0.752447394847567,0.792628945770938,0.998576681601791,1.40571183297467,1.3038534708114,0.823483533269878,1.16099582135984,0.55047112275793,1.23485899085429,0.670464094060149,1.07888225844071,0.908076280245441,0.765447702215315,0.778536542972775,0.275245148315814,0.989809144312746,0.968007451599374,1.39459636029685,0.822498362369119,0.0250127700173498,0.143475054162342,0.834915201908623,0.285517797816385,1.38324666914571,0.913951761130229,0.813599230161083,0.689891307588395,1.03559162460971,0.821000688436428,0.499294807269405,1.00240380946348,0.820127645376412,0.619615398509354,0.88612113272436,0.825499190637831,1.02333951665246,1.32076032720005,1.21197624286902,0.675731110973798,0.205802994665746,1.10704996914723,0.80727350933028,-0.471911056497104,1.00047497646327,0.578255913927131,0.502961266175891,1.58305517274835,0.0856595682280111,0.212614103021091,1.08297544056538,1.24582867310114,1.65408747749839,0.482210439520395,0.222835676479656,0.469946392865636,0.519621176323136,0.363604279707813,0.79912383375621,0.575170391838712,0.980789048100741,1.74767338393072,0.149450407643563,0.529923919198673,0.897428190262273,-0.137421599841154,1.02455239150758,0.885365565909527,0.159851943207895,0.758063398004517,0.535872630640513,1.26259748952446,0.659229163366322,1.13613760160908,0.65581983343801,0.247176081139886,0.752308172127902,0.929269863787419,0.922302732297306,0.805226486503447,0.777989297818775,0.0240627128174074,1.07182494119488,0.735853666010825,0.460759965043186,0.653886604068835,1.15967962331712,0.417962589709936,0.40371902485051,1.11533358922044,0.87860751171455,1.14039922758295,0.0837430179850726,1.25656227699984,0.49616750324578,1.13927272341344,1.03231278680028,-0.182141039405506,0.698285500200425,0.911943965482815,1.30508222011103,0.64588456881328,0.971611174850579,0.43599622321418,1.14769004470819,0.356221196405795,0.867858872094927,0.544164182772524,0.141761059597496,0.948402598860674,0.291063600155877,0.958382666024215,0.27711759478423,1.01504825451278,0.786409613738213,0.89416369946891,1.07242691206143,0.7265356874159,0.284819415311959,0.722409498721524,0.947946646584827,0.810370384014202,0.0908450043448425,0.660091858505047,1.22560823553423,1.00072256774634,1.20322984835518,0.294348352081268,-0.276753507429411,0.721042746385041,1.02198824963494,0.164727704005719,0.710609178861062,1.05255445200515,0.685917991995111,1.2262217741338,0.444098002299759,0.526100285293552,0.450321991241887,0.965788306350955,0.503254871206014,0.967672126010474,0.775850747296429,0.444315247617249,1.22386242308119,1.02917558297369,0.950922252945316,0.797940885606581,0.594458067438369,0.68158417062118,0.852974926191742,1.14980589597466,1.49846111907999,0.644492763770901,0.616786056953235,0.799283833246256,0.666203347169838,1.45090302124796,1.2074882876192,1.25615111623208,0.759840395426893,0.881070877410435,0.90969751778523,-0.0892513422790909,0.78026472316613,0.467900028685734,0.861809547347059,0.815291834358285,0.81455200334493,0.886680845425265,1.12857871943381,0.578107341527508,1.14534850815146,0.793736115376321,0.92524937792111,0.591110820842009,0.904575750751879,0.654502702156633,1.13621319307917,1.00151679201368,0.450223289656272,1.33599279602412,0.477376355781156,0.946212239238527,1.51013992178923,0.67568379111832,0.740797006191669,0.994808669268779,0.718814150333593,1.38004415677092,0.956431148833586,0.709127232163297,0.508879525227433,1.12211569059839,0.674097796228345,0.836705450299751,0.990943952159949,0.877374035859048,1.18054728641977,0.885048595989177,0.145309273065108,0.783126043279626,1.28318132167449,0.581605661012882,1.21872412664812,0.92710816527114,0.215304661506554,1.06426379857215,0.58030324819827,1.35153529895138,0.761302984204657,0.617835267768572,0.474005204680354,1.64382171948577,1.32407060730584,0.229325634937882,0.731188346722592,0.834241296646901,0.338141508671413,0.538205721740661,0.63532249432377,0.879995325595049,0.778363083573854,0.919879092925996,1.19826276663909,1.18737667394519,0.414121512198552,0.176027577825392,0.486320568068957,0.813880545859173,0.947942634030227,1.01628217528251,0.694462446835964,0.804492537599201,0.772960714339024,0.127018748364857,0.934431098902627,0.507864251189519,0.714906588383372,1.02070593568059,0.522999539095843,0.469395821863197,1.11565811472051,0.275982154641867,0.470028185588935,0.329996036321441,0.946712876713681,0.837907932114307,0.827930450532438,0.906074911368365,0.542046797823355,1.08788583658633,0.823830299616207,0.850419867203958,1.07670733569632,0.980589966452434,0.90271540314905,1.27612183571738,0.893792146176007,0.045172939725444,0.706197233206009,0.820812239619698,0.832561933475401,0.809275481169357,0.65235663120955,0.665648818251235,0.81135001906854,0.80707893319814,1.05733474053883,0.939363653197459,0.547224569288345,-0.012545918158703,0.924586870751847,1.10150021664079,0.702451206902959,0.767081007989239,0.992495644966146,0.942114923585143,0.502800225769271,0.620002832049862,0.870415059881552,0.643562904392854,0.645492631655558,0.944693443027842,0.967656052308336,0.818635637889367,0.762779235076877,0.625053206294347,1.30047017727277,1.06767794201367,1.00170969808378,0.665722720297007,0.595532409131919,0.446633709464043,0.980815359106567,0.975175214630748,0.450147706779571,0.960784760914155,1.15880747199492,0.372387218210395,1.22617082763733,0.835007066863888,0.702925951188898,0.244018448635365,1.269368505061,0.856711851614365,0.972535196738233,0.31183266881482,0.61582566561547,0.377156000073752,0.877366789911992,0.692644638805425,0.562385718688512,0.395912456472057,0.805561398636746,0.731338300790521
"9",0.9,0.454853547920523,1.1210790308411,0.674418122604652,0.911964143220633,0.540320330050666,1.05957083205944,0.432632697653646,0.719338611813957,0.88727527719612,-0.285501202605275,0.999878647429843,1.38006001335437,0.709322735031683,0.652832179660198,1.26015696837598,0.492104885412343,0.892923653579631,0.236039785801541,1.02562556009315,1.03239731630186,0.560536455347914,0.836842295309692,1.20296898074945,1.01879192497114,0.512070109179709,0.867004115698904,1.30813713904712,0.977857602924734,0.976248374364972,0.319552923090447,0.793047810409037,0.959471135742258,1.19884985078905,0.287429096805975,0.829765945382596,0.913288820177285,1.26309380631317,1.46354667585439,0.6047995320766,1.29745036480403,1.11604260597732,0.487310988703353,1.54398832630382,0.562415313515513,0.994039203214111,0.584154493205882,0.836846179975141,1.0379710921915,0.87955374408551,0.878435311845269,0.951089862167399,1.06744216771989,1.47324527609496,0.82087016517838,1.14731498152356,0.944873244089996,0.988370001255536,1.00388114996993,0.516547922447258,0.632634384462821,1.23191230094179,0.622604207785665,0.704720136623144,0.643858789637382,0.615467526441659,1.28173783602256,0.915277191586985,0.534334622116726,0.8578057724541,0.850446308773075,0.94398179527003,0.957171492636066,0.810735701411815,0.950945863284578,0.844517366954907,1.05883561546482,0.770919245749386,0.848210134717823,1.23151292190518,0.840484513369023,1.41396848030893,1.06827200122,1.06513550866847,0.31547435676097,0.507349379688264,1.13175440334218,0.839318199233676,0.740764847468598,1.1857882760963,1.01288798826382,0.676388474555766,1.12263504263966,0.488125727836785,0.51770814670272,1.29358366127626,0.935715267517578,0.666498849969778,1.24759696432454,0.912913705250266,0.515935485896375,0.857681233803501,1.00251663950171,1.35850490855205,0.877048036878139,0.810162950079117,0.933099259049771,0.778552804819347,1.32971131320531,0.814870975923122,0.673181229292229,0.66010571885372,1.19567769860021,0.976085688087844,1.46477508805508,0.367742415622661,0.964388546634986,0.545307191900791,0.84044807963054,0.544035498326921,0.922045453808541,0.737401365302431,1.08887437028938,0.46234703934063,1.10975520894667,0.845249898012907,0.959817132107338,1.06693227704069,1.06600694913838,0.920767595097445,0.832680927537012,1.07895936628662,0.756049658156153,0.930789095221044,1.40107738489415,0.84651854996373,1.43587352498708,0.4000256641668,1.14991487639167,1.12491695026112,1.09905031277138,1.28741734933085,0.503903950709742,1.47120908543762,0.590620736788507,0.85292816166796,0.429317573646252,0.906133778261172,0.49375273798286,1.03541445063973,0.812103546250611,0.695390345613307,1.02089980744615,1.38433575509663,0.813577745175694,0.968283342611351,0.518809485441526,1.39165681743271,0.255300233161714,1.03842309882335,0.993090990710191,0.616035838298291,1.53703137177236,0.803681493090905,0.857527803844964,0.763288229611806,0.801653471483047,0.550818198608711,0.964254663301099,0.781603006684987,1.01562530005472,0.89422092939938,1.22662512870595,0.805295585989813,0.716654209987013,1.48776480216678,0.797683777526875,0.249188001548862,0.891508228466301,0.930963549451228,0.982225651438362,0.924534618550071,1.04610892894643,0.780675072050531,2.10591528239554,0.506919992629788,1.62449540260463,0.921797308158049,0.888824123828874,0.940539861519202,1.22844680919099,1.07376212202734,1.02842508655064,0.65024971743573,1.06703541821031,1.17930775481517,0.77940177101961,0.921371662976167,0.691486675270509,1.0091676557582,0.279263789633114,1.00923336971144,1.01650201436493,0.249431739085076,1.48122331713431,-0.0528394040544853,0.617959075084133,1.0985858013656,0.931871826944197,0.907645412512211,0.947246529199179,0.848381444736272,0.89114837550339,1.27438475336659,1.05792536300135,0.63023794704988,0.940311812399625,0.962298274582795,1.09851595995711,0.927231165952489,0.805302392923875,1.06531664046482,0.765813264625242,1.16489198964611,1.11592879203321,0.236522052021314,0.985794736280023,0.866139247147284,-0.237024092828187,0.976866378526487,0.669767342064947,0.686305552863248,0.191100500493908,0.152100632491576,1.46054916369097,1.6800560807962,1.2178454977911,1.02318785797493,0.540100072627374,0.352419592469762,0.445979869089921,0.683017825959892,0.608080487270223,0.434194624785007,0.895836725496299,1.04493178764353,1.79969376946271,0.267338239460665,0.680189800868904,0.953849672858064,0.770821498312494,0.836682286124379,-0.0920112120048786,1.05948445053451,0.535458936411449,0.977218408850788,1.39033563407907,0.656331450157696,1.19382485181001,1.00241001375703,0.365195386127162,0.816994134964972,0.930553818781929,0.93850911345293,0.738937426083227,0.942556453698464,0.770347507454672,1.04733342140077,0.698158939586925,0.146404850008345,0.982465360058575,1.23622631778175,0.828894973900013,0.577068506364942,1.01148495251667,1.00524488652447,1.13139482132487,0.317194135845062,0.792389860640824,1.09301565549452,1.3059225230035,1.38042009683869,0.752366746495571,1.36973050420885,-0.0299336321153255,0.950087553775311,0.91039578869643,0.677224108745387,1.37572671009169,0.688711023366364,1.19678599538516,1.02172535182904,0.746956000108199,0.177905296680355,0.989492451307045,0.385040657403668,0.511235795285137,1.0191684296366,0.864842512049942,1.01171156072614,1.05616224206724,0.864765922822396,1.06611000737751,0.410404215533368,0.709932322453794,0.990229914969694,0.921426704849614,0.478606341440565,0.697444956550599,1.08376049370032,0.312356817494417,1.34145506878712,1.23866082740187,0.717082457734234,-0.128842081373036,1.12490411339909,0.878637900955089,1.15360346515435,0.713067298076627,0.842894838257068,1.15841373138427,0.956186549051466,0.837745966340596,0.341736771766689,0.97316666576228,0.99230920807399,0.497843519414353,0.697725922787613,0.834374572775017,1.27099401086747,1.07534563461624,1.15381413464954,0.847327612389814,0.802748119071836,0.820435688604577,0.940107085152569,1.13479589389001,1.59684628867156,0.767063804910088,0.63075217106997,0.987591508252754,0.74060273390616,1.30835193879415,1.47946983504484,1.14161611075734,0.934860662049896,0.297732851642345,0.862323779716819,0.862003774782901,0.974514644121695,0.831275944887211,0.916474610754879,0.911958695878405,0.995689609118154,0.957445977592803,1.01822763810139,1.22643416063776,0.799399508915304,0.943036222883703,1.07161084123652,0.540456723158685,1.33604586118307,0.62755473745219,1.04357546593624,0.567055865824792,1.12342364438404,1.32717780343518,0.696318063432765,0.930070546932784,1.53424012614049,0.928634471456384,0.801616855918979,0.980604850861145,1.47560732104872,0.924873677287897,1.17729734542232,0.98441153637852,1.07528003941872,0.49378985492021,0.836685844563744,0.655232390828065,1.08271494552846,0.897276195831756,1.35040689028059,1.03387450412963,0.271311254776129,1.03890401373532,1.14965065305065,0.588616451454535,0.616156563278147,1.36442486902668,1.328655584204,0.963783282461972,0.201356122393652,0.734356266843543,0.920946867982944,0.944294649337105,0.72595041698368,2.06062117747901,1.16583241763566,0.737141101107541,0.555953105888838,0.763279397774147,0.615127080300369,1.02001621904221,0.698972552427836,0.966057100609422,1.21043808158928,1.1732760146251,0.763944094875286,0.696833643385843,0.505896495391765,0.656980217365638,0.289963020375098,0.818328918211327,0.978748091830915,0.915802712206888,0.85255480850449,0.993973073682747,0.552734914021255,1.02759112188451,0.83995711625636,0.770172815169137,0.96982301551739,0.788376924221569,1.02552830189373,0.724871997158784,0.268532183370962,1.06241782427196,0.96599932331883,0.38258022133381,0.848802502680023,0.872613811164555,1.03052706586004,0.728435174370792,0.974337641702701,0.898885992792851,1.17717946289778,1.34802730438692,1.09269560341082,1.01675657298403,0.871588789846533,0.917877811027896,1.31683716044041,0.156533940777843,0.756907600771391,0.839742515206057,0.881801857768836,0.975318266547645,1.06963357519171,0.859771419342935,0.929918401362304,0.803373727011123,0.995786085602924,0.349401085947405,0.993686655688753,1.05000747544206,1.0340636893275,0.963059087505535,0.591283633255822,0.873843424025047,1.00140064566062,1.25436526071279,0.919224936961047,0.790000307655537,0.901729382898876,0.905268862648064,0.692034349866027,0.622936176540322,0.984386097697624,0.877002663779165,0.980689411574743,1.38720474190224,0.995716783287433,1.27718219651027,1.09120553335495,0.6931316808535,0.760986804923626,0.398441669431444,0.58205068005304,1.13760619302881,0.907525028115545,0.959625414879574,1.1504936785919,1.05866517047793,0.550417493342209,0.908686358418689,0.320875979246676,1.28103674146245,1.30588746276337,0.931818378988933,1.00142579883515,0.462882761633563,0.803610374708032,0.653836870885623,0.902530270706448,0.775972853219627,0.781065404395763,0.856109444053752,0.65082191115039,0.98643795308109
"10",1,0.848240820505608,1.06075371598393,1.07923828520525,1.01650301861706,1.17037193101434,1.04662969123806,0.648398940477919,1.00014600772065,1.0518791162294,0.395440103790329,1.23321157327674,1.05742471202954,0.978793651685569,0.640995193568347,0.967939876988818,0.984463814368327,0.760508755726411,0.827216432567468,1.01627870912026,0.559899601172428,1.00647248356184,0.98123158723045,0.461091801487498,0.890699377366536,1.0702772453894,1.07435477419653,0.9892822415201,1.27285805631407,1.09868019750565,1.05091875279003,0.924572176560435,1.15162966466065,1.15045052353022,1.07210564525178,0.403194811557053,1.29739165152658,0.894734340947728,1.08019439833885,1.07056602607573,0.939920107188759,0.737770751584301,1.14069315555449,0.976122212719326,1.00486682447482,0.959229523077108,1.06028029169898,0.624655925344544,1.13824216630333,0.969743166680085,1.03958861441076,0.996469302694028,0.948779240690349,1.70011979406628,0.814552575391808,1.00954915582147,1.14202310434793,0.934848579872806,0.952073250957977,1.15981721445368,0.744195894037403,0.669680207080707,1.50705489797284,1.13353138283511,0.953055449566657,0.979486764667888,0.999143365495447,1.00316084037031,0.854553023771194,1.03324088857651,1.02326739101601,0.986002837007251,0.961333745731068,1.02709461762295,0.990074968952624,1.02465230667077,0.951380573552594,1.02872741525486,1.22948681050147,1.1982173635386,0.933891540857873,0.941986078344315,1.04175270796237,1.76085832953831,0.818247983027158,0.997435148671,1.24531299783694,1.07717219505569,1.02278164236609,0.975946412408481,1.05682473366526,1.00613867945344,0.853589580848135,0.896179049466404,1.00794425077887,1.04884872800454,1.0178655137165,0.788282632031436,1.39923715624599,0.873282744173484,1.05373641220406,1.26861993752994,0.836701699584502,1.02409267831388,1.04436661664176,0.807538060528183,0.773393562681426,1.19104238655978,0.703988026413946,0.969262929086353,0.985461700494811,0.914680707841272,0.98573169530178,1.06627515767231,0.615036096000588,1.10646397037865,1.0193423514436,1.01981356268532,1.19797130437423,1.00453583151725,0.672497578147135,0.894379138637756,1.02196716958127,1.00998964169328,1.01824278198534,1.01345093979718,0.952864245334506,1.12982978015041,0.832128216724339,0.971198213667467,1.03068394616376,1.46948119210658,0.936716590108301,0.934457511202302,1.08306508968368,1.30703300502841,1.22620887104801,1.02121850557046,1.03336844143543,1.32425478145848,1.072731457164,1.05154290167741,0.938370698836207,0.946776493722212,0.950012418953999,1.49840680643314,0.912169473045129,0.890700826199949,0.889609049472765,0.888838455863902,1.04271989226981,0.971297256664422,1.00786671732991,1.42126645159077,0.93362635577408,0.515472740849995,0.922165915293712,1.01390444222485,0.946774466822858,0.452418242325872,0.879482779009668,1.08655830793386,0.856363122733512,1.02161530159979,1.08460191048203,0.993276224933548,0.99183906102656,0.875881418568206,0.99882231771444,0.641663944839954,1.04852351864986,0.658159420100464,1.08357278355091,1.03965727474811,0.982976971199168,1.7259634151849,0.984436662581796,0.956114439576729,1.02365375914967,1.70859097040583,0.868752044189431,0.933103268144635,1.06151044622035,0.9851777577407,1.25378398155313,0.512877838062078,1.02098620607819,1.07466853285774,1.0194422041504,1.00885235743628,1.1441470527521,0.950850010449457,0.612005981450007,0.736635560459124,1.36113659525628,1.21199608783472,1.18391887012835,1.13586722126575,0.99451239308525,0.872623099185304,0.426575264470646,0.977490695847239,0.990336603226937,1.01635240135426,0.311324087208199,0.991097453459727,0.796709045774788,1.06656629108929,1.24728212736365,0.369544326961564,1.03033428849506,1.03563651725137,0.929364589373637,1.09553858914161,1.13952899222048,0.883167213229467,1.03600542118728,0.976012384500455,0.923162885581668,0.971678821087644,1.0064522644941,1.14518197871746,1.14293859333539,0.984848087539261,0.596784471843807,1.16666740098627,0.86607997384415,1.0228192617932,0.731637656452453,1.0643130973995,1.04161461154274,1.01203037742217,0.796383740472372,0.857061041136177,1.04677388422721,0.989680282511753,0.816621101873693,1.2185618153552,1.27519871969861,1.1462764867338,0.954472998010882,0.86903297925629,1.06471250733587,0.747538370599735,1.02530754161126,1.01430045708414,1.14976676671758,0.386318347559092,0.431834435596216,1.01127460487212,1.2771481684125,1.20818875122528,1.06719150040236,0.93886311937524,0.239520584223953,0.867063322147362,1.04388400401617,0.913883618541053,1.56459891183684,0.0585564668539317,1.04181473528734,0.948207966427145,0.965780609695936,0.98671384338145,1.11372435046137,0.992555631061368,1.0062637332454,1.04089013846754,1.00023206226855,0.993989368956144,0.598934005957403,0.851031439133666,0.798717210528307,1.29872814409479,1.01921968962873,1.05278966067382,1.13217187995435,0.916329892210261,0.81851057379038,1.05916306318376,1.49900821336567,0.876977394242224,0.397258032263699,0.903410560153296,1.2565175879753,1.03487247407107,1.01230406907967,0.685422464931861,1.07250439314837,1.06322906004753,1.00402937945134,1.04956850809954,0.536746132265098,0.671348917082238,0.865439291122931,0.21656132540399,0.990966017537247,1.08116604078714,0.928653286265681,0.733878772253577,1.02254094995596,0.631817340197473,1.03171138180451,1.01366013232311,0.969680744182387,0.970820743416383,0.94668611330456,0.564656989745171,0.583860970298848,1.24021079006138,0.975712480928072,0.86123047314131,1.25196784471246,0.656954438956633,1.09275268420067,0.960581749982343,0.955944832151266,1.01146108539266,0.936470851615765,0.535073566940789,1.05004924341736,0.982244496241509,1.02129033421577,0.630603481060494,1.05612421176685,0.99828794655881,0.802457138320321,0.784245061475449,1.03886430838035,1.15655434604658,1.02638005426051,1.26255875766345,0.918183497727749,1.04221630378453,0.956314491309871,1.03751319008395,1.36920381495769,1.06181571748898,1.01935805406628,0.361612764529795,0.929653453803113,0.650409498777109,1.131718691245,1.21784023628638,1.02326550365805,0.90704404718177,1.02861538321692,1.0126189115436,1.02785951529067,0.938699002165041,0.933274442655206,0.908497194752824,0.870622778893155,1.09949200756112,1.04986315580042,1.04424934096134,1.03649144488121,0.973407419555548,1.12656327594212,1.07031136772009,0.389361140868434,0.721912751793953,1.4776091947671,0.476388162324981,1.06607023315461,1.11305900573404,1.07322719542594,0.96683976511107,0.919471276278819,1.04298491915478,0.977974634948255,0.841171723305323,0.905222581724484,1.63157524308792,1.05117573585175,1.04984033556103,1.00582097539587,0.969107564539741,1.08442783415666,0.827197788107604,1.04208879452148,1.17200726909047,1.2182798762129,1.05148296318474,0.974362851836163,0.812218946099668,1.03014077866252,1.08834486873466,1.02425898351219,0.614343291632976,1.09526781543473,0.905072665091763,1.30260939232194,1.0267263879013,1.03156966877717,1.05703442521854,0.969136725530637,0.905153230835228,1.77282686505424,1.04552952168217,0.916565240402439,0.459453522266176,1.0264322546867,0.649823598703899,0.797189155146338,1.04468471418127,0.988405698855584,0.989019214931628,1.09280492360207,1.03954384346105,1.17276374708812,1.03337889931771,1.01099239063862,0.906766276053174,0.992352158886888,1.01723154629793,1.03860329612703,1.00398529669127,0.971720957557144,0.959014336155625,1.02140854693776,0.941113311215391,0.690679164080147,0.985332290741632,0.953819954114925,1.05031804950525,0.91834939998605,1.04143280660014,0.707610416221943,0.98878217006794,0.366516897417961,1.21447134870444,1.1299023097655,1.03237219135173,0.97836986663245,1.40979472841313,1.04271868691994,1.15482575382524,1.00161745411459,0.92878064837622,0.965477106540714,0.95169091899811,0.975202881584963,1.4235602155371,0.940727744162235,0.897980178729538,0.983851217303135,1.0192287956203,1.00017540437589,1.01316613229477,0.991604802390601,1.00628737545192,1.00127114304337,0.902358049390795,0.978076866319642,1.00810141073219,1.17815402472854,1.10223368947853,1.09780104613816,0.998793124167145,1.03096365307619,1.0299385935587,1.0361575491479,0.900113742043275,1.04249014582062,0.990619834965969,1.00328727245479,1.01453434155985,1.03333651176482,1.03247421057249,0.910480593981886,1.02053882494986,1.61529426541862,1.01021108913578,1.04834707634946,1.16476596026197,0.970419820671076,0.952893199093628,1.03072093978736,1.06833337709806,0.997637359647454,1.08640881819578,1.07074707059956,1.01302358573445,1.08535334547921,0.990375990660813,0.983588393113041,1.02609732345232,0.77983292181869,1.04312111611097,0.881357300504898,1.00919301082239,0.895125472310787,1.02095727533462,1.02569063204937,1.01402983602013,0.91887824302674,0.511574098551306,0.963678245603597,0.954918577721276,1.02087719706724
"11",1.1,1.09632906402834,1.08571276103743,1.05015538078486,1.08885275161459,1.11131351982119,1.07577928387641,1.10403713177392,1.10834391923564,1.12311166693488,1.10188910637596,1.07329629453238,1.11756718965588,1.08913319479395,1.07979579567001,1.15075000267489,1.09972717057247,1.10577346266235,1.07575367030255,1.10141368431864,1.09481884938224,1.0715233402489,1.07951684862113,1.12471906669304,1.06978658017697,1.05363025854321,1.13075914050699,1.14498470492852,1.08061812640988,1.06990669950395,1.09672267221155,1.1084720653373,1.14815579040547,1.12218986483664,1.08271557008195,1.10349532453438,1.07009152613478,1.08753358325611,1.09354826887207,1.08530323408249,1.13204637368197,1.05740354654742,1.08513299171821,1.09007489580713,1.13398404988502,1.06398591933355,1.05728142806118,1.11212273966048,1.09445620281301,1.05817880512369,1.05617605829984,1.09701866010388,1.11245828335928,1.08835845054764,1.08695062395776,1.09140466720418,1.11436688724602,1.09718858218263,1.13073253131959,1.05028518561126,1.13654832396145,1.10983716088902,1.11583391466655,1.04868174266385,1.09862880213661,1.11597109371962,1.10102982634634,1.06115138884599,1.13091293030491,1.12369619306209,1.07739888359681,1.04169588672167,1.08434922107464,1.10851679101177,1.08703402073577,1.11787764994626,1.10964268736791,1.08368469668292,1.10932717032477,1.10778533318498,1.04322707325393,1.06801690503255,1.08153635888953,1.07434255813883,1.10570138695075,1.10168566260937,1.03620721197266,1.13029167308316,1.12450629064695,1.08481834692819,1.08248292495635,1.10828151101151,1.07814018357946,1.12581276728021,1.08067542951363,1.09269240368237,1.07988512364281,1.06924784586475,1.08580079940223,1.16475380771552,1.11954448360801,1.10183728080117,1.12242377100021,1.08569990102345,1.10539655888369,1.07926707477182,1.11061755264468,1.11256010990627,1.09859140098272,1.04894874315063,1.08102465708146,1.10609619780642,1.08416158003472,1.09562185952889,1.07515435069983,1.06844674026941,1.10489932057145,1.09097093545741,1.07598388861195,1.07666279634055,1.0812285069073,1.10481009452552,1.05971447394171,1.0402294053385,1.10113827899292,1.08025722004313,1.11069952728599,1.08488502427829,1.0787285445767,1.10941788619267,1.08719000500713,1.0748482489285,1.08651065747937,1.12515182239389,1.10803259953063,1.12371910224539,1.1540933176216,1.11822719104454,1.09972538180442,1.05639263143356,1.12217747363056,1.07544823848374,1.11681891919135,1.11059417145317,1.08620792925214,1.13056110979307,1.08640945087479,1.0761902819208,1.05095100984104,1.09204972756771,1.02078287677828,1.06575460444266,1.10288117035831,1.10993033776546,1.09114522501453,1.11298721537015,1.10892696126825,1.099432803699,1.11751559424367,1.08363916043693,1.07553200998305,1.09192927236809,1.09828791721033,1.12360648027111,1.10035625149338,1.09266138915917,1.13367705694057,1.11812585418815,1.13567147693464,1.0912869547464,1.09692974412288,1.1437113173841,1.09938566057929,1.09570725772918,1.08629006033293,1.1081743317314,1.08908661482284,1.07647202263838,1.10313923264828,1.11612250947595,1.10831476211764,1.10286563200217,1.11193301350751,1.07646614792532,1.13306162947775,1.06463837007349,1.11522686809594,1.13264735653349,1.0749272903308,1.11285321897229,1.13796419548883,1.10716554066292,1.11800999357342,1.08888637941127,1.10563213238336,1.0790787561277,1.09446995885932,1.07157638563669,1.13528527776388,1.07267723931661,1.04613293490129,1.06446729169271,1.08623101349319,1.12154974892826,1.13059934058765,1.10699923021089,1.11151379624363,1.08589958797181,1.040033350615,1.08428837516224,1.11493018092745,1.10856122759667,1.12338367651693,1.09286651610237,1.09069614762016,1.100696045408,1.08696436562862,1.08749053886269,1.09451501037085,1.1011034282218,1.10670820664362,1.08004510225452,1.11183697101668,1.09287482167679,1.09962224076675,1.08657915178716,1.07205856934207,1.08352197135308,1.12209733118109,1.07687686968069,1.07644392081391,1.10315536132904,1.10965309519565,1.12775235469086,1.09555128364516,1.08625589864299,1.12594860314943,1.14220841323598,1.09498707084641,1.10442207679351,1.13603257387781,1.09055278981295,1.13496844904684,1.10613923950359,1.13091865036683,1.15186670098187,1.11001978913507,1.07263389078366,1.09847299259406,1.0753573587406,1.11450376131569,1.09922362858501,1.10074601457513,1.08525599256105,1.08647001878882,1.12350610985773,1.09641081971966,1.12909817323618,1.10307638099994,1.12224256631263,1.12110596210227,1.0472891696064,1.10716181416771,1.09509361869604,1.04382659914442,1.11287099117622,1.1082559643316,1.09447381685264,1.09531715342155,1.11468529825214,1.09619296425241,1.10127267263701,1.10418996804831,1.10912195537166,1.07585084648558,1.07177183033133,1.11528035273231,1.03615307635379,1.12549083698071,1.08191373071979,1.12853646993664,1.05384871684347,1.11124538617683,1.05877330902176,1.07269662470112,1.09925893806087,1.10004697163002,1.13065121966128,1.0713790558415,1.07564871556757,1.08244106702875,1.10924230620125,1.06119833507997,1.11282207474913,1.07157108509456,1.06045715252594,1.10908222459973,1.13958420517616,1.08852702418839,1.09432584064288,1.09747369632755,1.08450530787177,1.09039968239295,1.10338379472103,1.09292986932827,1.08919458736122,1.09051900710221,1.06161885636156,1.11124255599948,1.06162349399678,1.11142566793328,1.10114348017546,1.08301475803837,1.1107450509906,1.09037878333519,1.08263777924373,1.10984306968934,1.08600728031876,1.09126553127947,1.14277664992059,1.09823545227686,1.13811770628129,1.10870407322908,1.07995061393534,1.07656594862298,1.13537478572217,1.08654847038853,1.08108446487968,1.06779873217808,1.13283987809105,1.10266464618514,1.07488094563324,1.05273724888939,1.10252395433845,1.12055399380116,1.12443444896064,1.09591714574409,1.0783173881821,1.04575152783297,1.11248591205212,1.07040526701141,1.09784869497226,1.06846743400978,1.13836001696827,1.10241816462021,1.13021020423213,1.12972607226649,1.07908921118931,1.16773308950143,1.1321863681817,1.06691022243614,1.10755643324863,1.09692955678338,1.10683194016049,1.06993380592411,1.13974233880903,1.08999431853211,1.04930174594923,1.0997275260573,1.1265610660305,1.12727008521642,1.08806538286699,1.08603227174365,1.09276150893975,1.08367953736497,1.11570101105535,1.10598568537802,1.12427097059825,1.05389559577582,1.07673579980228,1.09895461580826,1.10693522772805,1.11948017049878,1.09172602442955,1.13664314929385,1.1631649759179,1.12086083072911,1.12438321013041,1.07215134721809,1.0742633761636,1.07926523687032,1.09213798523499,1.06114503002322,1.10712196485711,1.07987813767311,1.08019940566963,1.08954825917398,1.09338816612124,1.1355937289065,1.07348297862811,1.11365087190896,1.10957597010651,1.06857190573713,1.14075631035584,1.11495627853514,1.10513076054032,1.08297661252641,1.11197051515327,1.14371651671181,1.16586462822195,1.09605213811722,1.07859630716458,1.13450775380524,1.09236132669482,1.08210369323808,1.09399291194145,1.0984783055375,1.07377119065859,1.12747734495988,1.09535491249598,1.07490742953726,1.12387471527661,1.11642427422249,1.12474100544117,1.11226721566174,1.10865201314579,1.08099323696077,1.06924018541711,1.10177481640113,1.09599509428763,1.06952270096804,1.10574283083941,1.10311079323346,1.07827067990082,1.07850673434843,1.13786614049159,1.10976609572227,1.13978430492128,1.09114610540627,1.12938006744664,1.07537839110199,1.1429961395686,1.07994420630915,1.0868716081763,1.09046725315783,1.10457915066778,1.13730395619557,1.07841370101539,1.09888811131288,1.14587375239581,1.09197490905849,1.10209348576401,1.07473807092345,1.06524168684904,1.08111050434946,1.08633488134525,1.11624575239746,1.09517451632401,1.08710045466425,1.09516034572059,1.09103518831969,1.12379429017262,1.07741249115347,1.08962475984897,1.08992843199232,1.04416670275045,1.07161421178955,1.08129854110237,1.08339874963644,1.10342854584771,1.08372922591655,1.07891665023628,1.10614668228677,1.1090295254541,1.08759358735012,1.09022078695658,1.081143391459,1.09302135324601,1.10176655847423,1.12945879213994,1.08344091527332,1.09853548424208,1.11749681941498,1.09579835538915,1.10517140145696,1.10881223811198,1.11308484423237,1.12233667775765,1.09723370843468,1.09644761430068,1.07320583968302,1.10459581938681,1.05592338979038,1.11483912497758,1.12705834890547,1.10398707611247,1.10255577973146,1.11126897862847,1.1122454194802,1.10958766173028,1.05462694917958,1.06935687578177,1.14997385025662,1.05111265137721,1.07711150327645,1.12617148466753,1.10768589942502,1.13956959957034,1.0902167247226,1.07485503741727,1.09404313173367
"12",1.2,1.24225143551116,1.19121510437233,1.21050184007144,1.20139292200327,1.15807723449515,1.15539372309499,1.23185219274499,1.1673319236551,1.2049932339139,1.23508118882697,1.26698541192616,1.23500870927148,1.16280868711827,1.19444617629022,1.20052383409321,1.18417260501696,1.19716024918396,1.16784490500868,1.18233238088714,1.20240680328993,1.22775999081698,1.24460390223376,1.14425659382236,1.18603453802258,1.20909311952366,1.26741497766404,1.18857683622149,1.17333327597771,1.19847350461238,1.20294458736114,1.21145469399289,1.24321651421657,1.19497552468843,1.19220064682391,1.24432492806923,1.20752686577241,1.18672841047468,1.18029576290513,1.17398916663544,1.20722931624573,1.1920083777122,1.1824842104187,1.14695102396161,1.20788433448973,1.20036310310428,1.15683148046468,1.20161983672417,1.18971993334628,1.17375191420292,1.20556715302419,1.21905869091812,1.18405266673336,1.25835760266465,1.20914341222722,1.16586405984343,1.17524770322413,1.19732383977956,1.22369332262961,1.19715963836165,1.18552687880095,1.20711325896572,1.22367828885873,1.22845742994576,1.1533134675287,1.20919930671855,1.24110770551665,1.23289329558484,1.18433824312392,1.21399039681723,1.20105006498671,1.14032156229134,1.19632758386945,1.20769220603586,1.20574585793832,1.18647211239957,1.19003156237479,1.20445003806752,1.18563669427498,1.20436384638639,1.196988698917,1.19754610336728,1.18493111724119,1.19572136737832,1.21353542424507,1.18389304357967,1.19167593872641,1.16298297145549,1.19366993037072,1.16286749049318,1.22244340984039,1.21643207950151,1.18241308711171,1.23613467472873,1.1677377142666,1.23192298811391,1.25093292903167,1.22943581922259,1.29579907069585,1.22730976183951,1.18213295682623,1.20773768752685,1.22583541144124,1.19624124524764,1.20850113229479,1.23507901412221,1.2110833256126,1.22972951714595,1.20855199900277,1.1858676643215,1.1534440912607,1.15218877953889,1.16952432229132,1.18911670626863,1.19485212842553,1.18593481679659,1.15567553555919,1.20466624884935,1.19893324839379,1.20703765641507,1.17051617731564,1.21439526702094,1.14856491014313,1.18976530770357,1.15983848370632,1.18793172632199,1.16491560355626,1.14712717172747,1.20689112373118,1.15915529969118,1.19652464518075,1.16651320335171,1.23476318000557,1.20847428957521,1.23051420634561,1.22255401111785,1.26652242101599,1.20509551844718,1.16224913520224,1.20324293375662,1.28640356404437,1.18662432027233,1.16817455362424,1.20185952560984,1.20029888780567,1.18120534593539,1.15360944860264,1.22088874325333,1.17224219363751,1.2169057930839,1.10548086038354,1.14734471143956,1.18818043457369,1.19677265339014,1.19973650156434,1.20778472725966,1.19173354894553,1.20624658574252,1.18300958090139,1.22398004925321,1.17848912286171,1.18113422311703,1.19622613932677,1.23034286454463,1.18822049416088,1.20787886193125,1.21102345375194,1.21113273458434,1.21328074043561,1.19434801130901,1.19676408542621,1.17807064151676,1.16924694484068,1.24641910670179,1.23401375212606,1.21191414593675,1.17915698785182,1.20795632247248,1.24576999633649,1.19083423654476,1.2382738763441,1.22828596180457,1.18396993790087,1.15602699385435,1.2184342661884,1.1717964468171,1.21777952069013,1.19718826534666,1.23979021369961,1.21007637659677,1.20358907419047,1.18694216638637,1.20866424299481,1.17849100499365,1.18380670697192,1.21172528063129,1.19928318677184,1.16535138344333,1.23616125741631,1.20145696601502,1.15113837433408,1.16933473613537,1.16134411217204,1.16192826983818,1.23576977128904,1.16446923846785,1.22146363815184,1.23186248186706,1.18995419069409,1.19800633385841,1.1846107637887,1.18860154353244,1.20997773632453,1.18648570390745,1.17240836717072,1.20448048980482,1.18927737872387,1.18925101016253,1.1864833601404,1.17319244968017,1.19906244435407,1.21000060961187,1.17562193144587,1.19528681915045,1.1990265483772,1.19905360285773,1.20739238425043,1.20053323970109,1.22770996901481,1.16364919706285,1.20188787064262,1.18623633980973,1.22127987837845,1.19771667335897,1.26656153888042,1.26376749796157,1.19606658107637,1.22212677275456,1.21004790236745,1.19021772644194,1.17937481395582,1.17205444635783,1.19958194845977,1.20387232539539,1.22794272457989,1.22365074784211,1.22920925167094,1.1796789401562,1.20064077618407,1.2246334708287,1.19663933741797,1.20133238735088,1.21682933026044,1.18543442952491,1.26568339403751,1.19905850946259,1.23185427245659,1.15988054977547,1.23878679510379,1.19458243551025,1.21829020060958,1.16572675440044,1.17871218960686,1.1749412442286,1.15514285353153,1.19579029594826,1.19562545671492,1.20144480999013,1.1757756810054,1.20025030025589,1.20673201060424,1.20519498075474,1.20990034159066,1.17431481620482,1.18455574233587,1.23099720881803,1.21465320753511,1.16933440194006,1.11993470074342,1.20688702445523,1.22434193083881,1.15718223513484,1.22971667092074,1.20816473828399,1.19698680563452,1.21246651427606,1.17937978434066,1.23030854462548,1.18056666656214,1.18233271657382,1.18485083625401,1.14050402665378,1.15056485892745,1.19015067244062,1.15621979155383,1.18441328281514,1.220583357212,1.18143441422136,1.17324921141392,1.22497329437711,1.21539066527851,1.17894987009996,1.20381487191101,1.18038678669661,1.1984250468667,1.18743781107907,1.16283147043719,1.14372553452451,1.16335338451679,1.18781281607712,1.19879430369434,1.19794446347909,1.21741316270111,1.16526711598641,1.22008141768541,1.21926563834052,1.19976891350862,1.19549184219821,1.26080161623147,1.15422754414186,1.2187591990263,1.24865647715387,1.18015996265848,1.19765498478521,1.17421743812918,1.19715632254412,1.18769193439156,1.20123904191316,1.22153311684188,1.16475802261167,1.16800318243767,1.16746267223104,1.23906925189535,1.16502632526238,1.2315450672896,1.19457291649656,1.18474493019504,1.18937311574631,1.11855885623789,1.16165533885638,1.15812316346976,1.18693670355609,1.24873393908556,1.19364202194639,1.23950745008627,1.22249581236754,1.2469324369702,1.23169744866477,1.19652931793368,1.15780849581634,1.18370645351555,1.19535936823404,1.1934172706027,1.2030122543457,1.18818851298087,1.22134947849509,1.17850290156664,1.22091331291387,1.17878850101424,1.20255357404649,1.22757519590693,1.17789060789143,1.14921764210184,1.1733527279462,1.21454432528918,1.17879231135968,1.21667128860192,1.25628083217061,1.1684225307926,1.22247896414471,1.19841313172146,1.19280182318908,1.2415848132451,1.18254345181663,1.24300408738898,1.27917072092738,1.19479772268965,1.2164730742215,1.18328259255318,1.20803678709963,1.13743902131074,1.18195824327453,1.17510132983297,1.19288620904281,1.19323641356987,1.2237730037966,1.24046021399205,1.17614527033315,1.21204521648719,1.20565117881749,1.190660301194,1.20620931724042,1.2305964411074,1.1951335185555,1.18096246976606,1.17888160010267,1.20349657267425,1.19538407397449,1.24235986384326,1.26053274817,1.22114784916153,1.17090366864021,1.20382271895305,1.15073664528059,1.22378322739255,1.23558202012404,1.19869339073564,1.15755994600721,1.15454918220486,1.213005470059,1.21621253545582,1.15734782891143,1.22040664067569,1.25213564935247,1.24438930093268,1.19608522728514,1.18656005919806,1.18472585481479,1.14151296821109,1.19000306573165,1.23697088201824,1.17829907859505,1.19916228066194,1.17591261173606,1.19780899790271,1.20774402462174,1.25999690524852,1.21819535286065,1.18312341157696,1.16677640546971,1.18192520621898,1.25799077053652,1.19015205335271,1.15621417839869,1.20369376180662,1.18435035891155,1.17252449824794,1.19590239849258,1.24154502843006,1.2030035503654,1.18522922894898,1.1713203453732,1.18080309520161,1.17855834206517,1.199803497968,1.19974520791916,1.19918460289199,1.20673803534179,1.18108236664932,1.17384552398629,1.17209318816449,1.18322957477249,1.19882327772535,1.1667891216236,1.21840317138884,1.22505708795098,1.17157306218362,1.19165133480669,1.18771460338821,1.19862440787486,1.17480583061372,1.22840845511266,1.24800628042094,1.19458686958616,1.18045783716139,1.1997512012317,1.23008893687517,1.20718702377066,1.24924024038477,1.21797831567896,1.16599145922292,1.19732142574775,1.19846474463942,1.20230481330626,1.2348714355859,1.2017620249173,1.23802052315586,1.22655640246892,1.1710300243272,1.21272760073515,1.18052191039929,1.20480094124196,1.20402204663157,1.17480496655531,1.20128871582078,1.20463458459396,1.19156514215003,1.22591384529544,1.23531056183841,1.20240446458881,1.16525407813557,1.25365558480991,1.18634848486864,1.15367475032126,1.16082508196594,1.24105891863049,1.19715143024327,1.18321101267116,1.19999705401672,1.23154673797176,1.22074762768579
"13",1.3,1.28782020885067,1.29234516371963,1.32044618189858,1.2809240096865,1.32531226372153,1.32116231383936,1.4061721461784,1.28135328464519,1.3254277785536,1.30583211828657,1.32511919052785,1.28108701591264,1.31717731558207,1.27215208204478,1.30955408780183,1.34245585351649,1.26402906136289,1.35254400933869,1.35837776908627,1.29642845648183,1.30097270440537,1.3356483109242,1.25641910441557,1.33864061235538,1.32089436814015,1.29484382664919,1.31384025608849,1.33778306961157,1.29414468851998,1.27505454661097,1.40147350790158,1.29266272379455,1.25982338876993,1.31747360435047,1.29718190139455,1.36527629064888,1.27313908335629,1.28956259379968,1.29269253067752,1.27377955938392,1.30211716333872,1.30127620380786,1.28001885283357,1.31583277507401,1.28668018118762,1.2402438128524,1.34085136144298,1.33650627258539,1.25638713099453,1.28140347221429,1.2952121622165,1.32306317008474,1.31855365671863,1.33879945818298,1.29704346391087,1.26180460188473,1.33758506941054,1.30127644731471,1.29356974525106,1.29145046989101,1.32257473375073,1.30949501894016,1.27572310074764,1.26219927377024,1.33958194382406,1.28186029446624,1.23298786953711,1.29885678381243,1.34237592391815,1.3318985604376,1.28827204440711,1.28366508059061,1.30791809989479,1.33388660972035,1.29015231144352,1.31102826911582,1.32338568787814,1.29390085879465,1.28794388526023,1.31111624463663,1.28096803219378,1.30932796312337,1.30220506895746,1.31660087590041,1.26453495298931,1.28398296255427,1.30561867678659,1.30237529079572,1.27795460171432,1.30396627414231,1.3100902364461,1.28273171365484,1.31277666331985,1.29982262700292,1.25161846200896,1.3434928869721,1.3389395114066,1.36217120818392,1.30274400373409,1.27809148853279,1.40197276269835,1.30783556921958,1.32218490909066,1.31492700040911,1.34499906272446,1.32472488622198,1.33490418600715,1.25430158554234,1.29349754175844,1.29738480925234,1.28320481243548,1.27891321788389,1.25336234619771,1.28871494474211,1.25357838003916,1.29350815239262,1.30567088186639,1.27011132474173,1.25608496347116,1.30899696716805,1.30784651191577,1.29547460400393,1.28251514802267,1.25222155377025,1.26949236096979,1.24793086266709,1.25170008858751,1.34559989404042,1.26287332028601,1.31054876498517,1.2904585705778,1.31887240380136,1.31502036586584,1.33018363138756,1.3570383913091,1.33563785701727,1.27300469642509,1.25903911813094,1.29577648006653,1.36719589148319,1.31305905958913,1.27444226232869,1.3174261109294,1.33489755271041,1.28988437278053,1.29737586302048,1.3521120514684,1.30059235912024,1.30025435633963,1.21851984274485,1.24715782914019,1.2837919355678,1.32570163271408,1.31012952044892,1.31089566479551,1.29935402916683,1.34441917856123,1.27839743824549,1.30187325108623,1.29519946077843,1.27579893901996,1.32567433526911,1.30974774954125,1.28937209215978,1.29639061161042,1.30580256285096,1.30022782945258,1.28704643292961,1.29771861883109,1.2890624432331,1.30398295154339,1.32373990864729,1.29052167613602,1.31493608252249,1.27818055306657,1.28915420498154,1.29017102265105,1.30511228744212,1.3354472011561,1.34609396734078,1.34040014810668,1.28544870492397,1.2223543755726,1.32544187366215,1.27308813035121,1.32218706157435,1.30862998952046,1.31655890608217,1.35950008150587,1.29593239526619,1.32111781463591,1.30032617232328,1.2838148036272,1.27011468753682,1.30869315200753,1.30180832878184,1.27349502754098,1.35174697772754,1.3122465378658,1.26311891345495,1.25976245022222,1.32331374516819,1.27340466034497,1.28317673838223,1.30004571273718,1.29929426333727,1.27662273336058,1.29529422947859,1.30459353429941,1.29723877049491,1.31093253815093,1.31830973217709,1.2675158856793,1.31385220937143,1.25939463440892,1.26890591063675,1.25953711414682,1.26309317543324,1.31903498113303,1.32123259137435,1.30772933922895,1.30640157851731,1.2926849062243,1.26498422551867,1.33354541380653,1.32036447981273,1.29325878127186,1.31155186180937,1.24163046009527,1.28600430835748,1.30907510793976,1.36348567249601,1.30399966138235,1.36234527412848,1.31224888538129,1.29467528626752,1.27461463565684,1.29993122748279,1.2869653914456,1.32276313828155,1.23768636565484,1.36126996448753,1.29058503988434,1.32588427199377,1.30784641224217,1.30922324348605,1.28960383135448,1.32337310403049,1.25376930952222,1.27990849639911,1.31555483207975,1.31421495108137,1.32481583363382,1.34425197159683,1.35949982423073,1.30753067854907,1.25977426396408,1.3458673668546,1.29416089473694,1.31080869619192,1.27040215588539,1.26670708178946,1.28299167320901,1.30881900669203,1.24843327571933,1.27820157128067,1.30545180375184,1.28962790183541,1.30196801481847,1.26299118031028,1.27948700576522,1.27816827575859,1.2901285611318,1.2738747521536,1.3144864612646,1.33539179929079,1.27243118946731,1.29168697045396,1.28133817717147,1.22878586993242,1.31321355789665,1.31021793909222,1.31873928441612,1.27250673344501,1.30284588198696,1.29419147974003,1.31279431301885,1.29032455176733,1.29751866753454,1.30828278732026,1.27541389127059,1.30781110896094,1.24642172024182,1.28795518174478,1.30302752082299,1.26168614250869,1.25040750603649,1.27177205595811,1.35364936348536,1.32265421031122,1.28154341693623,1.29154577858002,1.29855080182739,1.27340880883875,1.31364247039521,1.27881157145499,1.26147087596641,1.30392440157209,1.34174520705881,1.28763703065723,1.27576477031616,1.30793902138151,1.31829322229308,1.26482137913817,1.25278701301462,1.34754866239561,1.2937588984906,1.30178292407838,1.32170965985409,1.35080956645223,1.34835134844809,1.26321126511282,1.29244995908654,1.30270883119174,1.26404004642939,1.27486491620284,1.31073669599632,1.25575861635315,1.26242649433401,1.37036592792312,1.32576720426795,1.35505266831569,1.27307504369639,1.29398453497348,1.29412478990375,1.25808024679243,1.28573642709943,1.24363706039403,1.25251039488617,1.29475064947309,1.32421939937833,1.27305661525411,1.35723319558363,1.31153399370357,1.31818102225945,1.31315455678742,1.32815600350569,1.2686852564113,1.35229230511794,1.29963856048385,1.29307343458957,1.27355957440106,1.32465854739898,1.31969453252401,1.27740128933371,1.25722116185967,1.28270181436288,1.28285373511321,1.30457040689424,1.30397531225901,1.26631871220195,1.30206838379808,1.24777387489232,1.25845787490946,1.30007835901191,1.28585529757704,1.36400565682704,1.27460521175588,1.33370010008022,1.29939430696397,1.28496845973606,1.32139501013302,1.31326987238549,1.2708442522263,1.32333832275887,1.31674987396416,1.29536059836569,1.38159563993491,1.28106976677198,1.28863098101709,1.29884800128196,1.34282925338825,1.31033992828436,1.33495486968555,1.2899283963398,1.38376495698131,1.31364910839109,1.28347469679927,1.29869347567563,1.26190891866243,1.29838725351866,1.31671438381657,1.29842925274342,1.32603883243001,1.31281690637956,1.37164179693997,1.34304217982976,1.28955090197698,1.30116648367799,1.34454706200355,1.29960498407214,1.23971347313136,1.31996059351109,1.32819816309744,1.32440707270796,1.31651434271769,1.33655219586168,1.25671932306798,1.24746787320072,1.32298632853721,1.25280919842239,1.35190519922489,1.28623925256415,1.36828302447085,1.274453097447,1.32701400163036,1.2393865844962,1.28571973315835,1.30897574048864,1.2481878509092,1.2875030702452,1.28803342148652,1.30455624421946,1.36769329371778,1.29073120110513,1.27201371670533,1.27108632503203,1.31934624947096,1.26940783431978,1.28807842256096,1.33558549107149,1.28083354019208,1.255435230412,1.28731260971363,1.26950148472893,1.26720333616248,1.35300190837227,1.29129306211901,1.28405265986364,1.31106855186833,1.26049911359653,1.28277727445123,1.28998047842461,1.25649023317773,1.2982473671675,1.30313203315216,1.28201377464308,1.26910116166682,1.30296645493928,1.27724841287429,1.3097005434407,1.32405546916869,1.31862414820345,1.27824808127786,1.24694108909002,1.27419650675051,1.2802075405301,1.33569570930381,1.23998484226542,1.2636149309361,1.35896179494106,1.31988280484003,1.27256058220142,1.28128625308556,1.3137131989615,1.288434904162,1.28328682506425,1.35169238650683,1.3371711797161,1.31273298802872,1.27965766084497,1.2745328705585,1.30559724197735,1.27945592705314,1.33852923640678,1.28309771359305,1.35355231660673,1.2489937977525,1.28420448188546,1.29940247030655,1.3055003688687,1.25839786666207,1.28091681735937,1.30604130212883,1.31330206632222,1.31305075310767,1.3379308294838,1.32684094611671,1.29294108605336,1.29219563734516,1.27578866775993,1.3520356587516,1.2601039445675,1.2876569358971,1.36949584138427,1.30551351430702,1.32256249330206,1.32161844381137,1.35579630581217,1.25076043493154
"14",1.4,1.40427645960983,1.44708485471584,1.38655090104927,1.41840738816086,1.3378027601717,1.34242041693419,1.36475538208428,1.41031781275818,1.39776599897801,1.38995811010924,1.38415314072318,1.34986597674545,1.43658676035809,1.38843289066876,1.42473075582784,1.43814228523763,1.44245501745606,1.44426980093141,1.40546237462406,1.39255245099141,1.35663875263725,1.38107032877465,1.37036901419519,1.48496674256607,1.35569057369108,1.43839985309078,1.42391018034124,1.3543734259637,1.42206688581628,1.40092559751216,1.498079641649,1.38475197144489,1.52440715603636,1.39756341276182,1.3872501433797,1.43177770514378,1.35954191737482,1.43852316542282,1.4057808446284,1.36951212824265,1.43738675674087,1.37898239109813,1.37575206075021,1.378696788457,1.3963215411206,1.35130014529905,1.43075022623087,1.39985169216045,1.42420958784873,1.40350876868319,1.4114830374512,1.38869364538825,1.46321047161593,1.43029010018077,1.35002833524201,1.38292468703946,1.39210027027618,1.4125392792141,1.35581086492818,1.40908818670088,1.41266940038971,1.38010106734522,1.39776115923651,1.45182387631693,1.3738190336275,1.35945925941507,1.42206230099604,1.42580101902411,1.39203822481697,1.35571035021545,1.35663562537156,1.41452124762716,1.40786428454999,1.4307098091433,1.3917011051176,1.39680342305287,1.43119198690344,1.40123696547613,1.41772266135924,1.39018761327805,1.39920488498035,1.39139722099519,1.40264230019754,1.38797670464874,1.41666019924897,1.35582143889965,1.41226680087964,1.43156262857043,1.37846132385301,1.39787033342011,1.44590305778385,1.40822677044359,1.37666176974093,1.4298734344954,1.41581328659256,1.4499938037572,1.39422953886306,1.42879835257797,1.4245147930664,1.36801838784864,1.44633027975233,1.39196127224077,1.39794705171157,1.39214628906245,1.46476626870018,1.41111086905793,1.45526294793894,1.35800968740963,1.35855234935062,1.42157917581253,1.40877472916543,1.34647552301496,1.45491986795485,1.38432933902495,1.40410528591322,1.38248593457905,1.38802752206545,1.44636221926698,1.35296748671051,1.3734997081158,1.42002607748562,1.35304349661811,1.36398590697704,1.37349240808621,1.37153749867984,1.39880855142785,1.35412294389241,1.40520237518222,1.36104296146363,1.45145196044668,1.32986006403671,1.45695162045458,1.38536892618646,1.43237904004224,1.41436428752659,1.49059723149655,1.37073981398436,1.36671699047445,1.42665143899687,1.33124223623885,1.42604481718756,1.41259608989981,1.35053959553635,1.38898618637874,1.40807722255477,1.44429747840568,1.40985508808325,1.34555841192145,1.41939590466143,1.44623846740769,1.32699573218942,1.36797769675984,1.44687100586879,1.45226579037998,1.37719972592971,1.41760998477852,1.40431498706775,1.40589630246606,1.42230939017746,1.43476696983187,1.39909460079927,1.37939087481494,1.36060582124715,1.37653200734194,1.40932055757339,1.38001755167467,1.37075017855628,1.40181600571751,1.39987531166567,1.44102415701152,1.40332099994933,1.3922298744545,1.39794838666865,1.38953931870081,1.34067391385345,1.38099567517438,1.36900234955078,1.41742765952455,1.43355249673718,1.43160469400571,1.51193731523942,1.39585782396451,1.30817848980277,1.40823766397433,1.3825538285038,1.41273058804844,1.42254550514796,1.4320542794609,1.44970147016284,1.33398173664312,1.38079003081873,1.45255417177107,1.4202544213518,1.41719460303059,1.36470745594546,1.38982404473578,1.37981032427615,1.47541979359696,1.38190394954297,1.4047786199201,1.35849903464722,1.38236419333705,1.34558645064192,1.41689840415771,1.44788731688594,1.42840680203354,1.4466864027662,1.43819565510568,1.40923481943298,1.36999664255502,1.38758398257325,1.39417673464116,1.39765493578681,1.44300786243512,1.40874650081495,1.35915269764307,1.42981570624907,1.37727472979127,1.36420309856384,1.37403473879137,1.43819794027155,1.40765687668966,1.44037932292421,1.37812961382709,1.35834327672539,1.44710668582766,1.40037715181257,1.38300994965458,1.32571417684192,1.39053858672045,1.42137012714556,1.40871717192579,1.36812168536065,1.37833128984021,1.42692509005572,1.45740815459115,1.4679822490753,1.43231199413898,1.37903528991776,1.50020213497822,1.3975277616067,1.37424969173417,1.39605982273455,1.41117012563774,1.3962200806406,1.38219847487117,1.33867083664619,1.40980459605566,1.4564942602743,1.47897384013406,1.42213919035317,1.43649761016528,1.39463249412299,1.34866308928347,1.40207897338455,1.47480116173271,1.39769224321967,1.36276200731884,1.40436966680281,1.38466236102316,1.37990310263764,1.3470655648077,1.33813657193853,1.38470362470058,1.42868206448527,1.39363420236663,1.40677929519919,1.41530486424638,1.38616725640134,1.41245394879377,1.38512762691071,1.35217732534233,1.41340419501129,1.35677063442864,1.42123188166301,1.47795848660388,1.34523789531305,1.41703864416389,1.37900930912047,1.41094243739445,1.31000523030379,1.36869659831454,1.40557264572215,1.40996443653205,1.40311308632328,1.41518581945266,1.41427870871286,1.38785070296622,1.40851391661857,1.44358943118145,1.37563306631565,1.3395815561856,1.34199155865364,1.43428592926891,1.39367833988265,1.38804672586291,1.3645155683959,1.45026115863574,1.40581968820439,1.36960312852825,1.42128695245763,1.41957741308295,1.40033998385251,1.38215763223369,1.43983078847226,1.39597330111938,1.33297546102981,1.39264444533768,1.43097933628921,1.3946302276369,1.42127621128938,1.38260926442412,1.38079879348648,1.41990697031834,1.44743613714477,1.41214649153907,1.36826808553802,1.36790196325791,1.42541985291355,1.41389428896468,1.43518450669027,1.37877103479569,1.36867552616372,1.40620068476795,1.38475575954463,1.39084913971867,1.39187109702432,1.34110460981437,1.46424174798054,1.39153179730662,1.46131541158565,1.36124092116794,1.46213527436359,1.37464497988025,1.41710367273738,1.39935989630369,1.38400870434079,1.33106041252432,1.35121882202355,1.43589766093488,1.39408835704831,1.34230538261415,1.42625821649242,1.44396242852882,1.40531917036314,1.46618841433514,1.45421455160653,1.41956782401904,1.4083324230144,1.41128883433335,1.37128667998476,1.36084159385689,1.4225108382429,1.41144528701459,1.3811335435744,1.36935675809466,1.38935689839777,1.35673740369204,1.40059158290223,1.36002247080878,1.39610042425753,1.38968265179695,1.3674438015924,1.39942133523469,1.40935718777378,1.34888627386431,1.47684983149855,1.36610186746565,1.44324350591154,1.40594536460667,1.37181536404631,1.43046299118576,1.35267908774435,1.41559136730862,1.45622950711896,1.36907367572692,1.51340752630859,1.39145176253195,1.44049996220444,1.45659777937065,1.39031072093911,1.45096257001222,1.40667999058232,1.39488098223645,1.47621508921291,1.47118045073519,1.42927969578361,1.37587133933488,1.38624100850232,1.38304340555489,1.41243717005985,1.39165342775877,1.41648309293559,1.43870625256564,1.40272664751916,1.34315292972381,1.38104931801774,1.44140255896889,1.40820973746525,1.43490122822006,1.40651196487968,1.35663651108696,1.4014904541462,1.42708434233202,1.39374285305076,1.37489738839854,1.41308986423194,1.46053243816185,1.34632760796664,1.36370286982453,1.4363646727442,1.43404591222048,1.44194775003663,1.48921798557506,1.35725614170607,1.43671487648299,1.3388907747539,1.39705259957292,1.40539423837097,1.36894359189638,1.3784678608056,1.42570147919951,1.40591434663992,1.47934137512455,1.38725481748058,1.42960922984178,1.37310315447287,1.33919136563402,1.36551960155954,1.42211414414173,1.46343968630208,1.37298458977719,1.37215722414067,1.40232734935957,1.35652257187841,1.38580864174223,1.39566392656922,1.42533078654568,1.39383412374341,1.38071969787902,1.40383046758428,1.38205383453213,1.3519210775344,1.38540721475671,1.36741881211758,1.39656972240743,1.42853808045664,1.35497624864535,1.39610438330469,1.42502061838165,1.39032249416818,1.43805608035787,1.40065628449734,1.35894272626538,1.40443397057192,1.38129397264005,1.36751049610833,1.35951219963409,1.31750788570595,1.42694760129968,1.42618582969721,1.42717822105444,1.36679180314914,1.36851085355629,1.41943592645314,1.37044615543735,1.37004381787865,1.42148914969633,1.44903264763334,1.39943172708693,1.39923153340315,1.36982165472277,1.42208791085598,1.47751928357768,1.45159308754874,1.38311418527635,1.41951528179154,1.34315587442322,1.39963227289207,1.3888834135559,1.40149799586716,1.37432119732989,1.40843051443747,1.41018788578783,1.41700551305997,1.39374709482052,1.42442318587912,1.35530348067025,1.42829531424985,1.39785408201399,1.45630081666433,1.36395828670919,1.41906839652949,1.34943747940014,1.46981301505401,1.39814444181465,1.43998758723194,1.42457320347287,1.42061505993758,1.46774028223704
"15",1.5,1.48254735639134,1.48842504036076,1.55296241607395,1.48026312264695,1.51465093628599,1.50780212887936,1.48774919141255,1.58383516943366,1.54267979890519,1.50181265478701,1.51843059785084,1.51174506614685,1.49405626042462,1.45438567993779,1.53537765383691,1.53597733136651,1.46474892599578,1.5046212561882,1.53963946814054,1.4731547563491,1.57656509704814,1.48969025951025,1.47680388435848,1.46566269845148,1.58937027892606,1.50730644006701,1.47476908240901,1.56444320562079,1.49807147438339,1.5693046721478,1.53433706309988,1.6296698089673,1.51602848770712,1.46784265965934,1.49121807189192,1.47911634190782,1.52443124566301,1.51903483766695,1.50398243609323,1.58254087317823,1.47106389559073,1.45380895130861,1.52287465894839,1.47869608679812,1.55411117664487,1.4646111811322,1.51376972037321,1.46845812680402,1.51767855916219,1.54694665375217,1.48682851800052,1.49450869959774,1.53979700951612,1.44713493785258,1.4301190369095,1.49338405484054,1.52147202079457,1.52129517581105,1.55134247954133,1.47666398225721,1.49710724668079,1.56320623341239,1.49200786251434,1.47828476236182,1.4717601751455,1.46251534573788,1.56494465489424,1.52413989443874,1.45315896912603,1.50771220253724,1.45274940509654,1.53903446755654,1.51430113501101,1.50919662044607,1.50033826669469,1.52292738457346,1.53135628485041,1.53186083587968,1.46518464944988,1.53375233535028,1.47645317222746,1.53846027617903,1.46045234388296,1.49585359875425,1.50081789902193,1.51318097060143,1.46731672426331,1.49248602171935,1.52691771758395,1.52160257522001,1.56331709295516,1.50545824856511,1.49118268456267,1.54083390633927,1.54225127958447,1.54581339765796,1.56651543818653,1.54092691556924,1.56443786807597,1.5643686044502,1.43104535885543,1.48416960784328,1.5114503670563,1.49846266707947,1.49346365176731,1.53218325074516,1.52921322195731,1.46169387312611,1.45863845057414,1.54885364560965,1.46635700873362,1.50974042230261,1.4246318299276,1.46870968647827,1.55520613861134,1.48336675151566,1.45171891514145,1.46481376575179,1.51352914555216,1.56792189160295,1.52042717820693,1.40078989644931,1.48187184310899,1.49029609579824,1.47850674190403,1.48549170141555,1.45769106201335,1.45292516023395,1.42181021694903,1.58833476731754,1.56144298260126,1.52361795993116,1.52869006756613,1.49301848879954,1.52159923605823,1.56752007411682,1.50787320405746,1.4504587682015,1.55174037861659,1.42390823716773,1.47043690046402,1.50036610375741,1.53174032022953,1.4992439711184,1.45432974942535,1.53583757133602,1.53877650211175,1.5248235323145,1.55247539077305,1.43497122157957,1.40462436010067,1.47159793096805,1.55348563729303,1.49944112355156,1.49872281005016,1.51984704101568,1.49787324540357,1.52705924527275,1.51396655176702,1.51846455863029,1.47633745656422,1.47284253647095,1.45053271780475,1.55858334311729,1.49882605900587,1.51132013002285,1.48025593887883,1.48859450552909,1.47358191838948,1.48642127078817,1.49718685299788,1.5109909500832,1.43124617479634,1.47643248820738,1.50327944876678,1.54902576360487,1.51238776611978,1.50296864821073,1.52983389847854,1.62992574889549,1.47691180067663,1.48301759703036,1.42640967681359,1.4671545683257,1.51522942865632,1.54435767904545,1.5148078088998,1.61602967541313,1.5112615136325,1.43641707613676,1.54740340421559,1.46411433102974,1.46603854731167,1.52768403516558,1.53181140383099,1.41713359720305,1.56381327291046,1.48288630227563,1.46665477743623,1.40305204076054,1.45318527256368,1.46847745824279,1.53147780952367,1.42595630284251,1.49649608923342,1.54858845391887,1.4532601863634,1.52198064090496,1.48664831335151,1.48036910814548,1.53562988814286,1.53508476839486,1.46583381968573,1.55541269640775,1.52654751833541,1.44144630735987,1.46570999845697,1.43375525081051,1.50167721418557,1.54397455823248,1.54575881726477,1.48788483455653,1.4557103774608,1.47209827987333,1.48094722419497,1.53718449599736,1.54275647264498,1.52083935436401,1.43582016584876,1.45836310722297,1.49718988205403,1.5225325897952,1.4644594774989,1.56008364291831,1.56110676748153,1.49595008000516,1.46859376881615,1.51063807492773,1.54041406744708,1.45542957164167,1.46598987951416,1.58530386241983,1.50162562143522,1.50090167497536,1.50971513987949,1.47109135265426,1.4490230277929,1.48958214180304,1.53794673523584,1.62022860942837,1.51607194444301,1.49888431208393,1.51536150630798,1.50638902774119,1.50201883939344,1.53040801707089,1.51839634442306,1.45769125770359,1.44109481252362,1.52012363462268,1.50097115231842,1.45039360995125,1.42799791431152,1.51673260044509,1.51685854733868,1.51688787991441,1.50760768601028,1.48181471399117,1.57730690567148,1.48135158447698,1.47865169746992,1.55978466132298,1.47043482878605,1.46588640720117,1.48994955474926,1.59175667232276,1.50592511414608,1.48396643886485,1.53098488899155,1.46342624884064,1.47596670816736,1.51704043254369,1.42225819742082,1.51658954793652,1.49870917366441,1.47821441440216,1.49871764623755,1.54825519395752,1.55755844426321,1.48674557674239,1.44774698592619,1.4496194228099,1.52211257097828,1.48457336477717,1.49590937742487,1.43808683077566,1.45586431543046,1.48470391880347,1.52239960004068,1.46293106162189,1.5176657939508,1.53175074262804,1.51700998902464,1.46783592130047,1.50882561015342,1.49448829854492,1.44393802252901,1.55029896863105,1.50696520111183,1.50955012738958,1.52690836702169,1.45705964790066,1.51160207282375,1.56180286410287,1.51057470933322,1.4905994818547,1.48386558082858,1.42733322253578,1.47702803578308,1.53144610907671,1.45245863502287,1.50217571440374,1.49943954183237,1.4953126016016,1.47920021000894,1.4953270745971,1.54932517416028,1.50321262525149,1.47467529023329,1.43888792912721,1.46961941142835,1.53813335708515,1.61839920748349,1.45367299579761,1.57729754585226,1.45865082977307,1.5002295006418,1.44574862262553,1.42861832701862,1.5126439486374,1.48948861051416,1.42111686269726,1.54035567784583,1.50561863777896,1.50908154419508,1.60237999769726,1.52611511217714,1.55951435162302,1.50243012018493,1.46802102815509,1.47546730784324,1.49389072389588,1.51736034522185,1.52917972089709,1.46152425493728,1.44601531861911,1.45451821393618,1.43097221836911,1.47380988677719,1.48910805193464,1.51398682666482,1.47593223598692,1.44853580887446,1.44500894653616,1.47376732080475,1.5095668272608,1.63237191305858,1.4600343365937,1.49128848913527,1.54907953124336,1.47503087405343,1.55281069602417,1.45876605892404,1.51730493577901,1.55717444617232,1.56069813016398,1.61606094655738,1.51059987739973,1.49652507526033,1.57052518004637,1.49936859682833,1.49014864809933,1.50761992804398,1.47567776232461,1.56982242988653,1.58382663426813,1.50756590540662,1.52165727932803,1.47863916919573,1.47219864613698,1.50207253052188,1.51741577764992,1.497980509195,1.46355919370049,1.58618115692737,1.52934308362294,1.53493746835217,1.42721515104156,1.52806099848787,1.52107177538583,1.51328478781706,1.51652169098938,1.48227276121351,1.54167254695128,1.50198597418033,1.49978726334256,1.47362647359547,1.44555027145025,1.55325137215295,1.52582950905263,1.45346131231255,1.54432600661493,1.56827380864334,1.56692464774675,1.54823992178188,1.46342059130539,1.44550978985075,1.42628183039004,1.46998474616939,1.52696990293309,1.44615265113536,1.5242122818108,1.51931103684636,1.59815422195667,1.54774805918819,1.45075493350483,1.44903952864318,1.50567422332823,1.54533235310199,1.56108082168969,1.46756505696874,1.45550005586406,1.50810176261217,1.50541376461849,1.46565372473221,1.48386842457794,1.53446626426591,1.48499239112475,1.49683688930021,1.49222623241737,1.51615022730757,1.46528890196357,1.42808017899871,1.46482872848208,1.47088391583455,1.53878777678853,1.50287333784754,1.49609103761042,1.46940713836566,1.5663603462429,1.53993272319702,1.47278792170802,1.42278006982552,1.50003698289804,1.47216058088403,1.48453201399934,1.4770774752413,1.41707719390084,1.53224800747915,1.54893419221919,1.46407534120548,1.43404514490199,1.44505199748017,1.52215536301858,1.53599157240854,1.48479656682523,1.48398008355692,1.52861254374125,1.51818579718389,1.48533852008918,1.52290680749744,1.54023809928511,1.48598351347685,1.5111756622815,1.54352832781249,1.47482351904232,1.40967214901711,1.57899170102262,1.47842106612626,1.51385503886847,1.46369188186209,1.46851675646585,1.47256704167444,1.50203099338636,1.49983558354657,1.52592402122073,1.45775377569131,1.46611949516968,1.51250849379563,1.45050996259498,1.52180707521681,1.49338942137568,1.52129686265755,1.56943276390575,1.43938126327791,1.52162108274807,1.59081734081679,1.49893617810355,1.53237376279057,1.53925569135695
"16",1.6,1.63171533832692,1.57905815014601,1.56063433568461,1.71089629434612,1.6260156223756,1.55382393932474,1.63659067299374,1.60393368472861,1.67571977671805,1.54042782274008,1.59241541469711,1.59049632225102,1.53279494662233,1.59268581393204,1.58990162565719,1.60167687158294,1.59678990343843,1.64674216316334,1.58938887293501,1.53182071176859,1.62242465632923,1.63904452382092,1.58180223958779,1.61809794353866,1.65623213159138,1.65951408893162,1.5710533674235,1.6701794194929,1.70309811447342,1.56574351432806,1.66528822476197,1.58041091279139,1.61982421518216,1.58894846634023,1.71230648427723,1.5899268560835,1.58213991760174,1.6375056640394,1.57875804236564,1.59514730302056,1.63990336319385,1.62394552474401,1.52546752456904,1.60893207383062,1.60990697993833,1.61672277170868,1.5513523094143,1.59996384285052,1.60970068076627,1.58822515048946,1.54402649379173,1.61798946914616,1.63378678608588,1.61681018786301,1.65318602987626,1.60294219090157,1.58797172081122,1.65079586215776,1.64747509036854,1.55796566870994,1.65898233542028,1.56026560212332,1.58678674158698,1.64904933331483,1.58026533072042,1.57892435049066,1.58233189715264,1.59085923809301,1.62191959978579,1.59855032616269,1.57284455955855,1.68547397495213,1.53945975526806,1.61439488609296,1.64192052941262,1.64717039138655,1.61333275751049,1.64614247394732,1.5618739661439,1.61018347172327,1.63085292080769,1.6153562338691,1.69792884736188,1.56128121904973,1.53242342942128,1.60376167201564,1.55499118252752,1.61271961842694,1.64295711158491,1.62380141507826,1.66500241179536,1.55644289246785,1.62228025000198,1.63792918314839,1.6634450774029,1.53217438883325,1.65399064400576,1.66617945085256,1.60239448133271,1.65501406309676,1.64797409938019,1.60918433758147,1.6531018728846,1.58048054610486,1.58436768396101,1.67030079223527,1.61098478114512,1.65871662769936,1.56106327875443,1.53092867548107,1.56624673213902,1.619000471427,1.5200206278934,1.5980271408062,1.5903423610511,1.67290809783386,1.55176112904387,1.57443711359003,1.58759407149207,1.68873053757926,1.4916553091392,1.65737203101904,1.58181587604879,1.60797794908987,1.60533605492277,1.5583337550913,1.51314023437124,1.53039540398104,1.59015869550278,1.60682255164608,1.59765741748292,1.66860495633372,1.55264357717252,1.66520321602222,1.61662662530973,1.66872949022948,1.53064848295416,1.64133646044196,1.5696498239092,1.59277131675606,1.59754991265603,1.55231958617148,1.60661849374047,1.54496705605979,1.63926222165105,1.58727556323404,1.63908773704199,1.69327839537817,1.63228450013423,1.55423173227315,1.49803628742934,1.54086639198692,1.63794058915014,1.62299792306822,1.64236557488517,1.57201745604166,1.61018606965683,1.62129634651255,1.61634953898327,1.61745817962159,1.58042387040465,1.5742447956295,1.59242142749922,1.63989177923919,1.67734282340098,1.59728008196358,1.6073054123488,1.54661622845742,1.59091626805169,1.60650507230805,1.60694900024425,1.59418918496195,1.64532435495972,1.6023232314736,1.6581596333132,1.60066020702113,1.58731275414085,1.63849078345052,1.72457023277347,1.54691695305877,1.5351958009494,1.60957185556953,1.58986301309264,1.5174091365033,1.52625713799083,1.64114453487741,1.60919453228095,1.65956770424811,1.65086522424592,1.59532545576942,1.6190706697596,1.58994882028405,1.63688896947698,1.5292942653771,1.59707552625113,1.53084793285603,1.60905491224245,1.64584814148357,1.58992655353035,1.65031299794601,1.59002482048381,1.57057955275824,1.52384656421284,1.59920952042721,1.63928217709926,1.61347054461645,1.62129509947022,1.62622333421419,1.55431599472781,1.70324173958942,1.60510720487208,1.59743530549271,1.56911955747736,1.67382629686519,1.63647219477336,1.54399310501507,1.54831298049072,1.61890794799343,1.58246251518279,1.56585078888565,1.56741925707124,1.62486508203596,1.60873247336639,1.62476416933199,1.49569269469406,1.61499362871033,1.63262029663095,1.59152848430256,1.52028429800114,1.60132864639035,1.57008039954836,1.60305179899923,1.52864014003485,1.65920141586801,1.60154234517838,1.5807706599828,1.60473905574823,1.55371468084468,1.5706691876076,1.57610845240529,1.66237981538515,1.67417557690644,1.57822514909076,1.59824158903844,1.5876032594453,1.71135775793066,1.51150746465075,1.57510279784272,1.64216163147275,1.76049665214883,1.62799849118194,1.60202872380737,1.60466459971821,1.59432383597032,1.60241838926513,1.66210087382365,1.51959777999576,1.55387874975162,1.63815461788199,1.64157502216371,1.61468233928398,1.5372516370705,1.60045752079478,1.52237550664634,1.67972521627301,1.60231074189201,1.6114413229694,1.70123196372825,1.5611082491596,1.57794175985845,1.56801773289461,1.65428009934236,1.57446910794521,1.58560616777787,1.58214975621236,1.69554413603019,1.63354590251564,1.62697106648993,1.5816243385785,1.60906065813089,1.5141828579093,1.55049006434225,1.57472098454161,1.57178799110403,1.60176890527478,1.57577728448775,1.56151759739659,1.59255146220036,1.6316945556522,1.68304191430012,1.56911444240453,1.53191838485983,1.58196281472466,1.59838049554513,1.577626983788,1.6043147412889,1.55906811602979,1.60944280185443,1.5453427400218,1.63008356660429,1.58297411658894,1.59739144234452,1.60816828653639,1.64103870270725,1.60962936631273,1.53349802946359,1.63370539054893,1.6346339545444,1.64453366610269,1.6297642633552,1.65752151702431,1.61759097023146,1.54272576063185,1.67026011958874,1.58837718815047,1.50074235748163,1.59958919825024,1.58208972144629,1.57218069804867,1.60858330570821,1.65867348229587,1.64439262249424,1.59214642459259,1.59421610806652,1.58385439215652,1.61373447838048,1.57104073206096,1.6232311069513,1.55855985749146,1.60316981425681,1.59881897938692,1.67043275211782,1.53358712384095,1.57477076582548,1.71374922614605,1.66157738054032,1.57475390092508,1.62887921981118,1.56036136226035,1.61826078927847,1.50137461097532,1.59165033003054,1.5646861027518,1.63466517403534,1.65952589232379,1.61632677499156,1.59342548640415,1.62988979317731,1.64629238390797,1.61026292983272,1.60099164587697,1.56130847230761,1.62924230335283,1.59311439401718,1.56476459161124,1.55493750608668,1.59103493757274,1.5299973382053,1.59615343925478,1.57626024807088,1.59072527058836,1.52574812609086,1.5862829168058,1.52439360610899,1.61122871208909,1.73156808590777,1.5867609736263,1.6660355893715,1.54123698887192,1.56361364160947,1.60443277273854,1.65729826249892,1.55144408284741,1.62621338212725,1.7489098043127,1.67563144367581,1.63635382724433,1.66491800633048,1.61081961548602,1.6490655551877,1.6903642107614,1.57715027932316,1.57887705627043,1.59754857378685,1.69406994472317,1.67032760774896,1.58970236253655,1.62501939927648,1.55993792201438,1.55544289562266,1.59507683059811,1.68756331119294,1.61168844572481,1.62164684311134,1.63703154339291,1.51840799818748,1.66565902883015,1.63765570717601,1.68406490648629,1.65102183675176,1.60405443385021,1.57923995334629,1.62999911038783,1.59690189169029,1.60811641616401,1.59055530782811,1.65625874068999,1.58745818162351,1.69057919145773,1.55925687797488,1.54346262689256,1.66670850542689,1.59426347850195,1.66682408002543,1.54413241264675,1.6565145263417,1.56710528531271,1.55853026046691,1.60120114059578,1.60166597143995,1.53736299352598,1.6148725487164,1.60495940568266,1.68261165211196,1.58843109913365,1.59373925787262,1.66499680529845,1.52799407093159,1.5384370633126,1.5570947587839,1.54260406752597,1.6575062623806,1.60053417599208,1.5541896981521,1.60671993744972,1.55275467576365,1.58068777589934,1.64422491646203,1.61543191907658,1.58584604988894,1.63924816141285,1.53589952235514,1.58107043693406,1.59471201313427,1.61550944779965,1.5411121129678,1.64063525991507,1.6049040939127,1.54872533386254,1.7206471605983,1.59729937890791,1.53544077598999,1.52568505376055,1.59649266997496,1.60665264117568,1.60730184595111,1.57098857361285,1.60269537572077,1.55493006925082,1.52148025643591,1.61469306911365,1.61830761201748,1.55437983633316,1.58086646323888,1.64248094461235,1.56314265423407,1.59765145491941,1.6268346409793,1.59035518420452,1.65702005376609,1.59657468242089,1.66641557087263,1.58055129150648,1.57679992353407,1.64226954926367,1.67478248910573,1.60039386121162,1.49602905375369,1.58984392335915,1.57524349113924,1.60117435054965,1.55455053162212,1.6057087584395,1.6062459682014,1.58880205778225,1.62218507915397,1.63553532676327,1.56939821007816,1.60078958045723,1.59984998023941,1.64624483224575,1.55348117786651,1.60642836875316,1.56495528854756,1.67777999057715,1.6076630981635,1.73373440691689,1.61786169870801,1.64530365254196,1.60647383919067
"17",1.7,1.64016758644453,1.7406928144227,1.74180992063949,1.66599034831143,1.72392917888685,1.74626045402665,1.67948632460091,1.74858154947924,1.80136715447751,1.62577331865516,1.69195007787226,1.64821395446793,1.69410211400364,1.64289457913017,1.63162225681565,1.73922447727383,1.71163512236737,1.75435896205735,1.70355846167684,1.69682687954861,1.6806169580507,1.75350889569427,1.6676558139054,1.60345018072323,1.80339993885931,1.65975264523228,1.74015532720672,1.73082678609542,1.79914221593511,1.69628652897654,1.84456010305934,1.7325676978651,1.69109467749299,1.67129994329788,1.76536812562612,1.66597769125243,1.69507857823684,1.68630400789989,1.70750304911454,1.73610208943814,1.71441372633602,1.79485113843143,1.71901009651786,1.64789152810265,1.69311842802436,1.76167982793625,1.63987449577185,1.71286827312003,1.74428010413817,1.71881560836639,1.73799176941579,1.74154732662312,1.66863741724668,1.68271514167227,1.71727549988857,1.69891687940001,1.6765770716982,1.77187329778105,1.67602935263791,1.73162544338604,1.65100101247491,1.73972706668196,1.73070313859461,1.69822631290374,1.67489443681913,1.68987436713813,1.68645916479653,1.83942238748894,1.64617183868805,1.7268072719885,1.71724762525973,1.70313705493537,1.62309070747882,1.75597960131629,1.75961478995859,1.74592129465016,1.69635453540409,1.71698134670748,1.75846497456618,1.60021852532722,1.64976064344793,1.66199383090517,1.71602315819804,1.73057186628063,1.67852846286533,1.681559443147,1.80959364460418,1.75846325463377,1.65760981227876,1.63682450237675,1.72715189810148,1.72541614312311,1.66837178458856,1.7179377745403,1.78641106896645,1.7841196835382,1.73501402021359,1.77819955002654,1.65189322757065,1.62331265653535,1.74093567857679,1.67480022676299,1.74662910670083,1.70569904199039,1.71109566690182,1.77415248819199,1.66044068818439,1.72417988212338,1.66912481389101,1.64186681411857,1.74850690035865,1.68817107501204,1.63436593306203,1.68260050364159,1.71053694199925,1.65141134526094,1.72287591714446,1.79373172794093,1.67304543867436,1.79214931764419,1.77411620991237,1.65441665552357,1.59535850436513,1.71593498977298,1.60081432150422,1.7232303171368,1.63368497941441,1.71879468778539,1.660489182272,1.61731178607892,1.68635331488991,1.68634844082578,1.76691542148804,1.78100955217721,1.68681474398419,1.75957464575651,1.73899140838395,1.62078569805577,1.77397658619598,1.62119782250283,1.6902380215482,1.63001350921686,1.68205011659869,1.62999233751942,1.70375172481595,1.69191360813331,1.71253321620556,1.79263840853824,1.72983350420079,1.6527354773341,1.58605212349398,1.6481142287364,1.74551252991828,1.72444002631052,1.74014664467707,1.68935852611212,1.66047540373034,1.73036143526092,1.70652307500377,1.6758435825626,1.65934811576821,1.71041885855419,1.79536165198639,1.67800989905613,1.69804177965167,1.80437064474264,1.68440217699849,1.68040451487632,1.659011073189,1.72904833504082,1.68205293353932,1.71439664937052,1.73553955820024,1.75327268478973,1.696892445186,1.74071264663027,1.67665995502418,1.72440399326567,1.66212741581654,1.6933593964124,1.8426935864543,1.72200900165394,1.61124057469071,1.72430294197898,1.62295939248922,1.73356727057114,1.71617985989707,1.71294268059744,1.73373860961997,1.70198603539354,1.59579305792128,1.71728698680606,1.64705519038544,1.67700380779761,1.76492451768052,1.73888267250755,1.71330693885491,1.67543184779358,1.68079413032351,1.74404576443755,1.71031226779343,1.62810507156768,1.73728037837689,1.80924049557847,1.71774423170563,1.69183616642646,1.72394531576115,1.66169108192767,1.80671116954668,1.64551392678345,1.75385886342681,1.6806008521171,1.72793873096224,1.85099126352412,1.73383153208225,1.62581023218116,1.66145994532976,1.75247574094588,1.6109797506814,1.6492881276114,1.77788639496817,1.70306258526725,1.73051809700257,1.70860732964233,1.75344912510015,1.71899729742009,1.69621810632149,1.67380773912937,1.6336905662815,1.73875828794081,1.71201801470372,1.6715136684718,1.62110817888899,1.74233610099118,1.75809674708607,1.65321939357838,1.75335002332335,1.72121483529209,1.72437520287157,1.71808753008383,1.78206154224423,1.80102627938335,1.73726203906236,1.66478352602246,1.65623128165137,1.81651968042125,1.68611061399812,1.70052185494028,1.74834234506393,1.84474240590473,1.69784343104397,1.73198722004027,1.70539803470481,1.67666776008483,1.71675588062392,1.66963678455958,1.77679375403394,1.62301042547014,1.7298822983646,1.73211926976994,1.72388821990791,1.64740156998727,1.65243577817937,1.70720576965257,1.64022791782326,1.76678519362361,1.69227959926204,1.71211284745033,1.81100694404638,1.77355078610659,1.65142843999984,1.71605320113812,1.75040382241416,1.73857315898674,1.65787029410579,1.80060623515649,1.74116712237682,1.7432754243037,1.68230631870158,1.74602495269242,1.62508714968682,1.60181621011511,1.68132518082525,1.7016630000396,1.72932189155334,1.66912405612314,1.70815368944885,1.75607416106999,1.65594473369675,1.77643062994822,1.605820273544,1.71328754449592,1.70772439690863,1.67464108470279,1.71827873455287,1.65047920461274,1.65765093740852,1.67631784853953,1.73651005511909,1.63232445250754,1.72348911718867,1.7208733316758,1.73294942581121,1.73335534595136,1.77146140573176,1.66912754395878,1.64796441186147,1.73687190441322,1.73069310928024,1.73333478204345,1.75962988106531,1.72042157720917,1.65533585027223,1.76556012041279,1.68066894822517,1.71360997711336,1.67299716300916,1.64703847066235,1.70606246268148,1.72899657518435,1.72200688949527,1.74551217875368,1.70903453227822,1.729899760725,1.6416981146272,1.74193558521852,1.70617375486697,1.68162025873034,1.74832571327562,1.69127000257505,1.72319482413053,1.64786223436071,1.80475541804674,1.66333937518276,1.67956309434381,1.74280524307306,1.67973807644747,1.72357520730989,1.71613563646736,1.65270712802024,1.72849621392606,1.57622066709919,1.72076364462134,1.71984630645495,1.62530477417544,1.75939616887599,1.71614844552258,1.69526696484238,1.73721951844565,1.71733228695622,1.78490456075274,1.65742045637933,1.77811245460654,1.71446046121532,1.65444063328646,1.71230836413222,1.70388697753063,1.62277726813377,1.66576720129832,1.66652627276141,1.64905461598294,1.67517795119811,1.66686595171459,1.63891852127198,1.72702873116432,1.82658971172392,1.61475172408231,1.79330811782877,1.64718287635193,1.64351094104126,1.69052386369046,1.76538807558569,1.76298904824183,1.86457507205821,1.72074232791376,1.63903516083886,1.77387192318279,1.70847849686598,1.797337451583,1.72888264318046,1.74326830754842,1.66620737402952,1.67277972178171,1.69425933505382,1.91668241890762,1.74939192225014,1.67197286060092,1.70058532191887,1.63942883022443,1.69998466272696,1.69635443174343,1.67594242506507,1.75579696146802,1.68515192486375,1.8052481881857,1.71724852807735,1.60601887869516,1.82951850200887,1.75749630203115,1.75677071960474,1.72809625441685,1.72278116570063,1.72030198676062,1.76070267121222,1.72519733966431,1.7268586000106,1.6984635260535,1.70129742772002,1.75071453064754,1.75773570487271,1.76670027240385,1.61727877983176,1.74563227484913,1.64855134136197,1.6780008632877,1.74345897240453,1.66510255073111,1.65714995014497,1.73536716167948,1.67427366905208,1.64058136127848,1.7470806202601,1.72268361716788,1.77800391733435,1.71493008471917,1.74733362893068,1.6442833569079,1.7466495390471,1.71057764725564,1.6493931037226,1.76059625240351,1.66905982941397,1.64036585680444,1.71192113519634,1.66873951811334,1.67183022732956,1.68852496638205,1.75350582956474,1.70452695213829,1.72572918641849,1.68387766418818,1.7259575602486,1.68753528605181,1.67804012282308,1.70920407845837,1.66917671293609,1.72910770928703,1.68705383908068,1.66575855558589,1.86793294752026,1.70324481552348,1.61924742607729,1.63934735775548,1.7030830431393,1.66824590366684,1.66619370600602,1.71972745627324,1.65954733236806,1.68098489466766,1.6426081033864,1.70463263924965,1.70218131394808,1.65639109324011,1.72446770796728,1.66723220478618,1.6784336303304,1.69934466122012,1.73066521230155,1.68813169212213,1.76603270091661,1.72074087352194,1.71116214769289,1.7770710867529,1.64984179189962,1.83195693827835,1.74228081160379,1.5879939451848,1.6958592076116,1.66745792275822,1.6072887237389,1.67596105805269,1.732938467458,1.6901439021201,1.67216022258979,1.72306005159338,1.6583381874461,1.69952905928955,1.76128011247148,1.67202279434417,1.66891517426726,1.69524569405322,1.65475838682634,1.79247947974264,1.67837498374503,1.80499317969144,1.67863007348044,1.84497896849787,1.71226796765833,1.70001465014481,1.6197156027685
"18",1.8,1.70976003716976,1.73170177580591,1.83617162310573,1.8054868832828,1.73495081377491,1.90221968367347,1.75223418466006,1.74320275612066,1.82633731864281,1.86997028907847,1.76276517159231,1.86535688551831,1.83386606292737,1.73737629100118,1.85296069598109,1.75875061679206,1.91766219113328,1.86693688735766,1.83099755766247,1.86252976835102,1.84222075874407,1.80435658373394,1.68961668499078,1.80819032223359,1.77357813484636,1.78322772092492,1.82079092135801,1.76990902084628,1.80438843899536,1.83214149644358,1.99922805256443,1.75191025502062,1.73708975472533,1.78613309803422,1.84565447764727,1.80966456297287,1.7580581741185,1.76376251011828,1.83920607097869,1.8112819654497,1.82858061277021,1.86168854589615,1.76483202366718,1.85577046012227,1.85150608486481,1.84819944678253,1.83272861076247,1.7562736936026,1.79543685290854,1.83279820769863,1.80086553138158,1.81800289605419,1.79171214645029,1.8024651565824,1.82539294726128,1.73885102216248,1.78728152844202,1.94282834987228,1.78705350263926,1.82185970544337,1.80985466429062,1.74077972728977,1.81605959792836,1.79376938666188,1.75324964485306,1.74723862381644,1.9508851628034,1.77121526762125,1.84577633767753,1.75785908509377,1.84643250567738,1.76294982905928,1.72254755792156,1.90143978541049,1.79440734722033,1.7956673722016,1.78997022352666,1.85430570995848,1.74442985812058,1.71822984793779,1.8293507834141,1.8235208707561,1.79642422404213,1.91287810007816,1.75321189146181,1.76566122846684,1.77013826119258,1.77110085030122,1.80666726756598,1.79197506146762,1.80334834841506,1.85586268622402,1.79171387729044,1.86866829079405,1.80953834895958,1.84891303146279,1.85731566132389,1.75222782514061,1.88612592996463,1.80438655229739,1.81539668854777,1.8037123447861,1.78805900525611,1.78523879332008,1.81878048153876,1.8167864252551,1.84314618882759,1.77438473335943,1.84993098627761,1.71324714474342,1.79115685315424,1.80995193290828,1.83825056139767,1.73002585811695,1.74783843561874,1.8518881854323,1.97577740162604,1.90589014638725,1.81464342632222,1.72993594608575,1.91690635767144,1.6932710321366,1.74999545022445,1.79292903174387,1.73160113070378,1.74419871874851,1.80459619032047,1.77217357971966,1.74221827637677,1.79718416105976,1.76967396478546,1.90819389178486,1.82213997021972,1.80150444198811,1.85329399989621,1.84707302856326,1.69981474178891,1.85264914939058,1.71482836555018,1.85762165216135,1.80810413598794,1.78802105512861,1.88551699428873,1.80909026554545,1.79627848663856,1.70898432168804,1.81162909124075,1.76955892021569,1.71900149574127,1.81982025491611,1.76578778643111,1.80278414443971,1.82358308174172,1.81255370302428,1.83273503470512,1.74613377348288,1.82208227515762,1.80054331056848,1.68506810872806,1.83989652425896,1.82826174006669,1.85861926903185,1.8485479348509,1.82191188360912,1.82056065651382,1.92040075540915,1.81809472940878,1.76012443574478,1.85698847120179,1.74791685789177,1.84429325966056,1.82327828284661,1.81830032786216,1.84149443366693,1.86147297308907,1.84545407669818,1.75206622178926,1.7454661962981,1.78567338884783,1.85786290315412,1.96155926616088,1.70089354297247,1.78405263453036,1.84081995583188,1.70349009886544,1.78956988677598,1.84666580487708,1.78302675684061,1.84903973527656,1.85529942857755,1.78803813853768,1.65462151936485,1.83356088434809,1.76902783606993,1.72068023576797,1.8304229407772,1.74336561638509,1.84387044804569,1.74107051417614,1.86960848995284,1.826125234147,1.85842295220557,1.79930547111987,1.85255201764673,1.72381779376557,1.76563847458018,1.75868638338915,1.72181868643881,1.79604525784245,1.89155648684717,1.83045651926935,1.77637780407841,1.779670037247,1.89641818856261,1.80941802228145,1.70766158297081,1.78350620724036,1.65842012385088,1.83515355131494,1.7542209932945,1.83040546795931,1.81396934351824,1.81133777057364,1.84825846048143,1.73023558918752,1.87428453264105,1.88685083782899,1.78479227271819,1.71658612965714,1.90856786244415,1.92148205340769,1.66992363225939,1.87376859283375,1.73966391563434,1.81017775356387,1.80508259128406,1.87170017109065,1.86876759790925,1.77481917116363,1.78698050090093,1.79994078649806,1.90914833672567,1.82744407184741,1.84201091980395,1.7569053120765,1.90475327321994,1.77070135937821,1.79164697761063,1.86933714803817,1.92163731970503,1.7963947119633,1.82546740434745,1.83013202694688,1.79794789343996,1.80051012297702,1.90964766818373,1.739804818064,1.78297717267488,1.83486307330653,1.83196719645766,1.80587164596129,1.75996224734194,1.73398921861837,1.76302051792051,1.74550856278913,1.80895739989343,1.78410943331426,1.84393535305894,1.74918942759467,1.85537122919975,1.84003077370227,1.94716280996142,1.87320040368012,1.75577598444657,1.808415475903,1.89365531527689,1.83516052507795,1.84588988816557,1.87609424435349,1.71887784483346,1.76201181166009,1.774570923135,1.8449697778819,1.75480817385892,1.67764940475164,1.76324638868855,1.7926009990191,1.82373171542479,1.83679102760215,1.78864279809389,1.85697976312999,1.68241908365591,1.73856394385684,1.78138460625493,1.82752606863295,1.76422678567008,1.8176224165589,1.81534143129618,1.7049233609831,1.79009800539803,1.88100800595224,1.82724957836182,1.83712688008307,1.85400508226806,1.84714238451243,1.86014972700681,1.7476464006841,1.8298620481582,1.84397478565779,1.79072734007058,1.81327473099644,1.81245140477746,1.7868766589907,1.86411230536821,1.80112368872045,1.79209751266836,1.77560941533502,1.82073782854697,1.8248530479909,1.84466007581788,1.8575997468383,1.82046047876738,1.81397905453942,1.79979037441452,1.70953582942302,1.81445109733192,1.82865496569415,1.78291399070675,1.7943859101027,1.75589695198113,1.87198214169033,1.85655492272924,1.79956925433582,1.7409488352988,1.74149907348083,1.80182970416999,1.7798474791281,1.89202919373619,1.75178738161824,1.8289074758952,1.72148927599466,1.84466705521774,1.83361754398111,1.79015265299102,1.70668884551526,1.81162363362388,1.84520002849621,1.83508747553173,1.79291247844098,1.7756438197511,1.85010322196497,1.77046182158493,1.7963007592436,1.87052202236203,1.75574528351348,1.80321084814243,1.75837418696276,1.68289482959079,1.76812758791917,1.78120321031476,1.73542330443922,1.72267773885732,1.8379110854393,1.73965509039069,1.76636029304435,1.72996059481571,1.74739127443945,1.89540176861716,1.86596549895152,1.70957724654646,1.75577968078182,1.84564410532017,1.71754877900361,1.82668799937082,1.8217911814973,1.94052834832617,1.88653624834753,1.78996315518218,1.84260703995493,1.89324561238152,1.72505219279824,1.81683838533219,1.83135444086269,1.76470483991204,2.02158191139757,1.82554014339377,1.80182938504435,1.76468780224928,1.75386149988494,1.82371840763021,1.75132479129279,1.78270827792485,1.86852760224282,1.80291946207026,1.84869451029544,1.90105039880102,1.69868813475948,1.96413083916503,1.91018227287274,1.89055257594438,1.81005195284725,1.8172877714104,1.8802845352648,1.86897236199048,1.78841636075368,1.87136504254105,1.8452640401537,1.79186816118893,1.83187958805679,1.88237388269717,1.71589748669278,1.77936004035577,1.83033909064186,1.76911222575201,1.9050082527719,1.8180496574601,1.7557342300157,1.78744497603316,1.87541657090396,1.80907220383185,1.71953119683203,1.81932177144149,1.86632330044113,1.77207989459527,1.83221655801004,1.79585130684756,1.88801143493874,1.78024647715666,1.71018512836806,1.75189553384362,1.74842025303543,1.9132142524968,1.77859442526669,1.78739349281252,1.85791129108527,1.74193515570325,1.76603319079873,1.84888469925553,1.82257973198493,1.79407976451145,1.7971717178022,1.81576733967586,1.81990230070651,1.85592272316624,1.74636055347746,1.79840244411647,1.79296483235166,1.81717722683234,1.79814920361301,1.96047143715709,1.82689002098009,1.78690359108133,1.77400835549141,1.8093914939712,1.78911642772454,1.76149015393562,1.8036696269322,1.77074515278666,1.70785476143381,1.75751642833863,1.80818760500614,1.81025190428432,1.76920663417292,1.77648222665789,1.82545435579893,1.76348133826953,1.77948713836593,1.83265496151732,1.76768436754869,1.80560735957578,1.87449626090743,1.86944650051923,1.87817456790373,1.91441503252508,1.75234516261101,1.84113167555838,1.83269029895454,1.71497710329025,1.67041631173605,1.77461680742326,1.84521255695058,1.80323784825388,1.76565239463954,1.77469332110886,1.76048037878434,1.79673760891876,1.81173466286937,1.85610457496131,1.77507624886244,1.78182364045004,1.71852477575617,1.8982913962089,1.80454079048099,1.76861669466889,1.90822424324861,1.76842508357224,1.90535524567746,1.809668924644,1.73334962312103,1.71460707412419
"19",1.9,1.95054814638325,1.8870217527973,1.89303848232662,2.00996861479759,1.87851104429858,1.94688185285062,1.88202369674378,1.82155812200405,1.85251220347571,1.94535482183439,2.07480801891239,1.92708076917041,1.81617450866312,1.92369828784471,1.99273790387911,1.79304181865165,2.04702212457941,1.92976165611808,1.8762772788216,1.869152812308,1.93738688196311,1.84858256800619,1.85001779695054,1.86744037755708,1.86228886103063,1.94437133561382,1.94755077443758,1.87784710023013,1.98365639878157,1.93698417912082,1.83730724739387,2.13067794128495,1.90114913328865,1.87903176514134,1.88155431492861,1.8522786193408,1.82497060406343,1.96441500524806,1.96825298595595,1.9218128401573,1.83119327493303,1.9631378332567,1.93121179358303,1.93032043456122,1.98877557246386,1.92092514624159,1.90836236346226,1.92347302520364,1.87422168619165,1.92151657141019,1.89233445830955,1.86972134700199,1.88238114374062,1.95232940425331,1.89239548589006,1.83167284079249,1.91936397194043,1.8998102867839,2.01927345357714,1.8750860436703,1.91533687962959,1.90483646978509,1.83919042367556,1.83105935544888,1.83185793187183,1.87495113921936,1.91969235702328,2.06197868741983,1.87422506977845,1.87226231870134,1.9806440658928,1.80842942007158,1.87657648286002,1.93114323785918,1.87412652443006,1.86730388642471,1.90741941258376,1.96270729000378,1.8618790237642,1.94960088849293,1.95511633051619,1.8153640338259,1.872355613479,1.85867641730455,1.96531689808742,1.83403885044807,1.83324582063357,1.87478287068727,1.84698182864535,1.88837898201523,2.01158109899524,1.92924447496732,1.88033698906352,1.974900484139,1.91684610870327,1.91118180199087,1.96437865684103,1.84824987127367,2.0098359743407,1.89483764767964,1.82406884428003,1.90762933700585,1.95495177068052,1.93139079686623,1.90037004028944,1.92562212945474,1.99042537489125,1.84282838086474,1.92204988645763,1.81620034202842,1.9433276336735,1.92139711024969,1.95116063347464,1.83091987266431,1.84273094304317,2.05496789932869,1.89296941853933,1.84239233399028,1.98859998126412,2.12968265955347,2.00244719811943,1.80208891055286,1.89643356125341,1.91127978699959,1.85523269167712,1.87029154368786,1.85920011181737,1.86698999445612,1.84667051943452,2.01211071108003,1.94104425196234,1.85410040791762,1.86150447881181,1.85174782492033,1.96331510878644,1.94003723589613,1.80784243418686,1.97148934685898,1.97846387741977,1.81530040296473,1.94879768275202,1.89000724084743,1.90051315075561,1.88630874630439,1.79340112613706,1.96075927935946,1.89301298161933,1.80981012591402,1.88385263872406,1.94683258713765,1.84611106443343,1.93734614839233,1.95395408146312,1.87950522436944,1.95226606149566,1.88697616227455,1.86168880957008,1.83202045020887,1.94682213262088,1.95268728752715,1.92818876286573,1.92827222046719,1.91798611772748,1.93355835514944,1.91270958928619,1.99399825338941,1.92629035449596,1.8362150461797,1.91747628903241,1.96402702514635,1.89903693866342,1.94743559399913,1.95675214901009,1.93581055853258,1.89207844778321,1.98865067738182,1.89049640723989,1.85650188918107,1.92234836887708,1.94580041513779,2.03079375588049,1.86282895999004,1.83039797453311,1.99963046599504,1.75930443077344,1.95526292002959,1.9414701581748,1.91230878977094,1.89127036575475,1.86765564718626,1.98741992148931,1.70996171635475,1.95066533484586,1.92076709910777,1.96065822138002,1.92571909153018,1.82662654321413,2.0061164832728,1.98677955962033,1.82545334749908,1.88147193883138,1.95995798686001,1.85160483271082,1.89706475107455,1.83892791425293,1.80257013847374,1.92985677772654,1.9880259201426,1.93426251304873,1.88716128107857,1.92825801656026,1.8573852687078,1.9423314192575,1.90205505975586,1.96380495247288,1.79379464120994,1.83947448560307,1.92855458695827,1.76590241613554,1.92080776651089,1.85303707085756,1.93035880863007,1.93559648729978,1.83053090887139,1.92523008459002,1.90234489458573,1.97979075993692,1.89790118165836,2.01692886454564,1.81390669072821,2.00824568338515,1.80612705213356,1.8685895464492,1.73682810139585,1.9037016805747,1.96781276758884,1.96910958806878,1.88275308363641,1.92200160164028,2.00163297065801,1.97006496494235,2.02650699554038,1.9165239054228,1.89543802772558,1.85248570800696,1.88234220627724,1.9635326167892,1.90025990129911,1.93835934294279,1.94511618821282,1.96070099199286,2.00124944306631,1.99200508163759,2.05402245803257,1.92440345712519,1.93439920634861,1.92466264789357,1.84302350992951,1.93667884233157,1.91989892616624,1.94198170516856,1.87289915161233,1.88562396471833,1.83174443880252,1.9524429220952,1.86203690789607,1.96355264696031,2.11588492256275,1.90575990815312,1.97705551168543,1.93989622766856,1.88426539497082,1.9427374826935,1.87011198171382,1.86717070490168,1.98303718450711,1.91351360786705,1.92325389705811,1.87270387622065,1.95203989636083,1.7662065531288,1.84818182467362,1.8447557274842,1.94132452870889,1.81490123756186,1.83772058694591,1.92216190661079,1.87566869534968,1.93371880364424,1.90295505104402,1.93525719626268,1.80944277001349,1.92303332592918,1.80439662515288,1.93093244205932,1.89450892841646,1.89566546819203,1.91452658234167,1.90235154707375,1.76929545100203,1.90499990946952,1.98333559966319,1.97105995492205,2.00101838589024,1.96325532696992,1.9297577689288,1.87401353622343,1.90339301227657,1.95000512226582,1.84310702679774,1.9208748871545,1.8850289382648,1.90659304260055,1.86005209257884,1.98595987305146,1.89781404617019,1.95864321410082,1.96045942380848,1.90399865866,1.93665640338243,1.97262221841424,1.95056359917569,1.84953507186284,1.91538847411252,1.7867189762571,1.89907473619835,1.87337152517352,1.88818593878822,1.83614767278557,1.93708611588138,1.84821293340028,1.91047530713969,1.9293740742423,1.92229450387819,1.91654897047502,1.86226299891449,1.85342642145242,2.02610125360274,1.84238084780403,1.90527786785615,1.91488985575251,1.81373897069599,1.86149154526126,1.85185790724145,1.93968955382863,1.90383426510698,1.82261237014987,1.89844846620006,2.02218556594628,1.92344122614773,1.94098821920368,1.85080024702722,1.99490542205544,1.91907203900227,1.84224090262979,1.93601303323583,1.74956291886692,1.87762151182515,1.8276792412969,1.91468295451394,1.82549357418468,1.78202437266195,1.83865468974353,1.82164991025628,1.91232058070314,1.7992814942511,2.01414723493624,1.82639952271675,1.96103219195253,1.80590339530518,1.97198002188566,1.83255333099932,1.81018449790363,2.04826995090639,1.93750405143156,1.98951200147614,1.95291172316004,1.86397193284157,1.95893662931018,2.03476969471725,1.82009920674644,1.89003332437777,1.95910789869627,1.82231786248325,2.13360554093697,1.92071317738279,1.8841322863878,1.88502828645631,1.90934193845924,1.91463850528581,1.99900324693688,1.94866621387089,1.91740621205899,1.91898347678704,1.87993070058545,2.02156197590097,1.80307440557604,2.09520461446378,2.0097875183075,1.95971878818651,1.93548753198991,1.88236876971251,2.01543974224762,1.99347501026283,1.82112353467252,1.97762903205148,1.93221783671338,1.9203088082846,1.91243258614389,1.89164601800877,1.88880834251629,1.97507325550149,1.89703544388607,2.04503437424671,1.87741536246275,1.86460500884469,1.86778705404548,1.87245941882912,1.84066470626703,2.01874635667867,1.93487383178174,1.97111663758643,1.91474219284981,1.89854662567522,1.90698672583714,1.87681794761365,1.85181086124213,1.99481807743432,1.82817418722703,1.82841094100814,1.85915278794167,1.97312075388306,1.87584524874738,1.8889199095526,1.90850562988906,1.82656459628795,1.87064465867068,1.86909779424999,1.94733226608217,1.97195037593074,1.93604176740604,1.96928124606971,1.8874430069063,1.83784860913554,1.91753676985084,1.9128499258823,1.89757613981688,1.88444037505419,1.92745111610044,1.91099286766506,2.08865417913157,1.91676160809438,1.87753281354454,1.94498801152854,1.93094325180431,1.87936613620057,1.8660084575879,1.90802191227407,1.87381785452002,1.8038501253896,1.88768605967503,1.89436782068936,1.87381225359697,1.88217884777053,1.92198068634117,1.87287995176657,1.98565214848234,1.83753563166615,1.9074158148195,1.86909515757503,1.8733018133608,1.98613575671714,1.85694652326371,1.98159082449515,1.95879185613849,1.94855046209351,1.90871498064643,1.80491958056612,1.76354617854516,1.97247130700095,1.88004130720201,1.86177648582821,1.93996392124548,1.90510692124009,1.88870704892233,1.88503631120494,1.9152535840411,1.92820034994054,1.8381448544713,1.84313719876324,1.78427850807088,1.89877189512254,1.97692020930249,1.88320184866197,2.0334465130389,1.86387091519432,2.00477680840083,1.83855226692765,1.84385095204691,1.8763431458142
"20",2,2.04241708412184,2.03303418632346,2.17880869367702,1.98764347017127,1.88924834090853,2.0219591728904,2.00456891424391,2.14441102536622,2.15099182082466,1.9716475485474,2.0288839452451,1.93502514657405,2.04989371366441,1.95974665430331,2.05694764625852,1.99378994803218,2.02885969692601,2.03905987121968,1.98339377251148,2.06510601464826,2.1023125564247,2.16249906730434,2.18773660130372,1.99545262896176,1.84269301114657,2.06655481197703,1.99006662513928,1.96075092076303,1.95447741693475,1.9331768126926,1.95752092400544,2.0248889195826,1.97956993062121,2.27571002321536,2.06677051351171,1.94598424029056,2.04552903708087,1.91748027561476,2.00404839199822,2.11311268777158,2.012505257696,2.03851754911146,2.17074218030074,1.94677924053735,1.9348913334976,2.07328190944241,2.1062693481698,2.03108124445774,2.00439737562204,1.99834185819811,2.03306909375342,2.01164376466479,1.95164217929324,2.03959937336172,1.95749105344734,1.97680515615177,1.97150996207203,2.05305284840078,2.17400864655191,1.96895018123785,2.01827923532769,1.986925786788,1.87633011906696,1.90480059345108,1.88259858154784,1.94623414867053,1.98754720088032,1.9446547715783,2.00018930609022,2.01149174283163,2.11646911075533,1.94844857124148,2.04026584472319,1.90739474830636,2.04586324918361,1.95792866900748,1.96551475885259,2.04878335127069,2.02240062792461,1.89487069865494,2.02596189593232,2.03761737294208,2.15822114635572,1.99963473743907,1.92290347979667,2.05351823390796,1.97935212270195,1.9835775906509,1.90417462802505,1.95133904454614,2.10925606800442,2.00663176368768,2.05906647735642,1.99807398823452,2.10913663610773,2.09802735210588,1.93623338937679,1.97073206438695,2.05837022303532,2.01291460303041,2.01858132022306,2.14224910284478,1.94582369532478,1.93185272379046,2.07489926899362,2.07774154663589,2.01344474069224,2.12786534778546,2.12658845199586,1.95889542025375,2.01124307933682,2.02610512012845,1.93644565523494,1.97365324758017,2.1887381608224,1.95547406581954,2.08346535422002,2.13121405009185,2.07278112915291,1.96771854279013,2.09208900246798,1.86385948787185,1.95070594023522,1.99140555408943,1.95405577537582,1.99213090627782,2.00339280880498,1.96064813123765,1.9114968128886,2.01014676342189,1.94906148114928,1.94062355408404,2.18012814867435,1.9343708021086,2.07602785307137,2.02551127184827,1.88788048842374,1.94655666659403,2.08533559326503,2.08839546934414,1.93553128214421,1.91416812251025,1.98957405820856,1.88136116755136,1.96618020013399,2.01854100215837,2.04559477958205,2.07692271100555,2.10798401971445,1.95829309491492,1.91525834428649,2.04723804062219,2.05915887315096,1.93585156319771,2.00484632558784,2.04366125985241,1.93517220030784,2.0890127428959,2.05605330220972,1.90697700338477,1.99105613775185,2.05012168930243,2.00080980335924,2.05142040189166,2.09609038849957,2.07066064760518,1.98222907301055,1.99479498332921,1.94317246185952,2.05762863245686,1.97031320171476,2.0667482838952,2.00501984472807,2.14574295676956,1.99480416194104,1.89207415141281,2.01618190102693,2.12105551429935,2.0410739492436,2.0213293043443,2.06465584277975,1.94284507138108,1.93082170532163,2.07617678952908,1.86513572242511,2.02252605258149,2.03479293582522,2.08460417602677,1.81514151151004,2.06812271877419,2.04767075649769,1.96757823463127,2.02218987537325,2.06352898593426,2.00427023871163,2.1357846176992,1.94899544872431,2.05162106283176,1.9321502004637,2.03611030926631,2.17465524276811,2.02978669293065,1.93562838652681,1.84345204055488,2.111250625273,1.97523489925093,1.97721959751973,2.04896555402997,1.98789488245806,2.03313496609535,2.05120233757699,1.98823001354123,2.04684907731846,2.03417087319802,1.97502044718889,1.90740366849998,2.01743449709925,2.0108545626015,1.98726356622326,2.01177498818224,1.91017535854368,1.98375332080106,1.83854756674955,2.05934799241685,2.00493904673935,1.97448886324579,1.94426350242714,2.05568962018965,1.91651647127162,2.11281205370836,2.076403525747,1.81516250244272,1.86112053932242,1.9577138710998,2.07001327004543,1.96297875857792,1.98865036485144,1.99945526406544,1.99463665965136,2.1055503713572,2.06319680485268,1.96619630980201,2.11678006339416,1.90649319678839,1.91852983479075,2.0558952292177,1.99932350479956,1.97961114299715,2.11499180815042,2.14705577986724,2.02264516146856,2.17527370533087,2.11149220571465,2.06440292989092,2.03674426878303,2.0038874714263,2.05983010867271,2.03687816520369,2.02048601830579,1.97984668222141,2.01810050064535,1.9666196716211,1.97603242419338,1.9102364502045,2.10550336643054,2.03728287117143,1.95532382060279,2.04395959710172,2.22343412091533,2.03833609610437,2.0843858839696,1.99668348416446,2.01713959849946,1.9390490038281,2.03118552515152,2.03551622054592,1.96721279550937,2.00526159478015,1.90072182250886,2.05731232762627,2.16867338813774,2.0013352446981,2.00701399174798,2.00412455865081,2.07424232547139,1.96108283171315,1.93949924644971,1.96981465279326,2.03739101138893,2.01010428354917,2.06089005349246,1.92389419908969,1.87315310068835,2.00618147430893,1.90303342307705,1.96275827571866,2.0327330644819,2.10691248184185,1.96910216116626,1.96927270383855,2.03935320908641,2.0022776191362,2.01351833851626,2.05748576073582,2.0359787066655,1.95604347080427,2.0293722461228,2.01276414607343,1.96750592790337,2.00736462625228,1.98229273027443,2.10919344183418,1.97753164542464,1.99601197170982,1.86218000762394,2.0114473165982,1.98778999938402,2.04188564263845,2.07406848838584,2.00142842432614,2.02299237299862,2.063089632796,2.0048789300344,1.903119825664,1.99568018259506,1.98751815990453,1.86788093752403,2.09649689676883,2.0469490985435,2.00339409436752,2.00779395694267,1.98400913873322,1.92691834127887,1.92549703444682,1.98073542796923,1.94898581626612,1.93791553220178,2.13739429970504,1.94819992421894,1.98861749145869,2.0357032168933,1.982337210341,1.84628480319122,2.00619427097451,2.01759504396482,2.10112139450236,2.02851211218863,1.93695733996276,2.11995699034006,1.99835573529937,2.03173189171041,1.90056766786223,2.05838715060198,2.06095518783124,2.01509348575391,2.01893766747844,1.80737025396085,1.90962702685299,1.95845425503858,2.00363571785496,2.02760401667812,1.91167340617484,1.89210263886252,1.9676808795177,1.98468344017766,1.95572387177556,2.05818749303019,1.91422171578683,2.03904213439972,1.90270178460649,1.90471181421003,1.9928191514335,1.92900298431943,2.10275771893698,1.98917554888552,2.12500726187034,2.09634891407131,2.08307322806293,2.08976729810699,2.02677529152153,1.95445157114127,2.00750485528615,2.01164325449933,1.92021889255968,2.24463939321715,2.0249057961386,2.01585501212525,1.9742203885299,2.10974308131814,2.00266050269896,2.14953729091385,1.95669731727993,2.05828295177247,2.0195429724062,2.05257099965328,2.15306349072288,1.86042733268502,1.89007527214836,2.08787675751043,1.96836222105937,2.09414351791638,2.05140336125539,2.01003577376479,1.97358928649465,2.12404743141098,1.97017116050285,2.10559895310324,2.08842277121491,1.98003988770778,1.95155063297794,1.93993453565335,2.06958280744544,2.02549762182107,2.11990960214796,1.98380717196146,1.99559291669288,1.96476020099062,1.92639300143333,2.0658631762815,2.03038219734726,2.02398378974672,2.1010244862285,1.99141943902362,2.0370902659768,1.98069235072402,1.98914538775882,1.9176493505356,2.08560206558944,1.93503472835524,1.94964168975928,2.08953515830997,2.01518381636615,1.9999851241938,1.98457985274024,2.03119801600565,1.91904549842458,1.92344065922239,2.14671116594946,2.11978992637537,2.04991975659865,2.02555624604431,1.97489870955871,1.94670567229011,1.88282848718219,1.98277812233061,2.02538476823245,2.01238857443525,1.95130810569683,2.00975190226523,2.12703977232788,1.98351382600841,1.9449627445072,2.04593699803869,1.99876807394577,2.06872352569649,1.93650068875814,2.03582888759998,1.99494933764078,1.96022638484728,1.87518905043379,1.99314134920246,1.98118710409032,1.92297905561864,1.94964413056577,1.96679236918942,2.11205878744806,2.01706641709167,2.01005107170749,1.97651520625597,2.09398493011615,2.00096450622283,1.90017641156394,2.12028038883941,2.01844540382211,2.02905983344486,2.01548106634386,1.99641834722652,1.89904215216464,1.8407888216862,1.94545521683293,1.96632000857279,1.95885364704306,2.08195304681588,2.03840199081126,1.9750004148946,1.95144285405836,1.93070500123667,2.05077676056365,2.01755949412589,1.9604422936145,1.89105760077451,1.96694943378419,2.04746576083478,2.04996970596415,2.19525145232856,2.13978865206018,1.98155377528971,2.00267429826176,2.05337343401357,1.92406574390251


==> Experiments/Simulations/MPLEvsBeta/Codes/private0.5.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,2.02424185047196,-0.436499417042992,-0.736756385178948,0.19869300780738,-0.12457086718503,3.32149702464761,1.52634736995488,-0.946122460074551,-2.07176245201737,-2.62153184851065,1.14744545164568,1.1441187188116,4.96589053910142,4.44752590534195,2.98599557745196,0.0195226072484172,0.292623924427238,-0.644698545927406,0.601417648479243,-1.17682835918799,-3.20040974210237,-1.4418895042599,2.16193055717593,-0.507854332384119,-1.18921861284174,2.32721498826149,-4.3511518150132,0.617204713560029,1.05758972414001,-1.68368265834767,-1.81651269991975,4.00600012080255,-5.39960824888088,-3.40009560245841,3.51229942545001,-2.93640494017356,-1.10503394659947,-0.683422886593214,-1.58952490372024,0.355068442914253,2.66582619046413,-1.63776973090393,-1.69523857702955,0.5530350969831,-0.252209103348081,3.45803676698284,-2.66676397961544,-0.200480441781407,0.144602352656416,1.23984259738168,-0.416456239243136,0.72379075975885,2.19878234350562,0.358319409315778,-0.697974596535177,0.748561478476408,-0.282052121745012,-1.29438636505025,3.86442918394277,0.631111488836683,-2.97960655940354,3.26899554047819,-0.763014292442776,-1.28431454284371,-3.76768610318048,-1.10462291749886,1.85841288156436,1.03362531032558,-0.410171023304473,-4.36565125809304,-2.81566651494286,3.81749651033365,1.95444227339089,3.72016412973753,3.84439702561144,-5.42887735010461,-1.32890283934038,3.36528977059695,-1.88989364121433,-1.42502960518391,-1.92531827626922,-0.14508541296918,1.69945779941022,1.27975779432457,-4.78660894415317,-0.18570424709883,-2.41735477555892,3.33539509592852,-4.3185731846022,1.34059046285942,-5.3197406204868,1.01037485004593,2.77045232748724,3.75571507107818,-1.04786421028904,-2.34836367482784,1.38160770677417,-1.66924960262291,-4.79040005443592,-0.224152760085546,2.57172791749013,0.478152961432088,-2.31942570368746,-0.632989267002666,-0.0405602724370084,0.528608641166483,1.05549051642815,-3.56616025419253,-2.81320726588713,2.62019256846612,-3.13926610328045,-1.56368566436869,3.22286921263653,3.81506887244559,0.489695389553413,-3.97804276082464,-1.53677163759083,0.526972211176176,-0.751454281944222,0.344819791898578,-1.835484914011,2.0318377476758,-1.09552750326801,-0.127067856261304,1.40132582865922,-2.88233791045837,0.50063796160298,0.221753351902726,-2.1382456360425,-0.0905472792576931,0.797346139836795,-4.19530174112868,-1.60200837414902,-0.793117757927341,0.505328752836408,-2.29908026364166,-0.639393950571712,0.841247513600016,0.260321277003442,0.745350581980757,0.791847335738352,0.525292613501171,2.82940579218283,2.46246878589814,-1.54743919277146,0.63929683096637,1.56971819953425,-1.16959926714187,-0.374529726674413,-2.83844573358865,-0.474605410692189,-5.19596503360223,0.450206673683642,-0.342434933182416,2.55656816322361,-1.88870153961352,2.73823277870052,1.01028288458453,3.03692946826053,5.08151822131367,0.149345670150595,-1.25763762077588,-0.189385377323504,-1.36350333657933,-3.49131214127688,-0.138987670452508,-4.5821936742347,-1.4662918784638,0.935094878795005,0.355077575044815,1.73268192240935,-2.35344993003122,-1.67985914776358,-0.0828946583784586,2.81128145857772,-1.20445237461161,0.553243448153299,-0.759572838600401,-3.60319668550321,-3.20075997006637,-1.1870303956881,-0.521898658769931,1.53744356935963,-4.87910943248541,0.666030666235271,-0.123561243260588,3.55989755381337,-2.7735927206702,1.44966532040314,-0.585546060822625,2.9047898959464,-0.552915137455406,-2.64537416549942,0.314787691492901,-3.20265116476942,-0.162238732261443,-1.15211478322877,3.58456670372503,2.97773167334572,2.35824344087906,-6.01936204164063,-1.66287361021146,-4.54679343994526,5.37458688922017,-0.63952949634114,1.09465440972249,-1.26306419510813,0.614020879232712,0.427673407898381,-0.488587216782811,0.385843741000476,-3.97838010659605,-2.31493991758603,-3.34315776880047,2.43772602769417,1.54726220202988,-0.354386098876937,-3.06867196375187,-0.922557919796743,-5.16472973915518,1.94353322695599,2.25677478041294,-3.5179045389738,-0.0869234517612636,-2.27490516185595,3.46679584745055,1.44927324604117,3.0937435550937,1.68865734507024,0.255190509085682,-2.16649228799069,-1.24001467866027,0.453477526819272,-1.19614558914351,-1.15519432157055,-2.89543840729961,1.05234983011377,0.607782745025115,0.41673349235428,-0.141753929775244,0.527551732449346,2.91815445185846,0.94867701594466,0.414893875960877,-2.37547516354112,-1.11243217444072,3.99797079060648,1.59671493230713,0.11077012397406,-2.07477475774777,-1.77010579876875,0.753977865756495,-0.615831369299694,0.618207087191303,-6.66404634857385,0.716232422084264,-7.33234385166923,2.33916922586361,2.62049363485117,2.55107750617699,-1.14427745858823,-2.90167133486592,0.377114943618765,-0.801761280913433,-2.4245066470993,-7.2121753013892,1.13454061437027,1.00149499411019,6.27731891896235,3.82296612964639,-3.46734332483188,0.0700028851633883,1.81203385073256,1.25776431982806,-1.59652980846213,0.777127137584794,-1.85010282495409,-0.573819947778786,-0.422168705479023,0.00746415967951007,0.865968062077673,-0.906459499434172,2.15353257874053,0.172500667041752,-0.170510425185617,-3.19325350944834,-5.29567187554136,-4.08887143430343,-0.000945305861336309,-0.095012360129922,-2.27861979991556,-1.79934189579559,3.32199131225727,0.553271955649736,3.21557272289416,-2.64859735550476,2.72815463763149,0.778285354131063,2.12093790385043,2.45564557762137,2.98810507770632,4.29262494800526,-0.101689864542513,-0.526297813236288,-1.50600247787784,-0.928765475397364,-2.71510466290963,-5.29046577311426,6.14543880402914,2.20094922772268,1.49096379118755,-3.43306515339526,0.376797375097469,-0.780964046725291,-1.41599987074218,-1.97298674115397,0.353876632712362,7.08461063868042,-0.580554056844686,1.55404211149007,-1.45366644026682,1.45359364135477,3.93919790912409,-2.1121093012924,-0.0114222229799704,1.87383852430766,1.75183180853519,2.362529227598,0.747782989353905,-1.02337064012178,-1.88620007311997,-0.632928796188892,-1.77198105086801,2.87404891251129,2.2463266530683,-3.04672849227255,0.258536023539566,2.25586649928794,1.66575798427022,2.90533222941376,-3.09259967469461,-4.8405550605855,-0.0915996123550133,1.52315880908528,0.392656140955418,2.68964035528232,-0.511326769367863,2.46906926589767,1.7086296564657,0.16750850534765,-0.204851554207641,-2.2203092085744,1.50583560313385,0.87076152388745,2.16309910089239,0.882046011161551,-0.67593835050936,2.12455221106037,-0.488286816432232,1.91419347102392,-3.09286636810748,-3.04347541229304,0.813987453854633,0.810985472795489,2.11977339251735,0.0281249622392915,0.212652140258369,2.23508922550213,-0.470901077044953,-0.0113934226416066,-0.560740315629538,2.25724964163849,-0.0710528919793646,0.508961809928995,-3.52353805428904,0.670548639282233,3.76228414409244,2.0079868747581,-2.48485731822702,-2.39941868329382,2.63635260771681,1.97104840201288,-0.0504224426646868,1.24372293104183,2.62076819911355,0.816386237063685,0.851889140322153,-1.71876390991917,-4.81670203184645,3.81576749126587,1.46878359845457,2.89586758389234,-2.44255185004126,2.37266914896927,1.16990161482916,5.41516921835733,0.507243568435189,-4.11332877467602,2.51405278099443,-1.86213302594855,0.22550354061357,1.0128402856737,1.48038732397135,-2.95681334166698,-2.29026046440903,3.83339033327747,0.537343095527757,-2.33837419262813,0.526645193478423,-1.95632502712766,4.2560532391666,-1.37027551301827,0.284047519499088,-3.54190498698423,-1.10465963686435,3.3567882066456,-0.0501156705954489,0.225099061216757,-2.20545293512796,5.49637039889311,-3.18455879811308,-3.72646083816949,1.44234698793968,-1.85189910608566,-0.610012464120328,-0.263139112030234,-0.431776711878657,0.586412223962028,1.58573622270151,3.97305799872272,2.80241554048587,-1.95088926339263,-5.51540529984816,-1.4155665325471,1.16737095935611,-0.12871062176897,-1.00154687631238,-0.433005804731371,4.02730039806882,2.77177556884891,2.05320701336227,0.4285549778982,-0.134684435791575,4.57522685902902,3.52461680153759,2.39980948932802,0.346704194802144,-2.12764687452977,1.41374467487519,-0.277203184799593,-0.732979769164168,-3.00664461156979,-1.10581470207256,-4.54588142650664,-0.317977928759306,0.260129231935386,3.58404863463104,-0.0267048625620447,-0.0815439283617945,-0.542280755203642,-0.588620388055305,-0.81750239781442,-2.13568292193769,2.85729833702062,-1.51701774456307,1.03316356269408,0.849539618860345,1.97982823349495,1.59356258299822,1.40016623425403,4.62756714542167,-0.587467932905659,-0.732321311592681,2.33068912935602,-0.398923033518837,0.310526487431249,1.15948689957914,-3.14043883429449,-4.04831174789787,0.696910557069245,2.68415241648805,3.92313068651275,0.908737385578004,1.01714187309189,-1.07984565950212,-1.02074548540733,2.62172152674894,1.25593120928209,-4.2508744611581,-1.61504682664905,1.08596605754083,0.0498568616169385,2.66871171661649,-1.5315879381546,0.583915152491317,-0.437828285418469,0.528343998568023,4.19909501082003,0.179168440685287,1.00857419858219
"2",0.2,2.05135867557978,-0.615551337249449,-0.626126371580551,0.319912587897118,-0.0223079517297899,3.24989912094347,1.4608466191104,-0.905546119451966,-2.12153354995424,-2.56327061826003,1.103647447861,1.0762264395719,5.12306933839661,4.34746262989828,2.88309901293632,-0.107021772927516,0.395082649606119,-0.583353838996753,0.687390642215832,-1.13503662793595,-3.04807661379487,-1.43917647589875,2.14084979207189,-0.36627220530282,-1.2609143387774,2.2765664296514,-4.27232695211237,0.527980876742574,1.03256327401113,-1.5863223707819,-1.81723585476962,4.01689279243639,-5.49850404509491,-3.24731620976644,3.58281667744092,-3.10868716141278,-1.22835243813692,-0.734998198906576,-1.60790617194694,0.328453872560859,2.83001828420073,-1.59146253196551,-1.56720550110273,0.383312567949881,-0.205808321444666,3.35777581652777,-2.61383136102129,-0.169137068177169,0.297569409038189,1.18791022904146,-0.214012504418686,0.804081095352488,2.06657436409915,0.218971241986034,-0.521255804983499,0.704398490673815,-0.399104446442422,-1.35982006047914,3.9271763380631,0.634513357827792,-2.9780511687528,3.25220645047676,-0.752182692344147,-1.25000045751813,-3.80905961619274,-1.013991124535,1.97071575937585,1.00525564875866,-0.331293776572845,-4.49502678332826,-2.87283005550557,3.78894844495175,1.99565855748105,3.74796930800937,3.76716286204095,-5.41846148473189,-1.31547465209154,3.37503025708348,-1.87804932144489,-1.38132186609643,-1.99548417940193,-0.12341887799909,1.81469697869373,1.27436531775678,-4.87237375695217,-0.166846579794273,-2.40184317696554,3.35677564631814,-4.32705026665423,1.32644958060718,-5.32480991249298,1.01010909906319,2.78391185841211,3.86194020946474,-1.09473978993246,-2.34732773881505,1.39906334341684,-1.55265094746439,-4.76351164457579,-0.161148298200081,2.58418241949597,0.624712360919415,-2.32804096966469,-0.709756998206913,-0.0263992679543018,0.56389585941074,1.05470529425785,-3.56683047740924,-2.32394554989486,2.68021592378904,-3.06734392664977,-1.5376560057021,3.30781204896366,3.81131462421003,0.563855763950532,-4.16033095460635,-1.36025950006905,0.624240701763051,-0.848519460312704,0.282122141976998,-1.85414361145846,2.05061600332378,-1.08162349968189,-0.11056659839824,1.43154891080974,-2.9650508361332,0.601871779099459,0.131070791976864,-2.03581296149821,0.125641079186673,0.844927515215544,-4.30162426780804,-1.83105049845228,-0.779918262229175,0.486771893315644,-2.30508578665813,-0.602125324376552,0.833390652579858,0.28389266597907,0.762124570428607,0.744828427486666,0.613643509537417,2.78438115599106,2.50276268202343,-1.68268062853376,0.641862205411216,1.49107695833551,-0.761048660338471,-0.369503099588634,-3.12992415414989,-0.396620417298685,-5.18752888931723,0.459271166894394,-0.321139873214457,2.67178317142793,-1.7727511548571,2.97631507790053,1.23375216639678,2.97749325438786,4.60800494691671,0.324729722863726,-1.30957448805964,-0.177900319689303,-1.32275383102823,-3.5802260282932,-0.121283966613143,-4.54077115103779,-1.46354110689655,0.933335415019789,0.379621217182577,1.77031457861196,-2.37025880441689,-1.59121039381748,-0.148067606361717,2.99411215369908,-1.26561963753259,0.600665346702464,-0.561607221616716,-3.5535169601328,-3.35269148959053,-1.15164139191964,-0.515889396416045,1.56913586843141,-4.84194546767361,0.686477536576801,-0.107485157282459,3.55051704921066,-2.95662197052219,1.46946599696499,-0.573238786861063,3.10676664078542,-0.533471850691838,-2.5755063522841,0.349894977161422,-3.08762088760559,-0.144789845787843,-1.129331957839,3.57808486119509,2.986435184746,2.37559472873209,-5.95463634910892,-1.7426583641128,-4.47096791066258,5.36393890501824,-0.659166875673222,1.17426457230972,-1.23738985466732,0.502836693485254,0.569604059823237,-0.459769600986789,0.399813624587689,-3.96425285598106,-2.31510856033206,-3.3249201668896,2.45102282315855,1.58689846534693,-0.402690851650369,-3.0556421489715,-0.729087270930561,-5.11609350909627,2.04575407601151,2.14589774966474,-3.64111302999997,-0.0507195842925723,-2.07875483379886,3.35945467171129,1.46229855117035,3.13781058701095,1.71613962865828,0.263385167855625,-2.18401399850762,-1.10326401997078,0.468602909333557,-1.41111084466382,-1.14121571614535,-2.88799127281567,1.05098049893681,0.696815093894437,0.430438073494946,-0.12173014483869,0.618118399673921,2.88908409384862,0.985946529512502,0.43376885919372,-2.19089736153721,-1.22029043220239,3.99786155497708,1.58505365309498,0.127023596480069,-2.10235002732622,-1.81155643927455,1.08371665315562,-0.601278460929051,0.471173121680436,-6.58752711673185,0.70111693896931,-7.26008404708002,2.36415316381769,2.63311686306077,2.55016147397537,-1.23111584499634,-2.7654027498404,0.349004134678209,-0.777309828822678,-2.40460817585856,-7.23516562826738,1.37783250181339,0.930782597804771,6.44666080715475,3.73704432771489,-3.58712626086776,0.238100634067239,1.8167900836898,1.26368213677274,-1.56306479151544,0.800742197156998,-1.91337270915187,-0.54556575808767,-0.407765474838522,0.039623256752386,1.05312552803061,-1.03297347762877,2.16640471976507,0.176052022152556,-0.171364899538731,-3.16636447038143,-5.26192773700628,-4.08072961940792,0.0198370579259011,-0.0791332100525992,-2.238235706842,-1.80186472489544,3.34570980748657,0.591888507398797,3.23171724242336,-2.6313259879478,2.71623768497467,0.713833897593122,2.09707020929304,2.59621973675315,3.09580170710464,4.27236229069659,-0.0764714151486637,-0.487054519307621,-1.50056189395065,-0.924248634185367,-2.71487215885975,-5.25519669023535,6.36755655393129,2.20593097962126,1.50119210134758,-3.33855051359997,0.420948923148479,-0.85055370683827,-1.41872503283764,-1.94758480383884,0.333729530631446,7.24646731347463,-0.387346065451518,1.57608284481301,-1.43242050239149,1.45373197646983,3.93772724121349,-2.13387072894789,-0.113635041498557,2.0238152799645,1.76611250336505,2.4130008538655,0.765562475323858,-0.982693141304845,-2.53297431195208,-0.758205925008803,-1.28641619642146,3.01308492212526,2.26338042422814,-2.9552940438924,0.257556026916728,2.25608882722499,1.66434564457074,3.05315197360115,-2.84706810403159,-4.90302196187378,-0.0329815280548677,1.45215244667664,0.474488794462377,2.80049855129279,-0.546899571318704,2.55235804607344,1.74543256939789,0.179715722997511,-0.21143935916021,-2.16418072781726,1.51573559276259,0.894697501975138,2.18469420567868,0.878625459991119,-0.67539494168115,2.06074863126737,-0.529388534764703,1.9298986528573,-3.07919505771884,-3.02011588286798,0.81944903199363,0.857466992352355,2.15771466732734,0.052146294191259,0.224453818656269,2.26970015983638,-0.39143788395326,-0.0576723338453255,-0.528116705073369,2.06614908969684,0.0219917332618356,0.480342807018102,-3.33900517992795,0.685789264011909,3.75982707139622,2.02289843847513,-2.42886672486179,-2.36505426018681,2.61611086663228,2.04245855124349,-0.0142655222386027,1.277549604869,2.59338513742238,0.822171230720715,0.913509814899877,-1.54136634526977,-4.68477862161325,3.62779612484603,1.42558941916206,3.01190478925203,-2.41933477828181,2.43092332268354,1.17382430557389,5.41430906697163,0.538109919398972,-4.08505259234587,2.52217137662558,-1.80926698440758,0.230839103776678,1.02788534675291,1.48873711262766,-2.93941450176925,-2.38160768064626,4.19708655723322,0.564459719643258,-2.2091884151578,0.470478002515345,-1.91503550539596,4.277864362855,-1.35667948285089,0.311612317259808,-3.48949398678405,-1.07984276626906,3.37264931006596,-0.0448450622137336,0.241633270650669,-2.13003250025653,5.46361516746132,-3.12392279304842,-3.70732595109454,1.45349611040022,-1.85899693667994,-0.592492742043826,-0.225616629894259,-0.418597543585584,0.605222816646919,1.59737580318852,3.99631645951122,2.80508595074074,-1.93624049486387,-5.4270574427992,-1.38757785647962,1.16096751745248,-0.0824880832451507,-0.991064156155971,-0.426504518843983,4.05460849407968,2.79959112610575,1.84736798828887,0.637869576374269,-0.129158749069927,4.5765883200374,3.52215973590772,2.44401152503399,0.362626165114718,-2.11237132410246,1.41352749028553,-0.163895061954221,-0.702293184700803,-3.04328220923956,-1.10363518869112,-4.69927503819272,-0.307684510004156,0.315341333324059,3.50237111671646,-0.0239238272703721,-0.0633668454584622,-0.53171862199601,-0.544822728761379,-0.80024310350139,-2.14278538805146,2.86935163538463,-1.60624319104175,1.09786223389871,0.872626660969815,2.02227319417249,1.53095904358272,1.42911528759026,4.78710717127675,-0.450524804359886,-0.856698550362794,2.32915321844927,-0.358211061340471,0.339425691500082,1.16824781406354,-3.13413676133411,-3.98986850366625,0.7150726809038,2.65133501662687,4.01138690245622,1.06750250320195,0.955687754103151,-1.20673951349468,-1.04814775029191,2.53973696870561,1.2746802151653,-4.24894499197732,-1.59451780293337,1.09889690021127,0.0561842643730527,2.69333995558767,-1.49850952902766,0.619382872905945,-0.553485024240423,0.542571630397137,4.26700061108968,0.217389788176116,1.03942471638124
"3",0.3,2.00064886924526,-0.418068793016264,-0.481074904066126,0.203640679987319,-0.000672454912982703,3.33636761036104,1.63238031879803,-1.18449117254376,-1.87522799659218,-2.39731595192531,1.33228654470818,1.18468158088543,5.12219113708339,4.37499162371275,2.89666625060426,-0.0372133774200066,0.369860220528962,-0.51590387034079,0.583490126322209,-1.00061740686129,-3.24802695420005,-1.52688148689179,2.1393602415152,-0.402026074593146,-1.1511649510621,2.28092539274599,-4.07091569387332,0.649711144127155,1.15802884977166,-1.52627969072408,-1.63900722398546,3.92320042826984,-5.00897120305547,-3.23438776704337,3.42063934144927,-3.19807545382735,-1.199400073333,-0.737356036162406,-1.61746999761926,0.438511162185089,2.87285025678146,-1.60097233434794,-1.63305687682366,0.57749099381131,-0.151283936410253,3.46460845403475,-2.58696275050187,-0.181040491694914,0.311196919679418,1.1278110088198,-0.352391170995844,0.776720846352537,2.2313819244368,0.46253073542027,-0.606365976688625,0.710135602372992,-0.347261303818552,-1.3694108649395,3.82149900147605,0.685150348804788,-2.92366830048263,3.30905747160824,-0.743407294492992,-1.26777327551139,-3.7831272647164,-0.923123372694807,1.88724814004599,1.10174589734934,-0.391369384978068,-4.37316664174147,-2.77303538825523,3.83662394017532,2.02788222119672,3.76825830096318,3.85234160302597,-5.39313097837707,-1.30990807593413,3.37735408260161,-1.73773263316863,-1.39406711927632,-2.06179417976841,0.0408946578935128,1.73631030851453,1.25217052576535,-4.6074795323763,-0.137613858205021,-2.37601900949334,3.54143974625629,-4.2695431558062,1.36164640071842,-5.32451690845583,1.0290862795835,2.81962118455633,3.79322069991421,-1.0092586290852,-2.042841174663,1.36957245676598,-1.75304010496856,-4.80955226945204,-0.0231973536774949,2.72126770159568,0.665992899372292,-2.28717050160367,-0.571823603730992,0.00756528894725694,0.575976220862119,1.08784686474082,-3.52124832282388,-2.31673023847182,2.69718753247689,-3.36823882424527,-1.32261984980807,3.25623272338536,4.09833455680378,0.628100169158429,-4.09758410949096,-1.51400142222708,0.756748307154949,-0.776401106417348,0.0968194738566697,-1.85162367219774,2.04677330729115,-1.06358943854518,-0.180265856573381,1.49931929406627,-2.71597918354624,0.549363433734739,0.134740875248968,-2.14804900187415,0.0144838255701993,0.85223207222711,-4.12225231700184,-1.93140043329198,-0.698038053319754,0.634113953558427,-2.12563708415086,-0.658509889041319,0.842265287898927,0.414406033752422,0.778171196147514,0.716950944053439,0.404843639325941,2.98909723539684,2.52234540229209,-1.34822590445918,0.835502167149908,1.60863040001548,-1.14463152026243,-0.327251136199196,-3.12870093293183,-0.377173328364602,-5.18065662900968,0.47891807716834,-0.314789215451014,2.57355793117019,-2.02753035389317,2.98334796252843,1.1059046661068,2.91469771978862,4.70809965691773,0.480578833035982,-1.34144230219832,-0.0693475872394833,-1.26919488154903,-3.42228061677653,-0.0984056626227122,-4.51955534609144,-1.44763326370737,0.943296805413708,0.409619911813664,1.6604640945336,-2.461063266811,-1.6092978906,-0.0386773161391191,2.84585122244436,-1.17067180854367,0.480976794393687,-0.547889232321713,-3.59158258710898,-3.2183438742403,-1.14472054103548,-0.516298161910707,1.59421271412154,-4.79102079211243,0.709589366675519,-0.0788202362428763,3.58670421347201,-2.90446955305133,1.50444508090292,-0.566368397588751,2.97695793517246,-0.370380457202042,-2.58726662512208,0.374300958511009,-3.07921713530428,-0.124902247198863,-1.07687815065424,3.58911529839708,3.01980250847662,2.37748467684014,-5.97094590941583,-1.586234892766,-4.50691072237624,5.39185777002325,-0.692107879441117,1.06106022336649,-1.26595310005037,0.653950715821093,0.581896370575728,-0.486629511498782,0.408052143292605,-3.95304609030006,-2.30685826883496,-3.31127095226478,2.46584441500181,1.57950949490106,-0.52870479313415,-2.80776018025201,-0.735140140567291,-5.21338138787977,2.09983792860688,2.14623107060638,-3.43385637261189,0.028105673748451,-2.23379301386889,3.26037061576582,1.4582900437925,3.13720745586861,1.72137859428205,0.262051623840571,-2.14225965325474,-1.10888633095569,0.561664674615985,-1.40210293378493,-0.907176406810718,-2.75309773268619,1.07472942982026,0.601570985793477,0.336051524801036,-0.0964890911156686,0.668963903414912,2.8936484727749,1.00959907320756,0.444984671233977,-2.25667643774172,-1.01763012593588,4.22803206909152,1.60153705871264,0.138583349539236,-2.21335553139102,-1.96583539370918,1.03838544653817,-0.4542355693081,0.801407407899482,-6.69567436127356,0.753266888928507,-7.29596068596217,2.37742286412541,2.64079718048406,2.55803281381414,-1.12652225120309,-2.8093935265157,0.413896839275929,-0.800545722797864,-2.19742470456552,-7.38371898088741,1.27451208715274,0.95436805816213,6.3472571122285,3.83925834716427,-3.44283576927132,0.113116832397623,1.82223907780393,1.2794375398677,-1.54428928036764,0.832020091250332,-1.77558281941096,-0.556190949878652,-0.336163120969845,-0.0322457659641056,1.08252740919182,-1.0376864089866,2.18195434126068,0.195035534086815,-0.180312552269788,-3.16291405107465,-5.07080669340573,-4.03418981082799,0.02886968378914,-0.0786084808366772,-2.21177102298118,-1.80897454619905,3.37290549283417,0.597561255930832,3.24378763003325,-2.62116115928318,2.7121541655662,0.702589185721897,2.21886786785284,2.52212827669485,3.03403943491306,4.33355885630884,-0.271598300761694,-0.462997551405212,-1.47613201479861,-0.893856965116932,-2.70105772544169,-5.2757073654398,6.15728301129744,2.24580528118493,1.52317921459268,-3.39897001695132,0.412127371247042,-0.744917311312151,-1.45584838879164,-1.89927326421906,0.362581014193716,7.27486745141801,-0.382017533587726,1.59490873682462,-1.40709066509219,1.46175508582422,3.94906314726412,-2.0959575684719,0.0484271255475894,1.95641725744236,1.78067750555172,2.40740651368969,0.671551340883082,-0.988926615388083,-2.30577320280457,-0.444542115653813,-1.74528877356092,2.9979207750936,2.25723956216062,-2.91240595980487,0.306432761644048,2.28330373086729,1.66994888746857,3.06221385706581,-2.84384026998152,-4.86702130573988,0.0348469491064384,1.46866082798307,0.490518211989999,2.72951393572973,-0.512338857540477,2.51573357444158,1.76135578038261,0.199626926732206,-0.203218972832264,-2.089376414065,1.5307421899519,0.911433162341703,2.18545174959627,0.881471389894533,-0.648381954785006,2.15565040920895,-0.483666226395508,1.85943828559332,-3.19011882278133,-2.9151003408717,0.820452903092651,0.918145790641131,2.08866064189641,0.0635446267321112,0.242427843747001,2.28080379553934,-0.422220046262512,0.0334085565680382,-0.544067269107402,2.29024137264243,-0.0419381531225895,0.415252781926036,-3.48975119184722,0.759743327134193,3.76236067272627,2.11860447888837,-2.38886879385769,-2.32423959434645,2.64340296130577,2.05298149219995,-0.00702117730545188,1.28591113161204,2.59158725777054,0.949432410722337,0.912549073882724,-1.53338091031897,-4.78737294395809,3.70521559802143,1.49271103706418,3.00048703948531,-2.38597148318657,2.3568691389595,1.20676660573699,5.4260908671513,0.569853642361046,-4.06493650955501,2.54277443812421,-1.79104910017362,0.254578393968883,1.21850379353601,1.46726920947041,-2.99472521125523,-2.05664945273729,4.25404968970318,0.757735144193779,-2.39049495729521,0.543734997055545,-1.8729593456168,4.32152613473642,-1.33800152175591,0.349092553683991,-3.45379349705525,-1.0829886029806,3.39088487544514,-0.14239105651383,0.331092856071734,-2.06068670360701,5.46896046920203,-3.22086553502913,-3.68909172794634,1.51656925722403,-1.82544519975001,-0.674480391705838,-0.203893674286253,-0.394794031970052,0.608231634944436,1.63353378625934,3.86445935703296,2.92777465825908,-1.45120484448564,-6.12930446820309,-1.36982330588686,1.17900607148861,-0.076946757338143,-1.12488324336166,-0.190525539014437,3.94863960584608,2.83273052165204,1.87152068107163,0.633888945999059,-0.117255106538029,4.58331454300921,3.53747165339347,2.44813852584171,0.364379073233498,-2.0777818016685,1.43320140128541,-0.241586451605033,-0.667872698644993,-3.00379695884357,-1.08248059418901,-4.61664898657948,-0.140941353209396,0.344368933142684,3.62290150484302,0.00325351618878787,-0.0799604489681049,-0.518396911156353,-0.535234384223466,-0.784088163335869,-2.12781914394645,2.86961020343525,-1.5043438277202,1.16579790688171,0.760599972225295,2.04130732570943,1.61935891423435,1.43326611556842,4.69870519041784,-0.485230691216233,-0.850178420752692,2.36708521513269,-0.345273828301881,0.342067022159547,1.27694901904845,-3.11891126362484,-3.96207748881849,0.728099852338949,2.7038664116776,4.03924127868209,1.00918671769069,1.00194441939988,-1.03326839779009,-1.03150384325771,2.5412087725641,1.31104513053856,-4.19911502652994,-1.7261524446739,1.24877222305592,0.0200176130148525,2.74149958291145,-1.47907631650468,0.626831636469232,-0.522633239404445,0.549629806171335,4.20559397359407,0.284580711879199,1.04436562480086
"4",0.4,2.17205253492534,-0.489455253301802,-0.38762489321656,0.333149831243125,-0.0453841846167767,3.39249970491198,1.6032899144377,-1.0983270831273,-2.04637883486691,-2.65948141218557,1.21097714325607,1.30780948166534,4.83413749541048,4.52368989772332,3.01711122304377,0.0861705706691462,0.386755664472022,-0.463600494038677,0.670160068126837,-1.12090969153727,-3.1156566378567,-1.46144948231448,2.08608301671396,-0.361543268674856,-1.13442031065271,2.37898781923288,-4.45651350897982,0.64307610355571,1.12089466660851,-1.5370153221225,-1.7469017161287,3.96135386860373,-5.45958284184543,-3.42315696279566,3.55738307045773,-3.07511583349883,-1.12453515821401,-0.605689552250787,-1.37451089779776,0.358905310777557,2.76675741862318,-1.64937052565895,-1.55304903152639,0.530345436518302,-0.124608634661814,3.48529567666433,-2.60679534264992,-0.144286213221793,0.19739499347998,1.27857365953149,-0.318664459333867,0.92171783596632,2.07911686984924,0.457480121646497,-0.63956957134209,0.736977552675837,-0.288231487842773,-1.37701053504609,3.90654567695198,0.64120433332881,-2.89366788054108,3.33208338621714,-0.80506891326833,-1.24409988983093,-3.59462425970982,-0.946432773906599,1.99050836815751,1.10572081569083,-0.419519158386768,-4.32256755937761,-2.75066067563383,3.85117707036838,2.03064764370894,3.76264013019513,3.75956835502041,-5.33609727969016,-1.3094472406984,3.42240439643378,-1.72444709284506,-1.45578556432106,-1.94317532643758,-0.0301760606552583,1.74462327381418,1.40189470652726,-4.86870799636492,-0.101908867731937,-2.469631503933,3.47254576118163,-4.28608950323246,1.36612685797732,-5.29445621693177,1.0370770735502,2.69403056580367,3.8066203006438,-0.990358970610789,-2.09129017298768,1.39711766767371,-1.48245153292961,-4.85222730015053,0.00641851596739676,2.63042131728195,0.579490050884199,-2.24429836524233,-0.64108160771916,0.00999108283826232,0.598114631081433,1.10581440622571,-3.45319816032028,-2.65018132767929,2.60516100160283,-3.36084176862273,-1.48455323083714,3.17775530148555,4.00697645526985,0.597181301621949,-3.90172412743092,-1.31556851319391,0.643829142631364,-0.854606526757659,0.12633641420711,-1.80850391478285,2.04328877842707,-1.06027660495438,-0.0603385971602834,1.45254748271325,-2.7755676089231,0.559062013164984,0.232618114162815,-2.03471227187408,0.0340779659968487,0.845309266175184,-4.04535130123525,-1.91024466498281,-0.781425180324543,0.641730759667896,-2.07661896504052,-0.662497487972364,0.865855835998089,0.584235524451558,0.700305283277363,0.826158987610315,0.422680828798463,2.76654279553709,2.36801696744503,-1.87793477325812,0.740555049285385,1.62968382692803,-0.669583237865866,-0.103335398529524,-3.09139885938998,-0.345040140146709,-5.17287722158525,0.493079122082125,-0.277487026581803,2.47281890426335,-1.79317761695304,3.01498812303115,1.11812417268335,2.92555544733329,4.94502865269704,0.475832435849138,-1.24539490938363,-0.0722191025063115,-1.35316041783787,-3.52057449799312,-0.0736480187061491,-4.49410185774017,-1.4362047221321,0.837826184584614,0.528237970614833,1.66618755811044,-2.35605987989881,-1.67526022623567,-0.0661886700781527,3.09518218498755,-1.01916753808124,0.479430252236173,-0.611881030287494,-3.64946090094471,-3.11315309663672,-1.11598697066733,-0.495549764668499,1.61105120166475,-4.80347984899432,0.771327712156382,-0.225876186500153,3.42088943181081,-2.76996509548206,1.47117540654147,-0.558055277629423,3.13757483288384,-0.35756369626878,-2.75467706995608,0.388749178400705,-2.96747987448009,-0.117262284377287,-0.985844734261506,3.6040195904945,3.05254353354169,2.50921634337445,-6.08931465280781,-1.52477911467653,-4.4781773201679,5.35827719610182,-0.665560543872509,0.976861595980108,-1.2308280272509,0.667253155101071,0.568339651518494,-0.533676243185918,0.405076930240919,-3.92237898809685,-2.28636946320602,-3.29826721807121,2.49116078467691,1.59829794551451,-0.472369747326782,-2.81080461154644,-0.69717376158417,-5.07894465122192,2.15349919004744,2.38600534596417,-3.58655224604883,-0.0468538674566443,-2.19284678105508,3.36299637162788,1.46291742701285,3.1514707517479,1.74151227353452,0.281992580670936,-2.12784046778365,-1.09771580794882,0.62371811015302,-1.14090380239948,-1.15411760386146,-2.89179474047973,0.992320541473663,0.727592510502364,0.458127658927799,-0.04608587811706,0.681865383213164,2.92066216047987,1.01536422745219,0.479707524661222,-2.07635967295944,-1.1614979181482,4.27555297995085,1.53629308389115,0.192935849484736,-1.98532225880406,-1.70049961355465,0.776917937208292,-0.422515348759026,0.65290731596187,-6.68071589966995,0.858439573864398,-7.27176774416311,2.38391678489689,2.67743954947289,2.57879996561799,-1.09898627225754,-2.8026836044689,0.433544746512709,-0.611379912412957,-2.22519599037688,-7.22243611050712,1.24364558325823,1.03888688452699,6.29397063805272,3.82194463712559,-3.44911165981467,0.0890030149568626,1.86073168971843,1.30828843342704,-1.51018305287213,0.848591795480946,-1.73921063282353,-0.535205891527626,-0.381264834643893,0.161423914077068,0.988446163928167,-0.979295856241268,2.13211500823142,0.217663100162504,-0.151396375282287,-3.13707297977004,-5.23625786293844,-3.90340732080231,0.0514086343350799,-0.0803229044320604,-2.11814470857549,-1.7832555074841,3.35809549418174,0.631875456228392,3.14093872435106,-2.42855275722302,2.62150633699866,0.731667048624805,2.11273922202091,2.63925941051847,3.10957562441199,4.26863617917883,-0.271598300761694,-0.446745966617345,-1.45686284268467,-0.881090756896931,-2.67854279353895,-5.24053953825114,6.18857121241335,2.15700546202281,1.62783622639331,-3.37638522745139,0.398001390632897,-0.716355559557114,-1.42481673406123,-1.9260613671355,0.333391379140721,7.22505011267256,-0.308605028461846,1.61007887095919,-1.40557978817474,1.48704845948692,3.96788815444843,-2.08334999792896,-0.109579240207515,1.88905543166149,1.93546991932571,2.54717280538198,0.684012898727886,-0.652430472237688,-2.49853517250121,-0.657366817424604,-1.74541424593558,2.99082036395599,2.24538936640076,-2.90987833371486,0.322632824121099,2.07823848917295,1.84483821373127,2.94913778549139,-3.02584659370984,-4.79770002387839,0.0666867842357335,1.45206468376815,0.443603231973951,2.76060739162798,-0.437033891608188,2.5865157631103,1.76612776821794,0.213098711623256,-0.169839684579885,-2.06853036770342,1.5336698046304,0.909232023483144,2.17884076845712,0.895854252600465,-0.513452729291499,2.05292416119964,-0.621646994439601,1.9703575170665,-3.04679222749458,-3.06816974476362,0.868810336030197,0.944427135607769,2.17752712944815,0.0924145612545901,0.25585967060983,2.25650506769575,-0.410325793481672,0.0454207639623914,-0.512308734873242,2.10665299520054,0.159003044721713,0.382744464421661,-3.44537325059344,0.752686041697021,3.58383400726522,2.02515630772767,-2.15977032539441,-2.34245760048164,2.66067980496188,2.06982632446163,0.0146765813786584,1.30314184291911,2.65846288393182,0.84156904728171,0.93031813495213,-1.48580890033841,-4.73390593839348,3.84848337713945,1.41639456314204,3.04130667259296,-2.37333324733076,2.44198613225198,1.20590012153574,5.4082400720561,0.581896120766695,-4.03589077208024,2.54979750154579,-1.76900110554343,0.276785605047507,1.0440831437004,1.65200434946575,-2.49749526325903,-2.34213966665249,4.27281874142069,0.680544731585098,-2.1955385369267,0.485570859283532,-1.81372460814475,4.32253004431488,-1.35764998008472,0.36255096791685,-3.39043561133182,-1.03760444434816,3.40691729730252,-0.0338824961054203,0.358386632366449,-2.1675536550109,5.49339473225641,-3.15546835457231,-3.72207012118754,1.45697828254147,-1.83334737994899,-0.572608177971952,-0.169348865158613,-0.366361235391578,0.637356596847551,1.67591917224398,3.99390854072955,2.82691735730856,-1.89534817222404,-6.02613186366514,-1.32827095989645,1.18314575987941,0.0667308988819386,-1.07208114475094,-0.168568289649126,4.0114876625785,2.83446686232273,1.88326554482353,0.649871949739348,-0.101610573621751,4.59231899709149,3.54719784623139,2.47763102280809,0.395767877400715,-2.13429528844793,1.43583793779383,-0.250474320369277,-0.676841238459979,-2.94103986825362,-1.12886191617165,-4.59411280741383,-0.130912711594602,0.357665657121011,3.54364303319166,0.00926179936486878,-0.0126558116198451,-0.475698375878421,-0.528025759562849,-0.772366747813193,-2.12527174251215,2.89615451815045,-1.4777257630094,1.18418548807095,0.770155903975147,1.95803027418106,1.67643270084536,1.49648087742767,4.71583080482852,-0.483921293862679,-0.831541307539186,2.37554963751038,-0.335158833340657,0.347161670726295,1.17916004360208,-3.07724575007132,-4.16175042434218,0.924921969020369,2.71625521935943,4.06251415460153,0.98660689953328,1.03810000345119,-1.01427803095039,-0.96369627289463,2.65687753521872,1.33733241329853,-4.18101240769372,-1.49832290840988,1.12828811750504,0.0900613340023786,2.70092107967392,-1.46077180815096,0.646557633873444,-0.374744675627654,0.575352320683115,4.11013072908698,0.229837778227974,1.10278761895222
"5",0.5,2.05815926073419,-0.506950581528009,-0.569874009083804,0.31354054905687,0.0102448428343226,3.53107875098771,1.57005592305414,-0.899245767318837,-2.168939964508,-2.51942358263845,1.20764542764119,1.21189569856174,4.98630704078367,4.38911307814336,3.03075433224296,0.0606524011534972,0.549771204085574,-0.566538486652259,0.729384742224148,-0.951602146322583,-3.1027795256426,-1.26220005112301,2.13625103086187,-0.491646495773288,-1.32686335523748,2.36758257075477,-4.32601257424136,0.702204822243404,1.058599864983,-1.51325835256233,-1.55835438203414,4.05715647908383,-5.3422337668187,-3.14408104126985,3.50696006060459,-3.16603396845821,-1.11628929391934,-0.703436746107764,-1.25554591630069,0.355427591786315,2.69707785434504,-1.53517789631808,-1.50025197028451,0.565880782592434,-0.0898056175005275,3.48741663566373,-2.60939985411271,0.0227240272835536,0.268149602939286,1.15234331543894,-0.20150391486273,0.82215708236416,2.22344413011363,0.351207538987126,-0.609477928097395,0.748540938465309,-0.312585254863106,-1.40679122740031,3.97246611390601,0.7630441434033,-2.86180501387456,3.3266988570586,-0.737089546973988,-1.13036573285469,-3.62708806081966,-1.04685372920723,1.9497599118696,1.16623212546292,-0.368322288202555,-4.41131548571561,-2.70326124977678,3.88385059235028,1.99327203504354,3.72284932952672,3.88085919927879,-5.2315297330717,-1.27511081192542,3.44014636189038,-1.81537716054826,-1.27082082681918,-1.86202566852681,0.0664613759685136,1.74145139923364,1.30021336325704,-4.9887963665333,0.0026775799765012,-2.21558268935547,3.60971198288492,-4.15704466053119,1.37722947938813,-5.29810851507126,1.06304667106745,2.82746346521649,3.53247254399487,-0.977525000094551,-2.23177501669985,1.64753938213217,-1.67830528902188,-4.78542188350367,0.0264106043026555,2.60109985683627,0.476884141574286,-2.27611421919968,-0.682179065957184,0.0735676297904733,0.622282214813448,1.11073294372963,-3.43031163471469,-2.70949241271583,2.91770456085072,-3.31090326889416,-1.49451644554792,3.04949624898089,3.9180693140873,0.695202632870613,-3.96593773125378,-1.31797184208338,0.58954316222501,-0.844631542460531,0.322744021361735,-1.76177675449016,2.07099023408822,-0.997119343570632,-0.239356124225821,1.58467384830386,-2.6451342241658,0.732351530580013,0.206380941481921,-1.95903648340702,0.0449138228738134,0.780951345619435,-4.10325072911237,-1.5772786779608,-0.77523373786177,0.541583146370704,-1.99734120959135,-0.656534814244735,0.851967110226875,0.46812410777437,0.803244397832246,0.762186200832483,0.445352492286529,2.81142984372606,2.42933872952766,-1.64188150438359,0.951999396529756,1.56640968570504,-0.974241165592603,-0.0315597308042523,-2.72727248286246,-0.343697258559987,-5.11571336060816,0.514233346224426,-0.284067202735338,2.71060366193124,-1.8757361317784,3.0204577607454,1.01147108032477,3.23326653788376,4.63450817599809,0.373728631005293,-1.38092884559446,-0.0261793287858136,-1.2635085533542,-3.3807880723194,-0.0556072188129115,-4.55239540141135,-1.40201550765968,0.839786889931186,0.447224965143384,1.97380885679342,-2.14383778528502,-1.65406209459361,-0.103290660860681,3.10976381740828,-1.30377596215727,0.705165722962475,-0.551588204294171,-3.71942387217031,-2.69173460234433,-1.11125119604441,-0.496476620333162,1.61291222255133,-4.76639465124444,0.736202734783615,-0.0764493084309516,3.62772381832184,-2.72615605535533,1.53200822738547,-0.54732050914858,2.94969952224963,-0.471319543928471,-2.38039014756088,0.443976217841114,-3.11599659523697,-0.110147913403556,-0.951291738270726,3.59367427333921,3.08889632513357,2.39546066139995,-5.37743569695921,-1.66386214620585,-4.57478052347655,5.54308498211136,-0.592419640813294,1.16101171243905,-1.21753377074297,0.558292266169652,0.64382282123594,-0.474771122972922,0.438233311320531,-3.92865025526029,-2.27697284161085,-3.26746530193001,2.51511838938751,1.60215090315476,-0.447116904226401,-2.80508796448967,-0.689578515152836,-5.32356716579476,2.1130646405942,2.33752585887165,-3.38205731236183,-0.0761350184915181,-2.21682467349359,3.54522217269145,1.47199166533244,3.16384188992004,1.7404134528639,0.288381391236608,-2.11267033863964,-0.937915222972974,0.508958899951007,-1.37434696177285,-0.909869645390342,-2.87138103178035,1.10890196375993,0.748608264470794,0.500833527927527,-0.151441201620038,0.682778552308658,3.00296382795217,1.02484155719795,0.488415762724701,-1.94402875671421,-1.10990365676513,3.97128922997666,1.62024206046263,0.163176129498611,-1.96740879041021,-1.55056706300318,0.897373438915032,-0.639133478039801,0.658279331994485,-6.51462505207836,0.811485614089184,-7.1942654965805,2.38617895768772,2.6989120186002,2.58828796089671,-1.07623039267456,-2.76349205508389,0.445195057457408,-0.75903819294575,-2.34985155925397,-7.37218727843575,1.30467566759772,1.22266941624802,6.38229543474379,3.77304720890554,-3.44563000626305,0.139706932400822,1.89186304690329,1.32023169069144,-1.47168917819691,0.855811999523483,-1.65606254870831,-0.505853503701228,-0.303559188103535,0.0170636652894408,0.924747622322327,-0.985114974645843,2.28513664734209,0.223929251606765,-0.064339515501636,-3.09436674695835,-5.1702217127654,-4.01138719990555,0.0611118512363377,-0.066950441996157,-2.00725488100089,-1.78643729842942,3.34525226401962,0.545531072760136,3.42784014612125,-2.59789969944889,2.76541309664362,0.738832623435558,2.19263338601132,2.49225281910246,3.13458195390835,4.35800939481814,-0.269307143474184,-0.431109745959294,-1.46286371128833,-0.862947143217833,-2.65255580717618,-5.19055042321672,6.22935217430279,2.16929953832416,1.65477916813858,-3.33812618543161,0.456245275366513,-0.7880080060039,-1.42919002893588,-1.88915716882758,0.470430399114412,7.30314913171512,-0.248668162234489,1.62259509079315,-1.38053420955066,1.50370694027265,3.95371113054246,-2.04003388265915,-0.0905399908358273,1.89875192181799,1.87518850311779,2.15071000465664,0.713505127334581,-0.919404812757389,-2.34310011528315,-0.566356061099502,-1.73027074243333,2.97436730025405,2.21216423898986,-2.8953177000822,0.322806862220684,2.31836177676209,1.65657105536737,3.11134991613656,-2.83778627551382,-4.75921862729343,0.0383463418188258,1.59289489625259,0.471500209770656,2.78339216747926,-0.499157633393298,2.60359231906404,1.77372439715924,0.232717594808352,-0.139661048304686,-2.00878351220354,1.54610867317478,0.916044318395453,2.21165014653423,0.890886245376983,-0.226731487334894,2.19902725612838,-0.64400955056939,2.01884869348814,-3.18545982526692,-2.90041880675752,0.928913134681914,0.931109470588617,2.19232751123809,0.099773815458172,0.265495701742682,2.26692104301983,-0.408275762039011,0.0294532911907927,-0.451403192086746,2.22391793133932,0.0659241563930271,0.596761513057539,-3.38603527487591,0.642220701944446,3.5828359109704,2.03904910035782,-2.31008654043095,-2.32207495949184,2.69310531464232,2.06388558321433,0.0263474063314982,1.30908836993296,2.7154698245362,0.964743232437285,0.783559722962254,-1.5589887285243,-4.64358757189809,3.92235152564709,1.54871130042362,2.89401667775347,-2.39431202829233,2.42642829567675,1.21643060178818,5.43590595255915,0.579728488393915,-3.94571926645519,2.57141302734538,-1.94470442869838,0.139971525952864,1.00071431690823,1.66257472240922,-2.91894355630964,-2.22364039948019,4.25966701818291,0.686569159367712,-2.27320711601763,0.518214345878218,-1.7946686775245,4.32931427984773,-1.30190765768535,0.3656290205749,-3.44493715169763,-1.03902814327705,3.44766099746222,-0.0128071379471468,0.36857372512442,-2.14841476193627,5.51933725195598,-3.2414547136903,-3.66870542944275,1.56535727968695,-1.85328922779059,-0.600121766695138,-0.119051969980412,-0.311634140648576,0.645212142536916,1.71013713442905,3.99633555990693,2.85568268062971,-1.85176675725025,-5.34047514498213,-1.31603188435126,1.20407271040113,-0.0902332154685118,-1.05190319916716,-0.133488611468009,4.01588371150141,2.82336190370896,1.93981530539686,0.670480926768784,-0.0922084013054716,4.64031572158362,3.5411206942005,2.47863632653555,0.393200747250252,-2.05205275838502,1.47689267957383,-0.216416578720006,-0.650983638040034,-2.93948206119834,-1.10309924351892,-4.32778550792299,-0.137495405757008,0.405057657456394,3.56293858011089,0.0298465519755694,0.00988806629463631,-0.450292001931256,-0.482491088482887,-0.769567539683861,-2.10789250341372,2.93230386533485,-1.44204012743249,1.13708025694203,0.89708420400904,2.10097956063365,1.57306009603931,1.45986964402922,4.71251830871398,-0.405429528882748,-0.78367335580136,2.39154672191053,-0.302151421021986,0.360055214678828,1.19448800619939,-2.99793322925653,-4.17599431421768,0.792770429043578,2.68465540426743,4.0929674234675,0.997354606231631,0.998930409052888,-1.01677681545249,-1.00000567556552,2.61951902759815,1.35938243611021,-4.17782968838226,-1.46121716243815,1.14752109082032,0.11792829076301,2.72274626336845,-1.55461641253178,0.764030565901988,-0.325827178773812,0.620807801769268,4.23950704615924,0.249789872957875,1.1080125002875
"6",0.6,2.17471268056791,-0.339408959704327,-0.550627883242702,0.250763038358594,0.0110874204582907,3.5026273552056,1.54340976595549,-1.08006512321905,-1.91156434606543,-2.15223248940294,1.29366821299789,1.32483106784748,4.78738926516794,4.29197316665313,2.97514271400441,0.0817601505166334,0.463463519492001,-0.549782796835154,0.635774042297494,-0.725848058096218,-2.91082691060794,-1.48998754031409,2.0769955185682,-0.314755725554093,-1.21856772337645,2.3509741492339,-4.30083462355558,0.690580202312737,1.01972159914969,-1.15795878173755,-1.69665849932316,3.79394281493747,-5.24605761065004,-2.96083946895087,3.43241817110498,-2.93371266653475,-1.10716712594441,-0.670365317373056,-1.57576680419891,0.500439195769817,2.91158249668532,-1.50774291885126,-1.60934593837074,0.558550935432581,-0.105738548921427,3.46799807582825,-2.60350189552987,-0.0688210361218962,0.263931518516468,1.34200211458978,-0.290152724042451,0.845793201253082,2.3181620905977,0.30284690281488,-0.597948106634288,0.806581905543084,-0.224858737123295,-1.34467463506182,3.92624454979615,0.695399234445177,-2.82952001016917,3.32001940027997,-0.668168390373721,-1.30427618342114,-3.37075363244705,-1.05523643863737,2.04499451795165,1.10086919150573,-0.289049848884577,-4.32069312734633,-2.71776689758907,3.90541307062413,2.047558309893,3.64416388168292,3.84183510564255,-5.08905108903176,-1.01722603405833,3.28228800249028,-1.71725206285703,-1.23206463329938,-1.98488470044336,0.0476789858138702,1.87014360104841,1.27534295369106,-4.85427885090123,-0.158615487232586,-2.08067453308097,3.53727067467294,-4.01058172190934,1.53073640361108,-5.20771680818028,1.17447973101878,2.77955581228581,3.51961401696021,-1.01237879933325,-2.17151522566485,1.40066921709654,-1.38868028833412,-4.77927288065046,-0.100538269499528,2.71129527653187,0.705301582651025,-2.38885380785643,-0.632215996208381,0.172690710116614,0.637817791024522,1.14814427852434,-3.37436346164201,-2.6050291189356,2.59840206466007,-2.91989937867293,-1.47100245454687,3.41539507760309,3.90660200199384,0.504361319954775,-3.90821438469615,-1.42242410333312,0.747195009858972,-0.827317075116178,0.323003122917817,-1.68234842496588,2.07073551311552,-0.961092771486393,-0.0310267340795637,1.51877017335863,-2.47629908943799,0.585822217295576,0.148063625389109,-2.00824445765866,-0.025322917962002,0.822455222695411,-3.77657073286591,-1.73819961467402,-0.426429706050784,0.550236976488625,-1.97923865134035,-0.639185587087296,0.86094701643942,0.353258430385219,0.832629523959526,0.772479765033939,0.711859634013221,2.67693758651022,2.61176322382211,-1.63740811089181,0.886573399261833,1.63856188131882,-0.930680393438531,-0.290883243482143,-3.18492396902151,-0.289926358502451,-5.10558292896223,0.531111719852808,-0.249228885291583,2.52467111528352,-1.78991533045351,3.14224870369834,1.0388524282814,2.91981217852765,5.19275964752723,0.354090340416039,-1.4501992511306,0.00306719100178495,-1.40661453411222,-3.38947208806674,-0.0374246949916419,-4.50827883092056,-1.35484747120193,0.979933070395036,0.493240069236358,1.81908725095284,-2.39705225410009,-1.63043516357046,-0.020264043066898,2.8131131777877,-1.06606482200892,0.529798270486792,-0.598884021716309,-3.5048684436705,-2.33049472442457,-1.09133510358321,-0.48190456933855,1.65106587760926,-4.75165944334825,0.754257575571912,0.0037077983670092,3.65032056912976,-2.70019516388732,1.36980571340959,-0.498289660627661,3.10212179225216,-0.334823455851088,-2.72097571322992,0.448684670747582,-2.68153507761527,-0.11077671207481,-0.929728340885449,3.58866700494062,3.06800483280807,2.42613541431947,-5.0311594825483,-1.51571949758676,-4.30268419358287,5.4039642330327,-0.572948894438325,1.19627766563444,-1.19384965086035,0.679233752425697,0.512946742299147,-0.301987539175465,0.444411121719508,-3.90563057484994,-2.26602475758537,-3.25086665709945,2.53434412984539,1.60908292032885,-0.392076323187465,-2.63891176746583,-0.65306194311655,-5.03905445066042,2.00789109861701,2.33287562950297,-3.60322624595191,0.00757148828500952,-2.06163856216471,3.40815355827374,1.46738335768376,3.18477176988305,1.75184268949779,0.30981671590405,-2.11265087868391,-1.04353436445382,0.437925783575298,-1.24155948388885,-0.861230887190433,-2.66686213297725,1.0955805601124,0.685077217810494,0.481331345104193,-0.0427772296784365,0.733164482597463,2.95889465630052,1.0382437927246,0.526488325919748,-1.78699823468292,-1.05689806171656,4.32268230708841,1.50261713681695,0.172286457293096,-1.84209711069067,-1.66342927505658,0.964138570081056,-0.266652982327806,0.533510168298873,-6.64765860606535,0.829999739541925,-7.04722408088558,2.39101610957213,2.71925268935535,2.596860759209,-1.06192204113615,-2.6740470591,0.478645347151407,-0.566155837222059,-2.25832441879578,-7.13113641765756,1.39312224668406,1.05579441268684,6.38151135003361,3.80166213517582,-3.41062538294271,0.153000901023932,1.90365634624239,1.32801858689047,-1.41502945284719,0.873578069206795,-1.64978112209667,-0.486756220036196,-0.317316401477873,0.15695225630396,1.03311249303551,-0.98821670724568,2.01677736716859,0.249184136756832,-0.12542715694102,-2.98469645380688,-4.85867132068113,-3.9670158393234,0.0898179287735447,-0.0554224139256716,-1.82012977823652,-1.72418510658249,3.36510840674289,0.546554252420312,3.06061595858198,-2.51090966275873,2.76894725786497,0.7848437840949,2.35010125254335,2.66426406821881,3.06749932372566,4.36192368812909,-0.251097890197076,-0.39365766704981,-1.45374475821197,-0.819596045768198,-2.6014096529111,-5.15913402455611,6.22849702589998,2.27161004111317,1.68365698686241,-3.49895240140939,0.448887123098199,-0.784822098735588,-1.39355029398276,-1.87679530321522,0.508591428964148,7.30591126645187,-0.227925465641548,1.65539914157043,-1.35426492374613,1.53157859755122,3.97578022709628,-2.04386102454406,-0.0475854656249411,1.97090467473385,1.74449931739532,2.16886321231714,0.733234491498897,-1.03067929372581,-1.96982712370049,-0.626693433772535,-1.54219077738458,2.95235297006744,2.17790590882226,-2.85700320651649,0.328855658425552,2.34323274434371,1.65867356358333,3.12245349932536,-2.8980954939818,-4.77248106211908,0.0842764082962996,1.54713175929717,0.452463979945823,2.7062843021551,-0.366303447777148,2.48670343832935,1.78798810609932,0.241478465105095,-0.0946472166248259,-1.89481985933175,1.58491382529137,0.923452677556706,2.20737544594608,0.982767505647313,-0.574815868972276,2.01387794823019,-0.436108015785032,2.03093262371511,-2.34289938278996,-2.78551737712809,0.882446273473063,0.958483025668774,2.12277191544289,0.10495532051707,0.281012348231346,2.25571724232399,-0.379771739941191,0.100672792700578,-0.404411102438423,2.30435119918189,0.0230199973011622,0.5607446867988,-3.31399900895687,0.743554262391609,3.56688064296977,2.16471680640994,-2.26471788970222,-2.32555273564156,2.72437540712071,2.07351763633682,0.0321590986621442,1.34503084565922,2.68692736308503,0.879430692065353,0.944478359728597,-1.55706623143796,-4.58168059179276,3.83209131182863,1.52550516054157,3.17381164837876,-2.19596037772967,2.45421661790247,1.22306508927732,5.35572772682913,0.569197990559054,-3.96565200629833,2.56418533491423,-1.91852512383978,0.236589739561226,1.25237793215188,1.5963500327115,-3.03093275169861,-1.57836624862595,4.41957363593613,0.747991456934545,-2.27699397639511,0.527898393017319,-1.77143474984213,4.28175402996049,-1.3508225733341,0.389277667329293,-3.46489114325908,-1.01271469536107,3.47725931463098,-0.0946583608586927,0.370012523946369,-2.00408200891929,5.53559000716659,-3.08610345114508,-3.64735790550544,1.58493992242716,-1.93699426163683,-0.523407276486846,-0.152017825434718,-0.253419497883533,0.684993322866627,1.7673578868186,4.0143609950196,2.86399983614301,-1.47527035767138,-5.94540696119848,-1.29665953383992,1.24337535533935,-0.119601643467402,-1.07727998273348,-0.285648990142161,4.12932145947885,2.86823253491324,1.93862640903952,0.702213504022653,-0.0962141724932962,4.66138316909243,3.52931443335361,2.4796699287358,0.416405521837523,-2.03864033866172,1.40217876694899,-0.220152169005631,-0.648676404584395,-2.90137471823486,-1.03980514152529,-4.51370437492368,-0.0737853281395639,0.438711483708172,3.58626176727008,0.0554330982676765,0.0425718287939366,-0.330557517865586,-0.53030660702474,-0.739330892224145,-2.1065766880878,2.92462195488879,-1.4786541239003,1.12808423354354,0.944016129925517,2.0176050990373,1.58469795312001,1.56143426336039,4.68893941459522,-0.390928951974635,-0.765001299726522,2.41481796360224,-0.22935516003233,0.375367739080371,1.21539101997596,-2.95027143400926,-4.13989473208393,0.932560730829073,2.77920183070802,4.02826631961634,1.00560619457037,1.00942932223783,-1.1910774886317,-0.788514904704715,2.65152356743919,1.35610483735602,-4.15394952757782,-1.38678088813015,1.19516538224063,0.0663129858696136,2.75462530443884,-1.40172720512129,0.725283631614703,-0.419753129050736,0.579491702135889,4.08693795272511,0.360148042222706,1.09228691331356
"7",0.7,2.0867813319201,-0.350473134686417,-0.523353575232044,0.465819612546165,0.128322012938344,3.38598574054126,1.58246394374667,-0.713599129907095,-1.66490057565436,-2.47434786468889,1.39969158864154,1.33798114752221,4.9997125950058,4.43814228135205,3.14233390305033,-0.0295309289113915,0.443448989182929,-0.559536919269214,0.708620765764391,-0.879147107300564,-3.10636962568927,-1.41782609021241,2.24325164990661,-0.376952211963194,-0.624609312765248,2.40416722486807,-4.12538874663612,0.705582073187348,1.1735864003034,-1.58101038608921,-1.00616412243254,3.94313028747435,-5.31549338499442,-2.97904579789031,3.6211582523229,-2.95186692152564,-1.23597817718558,-0.547520337711772,-1.59637380261415,0.487261020561965,2.86530355959391,-1.67349809704416,-1.46066692300479,0.558870565416437,-0.0299178083823403,3.4552009926135,-2.51938333173189,-0.149066011759062,0.301300312567035,1.23563520821485,-0.11287730053052,0.993102236632866,2.17141824100892,0.456370032724956,-0.509480342974288,0.824846507819589,-0.295948893861854,-1.34637213907583,3.68315040394785,0.732023401840508,-2.82705825628314,3.28730932669429,-0.614299894420071,-1.04345601232309,-3.72700916837275,-0.93739681558483,2.04453112278804,1.13486345746605,-0.319904727407306,-4.27623317225599,-2.8116536472044,3.68459912066789,2.01616398728111,3.72542226466502,3.90419394412308,-4.72311592539813,-1.00430355333515,3.29811098637677,-1.85053677345192,-1.22432090198709,-1.78305625866996,0.101645310976838,1.75415649284412,1.26315706304864,-4.63301388763901,0.0964022275640418,-2.06836498868816,3.61760515870536,-4.08412546044338,1.40626080347966,-5.2001035207056,1.13617962768998,2.812777302789,3.87415168611663,-0.725398445487471,-2.15956472459516,1.65465499639502,-1.5518521425651,-4.73638257421766,-0.0547474293346364,2.63999323742319,0.609239431340297,-2.17557697842608,-0.659614337609389,0.202977664403535,0.676628352886663,1.13713344116617,-3.49955788300612,-2.41011043074362,2.56207287743373,-3.34171290353393,-1.44571637871283,3.1708163149272,3.86578349930732,0.781837657062133,-3.98539553845169,-1.35208425461943,0.671235254977428,-0.814919320993852,0.386133325355802,-1.57809894680385,2.08972882636023,-0.908087222302457,-0.0233816054059201,1.48078054318976,-2.73541399427717,0.570848647129641,0.257298086403755,-1.99934913933835,0.178282344023797,0.821070920168947,-4.19324763920373,-1.67993052799583,-0.504797935862838,0.701226913934171,-2.05532955369309,-0.622154394889323,0.863348973153526,0.369794780878864,0.86780760829561,0.899098239567764,0.473522143680016,3.02863929480699,2.33365099039572,-1.6813834209702,0.782669444219996,1.79905673349534,-0.912009784819341,-0.353716258932588,-2.83164789636161,-0.286758018976258,-5.08108915100877,0.548177821392081,-0.234470910868064,2.48743450628565,-1.78642109171819,2.77372834351709,1.2819813097916,3.10698529249909,4.69603426926377,0.395426916692283,-1.38813070999352,-0.0214021666787409,-1.32309746557188,-3.41498169092698,-0.0216824591079089,-4.43748931849464,-1.30290805581726,1.01208716624357,0.453143613596194,1.62477369501642,-2.41220729416894,-1.19288130031159,-0.0654453224403965,3.1096836410773,-1.28137257891734,0.611865150889241,-0.476088675601073,-2.5105436578491,-3.17138772202692,-1.05449041009239,-0.462722076727844,1.6779593705307,-4.74999552166197,0.766438478652724,0.0562490989904122,3.617227831095,-2.68098639007373,1.41645590315128,-0.349607448705498,3.05545699324873,-0.466360773056941,-2.03366991988049,0.359177350684793,-2.84869766928369,-0.0980457927344924,-0.828037257864911,3.62514033978374,3.01106073225488,2.4280567004156,-4.69479140872598,-1.44790741355448,-4.30393930918313,5.73166618188329,-0.714871486323513,1.09113313566184,-1.19479696130258,0.730729779657649,0.563498278219622,-0.455675710218783,0.489724582253539,-3.80642643956449,-2.20529734297222,-3.21952788755136,2.54391525264069,1.62536797808589,-0.221424888755495,-2.74130907749526,-0.474969699437833,-5.2103857539881,1.98934478175022,2.3808075128241,-3.23732108843765,-0.0987066859724458,-2.03541927551878,3.44637789251879,1.40929433350935,3.20630579403336,1.75787497799208,0.321064452504147,-2.09337253543216,-0.970894677073593,0.443834407812035,-1.02337076508868,-0.7722843296608,-2.6401497027577,1.02314998866406,0.673964645351068,0.514567889570185,0.0264403609009424,0.73656457716555,2.943177221572,1.04681440042966,0.693273338293399,-2.31320680811177,-1.05934523518218,4.31381577707933,1.5262069926878,0.201242351833722,-1.73754292545165,-1.81213411473249,0.878934879729045,-0.51420081414844,0.765907926999886,-6.04293317070467,0.833778807045058,-6.90485906629384,2.37033934990968,2.74570777645312,2.59869464222862,-1.02641464059388,-2.61098155813113,0.500798805393522,-0.705408284084351,-2.34853914303022,-6.90605515005327,1.36499564343617,1.06744859140491,6.36102795534364,3.86453408196629,-3.60559950941151,0.280960988875974,1.96862181652728,1.36206176490818,-1.37165638639957,0.892590222502675,-1.58028947841966,-0.459891520855981,-0.234420320546219,0.0421826625187069,1.13440502920689,-0.78263125238176,2.24460967176844,0.268505683600623,-0.0401197547682259,-2.9535663581648,-4.91605063388501,-3.95021465676904,0.112638729138009,-0.0193263345639192,-1.65698248616213,-1.68099749176828,3.38300579539797,0.730855154634446,3.31252446461414,-2.4719141119059,2.8153250174196,0.821953480537495,2.10225912899906,2.6869604934393,3.13918780407172,4.32572006875866,-0.202145432677551,-0.365702744697336,-1.42395841267893,-0.81609271844791,-2.51211512477999,-5.16434870195869,6.30460625534493,2.28816707836979,1.58315031689687,-3.34140121006264,0.48069898459669,-0.764698839848887,-1.13351038982193,-1.84807401849444,0.380543398361216,6.71311587512433,-0.448022017235982,1.73264815484903,-1.39007518970915,1.53124492409572,3.99940201714707,-2.01614020943064,-0.0463718540836386,1.98885657180703,1.7661339953749,2.54916100855758,0.748222693820501,-0.528656946087229,-2.406855206837,-0.526454945797598,-1.57940223293479,2.90640869449788,2.40854077994296,-2.49036291269968,0.302222314910681,2.35379828152934,1.68028555435929,3.14011239484744,-2.83085939309675,-4.67326786462282,0.144021205463173,1.58257906033734,0.47900095672845,2.77933981836342,-0.407485929474284,2.47560115751829,1.76039684953504,0.294607073071831,-0.116743493646526,-1.81384877424333,1.60269737738637,0.937579331401049,2.21585910867324,0.95306545361456,-0.528316647632587,2.22892463329278,-0.390077170568181,2.04472671602546,-3.0352380944224,-2.8226121976119,0.916651777095243,0.824007776248612,2.21252635591046,0.152142562250345,0.307008102109583,2.25093226776228,-0.361030214600058,0.120831897671211,-0.360712183260181,2.33418119557889,0.053096425555704,0.499637128831255,-2.79128323385937,0.773320425483584,3.77421509115567,2.07490089873115,-2.1897261708837,-2.33818304277972,2.77943264360975,2.09301521948549,0.0557746078261697,1.36138308673168,2.71703371682984,0.902163148802873,0.934658487840425,-1.45323415377936,-4.72578484699696,3.84293762404894,1.49028726029428,2.89444836028621,-2.34430612551986,2.46677986012058,1.12366924907835,5.62821642417859,0.587575230572519,-3.77795066166533,2.48071134279351,-1.53136593811851,0.296515425005043,1.07457665773307,1.70632737936194,-2.92501790168976,-1.46721141207309,4.43737756022542,0.757344102952466,-2.32832231023691,0.657123064069551,-1.85178115513512,4.29823746157967,-1.43535565570458,0.383738748714121,-3.50056578816369,-1.00172631660729,3.48770358610127,0.000322773868522521,0.299067689204679,-1.97920080101759,5.44592260010423,-3.14926039910953,-3.63461313430271,1.59476913845867,-1.88835244571374,-0.330458443587889,-0.111773869073092,-0.367024099550569,0.704550198391663,1.77876059267579,3.89979716600219,2.93071869824867,-1.79527425696452,-5.44734685698568,-1.29772272794645,1.23850538865381,0.029332603042334,-0.642815500869914,-0.24101804048435,3.96784762610023,2.83935960788649,1.95276702552927,0.765528282851651,-0.0487367603845059,4.65971078935064,3.44811194137052,2.51582313929582,0.4793571123887,-2.02064723542943,1.49800985205026,-0.182279735614091,-0.589881480255547,-2.6150228375332,-1.10653646816319,-4.13024240918098,-0.109114273876573,0.338637869783438,3.45924041350215,0.0568284846754777,-0.0109275417065614,-0.412980145038662,-0.399688329207567,-0.604763941346338,-2.09212368899861,2.93076624069797,-1.42802601388598,1.21151450120411,0.868491864667444,2.0083902146662,1.65163696865435,1.57257093602318,4.70731819048673,-0.342823080291769,-0.632673480513375,2.32747776590316,-0.214145566725644,0.413471529613118,1.22233061104225,-2.88046392557383,-3.67736773086716,0.775936087182491,2.66893637176696,4.08663413754496,1.01455277373903,1.04979156357622,-1.01693482625795,-0.973503156176795,2.64073982336286,1.26325150420801,-3.90436423402769,-1.65861190870212,1.27921763025699,0.123532815893235,2.59934360034476,-1.44796887446556,0.688498588801269,-0.249156495353074,0.587202158139287,3.98168187270038,0.38589071737212,1.20666407936261
"8",0.8,2.05881271872395,-0.430785396893615,-0.392310202049116,0.265846045679133,0.194577323511773,3.46499591458338,1.71534224222834,-0.928838205230255,-1.73682445930883,-2.38479490109431,1.24096154771085,1.37620440237044,5.02137202501093,4.47969264094367,2.99758374236546,0.188830346939259,0.602756916353691,-0.520634965978121,0.854851195433144,-1.07973593044596,-3.04403204870629,-1.33872456766025,2.15668461654352,-0.378671212072047,-1.15846976537072,2.34557718729196,-4.16614495299644,0.705685047148449,1.18681779328767,-1.52354565946762,-0.737508433587136,3.93870064670912,-5.38066939409961,-3.1973408600258,3.71812856044039,-2.83214988691023,-1.03155657438302,-0.525471641343454,-1.56846344162224,0.410563226247745,2.9634342617862,-1.50492576415517,-1.46446825550448,0.549568932653878,-0.047391747061112,3.50387420880879,-2.48669509258105,-0.0892686100056268,0.291191331791389,1.28235837487397,-0.338900778453082,0.907806277637872,2.13187713765033,0.360281541989728,-0.388755244250425,0.807494338094283,-0.0829592824685608,-1.09894406484519,3.99579728244688,0.759990050001943,-2.67781420391684,3.32207772524729,-0.213992174087699,-1.10675419102517,-3.29472673456508,-0.735981906526713,2.04143687838376,1.24309775031487,-0.270339406649553,-4.2096846727517,-2.58100879112786,3.78104573953453,2.0827039329772,3.82149978116286,3.28754105147979,-3.83466004050113,-1.25678379661338,3.44540421803017,-1.66371871693556,-1.19624630422074,-1.48729031297617,-0.0114174433028656,1.83886221378793,1.34438680874552,-3.67337107019311,0.0103200543446521,-2.37605091720018,3.52465222468637,-4.00782910509017,1.40909073736823,-5.16642048390008,1.14856472197347,2.86803890164269,3.85205284798413,-0.97081172004017,-1.78505675610174,1.43850404649837,-1.49525864382124,-3.92106227970589,0.0420947604095787,2.58460796989428,0.594248472063128,-2.17881320687188,-0.609573242142703,0.0816336923551236,0.702319167984296,1.19630059302026,-3.20162495907134,-2.62143048724421,2.55735520105912,-3.00535186645297,-1.26091706981667,3.35198106934003,3.92861324133347,0.559281240245006,-3.86255538948006,-1.15990886431893,0.723552204676116,-0.342018572814502,0.224753066414174,-1.56892350416087,2.0838824469593,-0.890588511556821,-0.0238881175357313,1.48252824749607,-2.52341362242443,0.786170048634404,0.186041806237173,-1.92869817800882,0.156465670094201,0.807100223695622,-3.76371406446731,-1.73671307964199,-0.609217662534378,0.739683639378194,-2.17914181928109,-0.594980485020821,0.905085684506048,0.660547730544789,0.780100940589795,0.816377739367241,0.557408814236306,2.9239159132571,2.55919531702946,-1.64041726395767,0.900490723682754,1.65215029685963,-0.699199669459904,-0.310901847430697,-3.06407385563418,-0.27463965146714,-5.08203206401911,0.607384143061295,-0.176152701227869,2.40556208830391,-1.42987121592451,3.17444764288695,0.873197499453258,2.90539308900388,4.8771797986359,0.410989267908169,-1.21085297677854,-0.0165109288941194,-1.22955768541847,-3.1928434171316,-0.0240621471341071,-4.37817234490643,-1.20959954850632,0.995383883276782,0.467136992831899,1.61291434257465,-2.19730860551851,-1.06437793157945,-0.0727121102608504,3.07731348937263,-1.17243527693803,0.705059641514126,-0.634686009871556,-3.51856499351126,-1.8293602389431,-1.03811513031656,-0.443727012543527,1.69327240058371,-4.71737535518951,0.851866641882778,-0.0303780284958368,3.31980558490142,-2.54124801807353,1.54578933826556,-0.101223100271267,3.06345972011528,-0.268754417148535,-2.42743095098484,0.449721383434814,-2.39840916752713,-0.0928518025598509,-0.831910449516529,3.7064741851918,2.89722632449918,2.44294644385754,-4.38687277080435,-1.54102432498145,-4.13364896551423,5.41703206698634,-0.528033916885214,1.22843176330098,-1.03420169065417,0.604751690409382,0.657885346611454,-0.278683154579743,0.557213892817577,-3.56667277866386,-2.22890365915898,-2.97835108467833,2.53331475345036,1.69814976080618,-0.238533084629678,-2.25339362243293,-0.314890768477653,-4.84771163789076,1.98511503736778,2.4241062851166,-3.38686079180392,-0.0736794048913146,-2.00485858199099,3.45633438190907,1.39492802031684,3.25050644765697,1.7735149650723,0.319291223657419,-2.10518593053949,-0.999576181201077,0.632626267243627,-0.864257667239985,-1.0839332659087,-2.42299880144337,1.2163558207723,0.729849752081192,0.525870882804659,0.0427392202131713,0.729208844958885,2.96759088321262,1.05222914143331,0.565820352196322,-1.71101803032393,-1.02408756577362,4.00558417109925,1.6067186492703,0.280213113356326,-2.13858342016471,-1.34161627063998,1.17866446601875,-0.390022223294699,0.691438430751759,-5.99351139792863,0.668864504368495,-7.12252779120135,2.33959693583917,2.73049036352254,2.60331498090603,-1.01763209942281,-2.52427097106261,0.553442644097297,-0.66713167171085,-2.3368591546311,-6.74287120411084,1.31388300196385,1.15425001664505,6.37823494183956,3.75754318422842,-3.08025798616941,0.282892497910271,1.95635158059497,1.39816969916853,-1.40577003616232,0.896774176696269,-1.52234994745258,-0.272159025104754,-0.289914956298917,0.0795376202520926,0.973000209524868,-0.775484648101193,2.25647465353514,0.283745060855702,-0.0719414806028167,-2.74634835037749,-4.58926439106509,-3.94095104149808,0.14195947830297,-0.00196218045655478,-1.22940348781938,-1.0874044900369,3.23231015947166,0.573815723127731,3.28522779447289,-2.42807505021904,2.43515450814037,0.716208500436734,2.24340961208074,2.62470231439693,2.80381218083006,4.41580908753345,-0.131751686793116,-0.360244473041814,-1.38544108351208,-0.762345305576062,-2.32166983623856,-5.26845675200996,6.12234353512775,2.28925887915594,1.59528080107149,-3.30970841737226,0.497907965489759,-0.50284744872568,-1.32764238084337,-1.83049101386346,0.475478022014403,7.19700956946554,-0.0257144663643479,1.669049552754,-1.31685393418602,1.54225425253516,4.00951034786353,-1.93496019790828,-0.0192338268730675,1.96665680332516,1.63904657052395,2.47265730824922,0.754774222604459,-0.951499152924073,-2.29765931271229,-0.461067678336729,-1.56968063484063,2.85880625321859,2.06663771023911,-2.287921776987,0.328240082539866,2.08392461797134,1.90848062687115,3.1167535034478,-2.79273253430412,-4.61451634610915,0.207093880973374,1.56670999606667,0.551857652342895,2.76097882016797,-0.440075395506467,2.58940050467929,1.67694794047262,0.267219142494903,-0.0272312300234613,-1.44027706475778,1.60352344276114,0.953400995929452,2.03791471282453,0.882838534515917,-0.402099505231225,2.22766993773652,-0.415517575896899,1.85889197820079,-3.16155104210077,-2.4311737841,0.943736456543039,0.926675279580011,2.22195961608919,0.197269507165679,0.326117336712451,2.19921963356052,-0.306135988452756,0.15842263328935,-0.358716291967243,2.17372647036004,0.200715269696895,0.568355407051991,-2.19895165223529,0.732030975165218,3.66331803944876,2.2014527170007,-1.91328863913763,-2.25422791750737,2.74812594815905,2.08538578059712,0.0597035561596563,1.39797727023304,2.78445725275632,0.913601013662153,0.967199920348338,-1.50834913842225,-4.70634418496226,3.8512921249373,1.51623802762942,2.95070590371828,-2.29763371311485,2.27167788542519,1.26590410253258,5.44051129134327,0.61203177815073,-3.79294910766726,2.38547777988128,-1.35770038109419,0.340394960985653,1.276710564166,1.53007260486924,-1.78422907278292,-2.14510932640512,4.13889860159201,0.729451322135266,-2.31941080364933,0.683420432709793,-1.82093208345468,4.24167205686178,-1.4697306246349,0.392210525540838,-3.60617167358716,-0.992839641925477,3.50810328531132,-0.0467144480501983,0.395791797502918,-1.99947406500811,5.34045753951699,-3.03989296377962,-3.66262721139055,1.63963751171905,-1.79663050560218,-0.50676074507745,-0.114290720220399,-0.0224711676547967,0.714969665438305,1.76661744805146,4.01896179806412,2.84702521577728,-1.5347855401481,-5.6702430765497,-1.27787120675302,1.22249259460331,0.0226284776666959,-1.02472031155564,-0.302260833398424,3.76379616488573,2.67971469441522,1.86573411431012,0.768885639382677,-0.0261314945071024,4.59877752582165,3.52800535658395,2.52624536392756,0.474719306641756,-2.05714202751115,1.54166602607718,-0.0948853604435514,-0.601254211582465,-2.6656775579657,-0.838013695548173,-3.81309026368389,-0.0876627820082416,0.475235787081655,3.64061742452618,0.055466655510808,0.123498341436861,-0.313474154617092,-0.310508969954993,-0.686560801205755,-1.92825465510788,2.85248011437208,-1.40573660721313,1.20969362570295,0.89344135537436,2.03929418373382,1.61014669945227,1.58231198918811,4.72536911823573,-0.319039035172421,-0.671882834177435,2.42023978512639,-0.224060769650215,0.448517078349799,1.23020506153487,-2.97136149834349,-3.49009266561484,0.779258378469139,2.77440067917001,3.60105138031572,1.01797752758035,1.18560911280008,-1.15942843171166,-0.9005659883209,2.68867328817413,1.36768445257505,-4.00582473936421,-1.15016490381695,1.16749126408389,0.118628537683076,2.58834858460224,-1.20242149126085,0.825440372920553,-0.388092452797361,0.611542885964882,3.9499600835021,0.447347710908406,1.11445950455576
"9",0.9,2.07905305716535,-0.463401333807397,-0.323078675850181,0.368835287636476,0.113968072635536,3.32339700101647,1.69054200895991,-0.318699563130596,-1.8666977254569,-2.4100899468917,1.30409694014432,1.356533701537,5.13561402465963,4.54317916707202,2.97416772383964,0.305264589601966,0.461467082075851,-0.632807321182747,0.830047293770476,-0.997947059487904,-2.78900384700938,-1.37600394357494,2.05620741439915,-0.260398018119349,-1.13356545406806,2.30593163697654,-4.147478744539,0.805870173600256,1.16658631408259,-1.51243452492098,-0.345389030969146,4.07568751320206,-4.95815621016199,-3.03321401752576,3.35979295983465,-2.93122072939342,-0.985015547538504,-0.529968956835336,-1.29261982879911,0.512413964923417,2.88636520642012,-1.38151408364105,-1.58460746350564,0.724056918942609,-0.0535666506145986,3.28991636965262,-2.52808438389017,0.0676168152921642,0.324508322186673,1.41835828700558,-0.288509760793307,0.89006987506747,2.23066265896967,0.538820048798694,-0.144032985472967,0.840340734443541,-0.232190104207947,-1.27468131981894,3.40299090205519,0.724947217251332,-2.84352820193034,3.1487307194196,-0.557671739216085,-0.968689849677685,-1.44800071008555,-0.936714747042763,2.08948253267646,1.2049968530777,-0.299319645715509,-2.28314857754323,-2.56288676705447,3.69477376915323,1.92509882188075,3.87603576843095,3.88835095182521,-2.31259756158858,-1.1861913740607,3.38790919103489,-1.69159753136833,-1.06817321038554,-1.55699041762965,0.516940446573499,1.89015209591455,1.37683327663483,-4.77255942160121,0.185565834755225,-2.25626271308435,3.33186173199596,-4.17102798832312,1.48204200297763,-4.91678094442026,1.138636395859,2.9063385356297,3.92662177153055,-0.119047145824506,-1.21581870004035,1.3937862904715,-1.60210643380726,-4.77895230220542,0.084525074519216,2.56011678834641,0.608055280036349,-2.20403785058584,-0.446621134107877,0.127926601911899,0.720651956770361,1.2003065745694,-3.04875535708556,-1.86194988225791,2.77114364041278,-3.01088916405119,-1.31561068842817,3.31569510469735,4.06080139005364,0.762786825261165,-3.75234575944865,-1.44185657648982,0.730065294275876,-0.751629841355579,0.580330379496988,-1.43189003620417,2.06687773248478,-0.782870293998323,0.00714269615147486,1.48198698698005,-1.60267445928344,0.681013558175681,0.318510392469763,-1.62683861430664,0.0501212703060052,0.869092437101768,-3.31565188754875,-1.49543901144395,-0.739147674615249,0.766120729922039,-2.2863986773861,-0.598194603054965,0.920242184551037,0.473648737477327,0.899838503026422,0.888859040286628,0.797236133117039,2.98706718597489,2.51734200787765,-1.60906897868916,0.836875555818616,1.7603331431492,-0.653972971655473,-0.236421679755138,-2.31102406697744,-0.251476639902444,-4.82976300591751,0.615942592142044,0.00125018666917271,2.18556904764321,-1.68410446354166,2.82628106151281,1.18900491780757,2.97879674281248,4.18972204165078,0.330871892758905,-1.47567977794526,0.0432547534221154,-1.21773434107583,-3.09113702371005,-0.0246702616978611,-3.98129994468733,-0.611399128661603,1.01804471656197,0.5366634355574,1.64121880216725,-2.37717695742921,-1.5284484419021,0.050019819111231,2.94485013407781,-0.67542909573583,0.718355482982683,-0.380083284802407,-1.93866630256347,-3.01866192773342,-1.04730951477539,-0.401952368849904,1.68234670837253,-4.67657996645164,0.811115094137784,0.303811016290246,3.52839072276658,-2.72532373386776,1.5368430103649,-0.185869971707472,3.22107495851298,-0.103423207995506,-2.12157305630282,0.628006461871109,-3.03644552649847,-0.0571725098173211,-1.0295117111469,3.74480518570416,2.60834300593017,2.466793144786,-5.76283023908246,-0.927666604875516,-3.74311461675937,5.33193217650993,-0.551973527818164,1.23832814221677,-1.10475924291533,0.751963213418035,0.728321720014271,-0.488486247837163,0.655195073612407,-3.37697244686099,-2.20915537360693,-3.06696973337544,2.36667141710978,1.68330019336704,0.0968893285494602,-2.257508881772,-0.64169742713932,-4.43711032791334,2.05378050020735,2.21417260366896,-3.40610979199339,0.0574530771058583,-1.96584399154263,3.40136092622468,1.38414295248538,3.29546921100746,1.79366837740005,0.374044182089893,-2.02106642632746,-0.976077562184187,0.481266839291353,-0.444714930040497,-0.929630074914293,-2.61367669319553,1.15931765984951,0.744739965986705,0.566528697009156,0.075569505468799,0.725299072018817,2.95882055310127,1.06499195227235,0.646350648544179,-1.46721364369072,-0.882167252133457,4.31391795527931,1.48847380332844,0.239448837755062,-1.89876388191484,-1.45537544720923,1.0017333355396,-0.472288575352962,0.781261892922351,-4.18624338536682,0.862759033237347,-6.26516865375631,2.3452954491254,2.61090561848753,2.53039180265445,-0.924238223787607,-2.36313857506308,0.704006850490665,-0.4884921441584,-1.80457476287323,-7.19675851098295,1.34598065514497,1.13670544997024,5.86275618336665,3.88225518776933,-3.19555508756765,0.159200874480468,1.85382320144198,1.31277031363362,-0.980314068018737,0.904638295106986,-1.45785494056735,-0.309421901039645,-0.0656821454493859,0.243897858021405,0.945881408856006,-0.360598113997952,2.18461493884074,0.365426925845775,-0.0172997710343301,-3.00033932178585,-3.56290092320005,-3.83104385609697,0.0772229848987397,-0.00786875642351667,-0.940651536314477,-1.72052656495337,3.15027655651633,0.858788015249369,3.35747119280819,-1.94333900685655,2.76805605822569,0.903481381236838,2.02107210734548,2.54651837973389,3.18123590879771,4.32490697600095,-0.195550685599801,-0.343714501685106,-1.35356498634815,-0.724068471266634,-2.22902089663969,-4.80336385888023,6.44574756298212,2.19874667074124,1.72590077715743,-3.45772701482115,0.532564588139138,-0.630108770564692,-1.33335473890638,-1.81462839752301,0.528741600105732,6.87007561477267,0.0313019952377843,1.62330682823772,-1.02448513134909,1.56798687260015,4.00951034786353,-1.89890292363308,0.00223066487325723,1.89697495040321,1.83746792771389,2.51459302583319,0.772957366731215,-0.875104208892278,-2.26343429031773,-0.418944579644093,-1.61658896376182,2.96216684084671,1.89087015419539,-1.58108407068231,0.336248594376289,2.32578517163746,1.67624835506891,3.2090241064973,-2.82427383736148,-2.95714480558608,0.246183973641996,1.47940519775189,0.659103030531416,2.73329153835897,-0.285435490963295,2.59416428601041,1.63572518517369,0.297826077364134,-0.0519411902897561,-1.23726413504744,1.60383776563065,0.948662988830029,1.91058196106184,0.918179841301731,-0.378365628101996,2.22910107929227,-0.542234283206856,1.9589489536975,-2.67961729393116,-2.83608222597336,0.77989252127139,0.979009298901259,2.23006828118043,0.346640308252241,0.335811282602014,2.13236276099775,-0.181200811402075,0.207324319373144,-0.409113501284533,2.16814714179206,0.245117751078707,0.550401978725315,-3.53750331874365,0.909333131577664,3.8672052244041,2.10786950921437,-1.61821819278397,-2.02828867973507,2.74411970464691,2.01970120515039,0.0731816288731745,1.45021705718803,2.63613233485442,1.06534866049085,0.844262084180237,-0.918281858216073,-4.19114042665301,3.97994078721014,1.72488449294904,3.01539882977517,-1.92800171165181,2.53972349303437,1.11565567794273,5.45146558063786,0.63235830186826,-3.71171048975879,2.09440220970904,-1.54032877477567,0.27465601557462,1.2573483938914,1.62432375750641,-2.70655421609852,-0.887502804726253,4.42059929698711,0.812644325713141,-2.30496162338675,0.703513647125119,-1.8096484745586,3.6738353234916,-1.4837978526902,0.428830772831036,-3.02694234843218,-0.964127285756993,3.51307784177819,0.112980353394408,0.429742449759383,-1.93425322616407,5.46772582301264,-3.07812136856367,-2.55468811840697,1.6299203056167,-1.3251381643347,-0.362185093279436,-0.100141966526468,-0.144491640127469,0.775810507647637,1.58215741308059,4.01156674309463,2.91825110035257,-1.55866103397087,-5.62696650536579,-1.25427919024076,1.16345815206512,0.0427110960050877,-0.355604372904695,-0.225379895623383,3.2488254411161,2.82523821031138,1.7906776954216,0.822406828875638,-0.0488970029793758,4.72668346193264,3.52811852771475,2.49340618953803,0.492277757042496,-1.28886183194458,1.463752271712,-0.0646392296253463,-0.427958773054959,-2.84388025576931,-0.761100176284142,-2.21613381582955,0.194639734487413,0.51152872254607,3.72134374195312,0.060304187436026,0.0168962012226871,-0.0889631197771273,-0.481741299367759,-0.344109115738306,-2.06454124767685,2.92472411262617,-1.35503101567105,1.26150657713105,0.914905838570011,1.98942545238741,1.67637140894249,1.53699561989995,4.77528404296758,-0.341621074206897,-0.516957025100445,2.30746336289881,-0.317610311649623,0.505354515191789,1.27454358943704,-3.02263624336834,-3.19504653885431,0.925272028976493,2.72674774147914,4.08381539505906,1.02496631050637,1.09563529466088,-1.05582601355062,-0.938776828737797,2.78743401854889,1.30782188653654,-4.07774527738072,-0.70780829551944,1.15360794292496,0.132152038870133,2.24879585721692,-1.198124686056,0.743531917442914,-0.177752318145355,0.712022034547184,4.20354791250367,0.55041926008379,1.1334133077897
"10",1,1.766842442087,0.469472650753171,0.533485718042276,0.33806491095829,0.645681960057088,3.35754134001043,1.60658874148368,0.299540224394255,-1.89998690976362,-1.23357667969131,1.19761550685928,1.25368097290241,2.51436743109833,2.53746740262553,2.89222534985921,0.269495718057774,0.564746858674296,-0.315983595763552,0.891536552423164,-0.913633581715799,-2.91311485910463,-0.906087064162845,1.7721942946581,0.648904154511607,0.286198432126921,2.26115997995016,-3.60676130883718,0.771050438652317,1.05974437538204,-0.345318319404232,-0.937347261996749,3.16569638031111,-4.59608134660995,-1.31765995316055,2.70214755184364,-0.0613643756713347,-0.673885156458507,0.170899411502851,-0.261656555197685,0.652665906260726,2.62443169461703,-1.49245704567432,0.129079795800852,0.589476252755032,0.0881027173683455,3.47393452945649,-1.4930109014903,-0.0478700321413899,0.766522823158181,1.36052802006711,0.0898268377686689,0.988257975288153,2.21514278956508,0.568106018633261,0.407288981846272,0.980122497511836,0.0960826577745136,-0.228769004103806,3.89567251046839,0.786452699865054,-2.45987305793377,2.92217843972318,-0.274949345694088,-0.249392364919382,-0.651305451931314,-0.132073982420396,1.7976552047069,1.12234260211682,0.734449554386446,-0.837778384317908,-1.33613208845243,1.88449402564601,1.99423605690101,2.8447177053769,3.30023265697148,-0.461257207138618,-0.530728493831901,3.50270195832652,-0.636733660784583,-0.261937483170703,-0.221733126298154,0.229069493182667,1.53832129693129,1.26487601346913,-1.47435155620106,0.735884761253414,-1.03487757307536,3.13599478481163,-1.02181985483878,1.2342283226444,-1.26579666577496,1.13164294992774,2.35733140558851,2.4091193507723,0.662678472510365,-0.806077405111988,1.38371805838312,-0.0404260935834439,-1.32747609082766,-0.0655965978690727,2.84534180114457,0.736750302461913,-0.779910760442025,0.37706644460709,0.135353461335004,0.704862358246173,1.10013851476636,-1.63950789360601,-2.52112041478125,2.86383905239222,-3.03153849301012,0.25260785063507,2.23197718098681,2.63516500323293,0.78551007279551,-3.81121447028207,-1.09095048808856,0.966119944094378,-0.214052768355149,0.794394656276615,-1.27921621431822,1.63763860485635,0.209338411831897,0.301806412114558,1.37731997871366,-0.263351921408768,0.893802888395472,0.508209732593007,-0.860473112279753,0.191747274527329,1.03442417244638,-3.36681070123204,-1.61628576021628,-0.540141801691063,0.670645979924032,-0.426976678177346,0.318939411575371,0.986665757021887,0.846963675965191,0.961543204176997,0.859624388421238,0.848896269395118,2.03334912064061,2.14680337134579,-0.417337902190163,0.938350356409921,1.62813714807718,-0.248609334017316,0.11691586618785,-0.00687639601815086,-0.274835229181013,-1.18983094457957,0.735635139758658,-0.0996779409756894,1.97732575277228,-1.01124100347912,2.31760011550963,1.03229552662694,2.41473065467315,4.44266799600575,0.76854243787536,-0.338285863900319,0.558463050598677,-0.528981158727372,-3.34082404280233,0.41800498884456,-1.21550471628882,0.242943966942449,1.03094432759641,0.468895657124327,1.68311950684929,-0.905174472182231,-0.00675351448668767,0.00932111682108919,3.1714735243944,-1.02900933869665,0.595461039146761,-0.42627236325428,-3.3828912933767,-3.22800116732176,-0.480869353179642,0.149732813321417,1.76661123751163,-3.87676832255792,0.953340691412675,-0.0381758827156342,1.85758181229017,-1.17402368899973,1.22791645212255,-0.323707176710368,2.18889431139663,-0.32131787398543,-1.40223735193066,0.476669169736802,-3.02244352763349,-0.0459949567864866,-0.662522348261755,3.76475775302745,2.06746659078771,2.49245694387146,-5.63565126671815,-1.60219410868162,-2.86106275982293,5.49561911040265,-0.166846778407103,1.1897494574491,0.28798760632192,0.881361268914998,0.774465502335839,0.63571260225179,0.791130492223714,-3.7613053068452,-1.88609953709573,-1.46774228883789,2.19188265160292,1.53076719775248,0.26751970799174,-2.47843497136698,-0.618057178533204,-5.09313045161272,1.39123478143589,1.97499545962047,-0.648537742714966,0.655307164256776,-2.00386307631494,3.3868266391416,1.58291543479994,2.26390163010076,1.44523410513572,0.65496505501645,-0.326429282313038,-0.165044792194559,0.874463640997879,-0.101685850231026,-0.0367871420929852,-0.16889056272229,1.23449453377055,0.835649117745595,0.68624718286683,0.138713708191495,0.698785472165176,1.80215212462448,1.06001443683087,0.950803116886599,0.338095594817407,-0.227837656531007,4.28822275651993,1.52667409321008,0.308381876032355,-1.73209833361109,-0.246533058171905,1.05663628242092,0.0220472515990433,0.912069944504187,-1.76031238116507,0.933624925471095,-7.11053993631884,2.48190627706854,2.56478756784339,2.56979266522919,-0.0291567894698524,-2.32904983527289,0.782311640678086,0.196404185215499,-0.40913214068049,-6.8778452219994,1.20970691038489,1.1952406623148,6.38263268013716,3.77425794373483,-2.99254044473601,0.753574172724417,1.3985308756838,1.14954309799152,0.409607430171985,0.937212542896553,-0.000318719383207007,-0.0529017695481893,-0.272170295194372,0.677211946960784,1.03876427465676,-0.458433314076183,1.55230933867908,0.284335729561177,-0.0192173882465303,-2.06169288913945,-4.83677437961975,-0.778959121453834,0.579443779569767,0.388992139467958,-0.768050018704531,-1.66279522468127,3.19527342408607,0.900742670752138,2.30594760352559,-2.1757134536748,2.43701992496477,0.815448485379808,2.18344020019466,1.76392716707474,2.26641546161922,4.29661879438982,0.227199652657382,0.460545337043167,0.172255868059268,-0.798788615305505,-1.9053128663747,-5.19915589569527,5.17929588912746,1.65195769734178,1.77571120035552,-1.86370889828879,0.473048243715459,-0.484822425341788,-0.167120763254404,-0.905242092634288,0.472935949468985,5.8312314259612,-0.355870393324101,1.37793315043739,0.0376208785011124,1.2885379701754,3.9323637359675,-1.33877536613038,0.567364568385195,1.54883016284088,1.49587822254167,1.91062624837085,0.706344498988844,-0.334846106755925,-1.39430963191888,-0.0405512615514596,0.232314685696973,2.3073229031743,1.48111906484707,-1.59336918027418,0.704284108690761,1.60810955450104,1.73757651733932,2.94052438464632,-0.965612365785788,-2.48198371191013,0.688485357297923,1.41857924177031,0.731356059120619,1.60939695576382,-0.290798612206679,1.60572196209236,1.84208164972635,0.630392257797357,-0.0401469096724274,-0.739930799243921,1.5328114746761,1.0052451928455,2.31826021195191,1.01761862077678,-0.457844481619133,1.4581943551985,0.591559591523078,1.865335186713,-1.9784863315821,-2.38228394867195,0.786398649084729,1.02286389081947,2.0025813438491,0.711219790776852,0.745843281995237,1.91179726031363,0.525061291255751,0.470102423050019,0.130196751336953,2.37291049568345,0.381834266541923,0.522886033157679,-2.8501941642878,0.84167167226393,3.61203827558735,1.5597343127581,-0.163771572615495,-1.67568476546582,2.52839958958575,2.18088702389092,0.551838142724415,1.44056949466497,2.83321029287594,1.00259230601972,0.996118670734319,-0.561389446187461,-4.25549751376904,2.46228166081163,1.60286851849179,2.78647597857748,-1.56005916005592,2.69327162176545,1.12378671052749,5.63379450718179,0.64331654285665,-3.17591575294184,1.48726978672052,-0.987556442680111,0.487739443531074,1.07435903363517,1.6831864263193,-0.901969677295238,-1.55321473359565,3.19845425667616,0.922933013733634,-1.19308392306521,0.869761594816652,-0.852003120664366,2.50274692512125,-0.478924683151103,0.7461583750204,-2.13876290353027,0.0428358045606622,2.64172045101354,0.459405870687835,0.420267789154057,-0.829515226235255,3.08435789567546,-1.96005904474901,-0.439791003436915,1.55284033233993,-0.315533988224756,-0.288539356536222,0.151051234207051,0.523547865863725,0.754125194521174,1.22784052279766,3.72275087993776,2.07375659543446,-1.54762208762402,-5.66602430181676,-0.76797971926523,1.07252690666858,0.0749606207169679,-0.998563404603002,0.443137619568033,2.77417501911613,1.63659813294667,1.88184955206265,0.77993443804538,0.394451389752601,2.50710743176212,3.04174980187809,1.52576184985199,0.770539474586509,-0.412870736079915,1.31360274479017,0.158952058270142,0.0251423791632583,-2.90783436317788,-0.833240833340919,-0.495893132866684,0.465975116826429,0.83436726339455,2.40779663875663,0.0870524998078364,0.425590068104409,0.629279946415179,0.505248461400524,-0.0300276361913482,-0.529717753391156,2.21364905733699,-1.32083384427036,1.1308663849401,0.986260095631077,1.47368859771539,1.4180036982298,1.56791737299449,3.42488894975546,-0.370009417507203,-0.5313290271096,1.8227369150008,-0.104491182368376,0.643470565810489,1.16411408793395,-0.392302553770283,-1.3661472509708,1.00526784752129,2.85698303491983,3.53287917934621,1.10787062511411,1.0438666466417,0.231609610320047,-0.0633781813450594,2.270497074327,1.39009251400507,-3.18813390010048,-1.05236359487374,1.21353495614338,0.40003897945645,1.63880142431325,0.0237039459481773,0.856654878471999,-0.0358017857229496,0.685779666159016,2.26829555623596,0.718481776936318,1.10416675131833
"11",1.1,1.27364738122592,0.88522679681326,0.843996914111421,0.979219862066672,1.02012056251692,1.57007745158913,1.19404585365721,0.736805038660266,0.69315969917104,0.587171603190922,1.14503686465365,1.15132471349045,1.85706741797547,1.90950781545985,1.46791094927627,0.909632561631952,0.908250240385966,0.846123756019984,1.03889859037025,0.820406514002479,0.551013946113333,0.721311540063687,1.28940680814423,0.826580145288071,0.821573881815107,1.34452700715539,0.191231955499936,1.02597457544696,1.15404871198592,0.681768576920271,0.59162389885928,1.63090576453997,0.24524317907102,0.469007058570941,1.59213601210533,0.531897451364935,0.76343509400169,0.847940089665915,0.709538441811586,1.01408576687931,1.4676383613715,0.574404949723456,0.76063969795628,1.02667183455042,0.975744192658567,1.54487699895885,0.419271555020622,0.921695361417218,0.997482965866624,1.12131731224712,0.931922570229809,1.07756015922712,1.30544025154183,0.939386462564121,0.846554036240462,1.04465555293925,0.834502952992432,0.78274449525366,1.62361341323702,1.03667182511242,0.534438369408142,1.50396140481359,0.790696354042022,0.689861684955131,0.38120262877163,0.84021889250659,1.28306081688968,1.10847246396255,0.87070144719049,0.410862620505344,0.437002002838483,1.61866438656975,1.2885010230216,1.64055924065087,1.6305914532489,0.106368431236162,0.783213597633569,1.55764620443283,0.648512529318806,0.765056885417715,0.638424639721451,0.834706906041702,1.21950283948441,1.16280760207675,0.142330988257255,0.901418929465245,0.518108218778309,1.62205664606638,0.411674156313337,1.15860330542097,0.15338133115045,1.10644478013753,1.42661221174402,1.60798182055069,0.907811624338627,0.585938569432818,1.19181616962732,0.652100579915324,0.479761084753891,0.943573029929469,1.40209635279834,1.04361059862769,0.524371886082358,0.791184213158961,0.936837373535915,1.06807211725568,1.13346543100912,0.21474378306809,0.510109408210731,1.45151544556688,0.4642961693659,0.696073968965495,1.5081770173719,1.63565916844864,1.05219839150834,0.289391481871549,0.653385619363634,1.03068031559726,0.819776380696096,0.940559998379161,0.730825341725932,1.34029500381953,0.798362760031148,0.870738625737007,1.18076253928125,0.382769240050477,1.05837744918887,1.00099222576609,0.560791236517817,0.943856743788063,1.07044931101461,0.263056797021273,0.67785598327405,0.904315721913443,1.07925244295471,0.700561462523925,0.869747776691272,1.09484695444242,0.938743998765398,1.09131337468743,1.03829128191939,1.0159983797373,1.43850530511497,1.36251731864934,0.698529111121382,1.07728405023899,1.23151964588704,0.74369771328591,0.784433972707839,0.304113799130642,0.761928233524554,0.315118768652239,1.02346103445134,0.911880647328283,1.38208935923222,0.69479540917968,1.46258698649991,1.08987092045083,1.44544424463358,1.88425827871973,0.980274096917298,0.780465078639927,0.94542939616532,0.722237786384966,0.496807661078965,0.955462477097271,0.463347944191661,0.793940623339993,1.06927027322121,1.00597102399801,1.24180084923529,0.743930427214323,0.61571139668759,0.890164593685798,1.452796600876,0.819920826306715,1.00632562338028,0.788934293785759,0.412645057723085,0.574104043275177,0.741540568322549,0.875159847558702,1.21504805761719,0.462619817776741,1.00484662647682,0.968966742526744,1.62319815189115,0.604514570910248,1.18494592589587,0.831562036396062,1.46481823609403,0.87204235198379,0.650692523703403,1.02085501980982,0.547242579555912,0.958462289633686,0.742946662457108,1.6155350930025,1.45482413670373,1.36717366651926,-0.314701729239564,0.585300701016952,0.440227657170567,2.041509404355,0.783494647832145,1.13319153138578,0.767413657692654,1.02876070902745,1.03138740418999,0.839500974290962,1.02556646650229,0.5557917949415,0.587063454019358,0.378224994454126,1.35887830949765,1.20762891462585,0.804770602294659,0.311109820535893,0.766776169694944,0.31583299816298,1.3020898964511,1.31254588159739,0.366627895978897,0.908660155279628,0.611009022327897,1.52861502433596,1.16051728935199,1.48575926734963,1.21308686861805,1.01996578356163,0.61555792264491,0.817415198101375,1.04529802977494,0.751532016351648,0.823031932204299,0.571652712071437,1.16725174422052,1.05262570839134,0.993727913510469,0.907012161824778,1.05760912044369,1.45732456181744,1.11812987851687,1.0736702965736,0.713026103290304,0.737661559802144,1.79975216472198,1.17986795361319,1.0150408007415,0.678665102238639,0.614145893375846,1.10387095893823,0.898275030264809,1.05947690704305,0.00846355252993196,1.00951217910963,0.0125829316040202,1.31974018422443,1.4217632467068,1.36951514680597,0.729108028314799,0.544501683821489,0.942780869598327,0.825863264524082,0.567856681182274,-0.177098794377734,1.14751977088404,1.10990558814362,2.33084861554466,1.64317351373911,0.257217243480509,0.980174357015321,1.26457058346196,1.15774789896586,0.762396584503019,1.09523382341633,0.653411602915588,0.783684531535119,0.897263629477893,0.927666389027992,1.11632704802226,0.819849833950438,1.31943634822203,0.889550271990062,0.970585336444116,0.557394199212235,0.504426003652225,0.426798958929957,0.880791070926672,0.934338157476148,0.601540176108277,0.41701497491376,1.57641275258417,1.02740030524493,1.53126687819735,0.658402057421386,1.44823944910188,1.09856124771779,1.31380671222961,1.39486022317158,1.47120388489841,1.79975556234674,0.927374249940116,0.864436922387735,0.716846932802505,0.799898743541284,0.41420576155046,0.320828290086596,2.33324287385696,1.33889262919107,1.19462744926282,0.479289451533371,0.981188597110152,0.671857107264674,0.727523779763532,0.62913819255441,0.995366690286803,2.5455878607693,0.974867243824391,1.19581881035222,0.833229899917507,1.18405439581866,1.64114925389957,0.601022316094815,0.925226417944374,1.25986104453668,1.24378982327239,1.38354473789026,1.02655763510407,0.865620587173129,0.577696333534907,0.732604544993205,0.578736963523213,1.45161368598584,1.33756438375561,0.391149931119411,0.980736133734013,1.35214090706226,1.24412391003856,1.53068785389763,0.424831718043316,0.340548586447519,0.995751130921037,1.19171686080402,1.05766581557696,1.40974237466756,0.95214894817823,1.36532693737765,1.25121971053061,0.956967997215986,0.938340823106475,0.679463612427667,1.19800891152812,1.08503941723681,1.33440796264367,1.09096074609876,0.831765148509781,1.29271773725245,0.865483892561969,1.26396248361754,0.392571356155972,0.414334972987533,1.0715453734292,1.10271073732922,1.30382943735831,0.93704946944186,1.01821053714714,1.36841982726303,0.910065835001436,0.947519427963687,0.854744700205825,1.31845164653157,0.921753580858886,1.02281571711988,0.631997882223669,1.07339625812089,1.60316983925233,1.29421174223052,0.505493525090478,0.600126016092929,1.41086274887013,1.32002351065154,0.953437039279914,1.15482640290565,1.40378292319627,1.10037641797631,1.11898876299665,0.720184278126956,0.276145104048662,1.6782170061792,1.18470655983657,1.49517312139807,0.61599259967618,1.37339062304561,1.12293885371286,2.05165711196026,1.01465765583323,0.428749535500471,1.37794658387876,0.687046056237867,0.926102198352569,1.13047949919709,1.19049430914446,0.515105366296551,0.68389021238506,1.70522346133805,1.06645545732043,0.52111171797319,1.02866847697461,0.627420648277644,1.830292832289,0.767745802528191,1.03993677944308,0.485503264835462,0.823999228813473,1.69278187426343,0.899153276731424,0.998955003573188,0.593486896113675,2.1395603945342,0.645673675618342,0.348798974683528,1.19708061385344,0.666740630127702,0.867930375812563,0.926456151297454,0.945128851708578,1.0873797691882,1.21117846138835,1.67614761092906,1.44073377087006,0.692491347200091,0.177722189545866,0.683952171684943,1.12173293677201,0.937955707261686,0.714003520281396,0.894963458573916,1.65075846701805,1.47375508219523,1.2614174821262,1.01426219374313,0.887367530625842,1.76996110927679,1.5796995727673,1.36259757577126,0.998590453211942,0.628822617595176,1.16708147495732,0.881626120642616,0.786874533889071,0.501423316865328,0.819427805343967,0.337157045137297,0.890765569042128,1.0346244816771,1.60301138207806,0.905139381548475,0.960796306063905,0.805605963749002,0.851668201863758,0.851778614685181,0.63091933782685,1.41058773743435,0.677094727139205,1.1350876936967,1.05839523786409,1.279492249949,1.22864809624781,1.19573644191522,1.87058812836124,0.893083089422134,0.865824520631879,1.31543011227303,0.896353178119029,1.03417704421766,1.14561194104317,0.536084270250755,0.246578534284354,1.0325559051004,1.44957625063266,1.68148486819387,1.1114034843878,1.10093300455605,0.823967867732341,0.808690455990507,1.40587054593357,1.18197061937966,0.287037790714076,0.729985326291179,1.12106080415632,1.02122485995137,1.41278109919178,0.619610746153085,1.08337022844643,0.890175558993645,1.01932834743465,1.73600501900171,0.965727608841204,1.10233833289099
"12",1.2,1.33520092330727,1.02712949608928,0.99009551221172,1.09277786055123,1.07184162918636,1.56405267678231,1.28955595538685,0.935103717556307,0.797008275620302,0.812459343199502,1.21025047592959,1.21483786352226,1.88248302236372,1.73815417415381,1.47357189205115,1.0545577829155,1.11121586423894,1.02065742341469,1.10778326008527,0.971957688079714,0.692355158007452,0.915008355434965,1.38848587545546,0.949472297463423,0.892481483976438,1.42489089398459,0.597065536218622,1.1780437018587,1.18695457356224,0.888512405661738,0.907830534029175,1.64187490150905,0.510059020397471,0.694871825926602,1.60663136790845,0.751995334048502,0.873313725365233,0.988239665633136,0.948920201021675,1.11037110208865,1.45252944876853,0.84407406503658,0.878115919420368,1.13917366262866,1.05718941341552,1.55566280910615,0.698093335677506,1.03004467677093,1.07689813976659,1.21496686085232,0.99562476664888,1.18328155969,1.34780473671315,1.09668825515922,1.03820792151354,1.12850481600672,1.01242063532042,0.925766443441819,1.64903983691703,1.19940652486369,0.757709766899024,1.547360942933,1.01706729211912,0.929942218594107,0.616517114061614,0.922225135695425,1.31622935372101,1.21838735071592,0.958162856679716,0.620066351040427,0.822868503701855,1.63749286110194,1.36698478062241,1.60770381942888,1.63719321500571,0.520812580632251,0.945499234386928,1.55551899968772,0.806425124099973,0.89227404346965,0.85750706319882,1.05858197930423,1.28783771945843,1.2145655847534,0.574698272455938,1.02468520684661,0.797036706388191,1.58520118911097,0.600599649777842,1.25850714137486,0.54828447659421,1.17592148952678,1.47069499884572,1.66781630883537,0.885343402479499,0.852665605143883,1.27721047654582,0.912720630481043,0.594664844546183,1.07114811868968,1.44070860200423,1.10345275758739,0.830763979440188,1.06688572215554,1.05034943993955,1.15708924787802,1.22439705375242,0.648079878630649,0.71210007057365,1.44589508721727,0.633921108879827,0.865635442710822,1.5230747247141,1.65502955829741,1.14154654144824,0.639751637936823,0.859246564494783,1.13742943787669,0.972110530820768,1.09971935062709,0.881037783236839,1.31230335618887,0.909799548365448,1.00817877870368,1.23587949164491,0.709051946220057,1.11463649982077,1.12462357367005,0.839818332179159,1.04744179846711,1.14862756889839,0.664372025027105,0.895916677642243,1.01628914197616,1.16916351189755,0.865271061376716,0.973566935548853,1.18378057904674,1.122028768744,1.12580383971634,1.12971294958159,1.10106624163673,1.47118716933736,1.40639660314161,0.895645161614697,1.15964494574714,1.26359174796366,0.900858292903659,0.952787670587156,0.739794975539263,0.965798141867197,0.542362339944534,1.15570195872851,1.03747464108017,1.45558046448592,0.832682697346637,1.49232147012755,1.20258885703278,1.47555362681093,1.87051618880628,1.1015634790421,0.909310935735849,1.05112327799178,0.910927731526801,0.684750380389552,1.07003930343045,0.621606282236321,0.948196114967076,1.14848663384765,1.08744331109102,1.33074468811585,0.851549110478521,0.929550828945749,1.02349293651641,1.49870849032076,0.953743654556281,1.13675117561041,1.02610414987509,0.650437008721073,0.772103005515157,0.930173189434762,0.999139231969636,1.24799266977908,0.599803104177514,1.12550629311224,1.0711716139432,1.58299966397428,0.726784973319558,1.2524764495801,1.06880212538406,1.48839913244572,1.0129023717647,0.792199828701796,1.12571293374126,0.711954847934444,1.05954631610882,0.885283519533277,1.68710499787914,1.47059820417884,1.37120211294669,0.405535041286199,0.823567330327366,0.66010985823896,1.97483757701269,0.995661703124782,1.22310927041091,0.949454515492867,1.11472449798435,1.11985960378276,1.00047409680438,1.11999325477545,0.725841596589106,0.807939716076273,0.71163530604221,1.3886108407814,1.25898101511596,0.980334409818429,0.705790782420343,0.906017759271334,0.538462453931809,1.3301645355452,1.37688440016592,0.726010363011475,1.05398044763559,0.815380308080043,1.54249604036312,1.24192372615104,1.50350313678366,1.26064487668477,1.09096209035924,0.83614346314479,0.954570261338383,1.17739672216585,0.917604141970198,0.95339526425418,0.75259079581413,1.25968406654479,1.11450321994844,1.12043480847571,1.06683213674353,1.13696063119232,1.48640316005643,1.18916743390142,1.16109160687179,0.863075501547816,0.944871164591893,1.7017853996146,1.25298455170308,1.12064558751823,0.873537988960774,0.860208566137422,1.15774220099023,0.998123070573015,1.12979850510774,0.467956302724774,1.15721117065029,0.335278033544063,1.41818228269944,1.42282429197476,1.41927775023651,0.887470251089428,0.751818754737713,1.07895266878481,0.963334902059629,0.803808334924021,0.322959663396107,1.23414126955944,1.18083557846049,2.22282948286317,1.62495455554457,0.664562857466431,1.09824105848523,1.30828781004445,1.21631118906091,0.911124092682165,1.17566524147369,0.896872666273642,0.993217383665365,1.01310222615142,1.06423953593257,1.12655123543659,0.961507001574523,1.4197716488384,1.12731499965514,1.05711745546958,0.777456237575612,0.560046209519752,0.629333077261802,1.04505189538626,1.06562740088765,0.742077272192678,0.837476085971506,1.53628262244803,1.09405437032734,1.54049063809334,0.781604489942983,1.47115645217146,1.18827486826454,1.36218843779747,1.4003808162639,1.49683351262344,1.71417231737294,1.05682409588781,0.995180463179805,0.913666076013625,0.925277332379085,0.709449271292571,0.569225211627053,2.19967660665397,1.36186925756489,1.32110247545765,0.66982744445533,1.11354141404386,0.957796371691095,0.937077877970776,0.743777689459541,1.0914568566512,2.53053396744046,1.09548088886624,1.27506986014406,0.941796195388378,1.23870340000299,1.64871174725633,0.76340391164526,1.0433778430455,1.3070875031964,1.30624396140046,1.42975022996177,1.10564791282162,0.990088936167461,0.766959558485511,1.00725818123399,0.918676883021175,1.45646166631355,1.37828008630511,0.702259566944744,1.08964283619836,1.34671959892112,1.25483621439654,1.48174642825507,0.762926311444079,0.634812190160962,1.07058865287325,1.27250165200952,1.13478335363598,1.48228758151343,1.00092729838394,1.41715491108615,1.30285802719875,1.12871566465402,1.0369437213452,0.806683663548285,1.27340178351259,1.16993621907795,1.37537752429737,1.18621221168205,0.963647014794923,1.35233037420452,1.00771480454812,1.31657131626007,0.748496822145785,0.736073851569259,1.16768425733887,1.15111050501194,1.36252157600131,1.05157449679898,1.14599006184053,1.36082600630004,1.02979727020792,1.07498499194934,0.999039680562102,1.34906027158864,1.10883322371961,1.14717967089154,0.729955488647783,1.17494308739203,1.70554499089131,1.33864333934771,0.832021592728413,0.7785348330219,1.42326388756593,1.32206073774607,1.0577320205475,1.24843721185112,1.46115511621189,1.21127096455521,1.18371937706626,0.880027736344558,0.614393244091831,1.63065810594556,1.25807917488816,1.48139104817388,0.81339687688994,1.40701396371249,1.260562541804,2.00283701068917,1.09495356127519,0.726787039194521,1.46001926129482,0.858976066153718,1.08278207886605,1.23341069319754,1.29214808169882,0.731168204720821,0.74199677462704,1.69593351377823,1.14496455918585,0.738600722857593,1.16028525745997,0.776701016845224,1.74801846696849,0.962968927242199,1.09886153184517,0.758736164400713,0.951293176699377,1.57882033865559,1.05526992673111,1.09544815598276,0.85689262701781,1.97985931982427,0.729631242387836,0.657405027844927,1.26402839865389,0.863922050646117,1.06371642319975,1.02143373700046,0.9983457033418,1.16203826931538,1.26727751881157,1.70771282314818,1.48159844208532,0.862811847140392,0.468262385329612,0.909909362021779,1.19968874519908,1.04688367409399,0.932740465630767,0.995365357032897,1.6742329053359,1.44265945098007,1.33032145142885,1.11974263266607,1.00340880152915,1.7944449811,1.5699570801362,1.40262463976729,1.10663578350929,0.798733241426229,1.22976285767294,1.06539399329695,0.965148838002203,0.788016946298271,0.914973718196097,0.638801952643728,1.00901943678014,1.14174017677536,1.59278872173183,1.04060759137603,1.07468153679107,0.994943875644313,0.992683639721877,1.01838488199611,0.812407003352531,1.45607731047497,0.90509995294902,1.21318407192861,1.16051592532165,1.38184378757061,1.26569021529324,1.23322006334702,1.79100887907958,1.01638248708651,1.00080052208815,1.40030949114256,1.00298182098162,1.14763082259833,1.24993349301681,0.713252492740529,0.655076068372819,1.15297584204372,1.45178243359095,1.66787326995703,1.20825706228565,1.22209783177242,0.931853262397729,0.935513283989798,1.43954641141964,1.26012410447096,0.710951448347364,0.813409618780913,1.20638188209043,1.09722303716171,1.42168023019209,0.840892548466822,1.18495581757026,1.01261812251142,1.16251891566453,1.70427757041565,1.1184780743988,1.24523286498806
"13",1.3,1.48190168237768,1.13287020044693,1.08045881863555,1.20981471203237,1.15745461221203,1.6581091157728,1.33327450108435,1.0359033611873,0.947140025044044,0.926461671700206,1.28321918443351,1.31832636741132,2.00413335936644,1.86043286691347,1.60449934400194,1.21716976930023,1.14675818710891,1.07622841156543,1.23620893615079,1.08179377205592,0.846835370551642,1.0205071857896,1.3980922251395,1.07134224707225,1.03828326642536,1.53933858946794,0.726345858580062,1.2144902194933,1.33829449529793,0.985535651349038,1.00249254198625,1.75238898495589,0.682297234744729,0.857034571922763,1.69165890459608,0.818241501471453,1.12910750661677,1.1130009435325,0.989440408667607,1.18876777793028,1.57604322754899,0.982837681466937,0.970546026401213,1.20537469245534,1.13713746121214,1.61311782501239,0.9244251840578,1.15491896646675,1.22117568433179,1.29134723016207,1.12935135317751,1.25724905770826,1.43023573568077,1.22042439745807,1.08444484922231,1.30365452663222,1.11488187630086,1.02009886895398,1.75058311509895,1.23631717203888,0.879847195125035,1.64049691989461,1.05644409946944,0.996230726878477,0.832793575229646,1.03982474579287,1.42139622610958,1.33913842626149,1.10502894217706,0.726280569527532,0.835170868747161,1.68854355223928,1.44232806435996,1.72716377456713,1.72128701721366,0.663733727272262,1.03332944398099,1.61377262361399,0.978862978123736,1.03808805746821,0.937678470815824,1.16397542728538,1.34558432918428,1.31575602002341,0.692587319438704,1.13087177639291,0.897849152050065,1.70009521072678,0.740514134355512,1.29246918287981,0.698861467225589,1.28140920109688,1.57512417008551,1.66773419215438,1.07514911029833,0.959005232222717,1.36983333730711,0.971086416176021,0.719731855613118,1.13598231033796,1.62896728893635,1.2158178729165,0.921414280658401,1.07610927486411,1.14935448384208,1.23221989241777,1.34374916061537,0.786792937997857,0.867218720992968,1.50778095601482,0.811955638537931,0.9815824511901,1.60562677752298,1.78648801947992,1.1875603378583,0.782679039182001,0.966846254826014,1.26659714737036,1.06821479208933,1.18855714668516,0.979321774182609,1.39734823391137,1.02667734422833,1.10131893858014,1.32436374951776,0.840355547131842,1.26555560548652,1.13551290671358,0.958224556928856,1.18056878457752,1.2790157906224,0.760544131165069,0.973540288892752,1.0332190719649,1.22151597614058,0.943356358822187,1.06599914861764,1.27394068449346,1.1512744667389,1.24604240552114,1.2765372593822,1.18032120957262,1.56488147192275,1.50303833558958,0.949384922066326,1.17896679822337,1.38636550323887,1.04087557582727,1.1083933384013,0.857355755253695,1.06448432156997,0.656269528646759,1.26834663397511,1.11130874260632,1.52131904697438,0.971715719326879,1.58432480891797,1.24394759607615,1.55890743920095,2.01641229454993,1.16672640159803,1.00275644540658,1.15418212832602,1.027256995844,0.805740434345118,1.14032240883456,0.735385468449574,0.997641639220381,1.23873519150989,1.19419004987428,1.42209088359819,0.865753308567648,1.01476147479338,1.1515896443052,1.60698045238442,1.05176296842504,1.26122771767323,1.08629913437067,0.822844131470995,0.850262008688953,1.01793804248555,1.0901786678685,1.32239786447355,0.705409687864004,1.21859734963592,1.15024792685563,1.71049666895802,0.916741864657648,1.3679346096869,1.12173182345588,1.58072965392746,1.12522202713253,0.872122372971712,1.20309597853561,0.819876661299864,1.14905813597959,0.998433561148987,1.86486742560039,1.57489519265787,1.47009383821265,0.599380352316269,0.946098854605292,0.748460675172485,2.22204617351368,1.11925529422795,1.31890448199581,0.985928983448954,1.21141828078967,1.21640475734465,1.04509686587591,1.25825321984376,0.755510499236851,0.948823856952201,0.837111233499913,1.45738551066849,1.31527586859771,1.11116822317021,0.855379379103517,1.03442722797927,0.657065136360287,1.44978297739331,1.4661368819696,0.847341179102927,1.13456091907891,0.91604909790059,1.62676843548356,1.33341763626016,1.62722661960356,1.33080538782858,1.18162657121736,0.953168810264941,1.05369081048686,1.20022610233342,1.07584621770343,1.04736483777772,0.8866272792018,1.35477772896534,1.20221190063983,1.18313334146872,1.13262840242834,1.21729372709394,1.60133347059384,1.28379689950493,1.23345058206124,0.935652669239236,1.02196124977991,1.80935842176111,1.32560968168168,1.217995595781,0.970323210545982,1.01743516725075,1.26861631968231,1.14877689800435,1.24345402327162,0.589750986226986,1.25272173429223,0.535034477399449,1.44005284283261,1.53072505495726,1.50086155909486,1.0153246821209,0.830961912942288,1.16726353323352,1.08365937593479,0.913346772847859,0.538717983784483,1.29593633241783,1.27398735858324,2.43177666811305,1.71300746395174,0.787350629770452,1.16314972342139,1.39948349839699,1.3094094202932,1.020701793215,1.29746593160317,1.00971967878903,1.08892140418265,1.05416422770003,1.17943161497673,1.29406874283665,1.02747418665692,1.42339888156479,1.18598607078593,1.13742972246156,0.866798903743131,0.68711788838978,0.803972116652949,1.1547931194282,1.17095890552428,0.894601270390853,0.942709689196662,1.65184389910945,1.18793458987573,1.59284210739485,0.908325176503122,1.54365710930485,1.22741157621655,1.44649126046209,1.49584463727981,1.64808400560779,1.79984588845997,1.14867201297677,1.14908198326984,1.01294281661475,1.08750707239295,0.819539643680844,0.692221163840912,2.47867820714128,1.45092414601803,1.36851070403551,0.810308724163645,1.23700538872418,1.04213694060239,0.972215081866319,0.909042446195277,1.2103524355674,3.22866307038288,1.06727806197441,1.36828874649114,1.02850627367828,1.35492316130801,1.7658979533528,0.90234785029261,1.14702668635676,1.41338127608312,1.44635899855487,1.50601926574313,1.20467779888741,1.01829767221499,0.95005600357988,1.08855658862062,0.967477176450021,1.61154974711819,1.44094549862836,0.805138692343933,1.16982648688529,1.46567250496222,1.34298176634934,1.57187495247943,0.88532029208519,0.757990679480413,1.17109869328646,1.34231348595409,1.1701825698634,1.54762525017471,1.14528874022919,1.55542810657782,1.38630571046034,1.20276163092228,1.13721784385433,0.901518207946183,1.35724813278341,1.2920889459727,1.4587963724998,1.27216871986548,1.07370610372926,1.41173161557229,1.10352160923728,1.40887343925006,0.813885027275634,0.891482214637247,1.25286358184118,1.21919898385813,1.44147071202007,1.15978408127331,1.1629576213001,1.52425391683132,1.1356714776893,1.15271171325273,1.08653586171844,1.48198013046209,1.12501271751198,1.23193948039712,0.834424769466219,1.22671262934126,1.77199342946798,1.51356224236195,0.917207043473308,0.921608611669029,1.51795728957164,1.43547319526789,1.16471911839662,1.31485734245745,1.59474259400498,1.30322512827659,1.2820009182253,0.979272407534443,0.695226837474505,1.78685694135847,1.35577361456691,1.60630396744584,0.912208965936375,1.57967024261162,1.38618458691126,2.2043934830181,1.1999744275546,0.79746514032946,1.58727142034227,0.953094931927307,1.16168343349839,1.32608989554931,1.3569547427434,0.875649228525363,0.895917824776045,1.80776862798249,1.190889184548,0.935391250238056,1.26227972217728,0.92653476798495,1.83923268590193,0.934740224423166,1.25252336696021,0.842843551566111,1.06972790052894,1.6500964781578,1.15445499899637,1.18909906784777,0.965130403043346,2.10038509041153,0.819865808422833,0.835218824077223,1.41036558231347,0.96843066593313,1.12000560676352,1.13629927720817,1.13724598725344,1.21454573331471,1.36680109008869,1.86082705273152,1.55770417923392,0.931848661504276,0.608306007246424,0.985382030771481,1.28201884737845,1.13558663967121,1.02420142468325,1.11703950686894,1.73272282436517,1.5722578447003,1.36998221938525,1.21119384016707,1.11208426418713,1.89771668399765,1.68839760624669,1.46984213650755,1.18640844500277,0.899412558209132,1.39441957662848,1.13600189671534,1.07301360762643,0.837360336101312,1.0633862893447,0.757093676049403,1.15972627707203,1.18759030789135,1.61473539267238,1.18213733729364,1.15762959850298,1.13543541574778,1.06450915019529,1.12331215081951,0.90323749521,1.55537049795813,0.974077704188416,1.28202760463402,1.24022274654057,1.48275747547208,1.38268888271431,1.35210645578963,1.91579145628311,1.0911572926403,1.12633246544824,1.4495151560178,1.09731496813454,1.25366112814362,1.3707810297012,0.80176572651411,0.765934480364006,1.2569863188884,1.52574073932275,1.76234182863043,1.30306564671954,1.27695061393334,1.03557063005598,1.08566506625122,1.59040560952408,1.34708731173977,0.760563098987479,0.968488930644373,1.27953827889351,1.19929474498949,1.53879155945087,0.938375123364448,1.29542934752311,1.1133885945227,1.21911700890014,1.8775979538699,1.20335840596584,1.31708941987351
"14",1.4,1.59372605821031,1.17317146333986,1.12463354120573,1.30974704078941,1.26744082837293,1.82150592388499,1.41254544007516,1.10069634382243,1.02809068892139,0.993674989778353,1.4365033928094,1.39766320868422,2.21120012701646,2.12283832322737,1.77655021367472,1.299443226011,1.28248871655816,1.19302680776272,1.38479018982863,1.0993916652802,0.879030934822094,1.07925235832617,1.53837943862971,1.23068845041553,1.13188820079852,1.57198028391119,0.795165173688171,1.30557342697091,1.34880799094178,1.08862187709284,1.09376035257355,2.18664447244604,0.788492940018141,0.898412415200078,1.86181936121625,0.915526485510912,1.09869965872447,1.15762787546086,1.05442909248589,1.2738489131908,1.68363472436133,1.0708483035345,1.10171843274547,1.27634605968142,1.19776655556296,1.74175848558102,0.97865631885953,1.22345046105647,1.23703486787159,1.42061799407201,1.19578198269713,1.38563015977223,1.52600344103944,1.29352287885762,1.16830364300604,1.33760686416456,1.18189633189322,1.07660765128289,1.897167902955,1.33927749698095,0.959796601752181,1.71988509235269,1.12224448229208,1.07706397470993,0.907447788243356,1.07948055512675,1.49935124611543,1.38810739767443,1.21241315259615,0.822200346266874,0.978080847822716,1.96428199677102,1.53640664514513,1.90482482999466,1.83068284509562,0.757400250225618,1.1199938240026,1.8104370083819,1.04262609713614,1.06966895582149,1.02818289937338,1.23707065039726,1.45391690730977,1.3958272008041,0.783515003668758,1.25238085956201,0.978147684701816,1.73395622980216,0.821089988623924,1.43870612250731,0.756194464697648,1.36544367966732,1.68607315488833,1.81871350549879,1.0785439001613,1.03348359739513,1.45297635163084,1.06858953775641,0.790356053180267,1.25169816614796,1.66036084339589,1.35604673652525,0.997108253075032,1.15135246670015,1.23594442261767,1.34486350772303,1.34348156097543,0.898995624591762,0.961429846119002,1.59284406384261,0.882705363047177,1.05555360248423,1.77099473508219,1.92667052784623,1.36044807053314,0.83319698620328,1.0508734239844,1.32742596168716,1.1613125004971,1.25761144354775,1.04517523190805,1.46550127841503,1.09122902509554,1.19033438955482,1.43535803086694,0.915511344183616,1.32427362969523,1.21321487556197,1.01675635555261,1.23877328980919,1.3492374282779,0.867963358578659,1.06905948891225,1.12761180607215,1.31462064116256,1.01998390312516,1.16486156563844,1.34102681438907,1.30143774267129,1.30416197041825,1.30210504220726,1.31118427353442,1.69622800699252,1.55040454965192,1.06557164647998,1.31938680141542,1.47945976978171,1.13439002751702,1.23630076005743,0.875260847153396,1.17561767316035,0.739996124317583,1.34006899677754,1.23781803544998,1.62129916936323,1.04072716796742,1.71174245219589,1.35383115426253,1.71025898319743,2.22931642024499,1.26821202318656,1.07384504475515,1.2313697321479,1.08886188845791,0.87743361373386,1.22206611211137,0.796729535897918,1.07354349276403,1.32568946716575,1.29671764012302,1.5086663895404,1.00193855572658,1.05622954389958,1.22145267239309,1.73689098270627,1.13172673139737,1.28998401511999,1.17972616695125,0.897574068569592,0.948515841275453,1.12506974930861,1.18049004517262,1.39071118294104,0.804578799586098,1.30835027230501,1.23436111957873,1.86111456946835,0.922238585506916,1.46136459605343,1.17676882904505,1.77648501804158,1.24444411768127,0.944126194447929,1.29033271554975,0.883870560814825,1.24665829660824,1.07226378429626,2.02079343426743,1.70776438928877,1.55846673774253,0.672682766068198,1.04996778525814,0.796467228581918,2.55402245296316,1.1597462364802,1.40781834580669,1.14664341060532,1.27073320921563,1.29192181166985,1.19158131112676,1.29285057845172,0.867938543614294,1.02994667974838,0.931362136699498,1.56042965338179,1.41757136067888,1.1523581977927,0.94073237653,1.11699182847678,0.76612997529289,1.56754367404126,1.55389563283563,0.883454527775138,1.21648929914948,1.04565809159869,1.82695793522348,1.42336802999619,1.71087952994173,1.43222286909207,1.27201405732913,1.07467092693027,1.14083745837258,1.34711381791036,1.1098932214722,1.15475703187071,0.921298391407566,1.43827674430494,1.30677698591973,1.32022721498334,1.22589821533818,1.37847260898243,1.65813448383622,1.36609239669226,1.29610737171553,1.00023440737352,1.07993552409254,1.93814511931529,1.52298425843291,1.29616086159839,1.0252843406911,1.04324870090341,1.36372376587048,1.16514168311892,1.32873350469856,0.653118147883308,1.27305779511719,0.666451587318746,1.56003891919348,1.665479587514,1.61693594332187,1.12133384205678,0.915451778117714,1.24205980695467,1.15310022355018,0.990416941616829,0.626579498985102,1.41009934376831,1.3832853494584,3.15184127957068,1.83475947542558,0.865719701838035,1.23131960352922,1.49628044350353,1.38540298598128,1.09533316322822,1.40608889151572,1.09992392486931,1.17045973415896,1.20650060588557,1.24292651837932,1.30651782238935,1.10679799447291,1.53829071003032,1.2570620408576,1.24191690706529,0.925428575173927,0.767484579341997,0.850352995380246,1.25236577011617,1.23505720861592,0.985380708133982,1.0325005379358,1.83184922838657,1.30610465427213,1.70640234096808,0.962653101200984,1.65959082611851,1.35698829033682,1.53714642662537,1.6303561332513,1.7504556240223,2.00841871438644,1.21032533263964,1.1892015868281,1.08310837457665,1.10540358213885,0.922804407827354,0.772754972423997,2.92683557428561,1.55334868036201,1.46867454874567,0.883340775651791,1.26980431321212,1.16731663487837,1.04845679437929,1.01180083911247,1.30744162259746,3.63853810170199,1.19218301509538,1.4611103328665,1.10379360400322,1.41838705695116,1.92661116433117,0.990253881812794,1.22806108961315,1.51512680091428,1.44032488139082,1.68922099697091,1.37662046091573,1.10941603106214,0.981125519679471,1.12891043443738,1.04567037577238,1.78948617594441,1.54206402597877,0.902470399641517,1.26050694834856,1.51457660195523,1.45114240260552,1.71518105853043,0.93732258675367,0.81757222130215,1.23397279713129,1.51147340002686,1.30249357294509,1.6754240447926,1.18828218738719,1.636834571095,1.48787210192742,1.28609860317088,1.18483783467053,0.993899427241663,1.48257310134668,1.35976983129951,1.52729027421394,1.31288094880582,1.20439113776947,1.52247063434424,1.16417223426907,1.4762136299549,0.885745190972057,0.910133812149862,1.35125949570519,1.35423258520534,1.55542419436031,1.23239378370292,1.23866165366583,1.66640480322867,1.21861123068356,1.21227640085352,1.18377453926821,1.58994676435375,1.27011904971712,1.3255083697661,0.866680436804081,1.396017865812,1.90473164068499,1.54222808895584,0.984131733213073,1.0198643106044,1.60960700940192,1.56221723603656,1.2499942090377,1.40438782733248,1.74275208216192,1.41874365315593,1.33082712963966,1.08055369966159,0.787671432764678,1.87091126937685,1.43955602585299,1.72724947208847,1.00693427747948,1.62321405973628,1.4545303828381,2.84680602731686,1.32919145864888,0.8375474431541,1.67890344629978,1.01329162008352,1.27364042741887,1.4013885215493,1.45116791466323,0.918736680194647,1.00378309434215,1.96458458776854,1.33695162616764,1.01198034908718,1.27876232044628,1.00321581975308,2.16589456974596,1.08002430295924,1.28560740278029,0.909404493204439,1.10776122959342,1.87721137310114,1.18146211378968,1.26854359796655,1.00104219225091,2.52675528869416,0.903647442198027,0.90830634572621,1.44308082361833,1.06799524881358,1.22295194713038,1.2464770479455,1.20657787987602,1.27613091287566,1.44174973842803,1.88897720460305,1.77691250938063,1.0170790045733,0.690201021390078,1.08010014974201,1.3773649703781,1.21373496942007,1.13614059994445,1.16905434234022,1.92392373795124,1.72810036159035,1.45236657099065,1.28824587690892,1.17445444875657,2.08679628487833,1.84179582028832,1.54842742421695,1.28724474907078,0.982430643802294,1.41502036668298,1.24671533373117,1.19221153196048,0.899616753501076,1.12185552556318,0.819075242317202,1.19467171854953,1.2922349006522,1.8523004636212,1.21495583781211,1.17173134664062,1.14166076391969,1.18414299894241,1.17734065824018,0.987942724835851,1.64067165165183,1.0708474509525,1.34586117308366,1.39016467114582,1.50264131015946,1.45148577060228,1.47096691902379,2.27216150799897,1.17824889240899,1.12828040101804,1.54975208572252,1.22555700294679,1.32971843123761,1.42530796825126,0.891437620276959,0.837142543187781,1.3138901033398,1.64740996835888,1.90794731841877,1.38642968734451,1.38007335248378,1.1253365302296,1.13795900771487,1.67708746672417,1.42822064751496,0.834041269529993,1.0302811839113,1.36402883264108,1.25771287678596,1.69042526580725,1.03141594904613,1.36988251744756,1.1962908281236,1.32086383670607,2.03092442070312,1.28063822350294,1.33969942299774
"15",1.5,1.63906039314879,1.27949273985348,1.23347738838046,1.32514748897705,1.29828100146057,1.82426790969157,1.61617514349812,1.19934375762654,1.0662735488799,1.023177145858,1.45796653073506,1.50615109136716,2.52986630913641,2.23061309510614,1.96629236970166,1.32812222652228,1.29154475557664,1.19344079347851,1.46580424469005,1.21293264821581,0.976350240642133,1.16787077056873,1.77187020938606,1.25315688784959,1.16297443142432,1.6315048091439,0.889840307790722,1.42642419895951,1.43818475941612,1.15318119920049,1.12685693095399,2.05771471761942,0.790629721549632,1.03648872385104,1.9561005332308,1.00122735482802,1.17239868576287,1.2233268652222,1.11313657002602,1.41035706201993,1.74051055713413,1.10986423638444,1.14183707606046,1.3803685099729,1.30596394290518,2.01566237824301,1.03398529657604,1.27737863422013,1.34928101987338,1.4420263272609,1.23177809556685,1.42070218887731,1.70354108292779,1.34740030640251,1.20043347123933,1.42552214055069,1.28802003205515,1.14346007913487,2.19351634118457,1.38611326712907,0.981103107269005,1.87596120877272,1.21616655760291,1.1972492256966,0.91962245342396,1.21651599613258,1.57466213420453,1.45373796760808,1.28179540701866,0.902493835608491,1.02458467215181,2.16995944038195,1.57725943675178,2.06543002692636,2.10577346795353,0.818529883428274,1.18566687074839,1.96109154225112,1.12452928372834,1.14922417846445,1.09225195472866,1.28971234447102,1.59624766940172,1.46827627306176,0.824601162850503,1.28915206302267,1.0207990923807,1.97085320415202,0.892421203639538,1.50291527592115,0.812872591434314,1.49835133831834,1.85045450471982,2.03322578280671,1.17251675687205,1.08155697610042,1.55155564683687,1.0637007208123,0.873570797978641,1.28182246801754,1.76705310295953,1.35937116157052,1.06381478062634,1.21931207345438,1.28511099087267,1.42223559158971,1.53762703787735,0.906999596315547,1.03360411513759,1.70058128289103,0.972587090881168,1.09125746051612,1.87752834768174,2.03343640756279,1.38117392931177,0.916929161291316,1.10907550537737,1.41373987114089,1.2356133124863,1.38157617293233,1.13098984810328,1.66986923504301,1.12872230424795,1.22869215555364,1.46613690958687,0.985104581631849,1.41294543286456,1.36585690742814,1.07189118963012,1.26011098688454,1.43623586810514,0.896159055939666,1.13356530835819,1.21765153274723,1.4197236225547,1.08187915160269,1.23535130813237,1.45687262793909,1.31891758035613,1.39976483041327,1.39720794334348,1.3310948409557,1.8063382376233,1.68886463437524,1.12129919920376,1.42429881186382,1.57190971980508,1.22150963654593,1.30239620709126,0.950001723141256,1.23187616652076,0.813187553780434,1.40069520974417,1.29223408578062,1.71208070928584,1.09583234875199,1.91787369738851,1.47227924359694,1.82664641541369,2.53422452101814,1.37122751141547,1.15561626089921,1.28930060771834,1.13630860872483,0.948808368741922,1.2985660026815,0.83537572711393,1.14993742951371,1.43382600384095,1.3626696417197,1.53998317936871,1.04283242247664,1.14150056144083,1.31264235851562,1.80756514117729,1.18761773826786,1.39668594822521,1.23514069591587,0.955059029913463,0.969383635279125,1.22572719419355,1.22846345613357,1.49230612122549,0.866290345243599,1.38841467179575,1.30994017194253,2.07415193138617,0.973448442367644,1.59638281333381,1.25606068081695,1.9302975023086,1.24856499452951,1.05034832545982,1.29611848649002,0.960786086610742,1.3135261023648,1.19124147348676,1.99625617589673,1.83876354299631,1.7139788609181,0.761057140971123,1.08577935010767,0.895015219205159,2.86077921610671,1.21927681518331,1.5220472451007,1.18449933034859,1.37167223789335,1.34263176996335,1.24805828730699,1.3844137873475,0.96002408001167,1.07815669143127,0.98399683610654,1.66900843486741,1.51705832109982,1.21523730172891,1.0158985080787,1.17185016015099,0.801462388594547,1.67441980551615,1.70864625856437,0.949544869023064,1.33431475516726,1.05661697989654,2.07994586154858,1.52906773281832,1.84562915829588,1.60471714337433,1.30503786811909,1.07516136868863,1.20643392504843,1.42577048622432,1.11501026197184,1.19933125914057,1.02263769914223,1.43431276990166,1.35949122140075,1.42399784915294,1.35229287939413,1.39781087843096,1.83664037477809,1.55033272643943,1.37409646249526,1.04859910092689,1.21737723530192,2.06478710256896,1.5331778189111,1.34580433576669,1.06633923852035,1.09400024144086,1.52256190529349,1.26040189000074,1.37755136808268,0.725903617685682,1.46539651473009,0.666563672614509,1.66416819317882,1.8087365620105,1.71323223292823,1.17685152634366,0.984850922308202,1.34266080981689,1.22239392919963,1.0537346388799,0.693001738061457,1.50412693262056,1.4749091724963,3.34580619293677,2.06684050189163,0.930870916156823,1.31125471346436,1.6107664047533,1.51156907299003,1.13015590216621,1.51666558500475,1.15404166299963,1.25921828798291,1.29508293360834,1.30411146787426,1.38889617656923,1.18342311201985,1.57121602927228,1.30629991702521,1.28348626944267,1.00425167652193,0.818374839748741,0.893620120841988,1.34571020020268,1.33129409759196,1.06117423620528,1.08419910307918,1.96697196962025,1.34191388860883,1.97276657949751,1.04238619552239,1.78536212532152,1.36896419620402,1.71956672889421,1.66650110094538,1.84487831834548,2.24251259623868,1.29147097655518,1.27916347966849,1.14636403646364,1.24247557475141,0.971295253374142,0.823641917809795,3.38208425738259,1.68970920755619,1.57530532045605,0.949246749843584,1.34117667283833,1.2226084164849,1.17212481991982,1.08435667287774,1.34935454308257,4.08023919712426,1.24956901895324,1.52114474760415,1.15809438991253,1.54550003927097,2.05478166416886,1.0736041941803,1.27750437310329,1.59387498989593,1.58309460066914,1.76808819132863,1.38525418146181,1.24759409670899,1.03521267993672,1.20654506611372,1.14895899461344,1.77809469557968,1.69435476598895,0.950813362892469,1.313164376147,1.62517446637541,1.54485207521261,1.9060027316005,0.997535533279253,0.853750833359577,1.32649494765285,1.53822536258589,1.43585819884454,1.78183124740947,1.26180386945114,1.74388205406675,1.56776195046096,1.35164472408649,1.25969628442931,1.05525260827645,1.54131578323525,1.4427490253959,1.61773297948701,1.39644286848877,1.24118885629469,1.6109860974228,1.26915073010631,1.56387170694801,0.961352229710884,0.994153071784576,1.45177617589174,1.43111604337171,1.63560823137577,1.30131775824037,1.40647065616379,1.66263075156117,1.29115245968472,1.28500213506417,1.23179829755572,1.71013998895246,1.30529860739831,1.38413805820825,1.00550636743352,1.4289621931702,2.20019671564713,1.70516254004425,1.05742913410793,1.06139815991677,1.73493537053191,1.65252420031611,1.31729107564916,1.50266938406833,1.97095064864786,1.4935178924645,1.47306293498706,1.1150046210326,0.844869598523433,2.12480258143177,1.48849592681617,1.97191167084,1.07214222402896,1.73211984011799,1.46925067295391,3.12055953490698,1.31962887729675,0.932928752310923,1.8307900820033,1.10001979412045,1.33597823702293,1.48175777507673,1.57089809372559,0.995033624927952,1.05387923848953,2.15007237259991,1.382073920605,1.06974782308343,1.42217447504245,1.08848554936675,2.42220109187761,1.16808738497512,1.3574472515228,0.967006645354818,1.16537263180494,2.02028517045486,1.2826265366818,1.31052203106273,1.07831649249972,2.78353790464137,0.96908464675758,0.956536555353012,1.56953021738028,1.14407398789592,1.24972321433868,1.30435792701933,1.27868362943182,1.38164002385404,1.5475599782248,2.00808868719472,1.90898716403064,1.07279866075129,0.755337781769806,1.14964398678446,1.47586267149442,1.28399243623741,1.17757664864317,1.27622120908445,2.22519469403028,1.86675570148904,1.61284176121094,1.3242001543752,1.29017957119775,2.32077973046064,1.94204601138496,1.65448069158949,1.33363553469041,1.04603808141641,1.50792806182384,1.35813165172751,1.23984232755713,0.95891505339353,1.15516881615591,0.871111964909111,1.25639995325601,1.35819114240115,1.96533379494555,1.32339998048193,1.24610613580927,1.26384925588959,1.20226955627936,1.20348778491324,1.08974635519367,1.76487050194705,1.13265575649402,1.42773220828843,1.44711874834499,1.69493981565911,1.56967954107768,1.52874582798154,2.38394142449385,1.26969283053266,1.19899157315249,1.71258132124005,1.27400187103616,1.38695795161849,1.47764581842932,0.944582098479248,0.901463507219296,1.39221269319736,1.76871325545815,2.06768074662083,1.46861427217689,1.44299049024423,1.17481234369723,1.21810163262726,1.80764933827693,1.51886410672513,0.909289785049321,1.13255763113329,1.44553411420357,1.27540276693527,1.73528876686503,1.12499140952162,1.45371524278045,1.24927050092427,1.45136395686268,2.22489813904528,1.34998033348962,1.49249049275348
"16",1.6,1.72700967149563,1.30559313463742,1.28382546372423,1.43783603746704,1.35628130704622,2.22939492710898,1.59687338635304,1.24315465331692,1.12053308964733,1.07739202144717,1.57588246284815,1.59246414248875,3.14133087224619,2.59173417036692,1.95492567550838,1.32864752500414,1.37407876387306,1.33363005729904,1.55754735923008,1.25889952885651,1.02305787150251,1.17874917334296,1.81070097897652,1.28437311618247,1.2441814850202,1.73445552488045,0.912149318691541,1.47676597590131,1.58298023265998,1.20289924719971,1.14201594819892,2.58203944581896,0.846871173917567,1.00422991684398,2.45451692669977,1.04547307588673,1.24227903894412,1.29800115473306,1.18859349155117,1.41216491149499,1.99162523395639,1.16210954935106,1.19110806702264,1.44434189720722,1.36154175519049,2.241528223894,1.06820859001394,1.32709733678169,1.42644244608164,1.5965849626751,1.3317201013526,1.43629119161899,1.68787225229851,1.41906269509838,1.30978186756998,1.54899241809184,1.30947909693306,1.19360324783707,2.29612732874753,1.43274403548092,1.06194473589926,1.99448184610085,1.29665593149908,1.21178141146224,0.978568264528534,1.23876246579117,1.76618783361415,1.49674360252855,1.32272984668139,0.941520364800121,1.0478856566547,2.31550960093372,1.82181993165809,2.14617330876311,2.35580998193214,0.866554363511431,1.22048937764087,2.12188794636296,1.14886928457022,1.18291607173532,1.17938649115635,1.37546470316681,1.79026765146889,1.54743369991611,0.875071361029896,1.31173494454138,1.05541845626343,2.13335410179245,0.909309869019393,1.60454965829484,0.858645640715858,1.53916990278456,1.96866830193642,2.22171082564988,1.26482692412237,1.08468603856666,1.60661649879185,1.16006497945561,0.899950622052682,1.40715689969859,1.94322303712946,1.43918278056369,1.11502296713096,1.31077692486441,1.3639758980893,1.49452379880228,1.60620730097212,0.965286982446453,1.05547413152787,1.81094191572834,1.01329284922285,1.19597469084829,2.10712503086772,2.3068563560807,1.47304680891061,0.917976821174898,1.21534150609339,1.42946041396487,1.31717905178826,1.42396934037515,1.18588824789201,1.65989851394239,1.23369852914357,1.34870199305588,1.52467194044764,1.06023789410214,1.49281344208442,1.37614663574143,1.12662939641393,1.37730801483453,1.53064989219024,0.919715463223889,1.15000195030929,1.29123769927632,1.49771525352652,1.14101038425164,1.24416076626823,1.48110543934012,1.45457890143872,1.46441028470596,1.4975993499793,1.4558116536097,1.85149628565697,1.77586966397595,1.17782560678298,1.51752084621381,1.62648738878559,1.26744796244484,1.34525918934957,1.04735066523408,1.30355618036203,0.846762887590774,1.48564715018782,1.33771817334157,1.85496344930564,1.14126039979579,2.00164532209287,1.51085337653508,2.00677016545734,2.91361767797615,1.44489935298273,1.22254110397317,1.3556801124954,1.21360890246333,1.00623729980807,1.38908132419713,0.904499317386355,1.18729276152882,1.47761538236347,1.46711036431141,1.70664110667854,1.10229006085985,1.19340762637241,1.38479719205154,2.09301055598714,1.21297074860542,1.46792525409156,1.30049593362766,0.996965006922946,1.02176490853064,1.27344912767744,1.28984331065407,1.577107048024,0.891430136650743,1.43681426791167,1.34924191164842,2.21875748480246,1.06728504111372,1.68437337552879,1.2581505748162,1.93901706998066,1.30453039035515,1.03698579855191,1.45446576195898,1.04354477052241,1.36846883086342,1.19538357198888,2.24503344138526,2.00294767576562,1.88160156575708,0.811428776919662,1.14236656144845,0.932237428853401,3.30313170721641,1.28685094220131,1.55414142330717,1.19490536511493,1.4778912627461,1.50151711999015,1.25221454558159,1.46706973635378,0.970197864884377,1.13467187184301,1.03132107216695,1.84631486410711,1.56133808476757,1.30666981516864,1.00279803559296,1.26551879488882,0.853186983041307,1.7539506390501,1.80087227218132,0.999639734755964,1.43294284612928,1.16667496447008,2.14623027256559,1.57308347352786,2.02373561939589,1.63142162959436,1.46454521727186,1.16539964360075,1.24904710628432,1.41493823517787,1.24375301608199,1.25068501474445,1.06994917221524,1.59346744456247,1.51275788007259,1.41346240159903,1.34489088649742,1.46591684710324,2.1404197443574,1.53435473204688,1.4489633962548,1.0971570408612,1.18888820592824,2.30315023714453,1.63868889848931,1.42226913209712,1.16320283578828,1.17808595170786,1.53978831818997,1.30849195752169,1.47401047113306,0.792800701513019,1.491542940007,0.724661965575012,1.73995712188384,1.89880841380855,1.88401016180198,1.23245966732942,1.04261988060279,1.39616383658219,1.29120139674328,1.08213331980803,0.748009012111058,1.59694140661415,1.56205010185874,4.39329902172792,2.24929906594911,0.991568203329369,1.36585629399437,1.71687886524882,1.56354756565106,1.23901795074908,1.50441123581595,1.15687640870226,1.32866031171634,1.35630237331906,1.37705544880415,1.46070202222951,1.19759063554841,1.77359301877566,1.40300955538411,1.32807742952581,1.02636860237294,0.863170675536993,0.947325048320199,1.35679734799629,1.40682712134158,1.13248461707429,1.12441072026298,2.10504995366772,1.43724685036995,2.10464972783368,1.05365810390519,1.86668186905841,1.50620134260825,1.82173368671116,1.76788377439988,2.00818580967888,2.53481794586809,1.34549970585456,1.32211434123447,1.22644601117877,1.27824255943707,1.02320610440401,0.853393297664252,4.43125234018544,1.77721933521866,1.67323598226066,0.996346449678608,1.42327492214042,1.29409696979987,1.19304943175911,1.12802651015694,1.38907062254889,4.56213101952309,1.30997230485067,1.62933885434244,1.20098919413967,1.64385628031328,2.26447287671371,1.12050764440199,1.33152090877038,1.72962046902702,1.65484477928483,1.8836151420665,1.45497968468962,1.22690051469928,1.08662999846092,1.32205375954316,1.2068617567777,1.95361239967964,1.7365819319423,1.0220648455623,1.44290152591841,1.72236473125812,1.67102120992818,2.02985484025356,1.04810081721152,0.8947578785133,1.40684018969837,1.59030787711402,1.4916958248921,1.93783607085214,1.28582005264307,1.83913695241921,1.67904118853831,1.43213541865412,1.35849093566636,1.12121695202493,1.67180935196086,1.48789268432587,1.75244793936065,1.50505213633566,1.28876896647664,1.68741196632379,1.29983180515828,1.72965112650689,1.00214338692145,1.04311705310435,1.49458458648652,1.52825469444773,1.76952933866581,1.47548385822509,1.40271406249733,1.74059319937104,1.36427417835142,1.34482312138201,1.28729823414541,1.83803139202528,1.35149683496097,1.48385444236709,1.00607336360094,1.58675732836059,2.4520274806107,1.73169417309599,1.13862927581328,1.08733856557093,1.89556350880494,1.74238068883507,1.3769107782814,1.58232678345559,2.15879369102592,1.58612218036592,1.53096536710599,1.21180164782096,0.88557547468773,2.14894774461252,1.62208978945183,2.02491994418328,1.11922408342435,1.90294752321331,1.5930508262238,3.42091570824424,1.37072591094703,0.996945028973453,1.91469848098739,1.13997382724605,1.41680248053232,1.53817899990637,1.68870275064006,1.03944148318306,1.11165916624906,2.55201180484348,1.50186784327749,1.14588203056526,1.45561171946892,1.13102648978261,2.42632362118831,1.21119601566554,1.42012380988038,1.00750498296421,1.20415052935683,2.21688053032112,1.38408979480021,1.3731806282419,1.13176770354667,3.38067706803663,1.00520317341588,0.992335480156266,1.71336961170191,1.1694200415485,1.32505961728217,1.37034816623332,1.28815307181752,1.47120047422849,1.62816474107873,2.56071420748402,1.90862726136709,1.12051479078202,0.823098541152467,1.18019861760891,1.54148340233548,1.34144559571926,1.23663223444003,1.33334936941522,2.41733161093696,2.00981322560481,1.71028800502036,1.40835977313057,1.34041697590581,2.60813414393107,2.14274295015528,1.77802593830096,1.46779762493599,1.12346978761717,1.58150596240999,1.42694134693484,1.28507483691162,1.0075902563067,1.25001088759193,0.871369355073923,1.346950274722,1.41256093376021,2.03986306403514,1.38376945022138,1.31943367423916,1.33031213129176,1.30212732178505,1.25313018443899,1.13787111789728,1.84699579078645,1.18620811513347,1.52215415447496,1.50255380001637,1.7662592107931,1.65360942818519,1.65396217367357,2.78167318088063,1.3130017654321,1.31635105594915,1.78485598159957,1.30502117499852,1.44249857646328,1.56313404475548,0.995542445493184,0.960884798513937,1.47634942989397,1.91202226537838,2.23554433444231,1.5809909001618,1.51800520420951,1.22780446273394,1.25076884185559,1.90614659936885,1.59716396880182,0.931559998865257,1.1534535610795,1.56322447306231,1.3479992048966,1.86109004742341,1.19456408059502,1.54226137147876,1.30218086748924,1.53633568561366,2.32430819943307,1.43156851820997,1.52101572594155
"17",1.7,1.78224280266648,1.36732255540676,1.35832000897837,1.49768056797201,1.43966247602606,2.41940949191,1.68508024277358,1.25574613146134,1.16636199300935,1.13050412951974,1.68787455628001,1.69853528447625,3.05355385171886,3.0266501112749,2.11888072098274,1.48266225915234,1.44178078061324,1.35331425643039,1.55878482587425,1.27616111598277,1.08989163940487,1.23425036948931,1.77066570611397,1.40415604046829,1.26922408179908,1.92344359476961,0.980854455620966,1.4779625341739,1.7020953849059,1.22045038355397,1.2020691927978,3.0728415838723,0.884950465386353,1.07981839527691,2.38314667125253,1.0808210593693,1.27385527092023,1.31758680309092,1.26837595057895,1.52254437478054,2.02109278460594,1.21685190906698,1.20463177573514,1.51637135482086,1.42591371022912,2.32751446208351,1.12391806471105,1.44126837153945,1.47800955119734,1.64185107959158,1.36480320075643,1.58187363212664,1.89006992536948,1.47153832749652,1.32987916260096,1.53578187172752,1.41727621152919,1.21144847199558,2.43950981927482,1.56505674141672,1.05580963416622,2.28683702487971,1.34504108002263,1.23855990864926,1.01884043988617,1.27425635200427,1.84967061652986,1.60196692967785,1.430595226588,0.968006687324564,1.08587506638379,2.41772015203154,1.80575176536689,2.44007272689608,2.62597516711978,0.902288068990862,1.2621647243508,2.30110263788791,1.15929878836871,1.26106408830545,1.17591668672973,1.4326539126937,1.80909954821938,1.72992318878157,0.902651975172856,1.37368098159553,1.10723929091395,2.29308651027227,0.952910983190943,1.59384619050396,0.882229045973473,1.61924988198589,2.08814147465641,2.60539662410862,1.28753508393316,1.16405122935064,1.63707641199947,1.23424603617426,0.915208689156968,1.4466096305406,2.04712659230827,1.5712700469066,1.14000136209808,1.32006362240101,1.41541062188095,1.55827408896452,1.67246478944184,1.00513080616131,1.09944023834603,1.91761200174028,1.03157212723802,1.25768639569073,2.23450960228512,2.56541454321,1.51093649213654,1.02582350650528,1.23361419262593,1.54282283660563,1.35671041725726,1.48963932861551,1.24330334372061,1.7493380640339,1.25799580257495,1.41149214952497,1.62993449351434,1.09655318211847,1.50969778714724,1.49340979631404,1.14538520929647,1.47140220016357,1.55529645660885,0.955783089327013,1.21284706829577,1.35868942329644,1.49478089997736,1.16081731417093,1.29848930545349,1.56182470237739,1.53507052700259,1.51214469599658,1.60531095333976,1.51578751133041,2.13061849831052,2.00425383318888,1.1701329239972,1.52287485485465,1.84225453440822,1.28216435413292,1.37444334200117,1.07787189630026,1.3641799922168,0.892442339911181,1.55519266889939,1.37663296559721,1.9816555372078,1.19455365544735,2.14870130774428,1.64372883780273,2.11283127564871,3.60316225661627,1.48637299675476,1.29158512881239,1.42698630552865,1.24161650747968,1.03446853670776,1.45917566128477,0.932536922226003,1.24537588652417,1.54328217232053,1.51255951506216,1.79986724352598,1.14591086371277,1.22832940492087,1.4322707535824,2.22106131560122,1.28513561111708,1.51171717224558,1.35607227802801,1.01950551137379,1.06092387898855,1.31871164734351,1.33566654904615,1.65635513428754,0.924005357467856,1.48230083178467,1.41385421433131,2.40027754122379,1.12755811190468,1.70708438153271,1.29044671388121,2.05064790704452,1.35364414878306,1.12775739022146,1.53157308449093,1.06420684659227,1.41661765634407,1.26419554878197,2.45080988810018,2.10654627144465,1.98925198946971,0.848554556783313,1.18667189347991,0.958925210886402,3.68819077482584,1.32796983311612,1.65587928339222,1.20768144312116,1.52369088325182,1.51553074382858,1.38298749461246,1.55358415942393,1.02208158548638,1.15626483501416,1.08161490457311,1.99454225022715,1.62968056378694,1.36827107054855,1.08522148792648,1.26451255016463,0.906898155878153,1.81296895811384,1.93829948604,1.0660957985268,1.42391495393284,1.15867165422428,2.39716213125187,1.75676841113735,2.13007090701044,1.70168610687354,1.50786823641309,1.19194516281857,1.28264944205797,1.49062052647153,1.2751833189244,1.31780436808224,1.10454386230848,1.64638091329473,1.50961546768509,1.57297932216795,1.38870998777029,1.5954143210928,2.08401158043353,1.59966689413455,1.47826614136049,1.14036026028522,1.30593312928467,2.62535354398961,1.69080367705373,1.48253516096347,1.17629775730248,1.24505049805473,1.61272607681198,1.36662644736771,1.54478178416608,0.81201407460103,1.60411858145647,0.756812466897871,1.84861183481315,2.04420597693202,1.96818350315099,1.28761418595082,1.09762572634699,1.46793980147974,1.32516479421358,1.11966318125111,0.770692024515821,1.67769794711818,1.68525858760897,5.15004724128569,2.49222397488755,1.03571605074582,1.4662146323927,1.72954736941019,1.68213624225094,1.21592568467812,1.6187963761112,1.20641387924031,1.37192023545191,1.41464115436331,1.43636266635409,1.65113369557941,1.24829465153972,1.81104169879264,1.43773361411006,1.39751956654761,1.06412985032686,0.902804208846949,0.985567283056411,1.46151464261143,1.43664609503097,1.14859397616123,1.17624410634575,2.24803215547716,1.50379269499715,2.24828026584287,1.11524087920461,2.08007353669554,1.51158502319899,1.95259050451324,2.01479476527378,2.0500445298527,3.03318005412562,1.42215810369722,1.3807697347193,1.25216653128835,1.35404766627877,1.07599858225623,0.883651133446697,5.13585256409826,1.88016544111749,1.72013844685349,1.0466966540167,1.51077766736548,1.283283650516,1.26760247809743,1.18070412216943,1.4745895413097,5.75395325138559,1.35511470772662,1.7362297612599,1.24348385088569,1.72990588397645,2.45490514985511,1.15296861465577,1.38741521100854,1.82737846758358,1.79741049456924,2.03232030235632,1.57554401998637,1.28049360446721,1.10570415430127,1.32181454629076,1.23935209634698,2.08658024186812,1.89309652865433,1.06324589302744,1.45150920615414,1.92728170886095,1.7384995414727,2.24256900641768,1.0754569415278,0.931356409312378,1.39665356818435,1.771166000998,1.50725967682657,2.11014619599417,1.35352894206338,2.04494771272666,1.77511751476387,1.48045815454576,1.38736323031065,1.16135010971572,1.76484402617688,1.61650387321067,1.8797085903686,1.56600469418582,1.36537130201284,1.77518521318084,1.38419375168149,1.78210997564373,1.03757421298927,1.07846423763455,1.55142336786301,1.58395098116002,1.85218470108842,1.40103700416273,1.53748946538726,1.89743641951237,1.39288232533073,1.40503854081239,1.33468495917691,1.95642300277965,1.41794296095509,1.53749734202771,1.0819142000142,1.62073063997483,2.48460749018527,1.88598779695744,1.15779239018156,1.16482193976143,1.95390407347333,1.82716129930404,1.43641455722414,1.65148724644558,2.33345722018665,1.65926538898033,1.59461765774746,1.25270167891662,0.922107937164165,2.27460682816655,1.7149490408875,2.19446657594215,1.138130491156,2.05417334588249,1.65653928017652,4.09517915305906,1.44484948123511,1.03720727892234,2.02896912433829,1.1531428616787,1.44909652443484,1.62716988408606,1.7555254974195,1.10464975283469,1.16115423555472,2.76804648403589,1.55176347471636,1.17726796036255,1.53640135595666,1.1688157161317,2.76966907092459,1.21877026763696,1.51707222721853,1.04028942953473,1.24949182963316,2.40933759762139,1.43262300769958,1.44339973563414,1.15662060611521,3.90636784820675,1.07663876516287,1.02791660891652,1.73579388623761,1.23726807445744,1.36232298542961,1.41328764991272,1.39342641439526,1.52095185522968,1.68955977068433,2.77614197232153,2.01499711305861,1.17618984586332,0.83051543223449,1.2326563852161,1.6485865857224,1.38876392383432,1.26036183572631,1.39889605026007,2.66161649586551,2.18338321620901,1.79973346492475,1.51341287108699,1.39099875976661,2.9108152368421,2.38837591607223,1.91310391120971,1.46505327439481,1.16674958485325,1.79026758831909,1.38531803947511,1.33818893461554,1.05788713522968,1.28554177267758,0.926488519737943,1.37178035480426,1.45585251681834,2.44668676642449,1.37387685331751,1.4297058541593,1.32689072555956,1.36532207994657,1.33746866595929,1.16584493810297,2.13896462172066,1.21025372530093,1.59012715146531,1.55445407605938,1.85631329202638,1.7103903841447,1.70172055565643,3.25751581360782,1.39876217514749,1.33628168362476,1.89880713113635,1.39966262300018,1.49038810547439,1.66824637970568,1.02946756803766,0.981613611522848,1.58102850836911,2.06610838487048,2.51351460243454,1.65422237527117,1.61558336852942,1.28394527373337,1.26152054573698,2.07308507520013,1.66253918918888,0.972595805290431,1.19972577929393,1.61734344318902,1.4255582130054,2.1005929676156,1.19685875745616,1.61100024458169,1.36152668167616,1.58160771529379,2.84083215722318,1.44938188236666,1.59828786007441
"18",1.8,1.91371601774026,1.39451680698529,1.33523781407385,1.54585889814969,1.48287158484742,2.46793731791814,1.77365446563296,1.33983332797913,1.24413637266085,1.13510832995397,1.70338253790348,1.72247742607891,3.87489170630649,2.99056200228692,2.301561031494,1.52002429441334,1.54874517607496,1.38115234702519,1.57851036243041,1.29925066616359,1.11590219730395,1.31030907305636,1.94625823892276,1.37010332302908,1.32923159109498,1.94596690003578,1.00667837466093,1.6523233659766,1.72200192791344,1.25450415472863,1.29553042560349,2.73195918466279,0.912276440914792,1.10767261183078,2.56038164473725,1.10753346255124,1.33701845277566,1.39676391838483,1.30139059876805,1.52462355609317,2.20600616301094,1.24858947774625,1.26398330750217,1.58103271483004,1.44387407185484,2.5697470415743,1.15537269651114,1.44802461102916,1.55104700495847,1.72901849274192,1.4416946790936,1.65169243038724,2.00314647313021,1.57214997374764,1.36675719118712,1.60723423681146,1.43106616475692,1.29030186605903,2.69585764836682,1.55779190066692,1.12294134074409,2.26068526400004,1.34383072427227,1.29753481004139,1.05927461658921,1.31162430112206,1.86879043965565,1.70595237531363,1.39584030852147,0.98452997363859,1.13027896975897,3.14922311214097,1.91876699094036,2.57623092480579,2.82292743197617,0.919871241698276,1.3200469462706,2.48548172551056,1.23290078865085,1.30957724420858,1.1862757076174,1.47981557842149,1.84843062969112,1.66679898725571,0.94590033333975,1.42901972820226,1.13187670434617,2.42521346010831,0.986855725612523,1.68807212183655,0.909011767497321,1.71724198747366,2.21216135871646,2.96504605667446,1.32471986248023,1.19133080984403,1.80823826112063,1.22713522803558,0.944377573313978,1.45770352570703,2.13679087138753,1.58609256048261,1.16318001428458,1.39418140544969,1.46882924336815,1.64145175271035,1.7406642691967,1.04311798715566,1.13672528492826,2.04465463377652,1.08117466540064,1.2586548690377,2.40725574430825,2.87937356892456,1.6071445835519,1.0153796548773,1.26415657887134,1.62154096637067,1.42454205336321,1.59832129180458,1.28177064580072,1.80643416607236,1.29733031775498,1.41897518178099,1.78522552838721,1.10596345490885,1.6090759953532,1.55557075887724,1.1926258852918,1.47165898103027,1.65513850072998,1.00718995359685,1.27677615203744,1.38641300496911,1.56371533661622,1.18361575879112,1.33410077900517,1.61957337597632,1.5900378449168,1.57867257666836,1.64129482992377,1.56873162932011,2.2978060394218,2.05815772299315,1.26555308160309,1.61756757800549,1.80226097897361,1.30407953739726,1.42376672627851,1.08305071728987,1.40344541405783,0.918322576882189,1.60054667455912,1.42071703636615,2.12207219383667,1.22293477206467,2.32622414087312,1.64300390002233,2.28769073653314,3.97214561756474,1.51005398136705,1.28931705764301,1.45740423328135,1.31133336625369,1.06262456373873,1.46162019352652,0.981345084295317,1.28487995304954,1.63739850765367,1.52311522273597,1.90767185550615,1.16493274793473,1.26486694943808,1.48198927889638,2.25667002885014,1.32899235270899,1.58631333401921,1.38495254616138,1.044407377975,1.10618117130858,1.35314580487254,1.36666150374241,1.74201015355577,0.926808514699474,1.64390392772052,1.46641557057923,2.62525670263493,1.15260056208759,1.76827590935841,1.34578236884996,2.3099538469219,1.42455171727169,1.12215474801658,1.57060416938087,1.11820437149017,1.49177530812776,1.30327314532584,2.63836110251039,2.39272749439486,2.00415123417695,0.870929852464375,1.2495493229354,0.982182159005466,4.31706588465816,1.32591412345541,1.67343187673857,1.29418928412857,1.62879082537829,1.49234753533231,1.41378402805401,1.60479021045748,1.03790710618326,1.18166072912458,1.1046377950572,2.10100829341089,1.69781104878978,1.40793063124172,1.12099070466691,1.30162658709667,0.903380269711675,1.9611465135965,1.98245585036373,1.06127116809196,1.51416276770627,1.22117161718299,2.55756869914286,1.76816424801037,2.30397031385908,1.80157839313805,1.56293963964753,1.21647108172518,1.31462292150365,1.54989578110258,1.30804599207709,1.34172604853526,1.10474350147826,1.68581614609497,1.5702660877455,1.57788329703044,1.51825627143921,1.66257433782594,2.32729068511155,1.67569402605003,1.55819251620507,1.18671036154138,1.3440383008096,2.88873641398768,1.79995036787855,1.54428310732098,1.20965426144999,1.26897707111667,1.69646592007328,1.41261839038272,1.60514550801431,0.840080048421758,1.59081061862153,0.801415870162762,1.93594363061589,2.20030978650637,2.08928706382237,1.34410377836651,1.12514505394096,1.52872508801945,1.3634191417801,1.16214523487188,0.805183946803978,1.77480336662067,1.7486498484439,5.54903539331278,2.52178055683853,1.06059388679395,1.51795301927413,1.98277265337702,1.71976383855542,1.253301397058,1.67778771560536,1.22648721011732,1.40941394264274,1.458432352161,1.47900470257804,1.6024728669114,1.35087206146136,2.10753606599797,1.51376884890265,1.449726039895,1.08560766090045,0.924208274342722,1.03383905103134,1.50203892479784,1.48190554774909,1.19897082946626,1.23019302986267,2.37148229585364,1.55628537797447,2.29604348697219,1.16381046458197,2.16048353905987,1.61497312046001,2.03881935736743,2.19155831981085,2.42867710784164,2.82127157358447,1.45106560119305,1.44917416461722,1.29463302737298,1.38264635238177,1.10293126109789,0.903673803278202,5.5593486113406,1.99500371633185,1.79254084188738,1.07252931238939,1.5487308255372,1.37150961949803,1.31840489503145,1.21633792878593,1.51346796619999,6.08613543858185,1.39268050478974,1.85601722232253,1.27894489646244,1.82654280264753,2.72675862589068,1.19252776419805,1.44606718024057,1.95790502723279,1.8662642372579,2.15175958915773,1.54918466143451,1.30808316670065,1.18073382401894,1.37546899190132,1.26325036509516,2.22463229514441,2.02294009622826,1.08902808341646,1.49645510081067,2.07032439743075,1.81574146907837,2.44571269846463,1.1027337242808,0.952078722818379,1.51064199111398,1.73568286680372,1.55686604797496,2.24719779313458,1.40781823223907,2.10930894422963,1.82955353578427,1.54307160984568,1.45583879434544,1.19029218192107,1.83945534544847,1.66387484101242,1.94862438730739,1.64531789761472,1.38850472190003,1.8497320672122,1.39950587916583,1.89451751628311,1.08301769923912,1.10905874740944,1.65222438658319,1.65212113534854,2.00581411850101,1.47309325812722,1.48832941470429,2.14213393758394,1.44386398464307,1.46350627329833,1.37683201316836,2.06661952110079,1.46092888134343,1.57587100097772,1.08624068984692,1.69281474162175,2.66224214250111,2.05725406113111,1.16384585906979,1.18938193906211,2.09321361530375,1.94488252874092,1.48732092087266,1.77631647783981,2.46953285036939,1.70170165379976,1.64304889373457,1.26350896401695,0.96071396076673,2.78162895194853,1.7770577037334,2.35816389083892,1.20083297929793,1.95113843891545,1.81344183208307,4.65997387760866,1.56456688040606,1.02783400764342,2.1885301083036,1.18640105851608,1.5120828581577,1.70214923751997,1.85046752652618,1.12040580594297,1.19616931745964,3.16826992739737,1.60413193294252,1.20171350997122,1.58318148300025,1.21779809417549,3.42119014676766,1.28236717622137,1.4894666425674,1.03909463563856,1.2955681546348,2.50072625312423,1.48041997429,1.52046759395121,1.230955890319,4.220864318327,1.10923647523362,1.05319002328643,1.79265700566216,1.26353346628659,1.39989711471825,1.43830615974208,1.48067267006968,1.5784081496338,1.77475844567508,2.76662120791862,2.35769574423278,1.22825405432812,0.86096364795659,1.26564268208376,1.70512016197373,1.40977555018285,1.30851652263521,1.46449362396507,3.06887246998057,2.28302905737683,1.92236174490872,1.57841238705097,1.45892285610225,3.18034679907787,2.32843135339575,2.11253283440666,1.57053981463936,1.19667085372226,1.75441790430746,1.50065309713622,1.3694757743795,1.10714804847172,1.31536154935723,0.952302131653396,1.43001426373932,1.5317040902299,2.63056034852771,1.47502735454834,1.42674417955038,1.42552156125753,1.37877876552696,1.3948229735512,1.18387894468764,2.14443447002085,1.26328015733961,1.6950278758946,1.63617160287937,1.86776522604317,1.85589484798863,1.76536873330944,3.65853353587825,1.43748617662024,1.37013406415997,2.09163793007905,1.40802963415481,1.5811915458866,1.74471709545645,1.07865657828532,0.998981829751937,1.61949715461625,2.2327917164379,2.84381673167095,1.6827470138556,1.68423954754119,1.32889916686527,1.31835097857846,2.2161249041538,1.71947234152398,1.01565337566409,1.23507304122154,1.71140497698465,1.47443543925645,2.27927029288815,1.2673271710043,1.60991775672915,1.45699764843911,1.62587008464161,2.97098899166216,1.51835053143533,1.65990909580836
"19",1.9,2.08698473799807,1.48659960834407,1.41167049198726,1.54670336108494,1.53336385370591,2.58434247873556,1.88319509293123,1.36150039008699,1.24111450582627,1.16526640694916,1.77654083774351,1.78304013084352,4.28231720794584,3.8145727446378,2.56946927139311,1.52916717215402,1.6118509357062,1.39347340310592,1.68038949702867,1.35060397234761,1.15813253956665,1.31750223936157,2.10578996642136,1.47777248413194,1.32343289601136,2.13993460545122,1.01869761701766,1.63270112998909,1.7864171207904,1.26116670701933,1.32307470797982,3.3835917688523,0.929757523117564,1.11536793513463,3.01276358673546,1.10867919444551,1.32598772496307,1.40869647324679,1.3026669754302,1.64903262695658,2.37840385141184,1.30001740322506,1.28885290514623,1.61955600820771,1.490726938573,2.91852065249763,1.18576858603307,1.51519283101289,1.5633945141255,1.75007136453054,1.48769337924083,1.70717863219082,2.11433210774099,1.58156297513353,1.44845650291644,1.68545325025142,1.47483693332194,1.32263566476151,2.96209771101256,1.62877072313487,1.14242692884379,2.40685740231536,1.36933562522279,1.34378334731153,1.07018379424016,1.37263775486445,1.99026460125328,1.77052451040814,1.47004248973533,0.996300828829878,1.16108190214316,2.98313146853845,1.92495194522877,2.74637395208272,3.29385233191773,0.943254181359367,1.34224872050046,2.65508626867209,1.23572288679173,1.31977435553763,1.27247835243689,1.51467206269586,1.91770510179052,1.82826965122322,0.951887763310141,1.4618804885535,1.16324010846896,2.7204494482431,1.00375813156061,1.7634347115656,0.928559277409894,1.77017122132383,2.29139258776104,2.91769664378853,1.34596853492133,1.21629991006132,1.80521546961178,1.30938864544641,0.982574686226598,1.49677785966705,2.37577870051871,1.61998009492872,1.21058648907175,1.41526318905586,1.51068599938557,1.67614285917153,1.85487697735417,1.06808468722469,1.16641273443575,2.36214320104512,1.09708820897322,1.27965118546299,2.71006798993516,2.92191074802304,1.60990887510431,1.06632683585049,1.30636991848674,1.77346990897975,1.39114532432729,1.5862742835077,1.30568827865454,1.89391583151751,1.33256537776809,1.48506962832931,1.8244966882049,1.13681725199457,1.66344525098889,1.55081397712217,1.24487026642787,1.54505096543188,1.69167709081012,1.04299042057338,1.25886978693697,1.47017793221248,1.65859570277656,1.20853029712248,1.38218555495656,1.714619804634,1.63131895477242,1.62699961110836,1.66449802821314,1.61224755013491,2.41314797632019,2.07057352662553,1.26483529853409,1.66542748392516,1.99392795970537,1.36059011684748,1.49871776866948,1.12203216947229,1.43625906598169,0.947332312342783,1.65077351473912,1.46010438409403,2.2149638065752,1.25728839930622,2.52292588603884,1.68918737754522,2.4614051770755,3.79741191935642,1.59004258682609,1.32337227477481,1.51659167217826,1.34158755748803,1.07657995195413,1.54747668517618,0.977360977285601,1.3090963628953,1.67373051264308,1.62425543172626,1.95862160090437,1.19942849499001,1.29163000200092,1.51409384835734,2.59684615727301,1.35837144308019,1.6156540363077,1.40335810773044,1.07728931039862,1.12496825727769,1.36716411754212,1.43198743775575,1.79961311024847,0.992677960898843,1.608212818003,1.51443508530254,2.8824645206547,1.18591473215782,1.70450388185402,1.45722912845327,2.50283931044212,1.47898802526066,1.181165140411,1.63123437050467,1.1146001662159,1.54518896742188,1.33383602121621,2.9803443639413,2.42860676415046,2.22488962995901,0.903362933898621,1.29068156205391,1.00005881774028,4.16123537137113,1.41775515903853,1.76469152898262,1.33681805620221,1.56267353829488,1.64960973407309,1.44864164528296,1.63679084371796,1.05430872051189,1.23472410288618,1.11942561464734,2.20450702580247,1.76524941233009,1.46543936220449,1.10055852466274,1.41373923005585,0.958239699839681,2.03643921200656,2.068827794048,1.07563192858004,1.51261027056077,1.24571987774753,2.84790847818652,1.81372827068874,2.46796647845441,1.87539037116017,1.62173815119016,1.24401565946208,1.33157657065107,1.61044171536658,1.32636168733932,1.37513720923792,1.15900263234189,1.72946501336702,1.6420682483593,1.61226633272542,1.5462285607965,1.65961313382355,2.46430840640894,1.84252336214782,1.65083091123946,1.18926399454086,1.35711349393085,3.24456547728555,1.89231104286584,1.59392865277898,1.22544266287832,1.29470102542495,1.74922732263929,1.46217315730905,1.67559319932318,0.851724365270917,1.67552393349932,0.821387076520742,2.02070964106087,2.32318772346501,2.1868794946963,1.36878247800989,1.14533012577325,1.58969324527016,1.37848953398808,1.22682689639926,0.802938008883546,1.84516927660081,1.79792697923011,6.14292121641993,3.08845382730001,1.07287581838712,1.55424963293489,2.08607983876704,1.79187882159014,1.30666294445262,1.69047182378084,1.24619782997976,1.44100115822426,1.47400630128117,1.55046919600085,1.66842202674147,1.4266488571097,2.04632733343097,1.55711150708646,1.47419131806225,1.1446847066828,0.936294147367136,1.04526510848003,1.52745198513436,1.51723142765298,1.22209187515358,1.2577767399081,2.50092330955744,1.61998934450932,2.7330907565726,1.17785570426558,2.32816737000802,1.69375201865111,2.13780343543666,2.09120173432113,2.61688703175922,3.50323732208824,1.5250227064794,1.47099157956011,1.32073826202984,1.40445999343592,1.16065574639269,0.905361759952842,5.90442054939441,2.08083978682403,1.87878502221005,1.09180550198345,1.64113537118164,1.42450198197329,1.31802365170817,1.24153589383125,1.52946911836939,6.80516671329397,1.4398778013837,1.88659132122175,1.31929171468453,1.80960069377449,3.03987821609697,1.25226165149086,1.47133349660594,1.99255985862686,1.90447751879409,2.2806295879097,1.61644911904737,1.36817083870149,1.19817997369204,1.42282289809276,1.29524148929882,2.28721620429585,2.16016999762324,1.1323106604141,1.54681854150606,2.25217988950065,1.87452968672352,2.53908619882119,1.15843492378758,0.988770808728049,1.51908033944907,1.78837995918019,1.58715476305949,2.26583058534684,1.46910187081965,2.2705071447939,1.95432783709576,1.57130911579369,1.51732358778018,1.2018145009293,1.92776117829564,1.72451648736617,2.1386497026365,1.64680260314356,1.37692462635432,2.01199463566432,1.45061684821092,1.96062827091132,1.11022781235515,1.13137134343665,1.7006467149935,1.74331065770601,2.04074425743024,1.51311372211871,1.54495424201456,2.20495757316341,1.44137392935784,1.53724089503472,1.41408593150819,2.1556627694677,1.50163752886805,1.68358850522477,1.08105397670956,1.71633118814452,3.23321482635269,2.01928616383966,1.21628478785068,1.21248651449409,2.28875642117232,2.01272779222122,1.61441468409109,1.82470818218655,2.19517784522596,1.71116708237933,1.73066012957036,1.29206867322525,0.974780875749906,2.99602893342431,1.86220662416669,2.66605423658692,1.19636657942718,2.21431838656535,1.78381113573413,5.31650656548756,1.64903656973943,1.01116929785826,2.19965358141769,1.26342734262985,1.57000203809922,1.75624860706592,1.89884575551601,1.14592369842068,1.21239574707928,3.50572892531427,1.67598962308124,1.19604913380294,1.6516823820388,1.25386317101715,3.19785994009589,1.32272027553477,1.53581821512076,1.05924994793513,1.37592319561368,2.74680650888228,1.52880333300123,1.58611713528668,1.26989416376383,4.77485900980096,1.13163994225196,1.0806584635746,1.89166550570282,1.28911418127228,1.43413643479925,1.48272923075178,1.4494672764109,1.70372341533052,1.88234890271055,2.83250499448318,2.48243668134724,1.26068981336708,0.885888675277294,1.31383533230612,1.77017633687879,1.46197239810527,1.3483539833877,1.50497797684463,3.19291611016552,2.51104532733991,2.02601556195112,1.61117144503162,1.51416623998868,3.336197162351,2.82132094647958,2.2775658123268,1.57511219610421,1.21696460508252,1.84277094136201,1.54352136121174,1.41060422274376,1.14737666860384,1.33954731536841,0.990782850714323,1.46530344701699,1.582011802785,2.64793168429982,1.48143808629325,1.5261829869734,1.45310933135403,1.44009540193189,1.42288669984092,1.23442499365115,2.25614976538448,1.2739530550022,1.73484174409154,1.68456545078016,2.00910599664076,1.84340231288619,1.92006308242614,4.13167608050161,1.4567627410543,1.41651304864675,2.25513812406649,1.43613032858896,1.62731398967167,1.81175885125136,1.1127473842939,1.01880012977084,1.68048832663923,2.44932369036465,3.2476427952022,1.74249272784162,1.73372653581397,1.32644959419543,1.39507187550417,2.29219009285579,1.79460466504352,1.03804665831541,1.26489650982049,1.73761383095231,1.52261035755308,2.33394166615628,1.29849828460272,1.67901247229364,1.49025659569909,1.67764840091342,3.37312478041455,1.55612125746933,1.75801738747648
"20",2,2.15723785031403,1.46996046751691,1.47488813703797,1.62430444433068,1.61227389124592,2.86220564216965,1.94248238462043,1.3770054572747,1.24826496470114,1.19016525751319,1.87937165709855,1.85713989524135,4.01836556374237,3.74715548409822,2.52839929122604,1.5893829033889,1.58060469444348,1.45399565579824,1.69777492774645,1.40688530942296,1.18611085802354,1.33694143012171,2.14110579457645,1.4701116854354,1.36298414936411,2.19516106344859,1.05390854852964,1.69385461727501,1.86153168619822,1.32794069154144,1.33664198938458,3.27939996973142,0.954733228195925,1.13028401995781,3.17555001894163,1.15522052608285,1.3778537800926,1.45594928106606,1.34524688019152,1.64301521265866,2.49369947342276,1.30764257204835,1.28626461260803,1.67147525692157,1.56343831792029,3.14506750773428,1.21145752023929,1.57880781549949,1.59662516386637,1.80524604723918,1.504676325348,1.75008839551776,2.16049125542258,1.60470938398893,1.43710957260171,1.70625955044099,1.504053637605,1.34323336277813,3.38193912222597,1.74781331246378,1.17204488701265,2.53600200984364,1.41300383867207,1.39203433487839,1.09710314432431,1.40918591534602,2.08994594859753,1.83617564909387,1.48901901651324,1.02151381436403,1.16346200718652,3.23905496008003,2.16045367730426,3.21920237929013,3.1194519061295,0.954404648145382,1.36873605326082,2.81460479369738,1.30524673127432,1.32754531189109,1.23886642740996,1.53305917587562,1.97817152278441,1.91156284480242,0.98615210970241,1.55975875156982,1.20752452891575,2.91549634504752,1.02301665966664,1.85903987614242,0.946607860881466,1.81539785838614,2.45851569086519,3.16234300867541,1.41271995734977,1.23442343423128,1.89563758322938,1.33161450991419,1.00920727188797,1.54496892357207,2.4660782120462,1.64490892561913,1.21500691445722,1.43352378331001,1.57985104307461,1.70417809874467,1.90709764194509,1.0952006028127,1.19440039330997,2.332608432435,1.13065121423716,1.3383557266773,2.69072739681754,3.23225020397885,1.67160002333158,1.04997408810387,1.38401760719655,1.75097815297902,1.45083228169116,1.65179265190612,1.32548021058133,2.02515478990302,1.35693144154244,1.521841729058,1.90557132531241,1.17022025398677,1.6578177591776,1.60817492842956,1.26047267739067,1.60703016878871,1.73170418278182,1.07029563085645,1.28731433165454,1.50911757245982,1.67958018282956,1.20158909752136,1.45079457522585,1.75088014335678,1.65270425905413,1.6761386894742,1.70337493216311,1.65070814193493,2.56766198917384,2.37021800372719,1.30789915362943,1.74396648433697,1.88903407329938,1.39538016544784,1.51490576359806,1.14332989442898,1.48582673840634,0.963920834698545,1.71973068556622,1.48845905649722,2.35775365486814,1.30263980662352,2.5287090624432,1.73844978303032,2.64610459313377,4.15763463129146,1.61330280503982,1.36054338586604,1.52719649158705,1.35064474356348,1.1083114740251,1.58290278348451,0.987431525570466,1.34466276846536,1.70421732941909,1.6478621597175,2.07158591671053,1.23062744166958,1.3188345201773,1.55592936415894,2.69159685469521,1.39589681526779,1.66179552861028,1.43332645049227,1.09729019903943,1.15005303777751,1.3602839268674,1.48370017016949,1.86671513877744,1.00311516888612,1.65755356285481,1.54658712942574,2.53332793788543,1.1965770606309,1.96202147166869,1.46979381210201,2.78467117223294,1.50342095376252,1.20183942583494,1.65112110785756,1.13819658664377,1.58970554981728,1.38031934388046,3.35671505489047,2.5659183547559,2.28901517409986,0.921636989905787,1.30686240382744,1.02377220021448,5.08902212814856,1.44689158069102,1.80686737197875,1.30930278636053,1.68841391440096,1.71176719282664,1.4899617327932,1.67031289548145,1.07537535487129,1.25098444451454,1.13648203348046,2.31971982588973,1.90038164491698,1.50089786980764,1.1738559562707,1.40203436954228,0.950543179385374,2.25269510001104,2.20210252497356,1.10503087808197,1.57230658122961,1.23991528021518,3.050698293546,1.90648438305706,2.55555656724945,1.98840190247764,1.68589120062418,1.26442908297109,1.3526357718083,1.6443043852382,1.34842727399374,1.42156728592616,1.18880184639006,1.81880887258303,1.68086111150919,1.63327026511771,1.5596769575829,1.72424478763598,2.87410633507701,1.77855617163892,1.66758419324213,1.2073043503062,1.39702654465167,3.42756237032169,1.96839963029303,1.64821583156397,1.2789025114462,1.29598790806617,1.82164032559218,1.48426056198681,1.75440441635396,0.871701385890898,1.68517782015647,0.835787033891982,2.17000833476862,2.53103268374763,2.36490086858747,1.39564316107245,1.1714271488206,1.63568621230044,1.4406701203419,1.22051132112402,0.829674509580785,1.89751934511898,1.88500226831797,6.08578086328425,3.13232566805245,1.11609884655154,1.65213574903814,2.09926384384977,1.86816666168796,1.33743887397762,1.79035108097819,1.26883625362669,1.50608341635249,1.4907446672971,1.54859084102368,1.86460146708628,1.37646307154412,2.16481574087718,1.62013248332053,1.56200559755259,1.14551030549531,0.965442038754629,1.04347889470958,1.56032523925706,1.55333870822889,1.23420258047961,1.2828631818834,2.69887742705331,1.68779625381562,2.83505580861146,1.19529662601172,2.49632393484056,1.74217793418896,2.04441485692726,2.4756518233847,2.6663161067766,3.86016662813357,1.55534759462532,1.52519263972318,1.35900050739151,1.43145632922359,1.16777823214252,0.932402192786333,6.23858329394628,2.14064937580794,1.93038350167984,1.12887452350395,1.6450972527677,1.44945116673636,1.33086232426364,1.27568661515828,1.57880602371714,6.96052025849432,1.48102123534889,2.00373513175337,1.33923754934485,1.88638648030068,3.33777579698398,1.23566689933855,1.51638905649916,2.07503356692423,2.06264296434377,2.24590340400514,1.72109756760083,1.37801060197411,1.20671558656898,1.44041732365778,1.3088241975685,2.73170470703147,2.25117240691838,1.1762802299166,1.61510127225551,2.18651796946751,1.98278903478955,2.65840033286885,1.15108964869514,1.00087938734466,1.58411192928163,1.85553370534719,1.657272309406,2.42799097580765,1.47714088244712,2.33332866802102,2.08737355339009,1.61453162268255,1.54778697889853,1.21212178051712,1.99357245314672,1.78461354425059,2.21471204381964,1.68815785221779,1.45369938620399,1.94746328684196,1.43972088698719,2.06283174913819,1.14362306424404,1.15451946032942,1.78398557080437,1.78410471360581,2.13203731501303,1.55688792351026,1.58841040628028,2.31680922782776,1.50583968351923,1.55239357467946,1.4487644063123,2.24294880194353,1.56395350127655,1.71161361862897,1.08839786728591,1.77682398087166,3.23929746400395,2.21794155694083,1.23843012469422,1.2259459349659,2.34378585672783,2.13214437711616,1.57189113909367,1.81162000390344,2.76460524977606,1.76627490998238,1.79384333369211,1.32850301583199,1.00672724092026,3.28610382723047,1.92674440384098,2.52260016244572,1.23018686001809,2.52154230213058,1.85650929145168,4.67361412122462,1.721596059935,1.09708072231954,2.30204948374105,1.28526345771664,1.61436308271479,1.81066883726324,2.01772750675644,1.18495428096178,1.22522742764271,3.85402669254464,1.72182530720817,1.23608830004992,1.69473520194437,1.28918500295233,3.67138780214993,1.34160611577655,1.60792802478135,1.10844636576216,1.37723270297333,2.93129529554703,1.58152490821976,1.63440684146021,1.2869093755521,5.12229803466956,1.14777937289386,1.10731501797764,2.0362276804489,1.29919655389012,1.48673315632479,1.53427758671113,1.5319457084114,1.64189335837493,1.96976194973189,3.04069493538362,2.66553010011047,1.29398301222441,0.902567375636774,1.3331000746264,1.83481422829268,1.50407605512924,1.37343558799624,1.51078255649773,3.78920026860091,2.67766366521742,2.03927848926066,1.68506460793886,1.56203286462477,4.15216421408011,2.76477778359691,2.35468324824137,1.63849566750483,1.23969430563694,1.88551289659132,1.58094686291542,1.43519717119103,1.16363062754694,1.37973138135108,1.00846274109333,1.49052318796427,1.59219253464247,2.96124670995228,1.56541950538953,1.57312757578818,1.43715844528983,1.48024876162325,1.45285042666242,1.2444452969131,2.3701481552987,1.31769809070239,1.79865824610725,1.71902553295306,2.02853573246119,1.97572531784985,1.98758695772015,4.37221339129611,1.47901975161986,1.46142511360706,2.24273414799521,1.45983473067832,1.67775963029482,1.87033399899993,1.13019510652191,1.04593610290139,1.70622490081909,2.60355400282703,3.71848518264861,1.76976306716593,1.81443302809117,1.39872997181376,1.37839762345741,2.41790762420571,1.8666734771865,1.06450275864523,1.30258007394623,1.84853587159582,1.53830107909581,2.50418004607408,1.31875918308745,1.78042413284733,1.4825012415112,1.71610795697941,3.49636047027528,1.60525700568409,1.7737123978282


==> Experiments/Simulations/MPLEvsBeta/Codes/private1.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,1.92083840423578,-0.526591427906811,-0.755124774646619,0.149977225604672,-0.0763653215707157,2.96265665041935,1.50086847824937,-0.959931455526095,-1.81248966732694,-2.45920378014725,1.09677917319398,1.16352333571311,4.30419707974328,3.87747422399408,2.60760928127255,0.0522323176105412,0.347841568162836,-0.578276805453905,0.480799288527657,-0.91638218286028,-3.02552293722413,-1.34869244071388,1.83022290426119,-0.260515197523411,-1.09213962317594,1.88826923667918,-3.75934838176084,0.521927400924153,1.07965551957556,-1.43653155782351,-1.66897050703759,3.31846039026729,-4.88157464745193,-2.93292375946028,3.14368889549117,-2.95219678636445,-1.05387599117111,-0.730602042987646,-1.36375499609142,0.10808323603402,2.46340137251061,-1.49875863528711,-1.47199712510986,0.537321845163137,8.82165576908782e-05,3.08385182691596,-2.23209055438383,-0.0259222876923792,0.137615143395755,1.05089566163955,-0.246494657480059,0.906039900139869,2.0671295653416,0.183785433509705,-0.513868872050666,0.632727504735056,-0.356668084907568,-1.2866017383095,3.24713185356633,0.701232580711299,-2.76165479017176,2.81911066330644,-0.525894105028636,-1.21957599261875,-3.27265797568197,-0.991201309578781,1.77436498091892,1.08860237526557,-0.356240987442694,-4.1822116218542,-2.45323847446245,3.21113604073591,1.80569832817211,3.25939340155965,3.50506053346429,-4.53271052050483,-0.962487880420323,2.71477798078747,-1.68894340187657,-1.03401287827746,-1.75687965635201,-0.0304889324800944,1.35268728136996,0.959963108384061,-4.40758398392337,-0.0842099834110769,-2.21762842900977,3.02230879820103,-3.92228531231512,1.29482489518659,-4.75238290273014,1.1157499694146,2.46300537824345,3.33878105238367,-1.10390438537617,-1.72020828590689,1.13874432853883,-1.71529071179733,-4.38274951105999,-0.21249067449688,2.1624896573487,0.47821549009144,-1.96454173984738,-0.622559986258072,0.0565446134094992,0.605668998713936,1.01189441162361,-2.96904925448793,-1.94416787653401,2.3049433274425,-3.07461644461538,-1.61996512102687,2.84951092982068,3.44250162415465,0.297534888634723,-3.21989025976248,-1.29667897400538,0.830546717031549,-0.722749577195126,0.248791575080617,-1.76363395395376,1.83148680158,-1.0378027725483,-0.043876856904564,1.31923109765982,-2.24034368045619,0.670671068785182,0.145890770847674,-1.97905684639432,0.0602900916354403,0.649385582365276,-3.9269917260183,-1.41088783201069,-0.594170714667288,0.600805825200503,-1.67118049281294,-0.503483787254223,0.593560641186121,0.442933317694505,0.650321089697618,0.543783549837233,0.505162754433787,2.47233027461197,2.09373392006879,-1.34788929149656,0.459578167676812,1.5181250901739,-1.09769449531602,-0.22103950484554,-2.86584254793534,-0.35901685790077,-4.32461399584716,0.505235149969898,-0.290671451198076,2.21245720864344,-1.730090717644,2.5071193575903,0.813007328361334,2.36992729697531,4.55524576796563,0.236742783384065,-1.12829663338554,-0.427140500951176,-1.12073205515154,-3.25592507035343,-0.0944035980070586,-4.1862964657071,-1.13235421512695,0.466529592101786,0.408184534774273,1.4593171356622,-2.0936401241735,-1.67893657302594,0.0297522453314878,2.53597475192879,-0.986854171044067,0.270428816006164,-0.614716003643315,-2.96775353597407,-2.7501721690295,-0.914026428003379,-0.833729626967578,1.51624102947319,-4.2502732014854,0.77943706749762,-0.233033242270733,3.12401129524422,-2.34086359924646,1.06113035851384,-0.44301898656362,2.7414744918984,-0.308088572377011,-2.2677180543987,0.255797253948761,-2.53387924006298,-0.182343018517449,-0.912991277530826,3.1325174681249,2.60048212688017,2.10271805565245,-5.18828455257496,-1.51428280323419,-4.1977811277482,5.01867417765429,-0.568670095141581,0.680650823692348,-1.20793117995245,0.53755691854751,0.560270888733088,-0.519355673926037,0.280084103606613,-3.23182665761289,-1.99581958992209,-2.92875153492357,2.03231238350353,1.43058465858543,-0.556968074848494,-2.76926401960964,-0.764068005151103,-4.62571040002541,1.82036869536061,1.74919485058693,-2.91191082850641,0.00295910869905947,-1.84892592294051,2.94093043695648,1.17649281658607,2.81240300413546,1.64726463894526,0.220513703900649,-1.86602837008253,-0.866596152537134,0.49490614948801,-1.07248198099764,-0.919208478097706,-2.44020229728953,0.92907452570284,0.615772591199365,0.46207366878267,-0.101318828526634,0.516871800216821,2.63669247661203,0.819125465886491,0.268222486018985,-1.88556056830409,-1.06025773209687,3.74286215447672,0.928399704470362,0.00791495135910937,-2.00053521987913,-1.31343932179205,0.829004559526262,-0.565682785103954,0.514233691331429,-5.64260640122522,0.500914964345301,-6.83846217400858,2.06527157618265,2.29618405302481,2.26459545375015,-1.04445475834383,-2.51196249222308,0.471878636609769,-0.623224484917652,-1.97181657533648,-6.31802382282844,1.28456416451999,0.735880171460393,5.60619260051045,3.19487984537874,-2.73331571243468,0.22260756328951,1.6440621413463,1.10372784705381,-1.34643123233086,0.619791156250666,-1.40139599969175,-0.253986627883041,-0.406726508682533,-0.1338741365478,0.754252922222634,-0.967206261340814,1.90980080259418,0.0886765397881259,-0.0251286598928558,-2.65367605636213,-4.64619994055476,-3.36308129368504,-0.132934895322701,-0.130445123262199,-2.08739694509123,-1.76876447374896,2.92050129376576,0.600587054342356,2.88036639655386,-2.07572500419302,2.52211615010752,0.816637323113357,1.83416828142738,2.2011392532879,2.93801703479652,3.82342675895938,-0.143749093628079,-0.402521828570984,-1.16747947057424,-0.55605898579863,-2.58638638925447,-4.57105527313938,5.52127751609443,2.14479966070515,1.4771533555659,-3.09844203730309,0.364929257613303,-0.57491896527216,-1.13013822015356,-1.91240202562426,0.268069736034355,6.42487644095305,-0.517147928234339,1.3903811108897,-1.28613185100449,1.36080561102352,3.37650679664646,-1.84558782678897,-0.130199606466715,1.7601368339804,1.50212837877514,2.16963444069211,0.413678551503698,-1.1144046453381,-1.27990307111932,-0.521119790160611,-1.48922691395556,2.782081720972,2.02673495013374,-2.547903579791,0.36662457602035,2.08359935703397,1.60084121110011,2.9129750779559,-2.72762647108395,-3.99080210959049,0.0687589886823989,1.45719396447132,0.263975537527697,2.49937847170836,-0.371548355290646,2.2216144859644,1.48453780345976,0.185730204496618,-0.243514596723064,-1.84198269796633,1.32103945138215,0.630637107353896,2.06372611940819,0.810485037032157,-0.388558010416427,1.79100445681384,-0.69306383015337,1.7860341181675,-2.51193726579026,-2.49050433336449,0.881096535844069,0.997172625701852,1.69614813499062,0.021937729740629,0.036378519180056,2.09941543335145,-0.330408668745055,-0.038404438208108,-0.457365007573325,2.21660336262724,0.210399201820458,0.562860284420585,-3.07038482226878,0.573809239117129,3.21999909475712,1.58486587153576,-2.06046454264678,-2.13604794352164,2.19705164677239,1.71638679232107,0.0361258164272395,1.27289443368934,2.14558406040847,0.685318901277189,0.800035451703979,-1.41444247323967,-4.14197835064755,3.05883068722753,1.28424218160029,2.60229571275528,-1.82205334429523,2.24736665888828,1.0089433758732,4.8091000273417,0.272713221596937,-3.52443775587584,2.35628605347944,-1.32480610678332,-0.0353928954334832,0.89068186784945,1.48335993457007,-2.28471641595855,-1.912488367597,3.8899799958258,0.637209566744929,-2.0882457323605,0.631270731794178,-1.76028898134278,3.7961025654684,-1.17222506572327,0.468513384611068,-3.14341339329244,-1.02043576712848,2.67339707632591,0.0374787846084335,0.343024189648762,-1.99946250495719,4.84456104296751,-2.69823054046751,-3.44700567950406,1.13642488349317,-1.49473788149055,-0.494981957408129,-0.214634489476016,-0.280705849657623,0.592458822901447,1.36442433345307,3.36266474404149,2.55363153301055,-1.2921629372166,-5.39760327387364,-1.12756023434099,0.846761913795317,-0.0326273110281151,-1.01038047843731,-0.383694547477084,3.61239821814,2.46024876083447,1.77855978222677,0.523608698346146,-0.189910537210559,4.12126545592892,2.88616139320979,2.35994752309823,0.419541247807998,-2.08381501608266,1.01576852806573,-0.190017118145129,-0.583629735597784,-2.66737582435513,-0.914156624631322,-3.96548751319747,-0.160456662312206,0.179947026472151,3.1582117320214,0.0701719722091072,-0.155113375548998,-0.40508778336963,-0.450219055350781,-0.868198101084189,-1.98318850212221,2.45839825481362,-1.46516906842988,0.947736406113236,0.652399991127743,1.46063192591775,1.46520148297891,1.26904643504019,4.1498375850265,-0.476419823047971,-0.706423744519514,2.14533362418596,-0.242307049732457,0.472301642875754,1.06321126183307,-2.86824714447585,-3.62457583069879,0.431786912703113,2.22406454873177,3.41292598673038,0.731322477449282,0.758078880928617,-1.01273184722523,-0.727929587432565,2.38107590567532,1.10916679847024,-3.55779728043152,-1.52347432279802,1.14247513987871,0.0189626411996018,2.30483489589176,-1.13413416447868,0.602974657526717,-0.304861756211735,0.567840694544322,3.45937367220836,0.103125807577289,0.958094099593475
"2",0.2,1.70406534735809,-0.312988904951263,-0.489359349219823,0.178349657484511,-0.00912359844367093,3.08286834784431,1.37721865295832,-0.788361181630923,-1.9370790484151,-2.253983871538,1.18164000346257,1.15482945882337,4.24250030754322,3.40064629128154,2.49222140664923,-0.0406860361745444,0.406316565216703,-0.527670070880686,0.633445126784228,-0.896225639921148,-2.55693794124426,-1.29441429061056,1.97152533442485,-0.396656371815077,-1.03003399507366,1.90714583271106,-3.54837082471462,0.569281428329638,0.731061068108081,-1.37707786194337,-1.64096435949336,3.5598994059201,-4.86809924556401,-2.46544577654061,3.09371032607119,-2.88652877138755,-1.25640584987203,-0.514482273926872,-1.46284780316317,0.413100056592249,2.45909915650655,-1.46527045584653,-1.27236307413372,0.629614950916979,-0.0812366151362349,3.12400565120846,-2.22892915272117,-0.000723480573625972,0.170139067591463,1.0182100539086,-0.246912840759455,0.843750142672794,1.87735207492543,0.47956365770933,-0.411512960527469,0.594019182935283,-0.146235389772297,-1.20663411292216,3.32003744935679,0.578409093771866,-2.67983891361304,3.07708954654811,-0.693878127992871,-1.1117678270893,-3.32043887093085,-0.874293809871494,1.70978937334007,0.932623312363166,-0.484123289335946,-3.92399992511798,-2.39319315112692,3.54074781793537,1.63716437004256,3.36100539141437,3.54753604036268,-4.53824353552063,-0.909737226149193,2.98258048643049,-1.78078269266232,-1.00127087090996,-1.85061227105053,-0.00378596866799903,1.61903743443025,1.02537546013524,-4.41162581497297,-0.22656876601527,-2.2755223714219,3.01269940464753,-3.87755473531087,1.31634597366881,-4.71814450934974,1.12902573263818,2.49948348418618,3.33792002356583,-1.08940753855761,-2.03048392711114,1.2408894358139,-1.691048916939,-4.02637467363176,-0.186649918938511,2.2309154611549,0.362540826320848,-1.88691360300276,-0.629943937450818,0.0706753183834485,0.639742881525276,1.02598327623914,-2.89529604886209,-1.86669168151473,2.31070317995809,-3.02999212926527,-1.13765385040195,2.9040150924534,3.40313029636245,0.378215784221356,-3.79116358790505,-1.23459722600724,0.701293784822416,-0.720477578385398,0.474284198060942,-1.75138775241823,1.83252398654108,-1.00759812436107,-0.0092535856485632,1.39510262919495,-2.63576499243474,0.726787859645505,0.285846050699807,-1.59811456341563,0.0834110554388235,0.706879341860171,-3.58055269005949,-1.49432747969403,-0.27902888961233,0.273167612617495,-1.56193806245914,-0.47776436072667,0.613854957985507,0.347031907675445,0.793534028862184,0.612952702766885,0.540158593865846,2.36432355068776,2.1787933137752,-1.54285588149176,0.731998366634042,1.24194314636087,-0.608606030360946,-0.159551496137948,-2.8717871506066,-0.316374954684071,-4.28185548499013,0.558592273393247,-0.284824855176256,2.25271449821019,-1.71352470788757,2.32596455152159,0.837570479483702,2.84728835592621,4.03046706769741,0.138779552509114,-1.30274532209097,-0.0371848299260863,-1.11417048260545,-2.97584336531626,-0.0460948723069663,-4.01176739834704,-1.14067185248508,0.493398186031311,0.435163448377135,1.48158607803459,-2.04231247187299,-1.22857775197944,0.0206712893883898,2.45854478867331,-1.00160618935765,0.493267016692643,-0.78154306518019,-3.14534532448332,-2.43162062043201,-0.852062853748138,-0.825703164073716,1.5403037658244,-4.20564251278968,0.800226886417998,0.0143717346456027,3.064825961067,-2.44752623864449,1.24105808323523,-0.376091169335032,2.80212479474638,-0.346326717254991,-2.36026183168267,0.541452493131315,-2.43271617190869,-0.173242458431875,-0.841393277985665,3.12608457765877,2.65122264449336,2.12737188947964,-5.01468608767193,-1.47068397375076,-3.98919845267717,5.02771691896509,-0.548146984521018,0.915213486094089,-1.32691788604235,0.440699104865364,0.576332307938111,-0.485142190160132,0.354761208291523,-3.40273419900755,-1.80625140044522,-2.88168480966817,2.0645592606927,1.45686179355379,-0.531201308461587,-2.7433366288672,-0.831781593433841,-4.5914718164041,1.85453766808322,1.8727486756655,-2.81269814655918,-0.10384241369535,-1.73352881801108,3.15263498960105,1.24102155124334,2.73844765066569,1.67312612760759,0.25150193698085,-1.86602837008253,-0.914952754003866,0.547973778083947,-0.971045900328126,-0.872810560860385,-2.51216959015879,0.937083868038692,0.633995754046302,0.496117453356736,-0.0708261317183177,0.63439962100328,2.57340658687034,0.846296239788532,0.265007359826978,-1.93314362278363,-0.88326960555524,3.80303963421366,1.20552418739779,-0.159455630176853,-1.887422817049,-1.27676909572096,0.830889735935289,-0.5430910684506,0.513690388823433,-5.5738479418255,0.543516546196734,-6.79504777259244,2.0903208170504,2.3477066389311,2.23261942073368,-0.824838766351464,-2.29546137981401,0.338780358269329,-0.587222319418728,-1.9407630704809,-6.57020335058436,1.27727284310768,1.03461475604076,5.49337601720407,3.27589724721775,-2.72261239905004,0.100427396915711,1.7944444637024,1.13781883565311,-1.31751377849769,0.699801943027779,-1.37545102377583,-0.251671299615082,-0.374745571171941,-0.0610279503105639,0.919937707865885,-0.913935353353555,1.89247824430649,0.32579031106542,-0.248556855839184,-2.76262147770687,-4.6243672286586,-3.31713738135026,-0.124830043528154,-0.266852477212038,-1.96998788166097,-1.73233889502815,2.96433066521861,0.659337308819432,2.84678071020782,-2.07500338147517,2.58072978936169,0.680186063813753,2.05756273208195,2.19083069127318,2.74747896893968,4.0978417408799,-0.128087758063783,-0.359579213451551,-1.16747947057424,-0.519536795326195,-2.55499066472854,-4.55605568435404,5.52242812662514,2.15026334228007,1.46033339767475,-2.96668737138234,0.283310196903448,-0.576654184268619,-1.22114019016791,-1.65044791458158,0.305856366598971,6.3441912680961,-0.505755988398975,1.45701001390346,-1.21466153634992,1.40462893712776,3.39621279346332,-1.8032041832888,-0.101525387750509,1.48076100101892,1.61320979587691,2.20761667546994,0.56364099410463,-0.326918783778569,-1.98932557251618,-0.754248205307652,-1.32624738325536,2.62109511909688,2.25294638431485,-2.42710809686239,0.367271205414196,2.09987828707005,1.60351498484329,2.9706329839067,-2.42250098764614,-4.30438230397074,0.152820738253619,1.42643586382694,0.299087650510557,2.45503216578505,-0.401951990075845,2.32183282792426,1.54654403803903,0.239433016100146,-0.257494878797761,-1.81980686333629,1.36755097078323,0.711270201482768,1.9056804113887,0.838653389978479,-0.368549845570852,1.78936544262586,-0.45254475101941,1.50356428455746,-2.66634985897316,-2.45641379431534,0.806327765390279,1.0064506485466,1.82358629928762,-0.0698229986254236,0.0832574571931043,2.10740667323911,-0.311632528532734,0.0311053003909787,-0.393459372111975,2.25634719606099,0.261922387825096,0.555127105290991,-3.01807687464422,0.693858869092226,2.97527274496155,1.80926024671374,-2.19290089962819,-2.11301962900175,2.32856166940085,1.75276702568026,0.105509067869574,1.33444506507355,2.17770013133834,0.71449430778831,0.84348217717063,-1.37170903549769,-4.08852942406286,3.53507726078782,1.59971566629973,2.60229571275528,-2.06782754162691,2.17319679087831,1.0472369359617,4.75125574529822,0.301553021524477,-3.46026658230835,2.36580633435496,-1.2774498404611,-0.0138952029058087,1.09747897831486,1.29666490612082,-2.43816025356676,-1.95989791028696,3.22656496642502,0.623830699990798,-2.10278714493199,0.68272438660268,-1.72219357681979,3.83267609150475,-1.16573835962629,0.484101644296961,-3.11945086653085,-1.23802555259461,2.97263163959551,0.0677180863642326,0.202892102071902,-1.75440741454647,4.86524335182079,-2.95768520610405,-3.14710026330777,1.20206261983507,-1.46199435704393,-0.567004322370446,-0.126340887675368,-0.245853620646631,0.615502015316255,1.3741992614291,3.40129096408484,2.59305441207478,-1.58481675598932,-4.64093103220787,-1.08378478686759,0.879722634877417,-0.00878461485288714,-0.947612052186451,-0.299110942847512,3.65332898259294,2.50908342430626,1.78641092820433,0.539870674956748,-0.114683923702756,4.17421036733039,2.93033775020365,2.39385809849402,0.157620725638494,-1.83285229416577,1.31377279559914,-0.396661889620799,-0.527806744743727,-2.39987060145241,-1.02333119395567,-3.94682633642131,-0.0686769682201516,0.362698269282025,3.05226392818208,0.094292312877399,-0.119255107227464,-0.39277777995858,-0.411218023107245,-0.876286465523908,-1.96610831024023,2.52904793535417,-1.43463141650833,0.921787475019401,0.732490890143383,1.78964185099554,1.40418736609964,1.06015835764254,4.16745757407242,-0.455524529526729,-0.59274942294853,2.17374399174427,-0.150580144132255,0.515133777051134,1.06145196806048,-2.81552393844277,-3.63287839846179,0.430347456381306,2.25373476450077,3.43024906336435,0.757704710095186,0.995128764821453,-0.864113509627501,-0.768839026034642,2.26758169498898,1.13200265787613,-3.53811630186516,-1.48103949916648,1.17792762629487,0.129784111662963,2.40654439920455,-1.07842622577616,0.605589492113382,-0.376601520106717,0.58307862840217,3.44538522394974,0.240190948618307,0.925869154025326
"3",0.3,1.61470897609791,-0.202276347053133,-0.451320791465288,0.17905345587392,0.167525083542088,3.20438095557098,1.37824114529135,-1.09213551089339,-1.67447608069024,-2.32953797594995,1.26111628536161,0.93313310286432,4.47761269416855,3.71912392604528,2.52859392536828,-0.0164112046237244,0.316636613506382,-0.75880974249106,0.615015756221585,-0.845980795762174,-2.6230404807343,-1.17863894815983,1.9491780640803,-0.435628960310391,-0.846302023306259,2.015547283117,-3.76446440836107,0.516176672495328,0.907285165427325,-1.34123024081305,-1.5687431264606,3.48810160556809,-4.80560406316795,-2.95115959328201,2.96354249397406,-2.66144661168989,-0.923789617238502,-0.5263153029369,-1.25720413431583,0.244457777649564,2.51165124837057,-1.39213159792317,-1.26123930465184,0.395756938777324,-0.299873871784814,3.16267804168014,-2.16556924706224,-0.00260199782956094,0.362549925927099,1.06375811579968,-0.267224759034944,0.957552177138966,2.10204986882025,0.23781235684829,-0.522492947311941,0.747967047651356,-0.229104167814427,-1.10181606971862,3.68483132344653,0.590470499533285,-2.62577201676336,3.08195480760788,-0.675574698038216,-1.14635065067487,-3.26554770812801,-0.877620940654337,1.79709462992199,1.10999726021039,-0.453552085529026,-3.84347072972733,-2.61304328754279,3.39347246113005,1.84454204219397,3.17310471125623,3.53272593105671,-4.45729732568087,-0.873586703445767,2.72565244263924,-1.611477514882,-1.31373835940056,-1.47807174355868,0.0420558537126397,1.5740248378795,1.19416994163179,-4.38141991182996,-0.133952575116975,-2.17032137213629,2.87314536325073,-3.84189650151673,1.34575143635362,-4.75081749636462,1.16975122938607,2.53459879502271,3.40242643107747,-1.05152123296554,-1.69375578603127,1.2844753642718,-1.36358686818176,-3.64789377632671,-0.157163291673151,2.15363855939409,0.428564863756222,-2.14276200082364,-0.424506086513112,0.103378292879856,0.647810690142819,1.06102292939446,-2.78256856521714,-1.80660043147561,2.32350575431497,-2.44296419182795,-1.30382310304533,2.93709459735829,3.42381598066188,0.530714014004011,-3.47026555820563,-1.49763307359199,0.880395593769449,-0.538464228810108,0.281583125498369,-1.70903904654942,1.86450557842596,-0.963942317595875,0.0131943221794832,1.32771564406893,-2.30685088365942,0.456311197291095,0.331185781679058,-1.63345245022865,0.0803501266863473,0.845187308235731,-3.35573432730256,-1.11258555951232,-0.4873054262504,0.32915912356418,-1.43266296322035,-0.474469527659172,0.641087233922006,0.426648482378849,0.662805721947392,0.622121104774109,0.388396845560701,2.66475329002645,2.11179198469092,-1.32449191358632,0.44007381982083,1.55057085965829,-0.652763341678444,-0.0221783402094451,-2.83816072301768,-0.320127306068914,-4.17482828105312,0.6220399716945,-0.236947455657507,2.27040842050953,-1.38186429206587,2.88659251170565,0.826395434739915,2.55287114476996,4.12446120922706,-0.0559846590709839,-1.28927494316783,-0.00913627217647004,-1.05481371384664,-2.90704054570826,-0.0453756666809112,-3.98239462958478,-1.11781259300004,0.541514646412605,0.449664958120685,1.60719524743794,-2.33801398125787,-0.909315367261667,0.0804995257635361,2.49493821319354,-0.969235332651717,0.66026713520215,-0.419009262824609,-2.62385500324833,-2.85161792666449,-0.804106305864944,-0.793595804596877,1.5602094582838,-4.14007980687704,0.803793799582524,0.047537889052247,3.06439542868937,-2.38873426388762,1.28457398370686,-0.382990523346874,2.82779495504787,-0.301339882449305,-2.37106391351634,0.518193627326275,-2.3653295409303,-0.117224061015389,-0.734203990817265,3.11548589791765,2.69420746671406,2.15568912786406,-4.74045132260667,-1.34570766113386,-4.11667767586683,5.04059086592874,-0.535249243061714,0.795635608198709,-1.10254678659671,0.491831151466007,0.50879498805607,-0.487896375064506,0.589530672568658,-3.37242152159763,-1.70676216775677,-2.83899986786231,2.09435477119807,1.461558369472,-0.490455039412401,-2.73767707546975,-0.670367462547547,-4.52584538982084,1.68937675540224,2.02708539668532,-2.94357276358997,-0.0840714034058592,-1.60334153927021,3.18179286590149,1.24935644627191,2.75299558102328,1.70614026790643,0.262962260941808,-1.75626494350521,-0.945807027828496,0.481123137399459,-0.980971228179577,-0.859943481938534,-2.44937553143267,1.09674099230694,0.648325128779039,0.545001352366421,0.00692371817228492,0.561320292372067,2.57808417409497,0.899262179540835,0.318881896447382,-1.78551981993292,-0.947695076856739,3.88386630104775,1.23470535701066,-0.152281583447906,-1.48343453086757,-1.60749759010529,0.765141273461007,-0.499796684686903,0.628118145527952,-5.55799306032427,0.463772079608658,-6.66251873743414,2.09527662809098,2.37928940565049,2.33759271908649,-1.01115006462806,-2.34217100547994,0.518909621952399,-0.571470052524814,-1.91419138883574,-6.47155988511868,1.30565851071191,0.895860553803982,5.48527632404632,3.27589724721775,-2.70712372555543,0.112374456114092,1.83406283096096,1.14599843980757,-1.2405559402185,0.736933210111026,-1.30635330539141,-0.440439611628718,-0.134018412260421,-0.0101462573073435,0.773954750033727,-0.610353033173932,1.99002060961558,0.359607912581668,-0.173709629021281,-2.83770715405088,-4.32580125209235,-3.52032474921712,-0.105368359424309,-0.0911735091577697,-1.96088185047921,-1.6878532157592,3.20614999267746,0.444547496738691,2.91168310143954,-2.02252130202068,2.41438538266703,0.734909024611536,2.12554001489995,2.55151470418569,2.53187700452427,3.83030508995419,-0.174885241008208,-0.25238092832049,-1.16491632848352,-0.538461483878647,-2.51644618248625,-4.37000211392036,5.83851347891419,1.96859837750133,1.5206227480451,-2.97363611133832,0.484615953797785,-0.765157748075034,-1.24520566848064,-1.58631531818988,0.1336230577737,6.36791213741613,-0.34157921742909,1.45630787816264,-1.19982569737227,1.4198378406821,3.35572624155758,-1.80794897165786,-0.0792073715434023,1.78098609084197,1.39019280214138,2.22961021575436,0.756731214621642,-0.838345241245244,-1.80518730807242,-0.689675793141579,-1.41643469203809,2.67569062064501,2.24665791764479,-2.45066807732714,0.375360519820574,2.13278142133497,1.61404831457832,3.00222235047357,-2.38806020499627,-4.29272378085756,0.170176949996573,1.25409652279066,0.552865410064516,2.4998815728625,-0.38087326898536,2.33956495528091,1.63755707393009,0.222519066517115,-0.191834451667426,-1.730295182781,1.40793207470014,0.700017053365493,2.08074590373021,0.881056198820815,-0.34421461602547,1.80228485050528,-0.629997155148037,1.47788045400609,-2.50205707880906,-2.42214052400999,0.940863625573587,1.0261574914857,1.74877360742988,0.0988561713690954,0.101745593380432,2.0951648356776,-0.304502004210459,0.0993221181733829,-0.374058719927137,2.28090947137317,0.284510052228931,0.572090182692911,-3.017996393786,0.539653659124927,3.31887982740332,1.83217798490414,-2.18570169099389,-2.01696205563478,2.35194863191759,1.7686368439932,0.1224816782856,1.35513213156329,2.19037425208827,0.733800831883344,0.861086308089469,-1.30196320312269,-4.08219449396123,3.62516759078274,1.28716730232579,2.45212389595553,-2.08518064399001,2.27269799440773,0.910900131439631,4.79497250122556,0.532241333291673,-3.44214610784584,2.38453765950827,-2.00106668399831,0.407439543510874,1.10799561277729,1.33575606149737,-2.43090750746854,-1.51019154753439,3.96208932509787,0.782536174486763,-2.08218254987917,0.54799698440121,-1.60159462263526,3.87645707412636,-1.12819103463574,0.471539246782613,-3.33316380704143,-0.816326493442016,2.72669407395508,0.0740321024456441,0.268767918223592,-1.74359262439063,4.77779270268902,-2.64006128304202,-3.21364498209855,1.20784274590426,-1.61850727328775,-0.307645297419649,-0.0933669057644257,-0.103564004805379,0.657150923545737,1.55973100507593,3.57865363259853,2.53710384671723,-1.55707454263859,-4.48939373845708,-1.07734792877581,1.09660519391011,-0.166270959659569,-0.955888616016506,-0.195766651944841,3.58921260720394,2.5985070649857,1.84193119804107,0.448504950852499,-0.0246236431113999,4.30610041945564,2.94296952113538,2.26292339078493,0.449696617459587,-2.03246309026579,1.08277201187768,-0.147427921886755,-0.471824042882358,-2.64162916464201,-0.850162064627235,-3.95905826808363,-0.105622394620056,0.266494272350076,3.16552070557753,0.120980070100083,0.0216193762010086,-0.41756085354542,-0.379852886101845,-0.844197379619783,-1.87708005097596,2.55630355136939,-1.41419403559788,0.970199077541164,0.790335354365409,1.83107938107229,1.44381349659341,1.08556867660663,4.20332161851141,-0.341757511340492,-0.668977661082768,2.20776292844899,-0.0956290045416707,0.37217884511653,1.33577190685029,-2.78023500987955,-3.59323747345292,0.433260777778574,2.23537277825083,3.44634648864276,0.756780681785089,1.05299052149509,-0.94767396712129,-0.75229310894427,2.29836181383666,1.15197311786403,-3.51689936129248,-1.30351023898608,1.18083292553707,-0.0128364319573931,2.61063231146358,-1.30610636915125,0.648835739046709,-0.369126404657113,0.350885060126121,3.93289119696156,0.307656764513304,0.878102825057655
"4",0.4,1.77623645514719,-0.192861003679424,-0.161731503417017,0.0991623715836488,0.130338164920963,3.05964526344676,1.38825807102903,-0.676422165134735,-1.64650455633654,-2.0265751358147,1.16214329350862,0.99258874836955,4.43693868166906,3.82747543317688,2.65456561778268,0.145670277263861,0.438813698963748,-0.344936320089638,0.560877752513363,-0.792744466687253,-2.64782579897735,-1.42944881729965,1.87203196565835,-0.297105006731768,-1.02100720475514,2.09434695390451,-3.63684410207533,0.577341505477667,1.01476625204445,-1.37021366821558,-1.50538241233197,3.60813630465438,-4.8313028887863,-3.01278445718868,3.04057150189551,-2.63995940092885,-0.943057189691014,-0.700509384623479,-1.47035137045394,0.27219167720215,2.56940699094749,-1.30966529442991,-1.19339585426199,0.531202920082852,0.0369979519755126,3.20397672764666,-2.13092954253004,-0.0208028900592247,0.377709420300882,1.21991336473602,-0.322304214809408,1.0013195867546,1.92538364873831,0.459856665001002,-0.345048347001215,0.701044610733561,-0.236987011085418,-1.18290822318605,3.54275052163761,0.748725355797389,-2.59832555942123,2.85156933238152,-0.426223012182077,-1.12358756182564,-3.30626785365212,-0.802548611479736,1.63671025384905,0.85581276956606,-0.286579843602696,-3.837135659456,-2.38023223509807,3.55455445205475,1.86985459216058,3.19495057331219,3.55046923475321,-4.34782545855871,-0.813585446853894,2.7468481852191,-1.58683921831317,-1.10548055415469,-1.43631319355758,0.0108211741535083,1.4771564033148,1.16509200014735,-4.15268053429456,-0.203808294377679,-2.11672597088851,3.06866611817817,-3.81524397753335,1.34679726055479,-4.75318690428547,1.17237128142474,2.53967290634127,3.42623020758905,-0.914965333544948,-2.02052323853264,1.28337032745232,-1.25231040462799,-4.45559677623158,-0.0925156355564071,2.43268323159717,0.497432051661826,-2.09373648989745,-0.536688595705965,0.108395256337959,0.659968502549538,1.15444489764725,-2.78078973536766,-1.73518997446315,2.34617090206127,-2.80332596688197,-1.29800615959821,2.59336678971991,3.30129016022243,0.45732832613363,-3.52212264682088,-1.00833429796064,0.628573360689743,-0.521860786635408,0.411214351299074,-1.63803722042243,1.85046097174239,-0.945858415319175,0.0375969848081004,1.30872900500071,-2.54914696394914,0.729253724117529,0.409647581452461,-1.30735305405154,0.159402976526803,0.831208643062459,-3.3095507930973,-1.1940573651703,-0.742960519731594,0.655877051994977,-1.40329933661403,-0.456803933526478,0.702829475070754,0.452077932049214,0.719139720558423,0.736852910386794,0.39139613969982,2.67083913361924,2.16528192823422,-1.24733094136252,0.57541880662852,1.59256818006681,-0.501356355068964,-0.343889844772888,-2.39234548198353,-0.239541375312524,-4.17415117327593,0.655838646110073,-0.228753208180835,2.25629174626584,-1.62386018772033,2.92266113137897,0.87677923093273,2.52708456811952,4.03254269570769,0.17461972909091,-1.05748419567189,0.00958202549554001,-1.26334734917139,-2.93418734258567,0.00705988693998011,-3.94567303426103,-1.06409349097169,0.608819105473308,0.48290426375055,1.45375487949421,-2.00181964936206,-1.07374278415786,-0.2838612666893,2.52050932023186,-0.931643912048595,0.580430000764652,-0.538964704724953,-3.09152721434072,-2.51851037549756,-0.574775173412111,-0.760216751324728,1.58870786622531,-4.1458346736392,0.84041644963253,-0.101079842276415,3.32273952124218,-2.41677990865684,1.13463021048672,-0.373777745948905,2.76400829224796,-0.000866954026085515,-2.3575829499792,0.468787395032556,-2.35984661397863,-0.0720682431341688,-0.667657235353397,3.17795358910461,2.73125742232028,2.17700503752296,-4.40789290097738,-1.27375266938385,-4.10915250747838,5.09905814880623,-0.364510029422983,0.982666588270467,-1.06974101349344,0.370136196832843,0.609252788955568,-0.472917438217123,0.539122365370379,-2.89568082055257,-1.89300889101382,-2.81619541305029,2.13475847164867,1.48435542963965,-0.474947857995519,-2.47858093380911,-0.798754633979817,-4.38259544187445,1.80564269970583,2.02183697351442,-3.12471271535993,-0.175342642012325,-1.67979743830102,3.20788455263544,1.24162579316085,2.84695483485696,1.68510890895079,0.283614189357367,-1.83373352301657,-0.787177200135405,0.418596326606818,-0.942822525501831,-0.816520350028799,-2.38601630183997,1.12112799669713,0.740544702702424,0.41386277508394,0.0161199538944538,0.595653386326702,2.73337095421465,0.923932247062918,0.37181309414946,-1.73306108845156,-0.821240446358837,3.92377039198147,1.27035182181687,-0.124338769783582,-1.3499334812857,-1.55601263882647,0.915791856264226,-0.130828059688176,0.574254854020234,-5.85782731422457,0.468970477691513,-6.61174549282917,2.1036939979818,2.39160242241024,2.35858658827635,-0.948752612134442,-2.27387409659288,0.441734673981765,-0.500640184270214,-1.88205137301532,-6.37214777875753,1.30254295500732,0.94581913925211,5.50431765803555,3.52140963659543,-2.92961682985333,0.308060687506757,1.71669026692941,1.13638467111935,-1.21272022834559,0.989793401706194,-1.60014091395288,-0.163628965032224,-0.315218552208461,0.00296878640638126,0.970093561131385,-0.912331682445947,2.00832577328184,0.394238700206458,-0.130764292764922,-2.66820466480015,-4.62856846447649,-3.24351362352561,-0.0630906061474674,-0.0167067772575019,-2.08816527466751,-1.47059029119115,2.95964829064455,0.701296000466488,2.92215909373736,-2.06997527226535,2.30562358860552,0.872224533521541,1.97526110858828,2.48030739973877,2.96868873054357,3.78648852671815,-0.0732768574173213,-0.236906894713653,-1.12235344544679,-0.509711906452141,-2.53047464903023,-4.38445410110822,5.47231483234568,2.19863698085392,1.55631652301502,-3.06072338061283,0.525451836555699,-0.62493114121734,-1.18427822880462,-1.66230223598445,0.241757222793191,6.38194521846445,-0.295411472758113,1.47143723559505,-1.15989727301765,1.47267843857989,3.44030167202738,-1.76605503739003,0.144065143483293,1.7537097923434,1.42026235945108,2.25462478489695,0.606830189170771,-0.934261765828301,-1.89105780842518,-0.0652283593443273,-1.15147199928921,2.63982377092387,2.23813063819497,-2.40957525678795,0.432080748117547,2.15305233819426,1.60378139082989,3.02501507053421,-2.31861376326232,-4.15398480139891,0.166866911221932,1.51492727535146,0.39463129575288,2.52423463625009,-0.37294201058322,2.35928789206766,1.56942516575472,0.360567011289552,-0.133225742686897,-1.52087010541341,1.43363508573231,0.734294321237911,2.10645462496686,0.913471763402539,-0.300265481506602,1.81364877738271,-0.366262594908634,1.58815963316848,-2.44110711564255,-2.04629892839929,0.637742377040206,0.997257486060822,2.13611320062368,0.139105040559818,0.164468768515219,2.10718929639695,-0.267357888444656,0.105224987104278,-0.307079436505011,2.3274221510082,0.295824637899783,0.613931121555652,-3.01253884863023,0.712004586953931,3.08393158404061,1.83915448173854,-1.81729384176048,-1.98286076546526,2.28280298661881,1.78788846241419,0.152000733960717,1.35300334841445,2.2038291348736,0.785455453907874,0.85118047666539,-1.26662321695546,-4.04180366965164,3.60189181075207,1.32316546204688,2.42833112088513,-1.92513665410078,2.16889906400402,0.953016684765957,4.84292881634833,0.395520757436788,-3.36013334379434,2.36523029837115,-1.09287510539731,0.0141612511749734,1.15626611847686,1.37097342169909,-2.38605152990585,-1.43037803757932,4.05948233398241,0.522589440119763,-1.83010565936752,0.592102786042018,-1.54575672968285,3.92436918323169,-1.08462697560177,0.468465584465547,-2.91721109733922,-0.94169529851811,2.759240310791,0.0530883492053222,0.297294950459313,-1.94835585016896,4.89006904388808,-2.63499563421144,-3.330125239933,1.55257334532728,-1.39526136767324,-0.445630561659892,-0.0751504682312572,-0.206655311840332,0.663939034279734,1.41387187247958,3.49202036833836,2.65186227304938,-1.512685775778,-5.0074430799262,-0.85881765144438,1.14064099308422,-0.0998329647775819,-0.729375959849291,-0.213628316263458,3.64237109726462,2.6796059738784,1.80741517359477,0.60508089861214,-0.0763585591678472,4.22326354721037,2.98666908392271,2.41497794016544,0.234060919817197,-2.02352348108348,1.34619925436829,-0.19375657757353,-0.408675757658199,-2.31365849534262,-0.901233352315221,-3.94238543858928,-0.199282184499887,0.359118700653581,3.20214578010864,0.144342177564443,0.0798178907873158,-0.35823174566376,-0.316071411211677,-0.813404184555043,-1.8629040509345,2.50116246759165,-1.0892934518073,1.04908111413357,0.848617790647771,1.78042288426548,1.4941125760789,1.31725248667534,4.1617493220227,-0.608683939116835,-0.538487428892666,1.94503446283769,-0.167112757817073,0.651408213836618,1.12708590279316,-2.74831475433043,-3.49872215693533,0.542594112847986,2.27226384570309,3.28701188633942,0.779160840102942,1.02979943854645,-1.01325427334453,-0.798620818478159,2.30725849439946,1.3497417749366,-3.45367900863726,-1.34549658865422,1.19006174368653,0.194052226918371,2.43329329080605,-0.955022338661027,0.655263906879137,-0.337231914623001,0.679150644341385,3.39838772560653,0.340912300968687,0.915332260609913
"5",0.5,1.76345448424055,-0.410221381133146,-0.138852727515832,0.243243132444804,-0.0330085676559588,3.04377951987519,1.44861955166729,-0.805322686362018,-1.672070365388,-2.16924072139923,1.03698384959909,1.23322206436569,4.4243657875554,3.95368257343426,2.80211754661522,0.10693453849335,0.411201320682374,-0.443001736749717,0.702403950957712,-0.780000665943414,-2.65371370051637,-1.02813064377639,1.91545038474761,-0.218358500810318,-0.919177916977807,1.92320727876055,-4.00542452318887,0.710085685523338,1.01603979584875,-1.2968603089096,-1.6184435067905,3.22469103089166,-4.13489600027096,-2.79524885114279,3.24592404472348,-2.54514192815496,-1.07429403605211,-0.513466693615073,-1.28424637672613,0.481804794543535,2.28811956493011,-1.23382930143257,-1.50184689621781,0.641869350021026,-0.234803249640613,3.25211680144978,-2.13469124058032,0.105060683348818,0.321351543123613,1.30877246410715,-0.206828679356821,0.751105865407654,2.07517977853044,0.503256459261406,-0.373100496476462,0.799762645255526,-0.153591058751558,-1.191719949482,3.46282768460677,0.678406632319039,-2.56364143862032,3.15903820465952,-0.597908328005795,-1.08035962233246,-3.22289210676566,-0.896698734306355,1.65533275003804,1.02949550864317,-0.16647268780382,-3.71199498615566,-2.3245428102217,3.37584655459721,1.95673284103298,3.49659452470731,3.40880061008556,-4.28270382415407,-0.780649165484722,3.02563713565971,-1.6438830280044,-0.907455856004251,-1.64745262501066,0.11386497286265,1.45626375231349,1.1435556906238,-4.14929217722605,-0.00769832407831192,-1.97558590445089,3.08731857747153,-3.78651320401119,1.21263186689367,-4.74679004904107,1.20132157531329,2.49142308707727,3.53940446480185,-0.671441262214507,-1.9457908328293,1.17326133285582,-1.41715932527975,-3.50249749590753,-0.0150845248827971,2.1805144541084,0.687072616214697,-2.03807833097407,-0.462198319865492,0.132949884097139,0.667846155817184,1.12582941747056,-2.5429675273349,-1.67454091459868,2.25903244449386,-2.92421628682217,-1.40538440251008,2.95208245645885,3.51272057545995,0.800353526584015,-3.34850575072877,-1.42436940167529,0.758517217421403,-0.659428512285188,0.50306494588099,-1.59990664874971,1.86373560422795,-0.959854851725574,0.0630670975440343,1.24237300553507,-2.00724102159259,0.724614630954574,0.483313025052886,-1.61104041602335,0.289445100089618,1.03534148221131,-3.45990246432003,-1.66541514342929,-0.505727495707977,0.729283031496391,-1.28218895560926,-0.470061762969205,0.740231290487013,0.458296792418891,0.889783696731954,0.711980520752458,0.498419696772034,2.71659901120049,2.21690433477959,-1.20531425205633,0.506252194961064,1.46148916069871,-0.34718529912001,0.0352717664966716,-2.29338319872905,-0.184058986542702,-4.1376279189004,0.707346005696477,-0.312515772476457,2.48135733079474,-1.20781047910765,2.93785956823596,0.898104554973826,2.64792358904135,4.22540139584874,0.0129946615559677,-1.19938863785433,0.0149951627893173,-1.22091762589997,-2.92245893612056,0.0730540831159908,-3.82099066474163,-1.04652072694043,0.660013744017657,0.517331840507879,1.46044691682804,-1.96110624814156,-1.60986553161566,-0.0374020424889976,2.58769322507452,-0.949527044331668,0.379217361989776,-0.371228207525559,-3.1095522690636,-1.92742532007191,-0.769045992292956,-0.702039634107611,1.64028713775304,-3.62241122220461,0.847784934501381,-0.00942432047752238,3.25646462626386,-2.24786388278512,1.50493931929209,-0.362424677618462,2.75467341945948,-0.350118492852503,-2.20915651701943,0.675760942683408,-2.32849343601442,-0.0369623840301828,-0.542636802998121,3.1797832221325,2.79837453536674,2.1982916176312,-5.00871670575265,-0.905817087104095,-3.4434498114701,5.10656216005101,-0.614775889534,1.09644665655695,-1.22927781285837,0.661399695346943,0.60015251997363,-0.437757700123297,0.437775807793249,-3.31446814416397,-1.59462651477358,-2.96579315735975,2.23138931344251,1.50950968395223,-0.435121561697855,-2.27724810846821,-0.798171089960955,-4.38761110135691,1.72335897699061,1.9647736641743,-2.62368396338116,0.135234972309036,-1.89244572420615,3.21289552545702,1.30149885230283,2.84351282622632,1.67612178812611,0.307714213182349,-1.67954506193444,-0.922736262288727,0.541861418426581,-0.854532076562101,-0.810175174166166,-2.19277348233225,1.04676045177707,0.644438757614642,0.577012579050131,-0.00504212504516238,0.615376140899121,2.79421558842294,0.978572393426236,0.404360096973683,-1.52293600476558,-0.74418070327374,3.21371121958489,1.59529389452495,0.104391594148579,-1.27718529203303,-1.5275108607112,1.00923789145932,-0.448907413581855,0.963156940998695,-5.91050035334953,0.677299100367343,-6.78030459540989,2.14038012654753,2.40736052721038,2.40889172306286,-0.931007701335113,-2.22532314476374,0.529920120973726,-0.477975754497993,-2.06516300519862,-6.27994011464477,1.26227628794156,0.988157382208412,5.88376433276114,3.5495038838823,-2.84724229189931,0.323956974575354,1.72059959166955,1.17110608866592,-1.14806759291476,0.793102571257319,-1.23246100876298,-0.150988617263624,-0.277823730326159,0.0174954473144911,1.00233415691778,-0.717792390711418,2.16404259218165,0.16919230349086,-0.160370212539338,-2.40786538538797,-4.56044823024495,-3.39422047022403,-0.0374766210762571,-0.0125939584734642,-1.73270823911128,-1.58733509444311,3.03470199338874,0.462922092985157,3.13143234172293,-1.97350292336006,2.46659358571993,0.805043979960409,1.90239748216992,2.50963927478864,2.84572459104009,4.06993144976879,-0.0720710532670775,-0.300288504553303,-1.06986672884354,-0.489905101167856,-2.49876508715107,-4.15016392625665,5.41122551153912,2.22096525953929,1.56958228785684,-2.83886604174262,0.59392031767273,-0.735073965085916,-1.13507264022436,-1.56013718998023,0.206431125663941,6.58716563614848,-0.315051133755537,1.52231004071058,-1.15935573318227,1.50174741479675,3.47538383408862,-1.74266701341852,-0.0385271667957166,1.76746442179566,1.48978276685485,2.28757928277156,0.614714753927922,-0.23633930324319,-2.20893881632192,-0.496189422177472,-1.1700643358885,2.74921589298233,1.95251519992589,-2.36578424927487,0.456494156690451,2.1436295109311,1.64001586363424,3.02398788195432,-2.20804040317435,-4.18466291550828,0.168219838810294,1.54918058591446,0.418734542053644,2.54954426372075,-0.249297049539394,2.36608023874932,1.68670856287008,0.27605206672151,-0.042146934328806,-1.36789531697132,1.43836826040913,0.762412396791653,2.13093181860531,0.944137413651011,-0.209711323473343,1.77156093124989,-0.395249788855128,1.535252271006,-2.4727931746318,-2.21810511728825,0.953210972315767,0.733915787018753,2.0693938457951,0.128256784654708,0.231022343016102,2.11944444721931,-0.239881877517351,0.13476801816635,-0.288424487826921,2.34722740177597,0.341182178997988,0.659026253121603,-2.79850363102954,0.615674828571414,3.31701484088774,2.00280359028802,-1.88250803483984,-2.14073701560167,2.3171698817895,1.8237424815504,0.176816376178952,1.36551583139114,2.26175581302926,0.824718078483119,0.854018549546591,-1.19850481328901,-3.97178571329272,3.5954855917339,1.35738043967669,2.46675804332346,-1.89885847370039,2.19733886349054,0.969557075157569,4.89882861378132,0.426373073787274,-3.2585551934091,2.35425923594441,-1.01430671125135,0.35790845334146,0.833091488612449,1.44883156893024,-2.38975512583714,-1.87292478395848,3.05362839748967,0.843240032219223,-1.96566388372985,0.541413333043455,-1.53079163334804,3.826326943927,-1.10282432461495,0.479523351867032,-2.8672013919175,-0.914719306139178,3.05892792871975,-0.236131873308386,0.330068388388869,-1.65014423555756,4.83870126194693,-2.71404577521525,-3.05894495221119,1.58983882788014,-1.60605904099781,-0.460319170247526,-0.0343681368951479,-0.18818360495278,0.720702051432311,1.4631630301085,3.51282994068506,2.68735343428794,-1.45610712002017,-4.68686312388381,-0.94260390504086,1.1904352575782,-0.0820722291525021,-0.891221935611075,0.00515624369659517,3.66205002249958,2.6796059738784,1.85469344194629,0.618904240702354,-0.0367963803462303,4.27906043699279,3.04676173761984,2.4694038194095,0.25503373501997,-1.7487877467261,1.25931024491656,-0.206793079161792,-0.552545506231167,-2.32682832918005,-0.705439254546973,-3.91223180428509,-0.105819974984615,0.441010832688309,3.08086010065669,0.17990170228045,0.0217831409976669,-0.18523478647399,-0.286087280815698,-0.807337962883122,-1.80625301201771,2.57808771942107,-1.32778202397665,1.02498634684728,0.866162642786617,1.82434759592778,1.51337144904907,1.36027090252468,4.02435617836715,-0.295097744145126,-0.579801999625271,2.00724425745369,-0.180428946280742,0.421199619542585,1.43909670953811,-2.66097203356681,-3.46686811616276,0.516060605595201,2.30289302555443,3.44081815182803,0.792532362217163,1.15330242628443,-0.962401771455669,-0.762052480504458,2.46731095439428,1.11021155887185,-3.50273738373763,-1.19688007213486,1.19644530367155,0.216395126769245,2.45232170265584,-0.911729226551475,0.678164133494914,-0.283365499647876,0.72393763826824,3.27332785397242,0.399254604810053,0.998950932258421
"6",0.6,2.07408958534424,-0.611910418288333,-0.260744386633407,0.245409834752863,0.127018575629135,3.04200676055339,1.44994539504605,-0.87620766727207,-0.942681597392671,-2.15743500230051,0.88533046799329,1.25945513393847,4.57428079798632,4.06941880431311,2.63396193569157,0.162328003899085,0.544636431404271,-0.402197275755839,0.607971686039513,-0.785421682472242,-2.57920126364572,-1.03457725436715,1.79315395254717,-0.10904039668649,-0.857761929942092,1.99204059247863,-3.58675436003372,0.66724171223462,1.04313477824987,-1.30832516127635,-1.04973502313039,3.65516503419124,-4.78706578162509,-2.9007231247847,2.92105702435893,-2.2134315897465,-0.881920612176126,-0.469898835739924,-1.51210967449693,0.393928069010343,2.45359955708977,-1.18030343258263,-1.20190617954884,0.603837036961907,0.114629459197626,3.27080193611897,-2.03901280603801,0.090855122609013,0.476841524509409,1.1712782239555,-0.0511556571422391,0.977213653792531,1.97705029491368,0.416760872136282,-0.447617161687376,0.729124434163444,0.147801152047899,-1.03493979518529,3.51770077600634,0.704194820544378,-2.51190185439148,3.17618071001092,-0.603813970695041,-1.06637317093863,-3.09843047896072,-0.794076411119096,1.70885910582454,1.21286965535179,-0.18342445642712,-3.69735540870249,-2.18497499565215,3.23183460196436,1.76976386944674,3.53758588780234,3.40391462069948,-4.10231906770113,-0.742836425387031,2.80456679457328,-1.46592151802713,-1.07242633693597,-1.53559676733448,0.0691341848908875,1.77283564087972,1.086981442657,-4.02895374395048,-0.0376741507507924,-2.15795239890446,3.11561428243367,-3.62839660149659,1.22947650033037,-4.71984119517143,1.20993960575458,2.61851653246543,3.46452764890893,-0.944216509029087,-1.89034985432486,1.22762962745455,-1.41783783529944,-3.61518892099062,0.1665881243842,2.20783593877734,0.64632576954187,-1.66195114260241,-0.506258569049288,0.0899841523059393,0.70311749480658,1.14958433654332,-2.3530943448089,-2.35253540599993,2.14921530110847,-2.85352390359072,-0.925825296431013,2.99848833882691,3.50823593250179,0.501536156791943,-3.42688565986463,-1.34130210937474,0.945015243274138,-0.363667897881567,0.413102918985628,-1.44437935447458,1.85676099524309,-0.73508698803982,0.149207973207469,1.39758184370334,-2.4015732802464,0.852566708717094,0.368946215243231,-1.55134595597371,0.288451505492683,0.912998520545775,-3.48015746694053,-1.05860362791911,-0.223497692858109,0.45307248355955,-1.23422960788116,-0.447470558784312,0.767350724448533,0.50188464653926,0.875744548769613,0.795216343158111,0.444028850889083,2.53788590982488,2.19304169949619,-1.14554666381691,0.805375115545602,1.54357225035921,-0.516418373191711,-0.184782647641954,-2.79177855779414,-0.184058986542702,-4.09325947411591,0.69741863016472,-0.242370897958727,2.33517506797196,-1.1064322229045,2.82226933602251,1.24277656339525,2.60044520357663,4.40112866569646,0.257292240546361,-1.39874108145017,-0.0544915132184262,-1.02912654862277,-2.90210115360242,0.123040810933547,-3.7881923959099,-1.03848920461925,0.671865345605959,0.533078457589371,1.63945059704445,-0.801508041602784,-1.18692882317414,-0.178833996878603,2.87383065424642,-0.934655769171299,0.394023401937062,-0.356499788997768,-3.16346754217531,-1.59558082854216,-0.76208541409762,-0.655978753393342,1.63254234585081,-4.07993921350958,0.85054821502907,0.0213367164650966,3.27838878301839,-2.03695872435346,1.54460319221415,-0.109780147516549,2.76133051309146,-0.265095522821563,-1.50114704605956,0.378425879774597,-2.15443614272631,-0.0188540290449541,-0.548372002938756,3.14653756566535,2.79227448311666,2.24010928843416,-3.50859048235329,-1.18814385918626,-3.77375098887791,4.86006136556818,-0.565307788604537,0.867039487313929,-0.917881024794299,0.652415301799896,0.521424745336102,-0.232358830197279,0.484748971000549,-3.2672674609488,-1.55771884515545,-2.75139425451046,2.22335058251597,1.54804510673596,-0.233433633156737,-2.23540673116845,-0.626919904553338,-4.32977823184258,1.9305332384656,2.19067235641784,-3.13510941769633,-0.147586237507581,-1.55805303793941,3.26261720268938,1.30789365984759,2.84710813323806,1.6758254838537,0.319434875938656,-1.5837531411688,-0.921407227179258,0.646452158454454,-0.828588006012937,-0.685826590914277,-2.47620193247047,1.17448323673391,0.839556362903078,0.426755282198355,0.0476659633741436,0.619523255946948,2.7766544346274,1.0382494910974,0.419388876453777,-1.4306162316422,-0.721988767774885,3.93088892306978,1.40153584343533,-0.0195084944261195,-1.91265337853847,-1.28878973106523,1.28004050938476,0.0515599475229141,0.590117559020493,-5.874592328138,0.721965067951987,-6.70831127236636,2.11714062226588,2.4250493110033,2.42139564691584,-0.923320585904919,-2.1681040221439,0.574017667939325,-0.444404106792574,-1.85282065491117,-6.27233873681095,1.40572789858624,0.978763799993176,5.65070155914564,3.35417709536216,-2.77866717457423,0.430023703697021,1.73553299142463,1.21141800492591,-1.09210713975443,0.831439814171786,-1.160682062357,-0.441623924639231,-0.252236455874589,0.270443207124959,0.905102995301906,-0.64813675578446,2.10180629247819,0.405966963747477,-0.14210129293318,-2.23512545116118,-4.5356652555112,-3.2492931497649,-0.00579179752404688,0.0109342235697843,-1.510831584587,-1.52853453630472,3.1381595691022,0.434767030701751,2.97273218128965,-1.92985771344898,2.50765909905395,0.855026707670791,2.19910191524594,2.13006999998851,2.96457775886744,3.96045900484905,-0.0390678417693692,-0.28436985847234,-1.05806549421933,-0.449239874314943,-2.44552603321542,-4.09452485622021,5.23406265101779,2.22981239650323,1.59165986837038,-2.71009711892368,0.565205603644364,-0.733615778533469,-1.07870239702113,-1.47437928577547,0.265900868355185,5.55318895313648,-0.265423357792691,1.52074688403202,-1.13327730804039,1.51780898688398,3.4874072104857,-1.75085524720014,0.0156797958646695,1.74567388626087,1.55395392676454,2.25047892186716,0.652134607610209,-0.675587960055523,-2.11866909405725,-0.0298127582017477,-1.21238839139028,2.64204881136831,1.94979979164844,-2.29842527103599,0.451857609035077,2.327690917594,1.62820612134099,2.90267152789307,-2.54987630773698,-3.39337119449204,0.183601371072526,1.30815382803965,0.446498142343101,2.62340036644231,-0.320226421126012,2.417024052277,1.69537964935865,0.28904525452283,-0.0162670937707244,-1.15898010097743,1.56532608278583,0.797043163816751,2.065786459118,0.947046949220115,-0.340105926916007,2.11477077800528,-0.519903862614961,1.55103440857834,-2.44220637711133,-2.52083834550997,0.91302659258792,1.05565193963891,2.15003722460292,0.0949516504821676,0.280351316125395,2.09919686673211,-0.192334317716499,0.147210520633826,-0.223917898663829,2.39671783026734,0.384898643012873,0.684026751502936,-2.95000525838949,0.665996972787043,3.38533839508284,1.92952510410075,-1.77010935265881,-2.09610771813951,2.38474103525072,1.86764808452715,0.289710092828008,1.37475889950841,2.27642908469652,0.872831702370336,0.854778985451888,-1.13483581806195,-3.97540672100825,3.55916433048118,1.42686097504783,2.82789501584985,-1.78062320746472,2.19482726981132,1.00742883621769,4.87180268456168,0.435632278962196,-3.1361907483654,2.28928936543341,-0.93846216321335,0.0426584800696239,1.0915867421188,1.47724026939665,-2.4559462698962,-1.85866061562356,2.90855598605,0.854690503581616,-1.93661210404605,0.659229013470125,-1.36163325012804,3.9900435147893,-1.03856297417983,0.49844220016894,-2.87718852834787,-0.885707484964871,2.76900342005206,0.108769512988825,0.344262364673715,-1.64527047305797,4.82730809388405,-2.59959606375601,-3.11421217174947,1.41037800941684,-1.29682342497936,-0.392374564611991,-0.0762264545698094,-0.103107245321156,0.760055217655517,1.56305118865498,3.53895281831586,2.68141458441622,-1.40680088162495,-4.62692587596448,-0.875160087275773,1.22821090263061,-0.0523746987378684,-0.837568776650586,0.135646252646421,3.70644744824444,2.67567016767294,1.86663478007393,0.640318589171567,0.0144428137435586,4.34116726904365,3.06562677265118,2.50228831086396,0.290671557562986,-1.73058153852582,1.3098890958756,-0.17777990495114,-0.517035708480436,-2.13178216541755,-0.644148143334257,-3.67759819740951,-0.00889888547889151,0.437971576780496,3.10532005773997,0.188071249451014,0.0623471191187957,-0.188994917716842,-0.279058398811613,-0.757596678725337,-1.78590384293646,2.57966789785582,-1.30371509162084,1.10485533825906,0.895407173611548,1.84553584861153,1.5189301376325,1.17653120583803,4.33205610206674,-0.333346399073049,-0.102636579764576,2.24884622405292,-0.297486419834901,0.72890696754121,1.18365760540472,-2.55349965357945,-3.21218776398109,0.52793123895344,2.29729415093002,3.44512005219805,0.826071919469112,1.17129241350398,-0.961056367612978,-0.681775756655921,2.43430318913922,1.28143249552691,-3.36438484575742,-1.0852289638142,1.20731926817655,0.197292196414593,2.45845405777849,-0.818690158766846,0.707597266805522,-0.145488505288294,0.584310785703768,3.185598895738,0.309378470008302,1.15491959132515
"7",0.7,2.07646334829885,-0.138862867105807,-0.0819170423561193,0.08182367319314,-0.0809675479971395,3.04608348721097,1.48134728621884,-0.789101685001608,-1.54872899210624,-1.96687439084762,1.16737187355165,1.25656211204529,4.47853082181325,3.92711551338479,2.6679099251964,0.271268581580935,0.252639391234342,-0.419076660310533,0.625524204726117,-0.694840351404256,-2.56854169415785,-1.01011333038294,1.69346429826893,-0.177777088371676,-0.925949770646212,2.10677138264546,-3.40190285305829,0.684552587794424,1.03710133160569,-1.09388585597155,-0.737415235907977,3.3792451490328,-4.37051184743893,-2.73685798749229,3.14997333127404,-2.7377990595763,-0.795242805223072,-0.512918523971201,-1.1687914058139,0.544515346334627,2.73787362093432,-1.47427863470746,-1.18436575819242,0.627976349994431,-0.0227714578544213,3.28123722647386,-1.98511092773743,0.0501307270851171,0.452314598054355,1.16493483932758,-0.134950700720931,0.985135754886585,2.06132249526266,0.476891715053145,-0.225368367297076,0.808589807427169,-0.177232273744223,-0.8754564524653,3.63224019687343,0.748501039641973,-2.46557739678827,3.09507870492682,-0.603294300602422,-1.00370774786813,-3.07704875258734,-0.608589401052248,1.71660770224015,1.16824306997981,-0.0466986027017412,-3.68977636862865,-2.22623932355234,3.53914233953975,1.77225661809461,3.5677923021446,3.67441510997566,-3.52427173623701,-0.753282737327055,3.08115233626602,-1.51660056892906,-0.85229434432769,-1.44862836104346,0.172317919640623,1.67460900597236,1.10796948310434,-4.28381013596023,0.0349792609824019,-1.74358785549886,3.22943166984199,-3.69440440402365,1.42510303148967,-4.67148096321665,1.20792469449182,2.55702911979048,3.58450617368387,-0.87171685773108,-1.85099553814511,1.29713529450299,-1.27633342282943,-4.04516602112587,0.105350627570264,2.46223421630679,0.547472551557367,-1.68220225910284,-0.428914216584155,0.303631911927862,0.741701625074659,1.22601418906432,-2.3708466651071,-1.54583094412163,2.40487877954961,-2.75575380329133,-1.20583608833358,2.79630309672916,3.31531640054899,0.525714452390603,-3.30555981150997,-0.925645586849891,0.591201670144764,-0.391030172535005,0.554872768648749,-1.37586232738072,1.79671483592722,-0.914089936871319,0.235524194169387,1.47811632717054,-2.17095584890367,0.744688392147859,0.406510327212033,-1.58540096292285,0.0819951552812285,1.03960149754077,-3.4005404947996,-1.10687849047349,-0.116213086350566,0.555110680538792,-1.18198283856135,-0.38251584995218,0.821746031268019,0.553881770675918,0.839147482068618,0.992876943987976,0.608275792130594,2.55138541777833,2.23902071707554,-0.809529700278777,0.824573889202468,1.41576684524534,-0.484868626955271,0.0399575077644783,-2.60023499895127,-0.145163338930322,-4.26286851009472,0.734544786011876,-0.165505566256124,2.21585149820846,-1.46763561078184,2.68241124796663,1.22991509232876,2.552735305995,4.19846748597429,0.271401400121634,-0.954805197016349,0.0294908058763956,-0.919156254153328,-2.90115619223637,0.153550591608167,-3.7881923959099,-0.985202954576295,0.732322640435939,0.606406984993583,1.45400811653343,-1.98006300912623,-1.1963361914315,0.254061890259534,2.5971443640985,-0.909434302293598,0.745122648822042,-0.481843165918343,-2.83334414482276,-1.51768003573157,-0.667023506666187,-0.584241456983879,1.6577047793336,-3.98046918013339,0.854692278743104,0.177924259885561,3.45951262610949,-2.3809682630419,1.25747401899564,-0.304979754145616,2.93289470999701,-0.268765793289357,-2.19388661806156,0.769631613643863,-2.7349396118199,0.368156335016595,-0.526288286137283,3.13859462105608,2.67638424921124,2.24010928843416,-2.87544372867126,-0.9449146976738,-3.52306199623424,5.10760964179393,-0.398752317303897,1.1573884777331,-1.19792795798634,0.563826180000601,0.728339910649034,-0.417588446392484,0.731213722394986,-3.21133350770281,-1.49293939388471,-2.52886126345724,2.24661415986263,1.59481813431682,-0.353650607933429,-2.54309845576267,-0.538716164092146,-3.79067830984248,1.87355360901817,1.92486279088732,-2.79641263250572,0.150558995082884,-1.7398189493897,3.27658418849875,1.33897853001515,2.86566521042392,1.65634147357242,0.401834222330294,-1.84481721786059,-0.576247905334163,0.583031589482277,-0.732887249432158,-0.817451597199497,-1.97108234229509,1.19781027887121,0.691657414598573,0.637378320987778,0.0788329895483618,0.790255462862011,2.64407353351726,1.017406787212,0.680123633478077,-2.03866524590054,-0.711478705627468,4.0309209299365,1.11003908503095,0.129112701099022,-1.11434919991471,-1.25755480831401,0.950060045809029,-0.387296900070328,1.03047974024554,-5.83184209660339,0.782085897188812,-6.20813417755287,1.98880283061156,2.41111256456067,2.4758896792253,-0.914972789244332,-2.10931993257724,0.642494349494956,-0.43849736396051,-1.73517604275976,-6.16443454745502,1.41100719242708,1.00895206710426,5.97427837251807,3.15420703177926,-2.75107920868511,0.234260653871222,1.78363548726421,1.18739184631843,-1.02875079114389,0.851885576568165,-1.04744736606259,-0.129635552927794,-0.186310268072061,-0.00410516284781467,0.940371066736091,-0.378979445753688,2.12152280555255,0.463710591483131,-0.0720339168849428,-2.60252241674644,-4.59767460266149,-2.83601666167783,0.144656995262541,-0.00956772230945494,-1.41638976845494,-1.33860233303752,3.05256735265285,0.735537690382751,3.01904211632433,-1.88419600738389,2.53373809981824,0.917458758214784,1.88099104685493,2.57819718248461,2.98740323857088,3.9838430510183,-0.100661286544556,-0.143844517973232,-1.10339042520199,-0.401550634258512,-1.87223390355629,-4.75654715285746,5.16535222573772,2.21690921850104,1.64761476320096,-2.83765121133743,0.641987946795013,-0.452940049162989,-1.27850126161653,-1.51104612869286,0.531645290105091,6.49120105790813,-0.229962853441457,1.24585189213521,-1.12545180633139,1.34452075305307,3.68269699700368,-1.6118297200789,0.029102663084909,1.74667471802549,1.5817854155816,2.27214760560825,0.719513376690578,-0.216388295808297,-2.03859417269975,-0.35172267638093,-1.16542911289311,2.67787694004145,2.21496531544333,-2.00149393401177,0.552135278040186,2.33251880617494,1.65194951037241,2.95199966330025,-2.03191444639418,-4.10898997124652,0.422667769210757,1.48158967096782,0.477442897520209,2.64429578175902,-0.1777696497666,2.34272731936205,1.63675381533961,0.317680725618603,0.028480697494976,-1.7521646422754,1.56324270296082,0.940824034049304,1.92576323835023,1.04291946779933,-0.0250593765997664,1.84903917512237,-0.445061895610512,1.56319020857713,-2.29547069614075,-2.24736632646111,1.00220743781775,0.734938874767495,2.17604647223764,0.15527882039003,0.306924797253561,2.13687993672782,-0.0080073032799225,0.265989619929693,-0.179561591603427,2.18368613993186,0.560021274629406,0.727070916365883,-2.91757758635452,0.75120206173683,3.4119314959064,1.94144701543549,-2.05611708452226,-1.75638933301091,2.4014485981911,1.89387757175915,0.227474476279855,1.39754565700996,2.43292338685466,0.920337692489253,0.774755154645478,-1.27557640745363,-3.93764093002599,3.56898528892206,1.47055421205796,2.51885304938442,-1.84761572948236,2.25557193109058,1.17549587902723,4.7855554442006,0.494894748638327,-3.12485169469304,2.54277729840895,-0.920292448503875,0.574024123991125,0.898247785848576,1.49716632859105,-2.3285461893421,-0.943503257063935,4.0524791609928,0.867733475132632,-1.84891920678846,0.654393493745567,-1.19376695288501,3.95685784963862,-1.18787878802411,0.385681223264025,-3.30985876152749,-0.557367217070758,3.1102348171584,0.0706916829601213,0.544916312454421,-1.77251989529608,4.783712812192,-2.54158907291442,-3.02549756180869,1.41578628317266,-1.20872577634451,-0.416351562926009,0.0709056201458558,0.0316417058783758,0.658922241206889,1.70305368707955,3.54239522050797,2.73671349782418,-1.38595689359911,-4.87832987928966,-0.808272088143225,1.16070460483221,-0.0314353449875929,-0.802032503828418,0.174908721052829,3.48393851372962,2.70242140904836,1.94934326116535,0.598567342494971,0.1232704302749,4.37362057654088,3.08540876437728,2.10006240127256,0.715669381312565,-1.7069035527244,1.18313845425496,-0.0312429426418137,-0.519816449166611,-2.51933407759945,-0.507009530467419,-3.8285181146722,0.106462265291695,0.366914911958174,3.19006511596257,0.215869762205928,0.131467129439223,-0.185570230458123,-0.433396434614123,-0.5428553340773,-1.9417491179923,2.57677232751749,-1.09420294526913,1.11808660313169,0.924657571884994,1.85039949621452,1.56908572715183,1.19251964333692,4.23492823181923,-0.212465058079504,-0.460746665668783,2.076927513101,0.0918094044718286,0.555848898786992,1.45214394856242,-2.61532811136543,-2.89929889545517,0.837375239772582,2.28976119034677,3.39570637596451,0.855896017975478,1.03985176981639,-0.749795768159278,-0.603698678144858,2.46838975044561,1.33045718881743,-2.91877216358049,-1.28752176136484,1.17368499696025,0.206280766407154,2.38189264050512,-1.10596556717674,1.02511971131565,-0.162531693589568,0.564323678131551,4.0580232312681,0.481799945472854,1.0633663575316
"8",0.8,1.86389274202745,-0.264781639354136,-0.207029518960352,0.182078479756396,0.314227862011194,2.9309658113236,1.64679433538766,-0.00441089537993626,-1.60721712836928,-2.08602119172211,1.16790443576445,1.3704509085558,3.94301887429368,4.09885096749394,2.79899146472011,0.235242499850751,0.572354282810373,-0.0382872000289469,0.69320073849226,-0.760894958562004,-1.84700104926661,-1.08441289399449,1.97657251446857,-0.153049067529409,-0.862850785142051,2.36825703312773,-3.47004197883383,0.646741449927135,1.08194978200201,-1.43596838858122,-1.41020164468063,2.5783322779898,-4.0460987698206,-2.86118660450888,3.24429418662393,-2.54515633980307,-1.05744410213337,-0.35095801191605,-1.15230860119745,0.527255319615626,2.49723018405408,-1.17693317244539,-1.28440523715949,0.712993573391707,0.160837871245642,3.27526312861491,-1.94132856393642,0.188812310106968,0.543994445798179,1.13766062630827,0.146224875195387,1.04503966943781,1.92134683602916,0.675352250569706,-0.24213556068457,0.947923303912539,-0.0476922173884103,-0.740788953845122,3.70339766523018,0.713041010800306,-2.11250543476695,2.87533957734509,-0.565172834180758,-0.887898177705243,-3.25411469331805,-0.602739215844554,1.76266185568475,1.05000047468984,-0.131505837355727,-3.56736303041197,-2.14127818238524,3.58983245553656,1.70507968685229,3.57013051191233,3.6828840443927,-4.42784692615856,-0.121998400034454,2.93054731444148,-1.10641508413845,-0.812513380640092,-1.40626347416857,0.204893698028757,1.60945466918151,1.3896999395051,-3.27176042454921,-0.0139131977577688,-2.04231457186658,2.52961694498791,-3.74806646237829,1.24874509775383,-4.58423854172368,1.22509695867111,2.6349135519459,3.42384622730617,-0.765890212947013,-1.83873887477642,1.34264431735996,-1.36123751133955,-3.31598520834223,0.230381879729756,2.14912206106769,0.562778097548963,-1.29293824851509,-0.447008823439993,0.261202655949904,0.775859755408357,1.23501665544244,-2.3255182909111,-1.35749030667854,2.42605121257294,-2.7267622601432,-1.00236384806678,2.99969945401821,3.52635587559909,0.544127394904214,-3.18421562347886,-0.966287228200617,0.635075905823119,-0.323296867772074,0.614723897057251,-1.1175731058812,1.77365939650285,-0.862792378328852,0.112988677531613,1.44664868127716,-2.08180048504711,0.882898621745626,0.421487624874715,-1.54637330047396,0.321228081835357,1.07534738411529,-2.45335581041702,-1.12984133037709,-0.357037588926561,0.677676371644204,-1.47888831934357,-0.318415710368117,0.845277691726416,0.578164805614187,0.834688627968982,0.92161368572192,0.819732534638482,2.49272545646613,2.24202904945513,-1.27497433125111,0.841141545782371,1.64136782881755,-0.453171558285341,-0.32858202235098,-1.97001094780774,-0.106235395294773,-4.34831979594515,0.759111726807706,-0.0871235251249191,2.34735077971524,-0.884883144374389,2.80399581770396,0.963996817979108,2.43563626287906,4.11214994998938,0.38405108632543,-1.01907044325853,0.0979024359977021,-0.984037500496155,-2.73792477031923,0.168009149755769,-3.69136092169131,-0.834181402787901,0.804252352803394,0.671880496602862,1.45388878525243,-1.79808687546607,-0.565830801982807,0.13723577218745,2.62667844403493,-0.853556279287121,0.775842685277936,-0.474706671523535,-2.55345662009256,-1.5815601250676,-0.8238011619744,-0.369148500749588,1.65617652367958,-3.76886097175694,0.890085295729416,0.29318069861511,3.48602154545733,-2.30076625849631,1.28197174996563,-0.290541486765287,2.55972363900251,-0.166928170855635,-2.20018332542286,0.677890742949991,-1.74180120831995,0.0428318395241684,-0.49621066849923,3.26939394687683,2.62852871974057,2.27277488024112,-3.86566587734319,-1.44363907569504,-1.61978416815611,5.19827127484781,-0.317659844468699,1.29049494011717,-1.06295509449067,0.632235494424963,0.656967420124599,-0.18205851660118,0.74747254736481,-3.10173833692616,-1.4591580701329,-2.22880127588592,2.29512726081366,1.33315992880553,-0.22913716893643,-2.24456577131258,-0.538960023934333,-4.74514075891291,2.10501429386918,1.91282656692912,-2.79365331778033,0.256377145962342,-1.70622849192256,3.30917566892982,1.29336059677204,2.92714889031341,1.68458127230161,0.430726189425972,-1.81118483829145,-0.472707606635554,0.718441359184728,-0.671069250632615,-0.740726854032652,-2.3834247072125,1.23400888725336,0.830440759138336,0.511022744543906,0.101025926400722,0.721846088525264,2.89038912213108,1.05012304141169,0.549847726791253,-1.15071729767852,-0.731772222564182,3.37542810841569,1.44272789304873,0.179898376794716,-1.40185980241527,-0.813772936873207,1.14157830330402,0.099768519755884,0.664325240260479,-4.91601173037478,0.849971100899001,-6.40438453663074,2.11014397494702,2.39543383632405,2.47362200551913,-0.699494790453466,-2.29166946244151,0.636842128671405,-0.0816683325584069,-1.74703221514398,-5.8155037322275,1.40898370761048,1.02917651698953,5.34641483746242,2.93940638500615,-2.28539435686828,0.452525496531258,1.76280059530526,1.26470008044448,-1.08761093278157,1.00681697457438,-1.46741631125526,-0.0683552525564969,-0.0718030265837464,0.0357632805192412,0.973062844825051,-0.168120969275422,2.15410885186593,0.487138900972817,0.305287148046946,-2.50543745046016,-4.44973606052025,-3.09801315955064,0.0521145778007132,0.0332169830206338,-1.00539431557434,-1.22877199934216,3.0771640184011,0.819250081551122,3.08763820614579,-1.88109198384128,2.22323520638767,0.970123655179227,2.08332190420606,2.59683497674751,2.90277872960429,3.91085731561039,0.174414634733872,-0.131035158416871,-1.00216026400559,-0.398642782368493,-2.23246404872988,-4.19701359925511,5.40414337083519,2.13202697055004,1.6653888189286,-2.68688157284245,0.559166123377237,-0.708756281366299,-0.912470045157969,-1.63357248357548,0.496372892599694,4.87574968048728,-0.244448460690392,1.57810559042716,-1.05063642044248,1.54119919992133,3.48180288854157,-1.57669553109824,0.0469014338449251,1.77135397098552,1.64983235263362,2.20599189889012,0.749579159066939,-0.187558533576748,-1.95327541140429,-0.252378228053429,-1.14418360286599,2.76806735992726,1.79848416180367,-1.51912101097439,0.518565897863507,2.22254255387001,1.6583047310908,3.06705589236042,-2.00847806006265,-4.09093815115711,0.236683077703655,1.38121099791752,0.639778119067486,2.26425278464273,-0.322227061708963,2.40134678303245,1.67627147752102,0.353412030590078,0.0604607959624029,-0.715193930810332,1.45715513184085,0.84673216919183,2.08303964023286,1.02526789263205,0.0405367408663476,1.8519076175825,-0.29222163775681,1.68976492545792,-2.35666481086361,-2.2041766896553,0.995787677705177,1.06479366284621,1.87136654176106,0.164950608632195,0.352881474897277,2.01652733706662,-0.0741034033849383,0.271159390024351,-0.0482218254967132,2.17218809981131,0.601198563720415,0.80364586266962,-2.75821439578408,0.768430150469042,3.43616326630635,1.94673613657169,-1.50973009469085,-1.55069381444216,2.37768395612726,1.95420442606786,0.234221479732036,1.3943141034028,2.39864049390193,0.917576314615219,1.02970406060149,-1.26393592852605,-3.43335704893629,3.55624621831256,1.32637727895482,2.78115231381319,-1.85765663966059,2.19939811079433,1.02818544251977,4.90113880889702,0.499260642531591,-3.15965217241596,2.01427982626429,-0.661558839341854,0.107826765776952,1.26975506274957,1.48615090918639,-2.5013698478583,-0.832267437845507,4.11406541627471,0.781447595423495,-1.57742736869469,0.634387217161533,-1.08857722681361,3.9217139777888,-0.887106745638005,0.58146473583777,-2.72867924308316,-0.762624078931256,2.72126758982577,0.231641155363058,0.458004219556793,-1.76919705460168,4.72635776618761,-2.53365764058019,-3.00882558100515,1.50296614440401,-1.08284103106366,-0.201165657129706,0.120532339185744,0.295612171913322,0.83766777989392,1.61061273757922,3.53232806978816,2.68752032100808,-0.809062329532511,-4.48471747989057,-0.913221341789928,1.23938538759776,0.0980121882161426,-0.940515162791076,0.321075503378954,3.33901702412742,2.78476901011827,1.89426751556498,0.724877720460359,0.0432768571190316,4.37619462653722,3.1111093915136,2.57096197524037,0.410102702100241,-1.70150714527901,1.37389070558923,-0.186744239286867,-0.415922818654902,-1.87069792230984,-0.17501412605726,-3.54573453847254,0.226811647986207,0.43057344465955,3.24965537359262,0.196678758765109,0.121430336230995,-0.0624408521843527,-0.201168970535582,-0.685781528179788,-1.74185368747933,2.56155850679322,-1.20929719126249,1.07932536113772,0.940410965436284,1.78935376101636,1.57647122790516,1.40317625497902,4.2707739908438,-0.493441814648679,-0.410625769370827,2.26735051891898,0.0954445967754238,0.740635973297815,1.21770478659507,-2.620831730466,-2.65777007924764,0.639416211773695,2.29820882488823,3.52419631511291,0.8898427199677,1.050777041008,-0.741447063308267,-0.580937613973784,2.7078728227733,1.34613865269669,-3.39502585874246,-0.685015568085374,1.19071882905054,0.236622280655677,2.33680800600884,-0.777250042957278,0.915465813087255,-0.117701714310298,0.710719490929159,3.62310307803185,0.481355903898878,1.13118432395225
"9",0.9,1.84917443771921,-0.146834557717424,-0.247254737207992,0.598278096302214,0.140616080542236,3.40278037613387,1.49016229606608,-0.186428238365816,-1.53256908988413,-1.67107612370734,1.52579312611474,1.35912770947677,3.9406297957275,3.97361674840754,2.19910937700868,0.312717228795153,0.518496382014316,-0.348312775063659,0.904762104969395,-0.710582515385894,-2.79128068730379,-0.968921325783557,1.68745748806463,-0.120876872474604,-0.574543014892747,2.12192469681069,-1.68095067611431,0.774244468874233,1.04056186158615,-1.00262475529677,-0.0375280552162059,2.45776796518356,-4.69764706847265,-2.28876021999153,3.08644730940101,-2.53655455853554,-0.672469259150376,-0.580066592599067,-1.1205898352414,0.652294296332611,2.69346611791829,-1.19038213645223,-1.44627362446583,0.601467777668335,0.401764636014812,3.18730212294383,-1.86898724962753,0.263866421523532,0.490967916065986,1.26607243973133,0.042376324751436,1.02450708333255,1.8549471749596,0.406572192834902,-0.144286547531138,0.960960321079482,0.226204367884205,-0.945936683956212,3.1512117873261,0.841270483161549,-2.46081910979509,3.13452057582299,-0.511362658925699,-0.380336617891815,-2.80446261233688,0.049338260774951,1.93853723530662,1.20912246466532,0.00813977484037618,-2.84770382640509,-2.1908893045185,3.38165494205784,1.91312587161295,3.5377956354881,2.55039779447732,-1.04419837382627,-1.04654427296078,3.32499928621071,-1.00919979485965,-0.777427428512507,-1.0124006566932,0.459383417017355,1.8406256869736,1.29280887612746,-1.53442580676424,0.0902610687377374,-1.4023896412444,3.24406602064452,-3.53065014735298,1.27128031827487,-3.6765128510615,1.24036091954152,2.38342885190348,2.98113820326462,-0.10864598458003,-1.83853097617406,1.49288478793733,-1.29886336475894,-2.00944102974763,0.162710726816729,2.22535433071266,0.594534602314534,-1.93929984097188,-0.228300462511516,0.232246236345941,0.791213712074136,1.29878490909636,-2.33075952092979,-2.12015253034184,2.56781836075676,-2.35043416114029,-0.970491696877511,3.00101677911831,3.07494213520403,0.547186870837503,-3.30708969104824,-0.0130674061999946,0.663557469410049,0.204389661268408,0.440542605086982,-0.892080928349579,1.7491982929361,-0.697173832203751,0.164504067274851,1.62131673440815,-2.20288577200404,0.890689639842695,0.498922324897138,-1.5045313609185,0.291335272668774,0.837605644428635,-3.12373153471256,-0.762765927927812,-0.00515117492276645,0.714810305955346,-1.60220066079257,-0.287648980716982,0.852360339100759,0.649727255092447,0.920371467285463,0.846659725238747,0.646616504738192,1.86038328194051,2.175384948515,-0.393252792688095,0.775313032310089,1.59605513776719,-0.205842019668326,0.264210594251573,-2.18870224647928,0.0567068822302284,-3.54055236937624,0.754190013351455,0.346487830671156,2.46498147149374,-1.24668084545826,2.44694965426825,1.26536172694562,2.51930296239115,4.23734011029158,0.343356444164454,-0.337660071996794,0.140449917809539,-0.964698789781299,-2.91788666852456,0.205476693312132,-3.94466404445036,-0.157217257043381,0.979387223408345,0.650203726420173,1.57703111463657,-0.383137467032339,-1.1227969239504,0.475955653310097,2.37221451386425,-0.683551740954754,0.584852465681981,-0.238352818739455,-1.37221676970609,-2.09012786628516,-0.809884738274214,-0.187508783504279,1.61053644300404,-3.51201394268852,0.885489737539437,0.240663985593722,3.38718257584505,-2.23706755406015,1.29075344616605,-0.199348350342525,3.0229653601126,0.00695013077201219,-1.71498408275467,0.791422915698078,-1.9343939065874,0.0845195191631498,-0.686640077739491,3.41671072752642,2.81610850548496,2.06636523125592,-2.15800786772416,-0.206957183290865,-3.87998420036054,5.21352981328572,-0.237170952615104,1.10373906839751,-0.865874702348469,0.699950735737699,0.593919442961205,-0.245495731136865,0.840981478182626,-2.54183404789323,-1.74421977654841,-1.8257663002654,2.10009440777497,1.64807378130864,0.126877251515759,-2.00779175038888,0.171201661942555,-3.34939960562171,1.78892943035384,1.90900222813449,-2.68292301483471,0.358718131831918,-1.63641540925034,3.31485541891087,1.27550290972366,2.83894468057465,1.77769011820703,0.440900191089433,-1.45307772088983,-0.555670161551183,0.867462815191351,-0.902913325723664,-0.452269455253077,-1.64612700990092,1.01223780465284,0.720996371887703,0.564975000943976,0.22450609991842,0.76441662693686,2.90181441431083,1.02769471865891,0.739282128621206,-0.610870863741479,-0.979777370415829,3.31558047097197,1.71582982548133,0.652437563344574,-1.64700659649722,-0.734389484246996,1.26192658856879,0.0704688609873309,0.718220260194297,-5.64318273415992,0.917891104785006,-5.76214324578042,2.20117850437708,2.64509093701541,1.912426604585,-0.629583304346348,-1.7338856900882,0.79747269415488,0.0975108537927875,-0.871140557564593,-5.01697748976987,1.42623263987577,1.20880103735747,5.03696664180194,3.13023220917269,-2.76562460463394,0.600231622502809,1.7745867994274,1.23618768768952,-0.675870685364507,1.05325952922872,-1.18297962644715,0.194679755934431,-0.229872938148544,0.291498430977756,0.955476401567648,-0.4214251563975,1.63287664075828,0.552937610320071,-0.0258237077558066,-1.4301589370591,-4.38908080290891,-3.26434951431792,0.0614883843863853,0.0445070418668261,-0.376698631415729,-0.714438833162868,3.08299142393408,0.936655544390813,3.07037161912928,-1.97806848992252,2.7795023986812,0.97693839337597,2.29394311888366,1.96676452336177,2.89666252375612,3.94012056458078,0.0400881322747715,-0.152304612731784,-0.992638676277658,-0.230126644843926,-2.12361933169771,-4.11422907755633,5.19769783391158,2.13860684868687,1.80867481388736,-2.95384851798923,0.646988617809424,-0.503704962526457,-0.761800295053723,-1.02037460149295,0.319320530435276,6.59073562957178,0.168030815386943,1.4927699715814,-1.02001574763988,1.5880762321483,3.4341837954938,-1.68450051276344,0.0982918743338763,1.77905098078373,1.75084637680542,2.29946493975957,0.711957905991157,-0.144877344585677,-1.23664932989887,-0.363982422879617,-1.26249984199489,2.67910144651509,1.60645059971802,-0.792430832390825,0.536025187535194,2.22375219739976,1.64554769412104,2.90409459126303,-0.589427131000569,-3.19203248426467,0.490771147785408,1.56407737982434,0.576550669583841,1.99087778401839,-0.150905967929028,1.96080544293092,1.68230249620113,0.472886336910446,0.0700859012175529,-0.527367788695722,1.49040573829703,0.873834062789186,1.91022628148012,1.02034786236242,-0.209257404091393,2.16628027934566,-0.264205991370306,1.70790210708582,-2.45360393777656,-2.15626785763821,0.979916101391046,1.06875389815502,1.9397023255472,0.440074474020523,0.451560571063362,1.903997303691,0.124600121765882,0.480172009370304,-0.00130153122448607,1.83257330307861,0.444508374068569,0.796063459640273,-2.09963044736985,0.892637203992109,3.14088379157965,2.06729864884723,-1.32764230204762,-1.47618536378093,2.35075180595049,1.98496496213333,0.256303270870157,1.43220011632445,2.44093210517783,0.939402353106029,0.908867713195983,-1.24615753176298,-3.78834968050315,3.42503185024953,1.58490308043181,2.87793934216677,-1.87884707128122,2.19824136945366,1.05160720367239,5.0216744333805,0.490998787493791,-3.13918533441171,1.79760799999564,-0.768507880974038,0.26018381001609,1.2553902153485,1.5269245547502,-0.598538393505552,-1.85607420156538,4.12815813899435,0.949168533225796,-1.54672796874525,0.75491599224861,-1.14789249398737,3.87893213782681,-0.973456762248731,0.569607731059203,-2.20954151200118,-0.302676844591835,2.63381766013338,0.125333428654515,0.407593303174573,-0.815788555628573,5.06496221766544,-2.29188877181957,-2.07016998214277,1.50266251236844,-1.24875291402607,0.00960306113306499,0.0618776679425864,0.563497969699608,0.858769245558587,1.41389259131023,3.42026141419568,2.28978208930678,-0.945092589123733,-4.68214980045687,-0.832287144281806,1.14726047387391,-0.0686475384239441,-0.587908433737661,0.451961017078685,2.74772183208293,2.84146778285491,1.82235590248413,0.788176981253649,0.099554951920583,4.39704215158465,3.10955407860186,2.20157165728429,0.607847490843235,-1.19352117836602,1.32117333939641,0.304232500253821,-0.218213863494764,-2.65042209436936,-0.292490278885011,-2.89461241882143,0.561248272856585,0.543398927968034,3.40105498446513,0.309612844853674,-0.000420174980123918,0.148224776103378,0.0014255660422631,-0.664496554802381,-1.50188505480017,2.62786986067291,-1.09294629250056,1.10568461949229,0.998127596887721,1.78128726866676,1.6564810215819,1.30247084758796,4.17604913703477,-0.0998944099190195,-0.323893770277155,2.25718961377847,0.110124466863306,0.744606961412692,1.20712521083296,-1.55253448661427,-3.47844280616597,0.701335636782233,2.14390839004527,3.55206425553539,0.937913375593329,1.07649540914732,-0.720419875835143,-0.518524982263058,2.50352054295807,1.40602046404682,-3.32519589572004,-0.0962160915351806,1.1604928497999,0.545834288911562,2.4499083389657,-1.11474825093391,0.82777326616481,-0.0485235589441787,0.669183773809482,2.49893507612169,0.657646353312944,1.16655367346822
"10",1,1.80831167506008,0.846519917627076,0.250292966977674,0.607246789644918,0.567873195172182,2.37852244115844,1.29140590166334,-0.398536733197642,-0.171746323459924,-0.572507313327406,1.2195453060483,1.17885044141812,1.87726728660144,3.50363291215286,1.81312690309631,0.879436043207654,0.344731678339912,-0.259172744828283,0.817324683438739,-0.620837436377423,0.161488280488867,0.568574058499582,1.3645086280715,0.206413760156899,0.407300706860203,2.14203512026009,-2.9756600420306,0.768349218730222,1.15958532915135,-0.318568721647773,-1.00900123847332,2.8979289841722,-4.60476277408841,-0.726506894092206,3.19737096417943,-0.202472700585755,0.535607185215294,-0.559711391365077,0.185609673623449,0.504901014251608,1.6189045651973,-0.543076590174167,-1.06125623917572,0.703595936781281,0.246933989064733,3.31606400842175,-1.63822777276673,0.467034580241626,0.496778593139484,1.33875168921528,-0.0745001246894195,0.897872347511885,2.25477448652627,0.84598653961935,-0.10169811138491,0.997150919373572,0.103212719913348,-0.835209335748497,3.29564807655541,0.920107313083243,-1.38796901715231,3.0991401111479,-0.026284080585523,0.42022211785074,-0.420034086356352,-0.184510018917594,1.60802742555701,1.06596630817566,0.122199146697687,0.148819914138404,-1.59754342753206,1.83029250017844,1.19682158374793,3.21141535802731,3.19929237995118,0.251049863944465,-0.295581696820519,3.00361441332401,0.125082921622723,-0.174418037271607,0.302697124132968,0.445901047415689,1.46751670700366,1.25526603338299,-0.0247587895739441,0.408941886822754,-0.0819117053165357,2.62702703663258,-3.7942787352541,1.16429329241025,-0.254393163595025,1.11705381224404,2.01179933463854,2.66795325415551,0.416591000811752,-1.67048310018948,1.29229220947623,-0.0646982952352532,-0.885837179527923,0.894648136078815,2.50707282177408,0.86994629764887,-1.97094463717786,-0.216512661416833,0.643012745619269,0.827560563034796,1.29745431885006,-0.230371007713009,-0.703241056395748,1.45446398962252,-2.89415670514384,-0.377875972359888,2.54203388404439,2.46593101132855,0.554319201958727,-0.0134664184532505,-0.954398683450387,0.772760816851356,0.501125846047335,0.933588225471839,-1.44343434124828,1.23821463580113,0.415009333822476,0.370905070619075,1.10272425273673,-2.06896070356668,0.902680208679747,0.92999414874176,-1.48659513203641,0.293028522390948,1.02871286361446,-2.79774171116509,-0.799034362324818,0.706814352912972,0.858162285102543,-0.0868002060248962,0.419120459526685,0.921063519769044,0.8960739086146,1.0016445700355,0.91845198505002,0.870884518927536,1.40418085789286,1.78067209175339,0.152020125740243,0.738635897894843,1.54944724425505,-0.0574482301304107,0.642309596838873,-0.810788338061692,0.627448940649478,-0.391519958892467,0.913490312706535,0.620620107375343,1.98643865999701,-0.575464331209002,1.60597131592013,0.981247164081603,1.40942214026924,3.82599963003208,0.593253144619846,-0.747293178277466,0.212843902902574,-0.640563376305035,-2.13551783916752,0.681078763219569,-0.912636023206238,0.631165122412275,0.845800898978207,0.777233456843198,1.92601463475543,-1.82195946784599,0.161845695513221,0.693920100508878,2.9683074811833,-0.809430824431041,0.498633372834535,0.196222072173028,-0.916862996904912,-1.10012362363849,-0.0041775943600668,-0.285308523760053,1.3144593602548,-3.84631928675955,0.929770278407217,0.777555918619591,1.56438232992736,-2.20133653911595,1.44393122226478,0.349230777326253,1.8103656129811,0.403747352550941,-2.00999824578125,0.668743026771035,-2.11378463846699,0.145635687194253,-0.380163181687702,2.08220229205535,2.7347927650496,2.27920947260592,-5.20184899568633,0.295117631951411,-3.35236710227674,3.58498962482548,-0.238433861396612,1.16624350293404,0.155943361655257,0.907926733515495,0.586432174382076,0.653699848899205,0.983588565085839,-2.49852755819334,-1.51228512468091,-0.245691930718614,1.89283198331984,1.34447818278064,0.647446967466197,-2.60629510388228,0.431666485293658,-1.01789031712762,2.06020438136348,1.33225753045658,-2.44649946895655,0.165071120012092,-0.665984642698621,3.06749334031715,1.16515342631307,2.46893570057964,1.51087487933957,0.499663829579319,0.277090105019974,0.304502742098834,0.9715902579531,-0.00206260235030194,0.149095457151497,-1.63829120837319,1.09888568064192,0.880381551603616,0.711765029897121,0.0964467498441269,0.949608446676212,1.61232786819122,1.10735949295679,0.941230267147749,0.126186364582284,0.320565278728932,3.9373603404962,1.20350760378507,0.69290239537873,0.392591018638194,-1.42702046269068,0.980672911468746,0.410249954363942,1.02801801933446,-2.91492211412025,0.942292936974877,-6.25746892591049,2.25364620419916,2.27727974165236,1.98400333003628,0.60410774165603,-1.24799167741438,0.877357671895574,0.535737618613278,-0.270369924175812,-5.19700776003311,1.12625720669539,1.06657214716639,2.70399346106657,3.34072500707652,-2.92895101394406,0.307513324123446,2.0805012044136,1.13207455472987,0.616674143898447,0.868918096143778,-0.53846263037121,0.727428782092867,0.062024377744288,0.79002494615436,0.945099915451699,-0.62151863140789,1.41114921403325,0.396951247303718,0.468656910342842,-0.0980658688668877,-1.55854240575006,-0.847344858252687,0.366968920940562,0.559865622660004,-1.3188709060364,-0.879419798515845,1.81895624688459,0.854958034296643,2.88350519543952,-1.73665582313454,2.55040668136145,1.01903752562543,1.65835125357305,2.58407646937548,2.84609297232951,2.35162360172406,0.468103108821131,0.741012829940526,0.445176996099623,-0.27518993214562,-1.33473227337539,-3.37720797785054,5.96888767092372,2.01147471799364,1.70491677389028,-2.77062685633791,0.760903400530981,0.0978935974171922,0.0217209603316352,0.215745110349568,0.8052934775532,6.58223900165006,0.244921647776537,1.66350346136324,0.210889669283248,1.27200135039684,1.88692579729565,-1.37209845321885,0.73160017100552,2.04694816575603,1.66839970178257,1.75690120254059,0.846889936842712,0.194603583984428,0.249560393143622,-0.0712349806000993,-0.306434257795889,1.40093828154647,2.0788771545748,-1.02655637919994,0.892618816201826,2.24127162884359,1.20135628013154,2.1642558831971,-1.8858578954474,-3.92048351111055,0.871694615090431,1.4980237681191,0.820766103584241,1.92618421799487,-0.0573808576614716,1.757534792707,1.30652374012967,0.451114718683578,0.241467414223327,-0.665009382056642,1.25898108292918,0.991251649086424,2.23061060650279,0.999383596028549,-0.0193163210023257,1.51018696843076,-0.0251154967296657,2.0451448483802,-2.15309337935941,-2.50373827007562,0.869712393416207,1.08049477189906,2.25421980392263,0.748281297762083,0.621014511408091,1.90728828284387,0.393272723387028,0.421393503530601,0.121902865194538,1.45306191467528,0.508267764800933,0.840034580065655,-2.5398676163416,0.916075478033546,3.10058411612284,1.47677793687528,-1.4956040911897,-1.8291694185468,1.92609548648977,1.88311045381336,0.719251045068932,1.3392020658924,2.46897081404099,1.00638667819718,1.03578601138551,-0.823344618408816,-3.12396473796574,2.03804877599169,1.21643785978987,2.74125776880729,-0.341785777062267,1.78057707000363,1.07929714616818,3.30742985517204,0.688772988054615,-3.28225061570547,1.34487584387004,-0.305196813956857,0.423707319392685,1.05653584145839,1.58305375564579,-0.442127004867282,-1.73018526109104,1.72067723141075,0.917509689414208,-1.09044566725327,0.89001716472854,0.208348516293242,3.87704414104723,-0.0915493013839618,0.830882724880378,-2.30304659128865,0.238709917053933,2.06677207719792,0.491699380047325,0.71372715715803,0.360182332365944,4.47537038573702,-0.706707069907561,-2.52718562546971,1.45634003453173,-0.0634188327988469,0.670387178049372,0.868736816627621,0.813775395747236,0.92992123631669,1.16899924837708,3.48091537467286,2.65879399116194,-1.3223957578013,-2.11775679926138,-0.567212773283091,1.09668592225926,0.282867229058276,-0.287597635217564,0.560499308100998,1.83114326837391,2.36395497522022,2.04774222205334,0.864923167390766,0.665455312659303,4.0730294782584,1.7361582323607,1.3452002141379,0.676879125723766,-0.909044003059799,1.24013332276062,0.464474891562663,0.738112123410129,-0.913453931254364,-0.458219732297817,-2.35375122262695,0.771158469525193,0.810136828009917,2.46742512997228,0.515386496758703,0.332950036250057,0.77648399236675,0.128772897556122,-0.294925310277264,-1.60899033979934,1.98223683793069,-1.20933688591544,1.08678457588869,1.02721447093871,1.46556072526587,1.47611349241081,1.14402038138515,4.30236842513633,0.391566387892695,0.391446419678915,1.6250407939377,0.0480952796993016,0.844041010213643,1.10645613579151,-0.686807924806347,-1.20176249422647,0.931247152273903,2.49921012430607,2.39402945963157,0.961140974083714,1.0493440699935,-0.794818995898943,0.500976904547625,1.77013604700047,1.30741975321904,-1.66427910796906,0.0737121988986199,1.16605886355416,0.780663102199028,1.40556084519268,0.0968292267326069,0.930865902954225,0.0473560211317977,0.820088164522496,1.58313785571919,0.516019380400855,1.04058549213383
"11",1.1,1.22229353944791,0.924309059844464,0.985766999982637,1.02885786581312,0.952834922801033,1.33615070848173,1.16903350626688,0.84336112512197,0.875109974133352,0.867646503239051,1.15265733288167,1.18821552659737,1.52355790748699,1.43570317657687,1.32101463536979,0.997557682395065,1.05663647028481,0.938593543919492,1.09455985676205,0.89930123990325,0.651733988406012,0.845926641284118,1.21643830200835,0.899499238043833,0.961692841833953,1.22934282643145,0.675937287107348,1.07149478023324,1.13435715011286,0.840893189184442,0.936884343199548,1.38805866060571,0.537923212305221,0.759316235983518,1.36542885738614,0.735746275766894,0.802893428700298,0.984077075119762,0.841202140640086,1.04751476107578,1.28300052895563,0.90636178546913,0.902317669258828,1.05201352495305,0.95955953850846,1.36647463492858,0.850824185252624,0.993514399307244,1.04568171878671,1.1239241496729,0.960838666802899,1.05606419176953,1.22823459335943,1.0968455785112,1.01019448771,1.0535361508148,0.942533837758299,0.918471794211361,1.43475035271868,1.07727970144562,0.749324175698594,1.32236295925178,0.901611296831587,0.793390013356514,0.703150063164793,0.965538904431264,1.19001235629517,1.10778397965575,1.01376812046894,0.500553560154719,0.710066383070082,1.37999292855236,1.20043518493344,1.36630952473597,1.39183034007984,0.698154333008813,0.905066956316938,1.32262740402344,0.870937324854377,0.889256112322188,0.795190652380621,0.95420316374821,1.18245277255718,1.14011200080712,0.486069672910194,0.960972958755956,0.803139033605909,1.3377412116673,0.667435459853843,1.11150187796184,0.518530371533041,1.08367193860827,1.28351127520052,1.39596004215843,1.0058744805673,0.817063912494696,1.14870419339338,0.950572487268706,0.772649885899581,0.971445780666616,1.25693848089263,1.05433696537966,0.859454939465071,0.97418796491393,1.01157831942782,1.09225213713261,1.14202205005411,0.725677755260701,0.642589882509936,1.28651013378445,0.562743343793998,0.90842759194207,1.3300413596743,1.3894895461249,1.05696346638495,0.678130547294014,0.839176179676737,1.0777208768457,0.900706738583493,1.02996496008697,0.856149922119039,1.19399855540012,0.915807885562178,0.955627646163103,1.12897798866279,0.72004979655161,1.04922062868374,1.03615664175786,0.747664540610717,1.0379722908866,1.06955209470665,0.603143808124399,0.855936856213018,0.957820444125371,1.09265365912999,0.750415043891441,0.989501263293879,1.0531580198418,1.0136921060006,1.12702212897279,1.03127241277431,0.99162003292915,1.26790773439083,1.23742205650179,0.807346265324655,1.06201419659436,1.16506341238673,0.948178847237817,0.918182759160518,0.796839005316165,0.899199747957879,0.604224109436257,1.05106420777479,1.01189299674092,1.26215004487245,0.865343429121017,1.30094635480097,1.11907744582006,1.28204388316555,1.52871803333046,1.019116070608,0.904963978442281,0.990246716070899,0.880918481667437,0.72638167675649,1.0053884843311,0.730696819209439,0.936453597259957,1.08309316197107,1.03525616998807,1.21457870428037,0.773896872952929,0.887635501632569,1.06373192274336,1.30150375062797,0.853936073677745,1.10949298077555,0.994159065202482,0.710010645265116,0.793743171036019,0.897063858712491,0.94956190435466,1.17965725545642,0.697091298438326,1.05190332132079,1.03844588627082,1.34884147118033,0.835502864906284,1.14151862555127,0.961383086292855,1.31672137384206,0.995804801186949,0.813982834347994,1.07157838118598,0.786403815260643,1.01845852821324,0.883678257840489,1.37025219653531,1.29801069753347,1.22374874104033,0.357778950535302,0.92325819122338,0.551663352599243,1.58654371571648,0.881646690164293,1.14132121952531,0.862824541550594,1.08361490474986,1.04856264184949,0.995455481940061,1.04473246169214,0.779916496882693,0.799004856989877,0.642971909403714,1.24489852940033,1.14491584678945,0.92689186228751,0.749314518064,0.984984956741488,0.52534949241873,1.21333712156999,1.20671918915488,0.774765145730556,1.01277440698372,0.793279993093842,1.33199880814,1.1311538800826,1.3210601743361,1.16568087330177,0.99783585177935,0.838493112958499,0.961278466992913,1.07136293738696,0.947451244083467,0.955027175482149,0.780948937423176,1.11920062683635,1.10292383958992,1.05304184052498,1.00102466192305,1.0979877088126,1.29681336027234,1.09063678429997,1.07165769175751,0.898851748000286,0.86882938449745,1.4612895124945,1.11361493094997,1.04704889968701,0.871463781528801,0.834345437540619,1.09835563909889,0.973260662656939,1.07329024351299,0.505119374078705,1.10613029005464,0.251127080898756,1.25509375912707,1.28036091414137,1.26715162482218,0.874974116489911,0.812314164868803,0.984983220605097,0.912804527935955,0.768079536331678,0.481036031957782,1.13469490271957,1.10024656509273,1.69306453458799,1.37114454876177,0.499734823557064,1.05567724901906,1.19787087259738,1.11040356492492,0.862407778176833,1.09707073092433,0.852790514691715,0.923921134194822,0.98810431951259,1.02852475440207,1.08953677382156,0.840624604452184,1.24939191273929,1.03830136125259,1.02416140145584,0.797462004349081,0.681652353835176,0.734587100619568,0.963075409538504,0.933086656089277,0.838709937215395,0.73135859497975,1.33992312011983,1.05526862024583,1.33126455321874,0.800490032681134,1.27611357946714,1.05815019278911,1.22786849160042,1.2610185595007,1.3004225624902,1.45309347078391,1.01410799969895,0.992945662203173,0.868544232685703,0.940108801167368,0.622270029490633,0.613748949232325,1.68269672220921,1.24453002282573,1.17319258292738,0.651360541798079,1.02659000008488,0.730861056989853,0.817428822652663,0.865433705697682,1.04275540851226,1.81186879908633,1.02933201464271,1.1647637678782,0.952110390861812,1.14436821178093,1.43609874993919,0.771116477246512,1.03549262464421,1.21337757506213,1.16862233735937,1.24987232724827,1.0410145588021,0.827600616891338,0.853510194960392,0.950786891453697,0.80192813142933,1.29843661470988,1.22251329865831,0.761311619319713,1.0385615117346,1.21402819774809,1.21719513977408,1.33567395060815,0.706188115308769,0.661216917451298,1.00565794564506,1.19076526220346,1.08440624901746,1.29727111558294,0.921385489276922,1.25806317158844,1.17197483268429,1.02595286876495,0.962639269746557,0.831606202205029,1.15244453096806,1.10589197862375,1.22763220844979,1.05528012199087,0.911712052303422,1.18880603819149,0.945334430184589,1.21746642431166,0.756856739313166,0.760797404313388,1.07576386363501,1.07398519888343,1.2168916097959,1.04846701695116,1.06361657180888,1.24041988116544,1.00915857850646,1.01549012570251,0.965091510070536,1.24699804409139,1.02270452876229,1.06389327544889,0.774604471660057,1.14828492584922,1.37506938415571,1.19608399669534,0.759735699689406,0.810399509639822,1.25410675149385,1.19483007852861,1.03396943422522,1.12706120425035,1.24579154346035,1.08442714605732,1.13808724494741,0.909827162214122,0.546797808076116,1.37837598319307,1.15642735723905,1.30764576668538,0.701886837062102,1.243423430108,1.1089700903149,1.58226455133862,1.06462849657585,0.628309478516029,1.28367597130082,0.875743149393931,1.05086452365392,1.08685244317339,1.16635193728752,0.73018896080241,0.858900957505602,1.43296480074814,1.04762133254135,0.796509948386446,1.05170463156044,0.86917629573744,1.46231239072698,0.919117080571786,1.0907460405922,0.739930286413771,0.944756445650449,1.40142273344664,0.94553868938085,1.0520233437231,0.828453740579942,1.69739931089182,0.702638458374617,0.69840540608042,1.16883950302307,0.958317987080098,0.989430258615319,1.01442848385167,1.03841929043967,1.10457366631952,1.16872919514822,1.39203435784024,1.27250636442263,0.855834318454615,0.591042071062723,0.87672959730545,1.10979544023143,0.983052957172361,0.867401216010117,1.05128941808572,1.39902479187243,1.28373128060843,1.17731004686752,1.03769137869083,0.989564708555078,1.46990730627967,1.34405151544263,1.23706578836803,1.07948038570167,0.820864812222679,1.13153592860769,0.986230052371891,0.950020963981139,0.683191983103832,0.919959831858271,0.718519507882188,0.975972077786495,1.01670808096694,1.39205476485791,0.989696109213534,0.977290039798161,0.922205461215456,0.972235971005085,0.960343688861485,0.826204933178871,1.26446962475084,0.848885192495355,1.12389191468113,1.04342191466382,1.2345594577172,1.17316464072679,1.14291044943024,1.48304396502906,1.01063462828309,0.920919971397896,1.23058859405599,0.999473092756218,1.0416454486601,1.09583877640732,0.838767664892777,0.708379153999745,1.03856191714974,1.28312729559696,1.39665564220966,1.09081286746898,1.13416545538226,0.860089774955009,0.927647160841858,1.28731120201797,1.15217506798814,0.728470454261041,0.735054806370351,1.18090035770871,1.00972886209536,1.28579838864636,0.919032258185832,1.05209682227911,0.97882841021729,1.05335157394435,1.44998039622697,1.0953472511787,1.11132511317706
"12",1.2,1.28820484029266,1.06972019711205,1.07862456689623,1.17076486999142,1.11438678662293,1.39502463474807,1.23411462052714,1.04475349361945,0.978811436992672,0.945063625072873,1.23910407814368,1.21020208270744,1.48891897897066,1.46918440086027,1.35161101069617,1.15828395162149,1.15020533322805,1.09912597248345,1.17489006394762,1.02474628924047,0.967864142652853,1.08159210083241,1.23116066346701,1.0906237043212,1.07060121912395,1.29045983516857,0.824769761087932,1.18316228428964,1.17515132646852,1.04616322383797,1.05824076563138,1.42845282459953,0.795006429868888,0.926094047038777,1.37669171142386,0.976263402911288,1.00912602951333,1.09258777801089,1.03164240053688,1.14887423358861,1.32400709116742,1.06524254574686,1.0333707257228,1.18241166584209,1.13042511649257,1.39276087219997,0.909712319489407,1.10934851264089,1.14201136750074,1.18326591874289,1.12257382554523,1.19326176115645,1.34467320893423,1.16360350643325,1.08396721280781,1.16650248233135,1.13554477776385,1.03327737128656,1.40746533168953,1.15839695244025,0.967623087099241,1.36932577980375,1.09954627689096,1.03348748260441,0.930567279379505,1.05878212484982,1.23071450124187,1.22945512510537,1.09622771971096,0.867434186104669,0.947160765363979,1.4192304677929,1.25786908615627,1.40214251541134,1.40155932307954,0.818330441017616,1.01863835700937,1.3904662662968,1.00063551558618,1.02494053644926,1.00331413602683,1.11580713625791,1.24376680119253,1.20947751671734,0.830837383343343,1.0795901088812,0.922690056281567,1.39619264201711,0.867872989190453,1.20243896333154,0.799544791109906,1.17121821053978,1.36732988456368,1.39054853658208,1.09110242190531,0.948298436216653,1.28843879019429,1.097561750652,0.859589707087913,1.12121934524124,1.33196318329085,1.17988984705446,0.991266849460208,1.11576035090285,1.13044089475078,1.18451619112894,1.22355310304223,0.906106624488564,0.911922990865299,1.34431012009631,0.857517581767298,1.0261635315201,1.37328508334642,1.40432426531482,1.1362308903735,0.886708868280764,1.00899458300998,1.15797206630966,1.05537524935337,1.15787430615155,1.01859794585957,1.21774121460392,1.05117845777616,1.10069072438318,1.19669308437498,0.895380527955502,1.12541319625858,1.11251033826847,0.965070817847901,1.11877248088093,1.17144868748182,0.914264279403969,1.01791119383767,1.11038382445019,1.1990357128489,1.01982179395212,1.07799701264081,1.16852747534333,1.14425528329343,1.27482273487204,1.15950594757289,1.15114479585824,1.31500824361912,1.30867747639749,0.995555609024001,1.11999976187815,1.22044953473031,1.01753500413698,1.12061721672418,0.937673594639914,1.07952971669624,0.726519282328687,1.17357576397978,1.13254004683773,1.32574888470972,1.01081689906539,1.34567049702711,1.19740683379903,1.34083584508949,1.5281636106027,1.13623213464018,1.02723200624909,1.1518497151363,1.02796204769325,0.898085406271312,1.13985382746725,0.837944747969572,1.04493050506106,1.17221945069936,1.13796136549688,1.28745878720686,1.00484605007085,1.05106465590539,1.17452106938712,1.37702297757067,1.06729729995509,1.12989247253898,1.0500314340351,0.897617465399638,0.976097757898659,1.04061406322367,1.10034936774947,1.20924336906945,0.853365381724173,1.20109269480382,1.09102191540555,1.42523761014797,0.93093779809933,1.23933687051419,1.14088368213724,1.34224845099807,1.09549151944244,0.976356934448939,1.13998567059456,0.932133290253273,1.13549400723901,1.00960610710913,1.45435449104299,1.35979293469383,1.26359464685496,0.714110611133193,0.99140665065206,0.900521019741723,1.5843071039284,1.04854884190559,1.18343369242431,1.06956614949599,1.16713515172286,1.18405901966524,1.07043932130316,1.16663545713635,0.908662040435692,0.965732228037354,0.915948498704261,1.29256260154659,1.21424425179145,1.07704916284576,0.893218083417287,1.0758729830581,0.809796953703582,1.32569498843962,1.27920437321986,0.901473599657742,1.14387498970077,0.995550150241128,1.37186950036929,1.22829424922032,1.36837083312228,1.22230424294784,1.14105934166908,0.994086663985858,1.06919412622658,1.16729219158711,1.10133017311461,1.10782957881457,0.948515709209928,1.20628750745897,1.18053669150562,1.12218334771166,1.06436874829685,1.15144307725618,1.35264210096238,1.18614196544524,1.17502332188925,0.979801526476816,1.10556965271549,1.45395202380955,1.23165271403234,1.17993499765785,1.01453979090681,1.0073433360716,1.18624017052867,1.09727015761758,1.19300309623577,0.690217169445858,1.20547442825839,0.725410993698688,1.31687588177446,1.29534591483837,1.34071159748967,1.01242567568559,0.930430458890028,1.10916107442396,1.07897798983947,0.958592792284023,0.659296375539496,1.20655641136173,1.18434288081719,1.62428221135605,1.42350876728418,0.900616843830948,1.13703963066214,1.24563454251403,1.20192325791311,1.04415037019232,1.14492895524909,1.06000475336887,1.0669435984085,1.09646048942969,1.10183486995832,1.23229981128621,1.08752646537173,1.23429415982876,1.21293114263935,1.11712238459258,0.904694233789293,0.862213137458938,0.892878617138104,1.10573612720067,1.07602390047997,0.990655124173386,0.966701670489372,1.38338637975226,1.12915359057112,1.39274378003466,0.939309460194832,1.30281725474677,1.17911290269706,1.29079916526554,1.32127692326191,1.34199905688292,1.45106450580663,1.11092712819252,1.07282170659221,1.01718119071195,1.03325539587877,0.893748385596253,0.849184474086363,1.6433552622695,1.3119177116968,1.24534720261729,0.908313367057227,1.15966513257565,1.10030803323685,1.04196334572909,0.92513467093825,1.15647726028486,1.7469179692078,1.15606015831187,1.24357703006826,1.03038553990807,1.27546701579011,1.44349111140859,0.936303429780904,1.09640638129887,1.25953351956291,1.25254107354835,1.27515754755387,1.2069663544642,1.00327963021256,0.990235460308036,1.11232032445794,1.03642305238655,1.32212890551424,1.25907192747169,0.920579581937601,1.09167951639033,1.28387514041911,1.22179660287505,1.32877458619241,0.930050672420171,0.816116450655536,1.16141972651256,1.24363588302774,1.17939906076492,1.37874185324873,1.05678097279488,1.32130673402138,1.24994887047204,1.14412341576386,1.09472211199456,0.982514128014283,1.25554265624383,1.18131399733192,1.30474354662992,1.18578324350828,1.05366325041565,1.27334009037882,1.08326692302445,1.28220505363477,0.880745056677636,0.923322141774551,1.17484900049408,1.16655488107071,1.28886378270448,1.17922226359916,1.11126903198827,1.29183996008919,1.10051022739368,1.13221187189875,1.09233686780021,1.32301292446836,1.10629279022582,1.19781795188076,0.905479654835805,1.25075547931002,1.45795678449418,1.27309478279763,0.958972011029343,0.977289845591275,1.31725470946436,1.22709237854629,1.08194295023635,1.2338381509263,1.31296578338491,1.24446287283492,1.21935618635959,1.03037701247075,0.837413991037785,1.41850507367847,1.24226008818732,1.34764930918276,1.02310888241633,1.30217996851809,1.20039183623697,1.5717711516297,1.14567828563458,0.94202422797043,1.35894829811299,1.04349530843045,1.13715315306448,1.16209550867134,1.22535022869897,0.964981571242149,0.969869670272259,1.46564172425789,1.12257645457003,0.939670291904957,1.12748609352351,1.020690299533,1.49687107698225,1.01671188900261,1.1812837328328,0.951642262154344,1.05630155833347,1.34642383410232,1.12559504196593,1.13415894598677,1.00717924403446,1.56960810353826,0.887280997003949,0.890857636651469,1.3022002257364,1.01173208805702,1.09606931733215,1.07995300577814,1.12501241099156,1.15643161279219,1.23111973528356,1.47620977275063,1.3229645923697,1.00336347669916,0.737914699495182,1.05397151610176,1.21784826197784,1.10677381032859,1.03258869766214,1.13655898973393,1.44255142773407,1.30393588866258,1.26258673424062,1.14732888224151,1.07911569493425,1.48906539461783,1.39204038970888,1.29654934998535,1.1285528133732,0.996784816741044,1.20909842843785,1.08848355918065,1.05847731197602,0.906976563636219,1.08288316881397,0.830626444079651,1.13166401955094,1.14324256666934,1.36792975646821,1.12661790729882,1.10119836269022,1.04998328000273,1.10261102813879,1.11654619535638,0.987703259107653,1.33700574924685,1.00453859874218,1.19969199533416,1.18875611732297,1.3247518543516,1.24811731040312,1.26093980983037,1.49028862804903,1.1041430344355,1.09477287891866,1.28702436369447,1.0936078268024,1.18360210843468,1.25251491801689,0.888457862554218,0.852333013575068,1.19869279515234,1.31878412516171,1.4175041540549,1.21976151360515,1.20717404329505,1.05067315945053,1.06823559701754,1.35494579908881,1.24445489830674,0.886746192707376,0.969122689700292,1.2046266356904,1.17607836884996,1.32005152489796,0.994195823371635,1.15764049261239,1.14531344524322,1.1772030198153,1.46655280507529,1.20893277296081,1.2128722083789
"13",1.3,1.36563766754121,1.25777763780655,1.19500176611348,1.23968605788118,1.22445184439586,1.56020159083638,1.35562482211542,1.15232647753508,1.11138055872095,1.0486436483152,1.27871328273654,1.34397590144038,1.73974001326526,1.63819260536946,1.44672133535351,1.23977488943604,1.2430140766351,1.20101216855807,1.22467053094012,1.15231025243677,1.07902392424006,1.15855756287344,1.3375208079581,1.22256174849733,1.11352052502468,1.37727656535818,0.933073707844421,1.26396681388251,1.29377578726196,1.17800816480659,1.10902474521008,1.57032682568776,1.02350124145469,1.01419734084507,1.46390643723876,1.03515305628261,1.17776625775244,1.16847650610407,1.09178191203227,1.25113222253223,1.43178945597241,1.13238355047694,1.12696813674974,1.25148554238052,1.24550283300283,1.44429720064276,1.09364044825668,1.22388425048504,1.27456607718835,1.32488955422989,1.19954609457767,1.34690180616145,1.4166296665946,1.24097742541332,1.1839809937869,1.29142040299102,1.19349655262818,1.11764712353147,1.53579325423597,1.24128097648677,1.04205059981021,1.50286145898336,1.17213419819805,1.16999432059471,0.972889278811657,1.1466885925145,1.32095900498198,1.31185973441558,1.18919579832843,0.951147858511916,1.05321838901384,1.49986380971361,1.39883813786622,1.49383280337816,1.46911182953538,0.930600739321153,1.13586263011132,1.45063409969799,1.13158722911249,1.13320379664659,1.1214211823104,1.19241452063383,1.33257460271267,1.31315034687268,0.925570803216378,1.16149605414598,1.07872724793863,1.4902314231689,0.989510273983937,1.29052647573236,0.946968260374852,1.28919219203624,1.45560199070248,1.55362908602611,1.18075027721696,1.11758884162492,1.32157329779557,1.11055321875658,0.933801511168272,1.20002092438604,1.4662785096768,1.31496399196024,1.07944961132254,1.17878823788902,1.22834420953998,1.29265521984306,1.33952993243949,1.00154807119065,1.07527163260724,1.38467707425885,1.00810476028031,1.14105074988104,1.44448004376551,1.48932083514689,1.2281601721207,0.946041648453673,1.09785471274446,1.22939692155594,1.12715010182457,1.25599102024305,1.11012998972844,1.32629200970805,1.12109507625449,1.22093212629359,1.28365730765068,1.03209111857158,1.28933101362591,1.21358776275157,1.06229405145116,1.20545113547959,1.29719297680605,0.954412938868197,1.14617260699607,1.14057465064068,1.29194087444167,1.10297014427823,1.18339682002737,1.27884865448858,1.23175591520099,1.36002605662555,1.25682122386249,1.27645566109227,1.43449101546175,1.36303775643897,1.1123254055833,1.24917394325482,1.33717835955037,1.19271983955134,1.17660041949839,0.967064584272856,1.15792186991732,0.919992507697857,1.295411469143,1.20839967810352,1.41910495028296,1.09969273345849,1.46250011632358,1.29661870027294,1.45444536567965,1.63050470040407,1.25553878904572,1.1474439896349,1.2175053733626,1.12330158226919,1.01497470237131,1.2146613753426,0.994782345009989,1.12313346691649,1.26102129421353,1.26625714670333,1.33958260449388,1.12730002131852,1.10944683275447,1.22246113733547,1.49326760328501,1.17944954954501,1.2928600519686,1.17963038084477,0.990366883673055,1.0501277286133,1.18278903841105,1.17146156071315,1.28700078493825,0.953898220542259,1.24662095402125,1.2146972577916,1.51377618135258,1.10636882882446,1.3560704336179,1.21006066268353,1.42640892344893,1.18090599378143,1.04082461686055,1.23445640474509,1.01578460506627,1.22581739603299,1.13455579920717,1.61042999260446,1.46229346065831,1.37937919663297,0.857446309759467,1.15447605350185,0.936191165593112,1.68466509600525,1.14224440140303,1.29271770562836,1.12051499856965,1.26419713489859,1.30217094673512,1.1548530589119,1.28200834242889,1.02353595698241,1.05983554600118,1.06049882551677,1.37754232541503,1.28718048565704,1.17259325022294,1.02639268762047,1.13968752514312,0.906502903532882,1.35993425017679,1.3801507287465,1.03184388448469,1.21868424468337,1.1080066055275,1.50404454311767,1.32731053206067,1.45241298571887,1.29293518364482,1.21987597399978,1.11882839381985,1.20373189186721,1.2721054075137,1.14220932032561,1.11922250584105,1.03626356480087,1.31810605451678,1.33903658411305,1.24036437855517,1.17680135815276,1.26532540239648,1.4442765601947,1.2642899528046,1.28670648986664,1.10633304695433,1.15284452017054,1.54970949048598,1.30492347334436,1.28938151225141,1.13323933713742,1.10456784405349,1.30038832261172,1.19850284286652,1.2573333076815,0.858092281572849,1.27266042544506,0.794464125365051,1.44556369128792,1.41727023028531,1.37503063460264,1.14847649636222,1.02140484635497,1.26466990566839,1.17889027475393,1.05994248606501,0.819739359615283,1.31077180613204,1.28245154088404,1.79023909835539,1.45335342105215,1.008567825892,1.22995614551342,1.3479048114431,1.31671405497783,1.09973851569722,1.32270580227704,1.15289149814352,1.17919639468706,1.16805736474192,1.16544258876845,1.35872689197786,1.18516846056644,1.38620696718792,1.23507804100452,1.19321694923259,1.03307315665838,0.937470944112745,1.01198738726943,1.21616406772574,1.23476837971918,1.0454718149734,1.07643240960222,1.51558988486881,1.22211817815771,1.47759717135282,1.06455218562021,1.36851935515773,1.28619772668302,1.3468297233229,1.39574330859261,1.48101917462927,1.54985821116579,1.16853961456435,1.22048927243189,1.09849610399533,1.14251441008698,1.01590865592521,0.959490810256556,1.77663015421392,1.36235844543782,1.32590419875252,0.975187515854498,1.24504779092618,1.19519152077579,1.13178101408647,1.06005200476734,1.22355421805698,1.8365477136186,1.24257051010679,1.340521936101,1.15210371872472,1.30882983584361,1.46823324696468,1.10055123622266,1.2082188436378,1.34645263414517,1.3570010709531,1.44639728780685,1.24637508234078,1.13323760937023,1.07490025755014,1.23994260039657,1.10859669210781,1.47422960891088,1.37367594997082,1.00486957094927,1.23063019800385,1.34907302365714,1.324312793332,1.46708648621678,1.03260336385653,0.910257162378459,1.22161737944797,1.36838364059552,1.26843285947751,1.49173947511103,1.18030196581397,1.44821748257785,1.34929097271267,1.25675543781009,1.20950066951223,1.05056849899784,1.34131446273223,1.28290830599143,1.35665196709386,1.2740303329997,1.15304584532656,1.35125754891803,1.20340206590895,1.35157254077786,1.02414035901967,1.04402352628235,1.28214178729178,1.24668840141922,1.40456572212406,1.19417541212436,1.29358005538906,1.37727103223935,1.24412068593708,1.22283462737868,1.17673277762871,1.42325661279951,1.20575901859969,1.3039616563513,1.04982035666168,1.36579321530407,1.48659989491919,1.38923921231518,1.05837952991119,1.04829736272706,1.4617801090988,1.37645851761639,1.22211144795268,1.32398595637589,1.39314035038221,1.33703504859777,1.28502365016084,1.11117504322828,0.940945247480481,1.50883826119145,1.32364743705138,1.46992695748156,1.09327066426117,1.41182360018317,1.2858371113034,1.68155609422951,1.29955567137174,1.02108566195333,1.38781918613234,1.11912932057196,1.19239078290201,1.30348373269707,1.3297346547399,1.07153759506134,1.07838877188285,1.54395504125112,1.30484026094078,1.02732847761263,1.2913081031389,1.05084798166438,1.56722206387508,1.07466530432226,1.32743397097082,1.05652935755286,1.09574244735952,1.4725207955889,1.23214717443076,1.25475381801048,1.10301738488399,1.64263191095255,1.01266448684035,1.00066659448751,1.34346273085754,1.12110783534791,1.25566268426932,1.2080066196751,1.1757584305463,1.25676194482262,1.32310816377568,1.51750571279231,1.41691465871458,1.15869704103121,0.868324089600053,1.13673491904877,1.30130784721787,1.18979540831705,1.16392237495583,1.22175123307758,1.53061380919425,1.39740863795936,1.33643745887466,1.26379094133912,1.18154103902993,1.52242045242922,1.45647672072171,1.4075713108134,1.24151319928795,1.04890486977299,1.31457067612373,1.17677345044625,1.16595156112369,1.02735661733801,1.16208761915218,0.946377428724987,1.19476506160579,1.27190869517274,1.50123175444453,1.24949334853342,1.19313468840817,1.1239171220958,1.21408963070724,1.23045858371132,1.06759034236012,1.41441187998698,1.12963667801486,1.28653849000662,1.26804870972302,1.42075348243017,1.37025417841195,1.32809792235638,1.62140805209379,1.17028212751056,1.17788147402172,1.42876274344863,1.20864070945875,1.23635520411269,1.36632277876939,1.00776633209079,0.976781999995326,1.26056973314453,1.42577897266026,1.49410894167696,1.29101228549404,1.28069016859864,1.1669028578348,1.16519756852766,1.44357230100599,1.34544867119563,0.974249145034182,1.09993497734089,1.2874584145832,1.22327270078875,1.38953886412757,1.17004335350612,1.32318435820685,1.1978870682761,1.2754024924535,1.54874054752507,1.29685435197187,1.24814129188681
"14",1.4,1.49397131783607,1.29272846596345,1.26321759110901,1.35947865342833,1.29939139533694,1.59926163174088,1.40347000048258,1.24285359587178,1.13485723722294,1.18815349878718,1.35315918268383,1.35114654883435,1.73214031905685,1.79456591657446,1.47441087338907,1.34397595629751,1.40159148719769,1.26709678307937,1.34061363788218,1.19460038846033,1.12693088693085,1.23138886877058,1.51928953361253,1.26086027458282,1.2780419847907,1.47939437816273,1.03713503405991,1.32676052533456,1.35571727721705,1.2414238036615,1.2460571474594,1.66213440558345,1.00027554546181,1.08826455632079,1.66682590636371,1.08829695759836,1.31499842257573,1.25196887864202,1.21514800359525,1.33164337573775,1.57737782977818,1.23226276564036,1.2222784380004,1.33472963920341,1.28076980619276,1.53912851220065,1.18661258944659,1.26070904810387,1.32799762867148,1.44357138019942,1.26572081737716,1.3780874763924,1.54321727776035,1.29645108278686,1.28995378264067,1.36265149885193,1.2883933275179,1.24088214448157,1.63631582089905,1.35817202845701,1.13103299398243,1.62070610091907,1.24724213452427,1.20851782991631,1.06404586625887,1.20442134721661,1.46679239569033,1.40401300601858,1.26836214172623,1.04097059570329,1.14626789694777,1.67984425927151,1.47225050842582,1.67380286192167,1.58142171184703,1.0131827488835,1.24341553685855,1.54730663213038,1.18176476697765,1.21576186267709,1.16225718642452,1.34217260895987,1.40626540988552,1.41353154951138,1.04789750235962,1.26502009802412,1.1404046473311,1.58265565078772,1.04774145167792,1.43234078084197,1.02579943068159,1.36721571474695,1.56131568437915,1.70094334035666,1.22584575677139,1.19672717658297,1.38934875016888,1.20211847101169,1.00504802986528,1.33706365261855,1.56802617789998,1.3577507734512,1.19591655317695,1.26661521215404,1.2967522693153,1.3890599105424,1.43047535448283,1.05966136022892,1.1621071157812,1.4765384862265,1.07966897056633,1.18323982927106,1.58244934782595,1.65439493044962,1.37721287667419,1.03790891268257,1.17059021808149,1.34283680378318,1.24397336744583,1.37704312462626,1.21029209128043,1.40675725040846,1.23466372053151,1.29077948926155,1.40071267434313,1.09335377769681,1.32553064259151,1.36864952806563,1.1648862496524,1.35914668941408,1.31909921566851,1.05567858319456,1.19263528129465,1.29530570737983,1.32268496734083,1.20681062195798,1.24108513022712,1.386349551306,1.34968001406772,1.42199824688745,1.34073791195857,1.35408676492879,1.50667953780099,1.5390665150496,1.21633517988178,1.38133880341738,1.46876665323519,1.24651631233263,1.26139687351421,1.1142234278451,1.2200904821516,0.993812138408495,1.36368478013288,1.31477009409662,1.5187747731589,1.20656799902003,1.55490118490997,1.39608040264135,1.53333370453421,1.74609863486932,1.34596485731943,1.21041606392526,1.31790254017661,1.24289194338454,1.07224053210712,1.30368536598797,1.0355564808487,1.19692963140078,1.36494042482898,1.34395953248398,1.47574716293203,1.16470879534086,1.20401143846205,1.34979963509894,1.60447192123142,1.21852817062607,1.38823088332241,1.2488128046691,1.11851223502416,1.12678777712701,1.26708686643079,1.28349451363043,1.37529384371938,1.02901190092392,1.38376330804182,1.30621712654015,1.58189812475121,1.17593251773432,1.39581119574707,1.3041208078484,1.51006599297531,1.32171193942153,1.1204507388263,1.32704172885871,1.07225412487896,1.33746907106566,1.21383642570356,1.7194991105223,1.53644403279812,1.53023945868115,0.946804181905467,1.16300768185269,1.06018851938415,1.85126372868308,1.29061994318038,1.37315697303034,1.25182887268293,1.3427210836723,1.28710108442747,1.31421581878292,1.37153080410549,1.11323439712324,1.1435209098372,1.15207324745344,1.51755392981382,1.39761949042719,1.2513894247447,1.1420439517637,1.2217827181243,1.03373097373409,1.43801587305643,1.51388228098983,1.10702109247914,1.3377563658686,1.12279718000079,1.55898573179684,1.42601524362298,1.57263950663102,1.43651104857484,1.31957445098734,1.19451733992807,1.2615746816275,1.30791424709956,1.28603182298735,1.22023738165449,1.17872590867269,1.39515385947834,1.33314242750491,1.39454789421399,1.3223132001191,1.31798976389698,1.52466762452598,1.37994720327422,1.36978484244799,1.12468849764748,1.20222855688783,1.61826757073046,1.42438482203757,1.39934840138698,1.19011443560368,1.23246227017031,1.38512569077485,1.2893187537198,1.34578812375159,0.954087479335056,1.3432269266474,0.915083031110218,1.55011711670415,1.52589800839262,1.49236519163833,1.22206856572159,1.10647824591799,1.31638684964293,1.25596993272963,1.16250602263985,0.915786508591428,1.38750179852116,1.40195172039267,1.87464017201319,1.69747422317636,1.08367362931355,1.31501643775669,1.42579652488744,1.3880461675152,1.18236949885667,1.41868144984242,1.18471099857489,1.27230435614587,1.2530309893329,1.33796340694604,1.3484594593323,1.18353873610031,1.56815569881641,1.32521361535187,1.28130691459134,1.12492441867719,1.0054462693246,1.10123604422747,1.32609826107487,1.35669076286818,1.15454313622251,1.167531923232,1.6140627770652,1.31241041876693,1.60118556743142,1.12217750924965,1.48780376723978,1.3568111666568,1.49392622804466,1.54542310750181,1.59728831664883,1.70522089305327,1.28131220887438,1.28828063488573,1.20885822450082,1.2511879091365,1.14535517671855,1.02191377403357,1.99034189325704,1.48509199092964,1.40788443663308,1.09745872593838,1.32155219105458,1.27891801783794,1.17815273115822,1.18763264782025,1.29338056252751,2.20607743932,1.27474779676701,1.43285951562457,1.2557862004786,1.41202036311321,1.64123837496217,1.14754679984213,1.29124377460577,1.45127861146536,1.45200615882772,1.46701960171851,1.41377079638873,1.19990317461269,1.1359697868545,1.30250409668955,1.25604133926509,1.50214458702053,1.44478318954801,1.10172802536171,1.30975382126522,1.43646767252069,1.41420287188275,1.5504676720083,1.13027993901798,1.03729502416925,1.34734571365961,1.43124365464471,1.41196262363931,1.53268466002495,1.27922646912256,1.52572921992624,1.41567651680992,1.32549930226104,1.32357084253845,1.1531654143526,1.39195768901491,1.40019444329863,1.51717392966414,1.33248843969054,1.2683442126475,1.44923637722726,1.28521629684891,1.45880830749887,1.15542619428274,1.11652526894107,1.33704122582977,1.40661340790008,1.54884342068535,1.25989214121891,1.32296492160607,1.46244264106726,1.31663357224504,1.26773143817625,1.27525066727101,1.52780914839522,1.28476571759747,1.37274243465527,1.17803850835973,1.40188669823258,1.64671180155589,1.44733865109553,1.20053928529546,1.13272039272769,1.49782858114739,1.51211053962703,1.27319907358369,1.42454827262574,1.62946452786413,1.3679024801524,1.40070944248312,1.21684421247288,1.01842490772829,1.58157260417055,1.44648947843554,1.61763721174213,1.1690611179398,1.46928581751068,1.41130934270639,1.75800332593577,1.3178491242655,1.07689088777672,1.58054045337501,1.20726188516433,1.3295322629412,1.33895061325001,1.43290446638938,1.12830466704186,1.17028556644747,1.70161231864938,1.3812648342985,1.17799610518492,1.32261114012724,1.15138894458373,1.71715150611758,1.18886767171635,1.3793688422422,1.09936392720182,1.26838127441138,1.64326998593375,1.25450530474507,1.32819750025863,1.20022959682551,1.74026882466942,1.10195358529602,1.11325426174082,1.43910634902994,1.24841029456682,1.26726409693392,1.33332441867695,1.28395171550453,1.3059926949555,1.44424061647754,1.60104167183334,1.50034133545751,1.22418248131482,0.969630009298314,1.2072492625859,1.37087439647068,1.280437004665,1.24074622273362,1.33405858332001,1.64578483698846,1.55977140750009,1.41556491778432,1.33400048612015,1.25268181892831,1.71623663534019,1.59271558675321,1.49211443593435,1.30965624986909,1.15573548649539,1.38106070309525,1.31373578010402,1.30940827803766,1.08666173758593,1.2474974459353,1.06189416570279,1.26434832390785,1.3201148715937,1.61332028708117,1.33694599315434,1.26420466235735,1.19995847178289,1.31801711489213,1.2591246269799,1.134031687525,1.4956752204924,1.22579023988765,1.36719202612795,1.35088782596578,1.5139615945148,1.44804236810679,1.428972611039,1.7006224835854,1.28400228169167,1.293339210763,1.51573349390089,1.29136155604045,1.40497352349568,1.41640605919658,1.0795655628988,1.05764504687582,1.38974130072184,1.52459236169463,1.63988862289614,1.37361854021433,1.37953186277477,1.24626067651478,1.24926438296564,1.55795678668731,1.44265417218206,1.04804371661696,1.20434615791915,1.37828518836579,1.31575364414599,1.55978082332879,1.1539885885281,1.41731870062643,1.30838170663641,1.3903730200056,1.70177760194219,1.35980440850658,1.46731778439428
"15",1.5,1.51269244158154,1.32153495602553,1.37310878034993,1.43451959590579,1.38827630868759,1.67376282513831,1.47820347193595,1.36288484509581,1.30198176142868,1.21387884335153,1.45960045914673,1.46752690640124,2.0403515876387,1.84345158143578,1.64717905944318,1.3997983906937,1.43234139343332,1.3069471613352,1.42095076746809,1.34005197077724,1.22939728162421,1.28090704646285,1.5130493780752,1.4395614387384,1.34425081474507,1.62321369725759,1.0995441175165,1.44907681703568,1.52588510895363,1.26180799090184,1.32742142578169,1.76130895582391,1.09191805553856,1.18921548837092,1.73438928156171,1.1961111466713,1.31360228077162,1.35409911230439,1.31568405426184,1.40024416265046,1.60251628994417,1.34963033452725,1.27351307336158,1.45887580056428,1.34887370711994,1.72740199109763,1.24942595290211,1.39542363406596,1.37277279058404,1.55646020906118,1.33996703925985,1.47834671680458,1.60845190132659,1.37683786280649,1.35175332799635,1.51531200173248,1.40884783985814,1.2843438640216,1.75991547475889,1.43185104321926,1.22238801896101,1.7778814344243,1.31951717455798,1.28611894744402,1.12887021181879,1.29893186921436,1.5439268696549,1.48857744496631,1.37053972094372,1.1556295731477,1.19150408941499,1.73821903570682,1.53194898709382,1.7748161905685,1.87799574132215,1.07226672861647,1.32432638898388,1.71152529822938,1.26114219916854,1.26159495658487,1.30085515112773,1.43645462679189,1.56033620185091,1.49518494016213,1.09156501118614,1.39884382349561,1.22111685499523,1.6964226696073,1.09582114818198,1.52451359646543,1.09873945062937,1.53084750610242,1.71328860112979,1.74007369737173,1.2785637296027,1.22542143852552,1.54395795131129,1.29897512069603,1.10732623376896,1.41610533423533,1.61883791977355,1.46155279379798,1.22125769025527,1.29732779317117,1.38957578105091,1.47494292789889,1.44830428790185,1.10520479155841,1.16411174929519,1.73991812610252,1.17967501008814,1.25499779206389,1.70062475483181,1.74132675480172,1.44857423100174,1.16972263368598,1.29218329841172,1.44306074358045,1.3194156739143,1.40043142723412,1.31996267064466,1.49134232575635,1.30110248199754,1.3701476179123,1.52221345674568,1.20877876678785,1.37942144082228,1.35466040779977,1.25796772426812,1.38412487531217,1.49092174789067,1.16851653622519,1.26144998496663,1.33665019102254,1.47349724788747,1.27947073273549,1.36762024676402,1.44314407016504,1.41359691846761,1.48285527243515,1.43258623585908,1.44731377023784,1.63020916443083,1.5361608587724,1.23750263319607,1.50381458118134,1.54358259055731,1.35350008877168,1.36033752179659,1.15888707121224,1.34455404408289,1.08502898321371,1.4819449961756,1.33135248284578,1.61776960613007,1.28777046792255,1.71195875671695,1.46328801833729,1.71528845363929,1.93870474281375,1.39395326466024,1.275187494414,1.42379179711223,1.30170378946376,1.16276760126221,1.37404693784895,1.10342856008052,1.29593680586565,1.44157644837444,1.46434416859363,1.56998749625026,1.24151258613135,1.32042193348949,1.39351257872549,1.71094546894814,1.30313858146817,1.46313101962734,1.35769938679549,1.14460691876716,1.2018452678056,1.36087753316928,1.3573362001969,1.46638273935464,1.08267978678165,1.42190278985676,1.38628890026708,1.76051754489107,1.16692421384386,1.56717742438664,1.38924104942458,1.67141977275346,1.4090954359316,1.18314838899278,1.45841860266705,1.14570622410295,1.41364427627372,1.27360525643198,1.84103806379128,1.66489765986448,1.64653156729098,1.03261242415496,1.23969051715653,1.11197161546589,1.84344139146375,1.29788445775059,1.52725860668725,1.28467375755704,1.41642293560698,1.46805596052423,1.38724912273616,1.46184228021616,1.15589006774091,1.27026731109232,1.17507744800505,1.64802753281442,1.4798190210846,1.34009436519065,1.21446944931895,1.29524553557422,1.07612622911735,1.65906123306618,1.63807867480375,1.18756104789405,1.38606884054619,1.24631442186007,1.67287379467594,1.52018350692155,1.5999306458291,1.51838579302678,1.42738662774427,1.2592749226216,1.3418147478981,1.41366260762527,1.35857815995993,1.32969985210506,1.21081625505092,1.56040441084152,1.42264886482058,1.4099501460633,1.39065610410519,1.51523973154218,1.69183099798511,1.44290988195889,1.42621749289379,1.20834869362046,1.35237763164559,1.81608047968998,1.48588050009954,1.50884851485761,1.27394855647191,1.30533037307571,1.49195362866122,1.3781182408201,1.41280481586616,1.00275230983624,1.43999868673348,0.995249995788863,1.53757146928965,1.63796948536217,1.61175414647806,1.32389643881415,1.16981870309876,1.40021349701294,1.35038886995258,1.21476965449934,0.99568713119068,1.48497824312767,1.45977483302841,2.15179438518633,1.82063934651892,1.20001972128921,1.42109979598315,1.53231275973915,1.49401274129838,1.28128720703324,1.44411493923019,1.32544984475846,1.36438622702251,1.32918663956791,1.41945430485201,1.42736352181751,1.27373274602037,1.65976224155694,1.39586054486429,1.37780349854844,1.15887542789761,1.08098791865967,1.1330640723806,1.42686172675392,1.42343628377934,1.22792066273076,1.29036976077842,1.66872099245019,1.39119232735544,1.70382121633482,1.20079587237416,1.61023117006279,1.43204808115085,1.59073789466989,1.62931855212867,1.69249510076381,1.8486208766404,1.38453444372562,1.36939834342665,1.31966700890507,1.35282785008816,1.22422954043732,1.05391089546481,2.23960904663267,1.6042421691908,1.54605383058353,1.1445924255333,1.36456911017777,1.3339066505556,1.33372687377042,1.2485479257214,1.39338334328955,2.22483691309779,1.34256645177661,1.51726143672504,1.30811816424429,1.53001134347433,1.77995829559611,1.23957198249408,1.35840418584179,1.55509432772233,1.52547426281181,1.6941219318327,1.43215596523371,1.31395968521045,1.19714080941031,1.36904843598293,1.32978464424079,1.5977725999864,1.58735736657382,1.17219696913996,1.38640651344091,1.50893352178455,1.48596242191284,1.71282301241938,1.20604055278333,1.11355718255304,1.43500280632561,1.54052367441189,1.45200506160942,1.73259132889005,1.39621301496479,1.66177128418066,1.53670514888716,1.42928677205097,1.38392436038198,1.23666919192536,1.54984136250808,1.47156339019646,1.56512576973951,1.46583045920407,1.33299649143056,1.59435618031106,1.33022265277507,1.58352775121993,1.15040077453962,1.1760950411254,1.48297052319779,1.4718971465225,1.6689034111187,1.35084270612622,1.40977283592586,1.64375005810829,1.32770517016112,1.37428543976447,1.32975778050981,1.63876329299675,1.37299227725667,1.44472029701323,1.20634737667439,1.53682128254577,1.80825483255538,1.54895864777128,1.22827384962328,1.19809256404651,1.62596523457606,1.58612555448778,1.38585002003779,1.46394458456922,1.65873160525489,1.51600292337573,1.51498578531136,1.25376008400461,1.10059877989149,1.72537498214615,1.52015339096802,1.70436675617451,1.22436648182423,1.65701561844129,1.50490808787408,1.92021443542595,1.51323379162342,1.09783680463093,1.69513599232896,1.21221319402076,1.4253694765463,1.45739524809377,1.53402702439407,1.19727313770451,1.24703375294407,1.90855630629526,1.48544131893013,1.24346276115677,1.41619942984288,1.24205497100822,1.84144606865791,1.25619792120163,1.47297439138226,1.1883668181145,1.35590328477639,1.79136772115224,1.34531935210712,1.43503605737219,1.23251975298147,1.94527334652589,1.15828695968519,1.16457682447771,1.56933724915844,1.26586312287294,1.42039031360054,1.38720831342492,1.39561005512884,1.39249130421278,1.48900039817361,1.76777787890841,1.58844079688663,1.24310894042162,1.0107994021625,1.33452078487442,1.4726180934383,1.38067892094374,1.31601287178315,1.4255254801606,1.84485280497045,1.73366889036865,1.5217929506771,1.43773138108141,1.39370367156517,1.76623710087956,1.68106688764957,1.64187993275123,1.3896167526971,1.23129619743627,1.597807781028,1.39784363038271,1.33003908174681,1.1523374869459,1.28655206501456,1.10347743343103,1.35882825243288,1.44078590041294,1.68001322045743,1.43296074596221,1.33416033574956,1.30589955360379,1.3165612810956,1.39350271136083,1.26768876707333,1.63558402046055,1.29744971664136,1.4592334482335,1.48643564168428,1.60160336797085,1.54271127843191,1.55185514200943,1.81631859538148,1.32401622326111,1.34006398785812,1.58362476768236,1.4005207074501,1.43950399753525,1.50368768634771,1.19483315869255,1.10825641104605,1.45482010824962,1.56200012238643,1.75285532368968,1.48680440994114,1.44584664199831,1.28857670926225,1.33591995682347,1.64844406334833,1.53269150730003,1.11733373562325,1.28613360756373,1.45289599198743,1.41125299868015,1.64273635233169,1.25075809923735,1.49120638281551,1.36858801782047,1.45245658038265,1.8265595001149,1.41802024555267,1.5358201834494
"16",1.6,1.69236865309158,1.45620102132261,1.42595656676457,1.4668558342833,1.48036716868308,1.80328611207089,1.56057514608379,1.37229937314348,1.30908479153321,1.26653966440181,1.59661863856537,1.61941835716741,2.0859279477253,2.06172925031551,1.74657871343582,1.50556301717412,1.59357928299628,1.44498668764588,1.56109488963333,1.32994300055362,1.24075067654309,1.37392131508355,1.69142089461045,1.4127677257749,1.35914709086315,1.72660183445388,1.1733585932353,1.50522991480571,1.52180538615369,1.39640324134656,1.31294330321664,2.06039599949887,1.14851595362392,1.29724089949975,1.89040455826746,1.23409976348165,1.39562230890314,1.4159911557831,1.32689590321647,1.48729654765428,1.75011712333659,1.32428571155859,1.38528510505513,1.49591553944755,1.4782087849808,1.8243542235535,1.23738950850405,1.48441078705633,1.52234727919605,1.65346284853831,1.45102010219154,1.49960409643388,1.69237885766628,1.50262866898022,1.4423856687598,1.56238205809724,1.47189261585239,1.4082502962164,1.92493225274863,1.50340518632593,1.25012799877541,1.91210306512476,1.44251559779001,1.36021241041507,1.21039947482457,1.3604371288615,1.7211519151001,1.58105206204872,1.41409794000722,1.15389692339234,1.22917490663542,1.91747023512208,1.74749336245876,1.87956653865258,1.82509328593231,1.13477839683887,1.38820034444023,1.87753162510987,1.31796303184028,1.42715910927962,1.31738021513813,1.42673367599101,1.67522799890647,1.54441861556986,1.12735300647206,1.4393978955357,1.29127289671799,1.90447396296604,1.15562165676788,1.63290999614728,1.15711358979598,1.56913162071704,1.78491170369439,1.95011187834371,1.39564562669757,1.30799805792627,1.66775821693607,1.35559877850171,1.11078070292565,1.44662947730937,1.77060790909531,1.56307831934698,1.27283481875612,1.41761409286593,1.44775983295455,1.55742305068666,1.66316573737592,1.16824116314307,1.24949627186451,1.78699894577783,1.2091334099179,1.34499803676185,1.8643741491512,1.79516108668122,1.48988333728259,1.20745097290919,1.34609299893879,1.54866027049967,1.45503477693531,1.46309273167658,1.39521803644689,1.67643320753644,1.31334250067106,1.39896273611543,1.62210547506164,1.23998076067604,1.53776514290516,1.47556465533114,1.32801257531138,1.47765920775945,1.65011366060256,1.14471169403657,1.35504920227773,1.4018455129326,1.51802377011832,1.34876367443155,1.42812244167162,1.52727020704539,1.52788460176914,1.56854809091065,1.58017382067305,1.50425582011824,1.79310122444543,1.65045656575135,1.33791115919417,1.5676193460123,1.66536945477813,1.41265865501809,1.39383343044808,1.22048460604182,1.40247791710323,1.11172289311993,1.56527704581415,1.4694899945096,1.76328962816503,1.29903414949503,1.85055072747394,1.56662340909612,1.81040104981936,2.09773488509423,1.48749960034027,1.36907904542215,1.51708744948056,1.37494383371118,1.21897658670195,1.5055228848041,1.16308649855222,1.37098928074387,1.52754871975359,1.55544747309664,1.66619114063829,1.28657333191,1.34784394601048,1.49562240815306,1.81222457562832,1.3913315164562,1.55900560143045,1.42865623948749,1.21144018165611,1.24221927382797,1.43773021642709,1.42814511966404,1.54573337288259,1.13867957965876,1.47602081455842,1.47968082553919,1.93770854222807,1.21279953821843,1.6432047928096,1.41107929342062,1.85011769487346,1.36991015890763,1.31610105488231,1.50807394551802,1.2570596935845,1.4921140740597,1.37704243461116,1.9625751545808,1.78724755125667,1.59576079487171,1.09431412033771,1.35136297479364,1.15738558339843,2.17165491084551,1.43017715150073,1.49497625841068,1.34588469512387,1.46559726481992,1.57668785044166,1.45745698910998,1.50240152200292,1.20283562819261,1.30690436677425,1.26713890957593,1.76118316710276,1.5707364056418,1.42858260553846,1.28171412995725,1.41192338928109,1.08332388607275,1.63629021523795,1.77969464888658,1.21574599722275,1.50365166377076,1.31431121187415,1.86972168680709,1.66353003139862,1.7821605436438,1.58061798862289,1.49405724952688,1.31353829533066,1.38352308172876,1.53634728438373,1.36761428639023,1.41244488997752,1.29277043847063,1.52369689792938,1.57557848375197,1.53134568333136,1.46756978482005,1.5017207128746,1.91343699012149,1.5240364161186,1.49512986204499,1.28580618692087,1.3457875278037,1.87621973392793,1.63406323708062,1.53267436115814,1.37709402223443,1.34481844803248,1.56843066223411,1.40495359984859,1.51599900618487,1.07953945107523,1.55601289065076,1.00475775526068,1.76672994045689,1.76258792716048,1.715929207605,1.39743798901425,1.24090671768615,1.46826529103341,1.39993027876438,1.27585581282574,1.0333989322867,1.58176593781469,1.60897386522832,2.33056470730625,1.90044833492908,1.25934909194769,1.47108360694658,1.70796608225849,1.5793409692544,1.32796993710373,1.62910735906495,1.34373554139131,1.44730739274564,1.40593527733325,1.45327789227497,1.56444052850124,1.38793528897161,1.61065671228384,1.50118226701379,1.46083450643797,1.24178201131211,1.13006541683398,1.17089944304274,1.51507595988895,1.49141346503009,1.27997100115229,1.30107769647683,1.87423592758294,1.46419194817873,1.84360543062535,1.2715677623534,1.73015276276846,1.56416696806686,1.7291107173037,1.74262619177555,1.75303490542547,2.00624532320598,1.49155913609555,1.4454479425151,1.39583554994631,1.40654187222337,1.26038477805968,1.11695463240618,2.53644426313634,1.75162659685791,1.64209798253455,1.23000709995887,1.57045142048647,1.36412530454468,1.37576887969391,1.31986552899914,1.46014077444499,2.824080363957,1.41622570042781,1.65486279255936,1.38419268106866,1.61402734170182,1.91138768226106,1.30008010801398,1.4804075241034,1.62423464120806,1.63797323993163,1.800419770296,1.52577940681748,1.38424889819325,1.28101291474033,1.47703373626953,1.36162332571291,1.80037250247744,1.6805601782122,1.27413467939566,1.44793116732068,1.71175768404695,1.66620379019321,1.83558301610363,1.25396164243507,1.11162782934535,1.50054288586556,1.62939336671985,1.51887928928831,1.79955529819551,1.47921009897897,1.76056615331512,1.70919141260007,1.50542348734808,1.44983219753547,1.32801033517863,1.59144179218306,1.58165640310132,1.71625262055849,1.52013235412953,1.41389104020422,1.70637316808115,1.4122478253148,1.67942842931113,1.20607844224613,1.24291068197995,1.5589315404418,1.55243348643681,1.63499887785007,1.49001505446,1.58731159875251,1.69554525628558,1.48801423186212,1.45037806226982,1.40122007830713,1.72928004632284,1.4573066778323,1.56143618689157,1.23674220492811,1.63789872475378,1.99520597761253,1.66275621694069,1.29776520482689,1.29655863790044,1.66731335919194,1.6927830781605,1.46091413292645,1.58768591504123,1.87875646118993,1.59730077997491,1.57926337331936,1.35867580200361,1.13565538489591,1.86885221812964,1.58514956883966,1.81890171437341,1.24931304983879,1.79549374180404,1.58849374184443,2.06808160238161,1.51739699323901,1.25389124984229,1.81135151417271,1.27852156584223,1.49408197988425,1.54521989401009,1.65411796152444,1.27772487914953,1.33201348652407,2.06757680219642,1.56609043010022,1.26999758468839,1.52784412053936,1.31278819334852,2.1261502525153,1.37493571284795,1.48263679015974,1.2355509511599,1.362861244738,1.76847064331359,1.52389347302236,1.46876131226929,1.35095526748946,2.19066510836976,1.2335216703268,1.23007629904669,1.62362949559922,1.3928088369088,1.43549753285915,1.49447928766504,1.47672452187636,1.46202012266355,1.57910687404979,2.04471767259683,1.70556743936498,1.32350204944748,1.07206109454028,1.36242260050083,1.58252590642355,1.45456447488947,1.39931931044103,1.49034417941349,1.90618420696981,1.78489840658544,1.63748764953411,1.46617322486331,1.4654410983503,2.02715488474801,1.78947060128893,1.68777397950213,1.54189749997583,1.33030210494138,1.57757647434773,1.54275067296758,1.42012955505505,1.23038345376825,1.33380436605103,1.16521816661181,1.46115333086739,1.52844699933202,1.86845532714776,1.41666715633414,1.47148452507212,1.46248544890373,1.38648017072417,1.4363563548698,1.28945162594712,1.72023990090435,1.37529146888553,1.53949647567128,1.55598955157242,1.66356224378714,1.65702890669176,1.64547633952875,2.00809988207521,1.39547575423345,1.44674649012551,1.64407410080888,1.49097720133126,1.52057613195404,1.62842670782522,1.24637032996792,1.14587288340031,1.51618415048831,1.75203339114811,1.88632040460191,1.53272898347854,1.57034454939592,1.35419245555282,1.3904640735985,1.76197220894845,1.64506648732555,1.18262558468081,1.32977952092424,1.51832386081423,1.48673837707178,1.79812767941855,1.377402158641,1.61104865191476,1.44290470039688,1.62389896194008,1.99788193859298,1.50294524762675,1.59004471346343
"17",1.7,1.8137131093207,1.46061769972571,1.47051563696863,1.5896849180618,1.59033044379096,2.06555441716296,1.75798248635131,1.40534109788947,1.3807329510531,1.30944218574982,1.60978916109892,1.78685908204079,2.33528769200942,2.20185104253092,2.06785192773314,1.58343016224633,1.68305660128974,1.43263910972564,1.59951250908588,1.45996643504082,1.28644200879366,1.41443161600097,1.76524405010825,1.50178520867848,1.45660458362837,1.7495195732698,1.22861723835708,1.63578567374389,1.71962353680782,1.43602777012633,1.45750885480454,2.07993732672666,1.18901762745329,1.30849941631426,1.97214332071255,1.31601705720774,1.42731049360228,1.47928970201796,1.39689453353,1.54936992977602,1.88249988714911,1.41288882004448,1.41039858052069,1.61142232354062,1.50838521535955,2.04212364608143,1.35578430111445,1.54720106435685,1.61152976442785,1.66085603991052,1.52953295464796,1.61246547711648,1.81610485108752,1.5648179892694,1.45762226708384,1.63291585330986,1.54458275421267,1.46133378199981,2.0451394260789,1.6332706102088,1.32792047389301,1.95037905209572,1.49250213001352,1.45142340876944,1.2684376083399,1.45212187602269,1.80975084678318,1.61940065167395,1.46560999452222,1.18192092596942,1.31689039773804,2.27968886420821,1.7626302592468,1.99369003181633,2.07607354033813,1.19553276051403,1.39269296412826,2.03576018803519,1.3921012150503,1.43451889404283,1.38433467595018,1.58769734797601,1.76995702429549,1.72415792820404,1.18351471380646,1.48746317132241,1.31221708922761,2.09429879129154,1.24676448973478,1.66214218347146,1.17809617820034,1.66293120797544,1.89379454619363,2.11082623870636,1.49622874520866,1.34803773337544,1.6474497032639,1.41504648855234,1.22369665271539,1.55831983907787,1.86565459451497,1.62962241211675,1.33438100554548,1.48646191370742,1.51289307978468,1.64683504302616,1.74337765933742,1.23605166804517,1.33459529788994,1.74960469254463,1.27975076171012,1.39339399648243,2.03977874598825,2.03421854138723,1.58572861218002,1.20924755219681,1.4370577981828,1.68559398506847,1.54241997369776,1.60838436918961,1.46459458360496,1.69188346891416,1.43124486806859,1.51882637912734,1.71814616925078,1.29728231045176,1.55687040815432,1.56069070454708,1.37296175713857,1.61572095099728,1.58333349364486,1.23861568889066,1.44956494503647,1.43352510283507,1.60913917131453,1.38475859896032,1.43367951939928,1.62391608932194,1.63305723952755,1.55569354455346,1.60109269561717,1.58366866087896,1.88178247762083,1.7450526150609,1.40945374571869,1.55077516175893,1.77384182097529,1.46931595205781,1.46414806466237,1.29490066509701,1.45763747044847,1.16880932984965,1.64018790536499,1.55365095169961,1.86446711315168,1.34849740075347,1.91558826824966,1.71485809238984,1.912738944855,2.40830174179232,1.62813095315629,1.44282847300044,1.54476629654585,1.40493931311784,1.26861625578697,1.58091646925851,1.20123471679761,1.4134972125551,1.58713627155914,1.61703906486447,1.71230856829623,1.35471768477257,1.42905996458108,1.52730318772327,1.90716585561018,1.42361152160276,1.65794715152357,1.49582286121512,1.25340092884217,1.33369068147378,1.45853998234838,1.48244586103021,1.67648218055705,1.1960600054203,1.55721877628292,1.532051563056,2.11292993891995,1.37162119611283,1.73472014071669,1.50916323882556,2.07368545239142,1.427748081531,1.31654005714999,1.58992456254843,1.30892739388322,1.4875705018064,1.43959508582365,2.06031404849021,1.87914446395467,1.87839453499997,1.12508147380464,1.40884891654838,1.21701322667475,2.4782650989602,1.45117489469624,1.62179738680096,1.38706570968955,1.6759549413241,1.55150632467117,1.43446907967089,1.5987423516241,1.25221153026192,1.36931653336164,1.31836175749917,1.83827959743355,1.64548965147606,1.4901234010172,1.2776042863742,1.49798246634953,1.16109261660861,1.68258000191942,1.78618602734425,1.28321688626427,1.57160778815367,1.39108087639803,2.03976096754159,1.68371211472758,1.90166823219029,1.70500352055309,1.6060713470164,1.37113599818224,1.4243893422317,1.61650497895626,1.46074233471956,1.45113317171413,1.32939297796847,1.73457771509949,1.61540490861578,1.54585775397004,1.52410177876807,1.68843281901434,1.91604893916386,1.60534935213582,1.56552490887506,1.35526131436565,1.49485840179735,2.04241281339787,1.76999369775307,1.56432594659656,1.42985306288613,1.39694769204283,1.65409065181882,1.52379292016259,1.59202403561214,1.10672259388489,1.66655402571654,1.05300106806552,1.79895517583681,1.94141546596127,1.86182879623475,1.44633985124011,1.29231046980351,1.55910193917242,1.48291808294766,1.31648980696983,1.08683036302045,1.70517330893662,1.7188350687726,2.86065717772544,2.021245396313,1.30758180454192,1.55000128740202,1.85166246436023,1.65830231838244,1.40175319526323,1.70796532596536,1.38483844303422,1.50350751418824,1.46197459951325,1.51302176097184,1.61564672444971,1.40077499461536,1.78473260082688,1.55015081693342,1.49277701685347,1.33394150627482,1.15883871467254,1.23013271357328,1.60349841406295,1.54127339929112,1.39027370248552,1.34350857949836,1.95601498727598,1.58394057187833,2.00838285587691,1.31636544880352,1.90349915024956,1.65020169827811,1.85985844905904,1.75500160272938,1.89065809173814,2.21558975999834,1.52364082774407,1.5448184917702,1.44055502322341,1.50732305409518,1.30716178088252,1.16120824732587,2.747412426585,1.82498231972273,1.76521209368926,1.28792351416308,1.52830994825106,1.47851816668961,1.46112921224816,1.38477826012566,1.57390420503279,3.54151366099219,1.5284491874245,1.68669857432731,1.45159868851896,1.70838122876957,2.06796664175475,1.35221601344886,1.49755181764849,1.77318591729929,1.72857720363167,1.82530372341952,1.61196135760895,1.46849435418133,1.32875206675818,1.50066078466567,1.3818952270399,1.94467899823262,1.85471543011575,1.31878659435181,1.54485571953697,1.75346343245726,1.81540762292365,1.93457303995944,1.30981830423594,1.17991171720548,1.58810001307455,1.65510250198334,1.59319228849907,1.89761858284297,1.5323982693963,1.84213713703379,1.77724513752631,1.59544198746187,1.54854363497846,1.34633110514789,1.75174701052186,1.6673425099344,1.77743662692382,1.6045442219543,1.48986806795857,1.70984834508278,1.47693018929516,1.76020162136386,1.25673188464528,1.29655570841709,1.64451063920895,1.62115562757907,1.7244027411352,1.53308659922256,1.6664308445093,1.75369168631992,1.56485712035576,1.51403051281642,1.45300486195024,1.85781385400489,1.52363132534595,1.63297925882584,1.32646872858643,1.74458743975473,2.10446788659495,1.81297844965355,1.39054177717775,1.32464150194333,1.81427806255056,1.82803163144762,1.55583856652257,1.67143719171738,2.03811670381944,1.65094366367814,1.65860174333871,1.43210291016744,1.18078344738471,1.96573954926505,1.68899974370616,1.98506933413759,1.35694114714554,1.86289110608148,1.73304213028616,2.27903852451321,1.67296723356388,1.30055843478475,1.89938311674668,1.34427180700541,1.55625899589705,1.61026045282072,1.74962028885398,1.31073710457498,1.36201169747883,2.26224375931591,1.61733858215257,1.39625572254832,1.6129449211216,1.37628180280833,2.04252128983018,1.39234028211074,1.64571241995841,1.27804422595732,1.47197436486806,1.91888310113602,1.49259235373849,1.54261928277395,1.39631992889396,2.61501180148968,1.28679602621767,1.27660140776405,1.67936725013725,1.42120663647524,1.46972023453763,1.54877405038732,1.53909345207325,1.52718971180725,1.68615370911871,2.03963819473893,1.98388253822143,1.36672867635536,1.10462629995768,1.39598757047468,1.65497083669443,1.50210452893282,1.43887886800736,1.51125710807407,2.26334343299088,1.93363882551544,1.74834693944371,1.56412164224208,1.522717996582,2.17956520741772,1.95639787536976,1.82106573386929,1.61274202013974,1.3343629950577,1.63560355101447,1.6170043606918,1.48339689300592,1.28502060320188,1.41854662088916,1.20526366187876,1.53367053480494,1.5831696207938,2.04174892044803,1.54581054167529,1.49556202243333,1.50852652418898,1.51354992246961,1.45708982598497,1.3505101365394,1.83660263764754,1.37020066543259,1.67845168679878,1.60345919352245,1.78339825380286,1.76765583444231,1.69211603650943,2.11674224776167,1.55413441950829,1.48126279314078,1.89134336914203,1.48535681208341,1.59391535899161,1.57691383065789,1.31168465244876,1.19994190602139,1.65380278167911,1.85390365218382,2.01993401342112,1.59270135603509,1.64227968354194,1.40979360170079,1.47350957788656,1.94720537903554,1.67038693449569,1.2394195123117,1.3789106009052,1.65836447031978,1.58572908051691,1.98869398770169,1.40529103580029,1.61801155442691,1.57333867949167,1.70575505896416,2.07539900130848,1.54346826744691,1.66720040383594
"18",1.8,1.89759331868473,1.59001810386099,1.57921060152577,1.64026739652389,1.67542028418159,2.18099226328696,1.8132227757926,1.54043178700231,1.43460703533184,1.35954291744177,1.752066797379,1.7934475887892,2.5271325738414,2.47440170148207,1.94964911340743,1.62023173070395,1.67792749615079,1.54335486140879,1.68997830710302,1.47622547711207,1.32264958936979,1.48813259760781,1.88766972696459,1.54917006015578,1.45677618069963,2.07928360835588,1.26804091763167,1.71162323099961,1.78093469380855,1.46259886522561,1.51990009780397,2.27442266868462,1.20530194983194,1.36544700695132,2.16482025447672,1.34568708420378,1.50034127852281,1.51461853325234,1.51758581262104,1.64777527648333,1.94398129723637,1.45560713051853,1.45725395746132,1.67461781220891,1.60477199519425,2.1919612847125,1.37086789306143,1.60425688810238,1.6184686163314,1.73449610664482,1.57130022151066,1.70531479437041,1.96743474377883,1.67672835312024,1.51597128738008,1.70004304894786,1.62695457215295,1.47061893659464,2.12436415704572,1.69381802496192,1.38805099099899,2.1171106627919,1.50981152713569,1.47418050572926,1.28026772635493,1.51112030070127,1.84339051202331,1.77426046761203,1.66151716487113,1.2400664254127,1.36042654262046,2.30525801089647,1.88068797798525,2.1460492041329,2.26053483123431,1.21625743389104,1.52109906449172,2.17518084770736,1.45188773180069,1.43077102889924,1.44291389745795,1.59601985817429,1.9269400745607,1.70779888811691,1.22289917950031,1.59614023277776,1.35517800350894,2.2746089817256,1.25855622064652,1.75310083899081,1.19573736118041,1.76082360302978,2.01781341365234,2.26216348467306,1.53962798846268,1.38971393389375,1.8115087518291,1.42544138289411,1.26376738171514,1.62229051744195,1.96601065599741,1.71650510744277,1.40104949902221,1.50036771316987,1.58054382987924,1.72922149820106,1.80215140332496,1.31352413278566,1.33683250798268,1.95000887205333,1.31758611380464,1.44482310727062,2.00338673111671,2.26200346312295,1.69760288528303,1.28977404012523,1.53899925076371,1.74388961131699,1.61732677071697,1.5924564936561,1.50785154610326,1.79767067833323,1.50377005784789,1.57787596987045,1.72726880138283,1.35015683594301,1.65306956944005,1.60283547447442,1.46898218097059,1.6267262111032,1.71432779206193,1.24877985797872,1.48342971168756,1.50771942014029,1.68430885780822,1.42221734396538,1.47538695441451,1.78077426711002,1.70396776653108,1.70271358216242,1.67987527297495,1.67025871139394,2.00163825952503,1.93908224767961,1.46443508004141,1.63489385316834,1.82384231248239,1.53978288208379,1.56015688518453,1.31259797224219,1.52460051872387,1.21126459704009,1.70141795662268,1.5939859447686,2.06285475534925,1.41353471251732,2.07753678150433,1.78598638720508,2.05075770748766,2.65304800773235,1.63777133534349,1.47614416033088,1.63697209975605,1.53075626672594,1.34449295323086,1.58091560025947,1.24410649991978,1.47405280835687,1.6793003489071,1.6640388659276,1.85382404816342,1.41920692970972,1.44211923435428,1.60077150114806,2.06986801702192,1.51383516529541,1.66109288552631,1.54780231467154,1.33107016339093,1.38034341110347,1.48478899428363,1.53978290755148,1.73435900011036,1.23329959606192,1.63728975273572,1.61131872605374,2.21930044735528,1.36570763232528,1.83489752176881,1.57708690200467,2.07560791088764,1.57044455479649,1.36422508816944,1.6674151450915,1.33704595360894,1.58533499851688,1.40790934229541,2.20941737208706,1.97301750840495,1.83153598121822,1.1666595463091,1.45217813871119,1.25260126467454,3.12228709308205,1.51246577154313,1.84381076041995,1.47007782608176,1.67420997974224,1.60480519046599,1.56098020643432,1.66991139023945,1.29005864204615,1.42392242054993,1.36407002001201,1.94711557025977,1.71696186877285,1.5625957758552,1.36727659521379,1.44324266369098,1.20062084633412,1.84362687204323,1.93824511975091,1.29823484996459,1.62550163398384,1.41342138733169,2.24298841026773,1.84167095109814,1.97738370437547,1.83058553829123,1.72439725195987,1.42505212104838,1.47075795869577,1.64085279247091,1.49197206202758,1.50025511040635,1.33944548541351,1.82226136695581,1.75609321925693,1.69411875401114,1.64080689240032,1.72849105014741,2.03397039974251,1.73348922476278,1.6286150627022,1.41011117427746,1.53417673252449,2.30402197850466,1.7796951698958,1.70828091962269,1.40081714046627,1.50676950119104,1.75337671474452,1.57007414929317,1.71236511940958,1.14792228932576,1.75336084739529,1.07455960349269,1.97289885797915,2.00067551014264,1.97173523387117,1.50534971141374,1.36545822938911,1.61874663083157,1.51526196111381,1.37014174497862,1.11150102322364,1.84340709807337,1.75197020333532,4.31005875275981,2.23899403966642,1.35593566412311,1.63461454600733,1.94723894890356,1.83163759778302,1.47708756455577,1.72902069374405,1.43070867670335,1.57972475117878,1.49832110037013,1.56593293163573,1.7135619405225,1.49539547499662,1.77191524101192,1.63136512322068,1.63590111919479,1.31586649250501,1.21068451154338,1.30064897739739,1.6716123921459,1.59469647709316,1.42558848531371,1.42298470825772,2.05400481226706,1.65981655406666,2.19447853449403,1.35606798355508,2.01418148241669,1.69106692864848,1.95979228402417,1.85607205634242,2.10069486138158,2.33796547362873,1.62588382973775,1.62106745832316,1.44784614537798,1.54534768003882,1.33507930881571,1.20177309453396,3.33900162472681,1.94599051099099,1.80558316252971,1.2920697230206,1.65319970536695,1.50757768214288,1.50907424325325,1.42014420958559,1.63844745851151,4.2711445711023,1.59328259726253,1.88437967195255,1.46703441485422,1.76434930898028,2.27237988448807,1.41393324718079,1.61125274313334,1.81046902116244,1.84168863354145,2.01963000431114,1.6508472007349,1.48343952019343,1.39824157299434,1.59601568247789,1.43356506781396,2.09423656017047,1.89010589702541,1.33857013525213,1.63290360824818,2.02006386913079,1.75686553136852,2.07243683253016,1.34443502614037,1.22745158485024,1.5525249177813,1.79619309598771,1.71039137906874,2.01114853974409,1.56440359729779,1.94203934703707,1.84482374390768,1.61520193325294,1.61280384501496,1.44014352568323,1.84540611652169,1.74215662690276,1.88945204363358,1.71276309598221,1.54411859609527,1.80036609577418,1.55155743945001,1.85869829584526,1.32588023233629,1.35609370808322,1.67587183952539,1.66602214310516,1.84818768369491,1.69105680369924,1.57814611088218,2.01153379298802,1.52683382746578,1.58049994547321,1.50775535230693,1.95794860914825,1.63223187035199,1.60364224044606,1.35382087036986,1.83249681289755,2.37851209601503,1.89450700406025,1.41152134800747,1.41228774655491,1.96043868781919,1.81665863782746,1.57951821673471,1.77469721926242,1.95081156076265,1.76806970280615,1.69516818734168,1.47282937538952,1.22893472420426,2.06382984295952,1.79754471941074,2.07544761902757,1.43759223594639,2.02333563952734,1.74615959419483,2.63985679976648,1.7512213573189,1.32906393915634,2.03012647016203,1.40967671499479,1.57840805639397,1.75172492734291,1.91076311253321,1.37369123771476,1.42417408306496,2.45922789504416,1.71242301979341,1.35545073528446,1.72489116533024,1.47115310214317,2.52519540356096,1.45553667527066,1.61273857706432,1.29909400447532,1.45867525935446,2.31826004013472,1.56412160871536,1.63012281097879,1.45620667557654,3.07101416689161,1.32650742370977,1.31624807050099,1.75138912812436,1.47461540057342,1.54660945393346,1.59714955334725,1.62367274146328,1.73269811095724,1.79546655887132,2.11256724535999,1.95871015867647,1.47232267054467,1.15345101411577,1.44649778684059,1.70440795727717,1.6141890430503,1.48593642509623,1.62418756204035,2.35241730944069,2.06579123240079,1.78239424044455,1.67637609780553,1.61082665995332,2.36767765052309,2.24347407962745,1.95936166525048,1.66251665942457,1.39732843030492,1.74916128540671,1.66837882083888,1.54811703410628,1.32262496335261,1.47256858868345,1.24007137006339,1.5700525779383,1.6313285732756,2.23821558481433,1.60409377145103,1.57988265763401,1.56837405463985,1.54255422741908,1.51363183873832,1.41297182919883,2.01864719598421,1.48674991019534,1.73440720030092,1.66281049328778,1.87296439958487,1.78686865371023,1.82607818514806,2.53103230992121,1.52101161171295,1.59244099140392,1.97398886702016,1.58456336655442,1.68342306104468,1.78889918175783,1.30892274509437,1.27250626274423,1.75999426022116,1.95379284389138,2.17486596121771,1.68800172568305,1.72277531348353,1.44473551804733,1.49725712835503,1.99812358232824,1.78643919189381,1.26221631065397,1.44705383594862,1.7449614207332,1.67174252658568,1.93228939631207,1.47416051200921,1.76367182398891,1.57150331932033,1.68351688996541,2.62348988532803,1.61822499074111,1.74562997323319
"19",1.9,2.01315787188037,1.62655650397919,1.58923441568665,1.69259255285779,1.63016787381464,2.43747890533143,2.01800600008534,1.54374571437227,1.47513442457862,1.40994903484455,1.77789114254826,1.77298977640834,2.77902109768214,2.73181294180764,2.08154230442569,1.62213652377822,1.71072812216587,1.57388834954333,1.74543014881186,1.56066581285013,1.41804570860658,1.55147358720202,1.93090541241069,1.6479136716038,1.54068180992155,2.04588830626075,1.32263457733337,1.78571824838395,1.89601481260013,1.5029557663792,1.48878356096034,3.09565914974044,1.220478895217,1.37307512711673,2.22255134076679,1.36197155788719,1.54347860064285,1.65952302175251,1.53517833513752,1.71408591278249,2.12240527069658,1.50641492232441,1.52893990660392,1.77333607494576,1.6324629804742,2.34585247921273,1.41404679367178,1.69439178927543,1.72319343356794,1.83496363248301,1.66142390784664,1.78138930025457,2.01467532418097,1.76939447167721,1.58105682330439,1.84193565985065,1.61055484947906,1.57436299818416,2.49627595998251,1.7171097736566,1.42333923207311,2.12368053616159,1.55746465153244,1.53211598086896,1.32175547310664,1.54566694687218,1.99310189329024,1.82536542723527,1.6306878235916,1.29601732837916,1.38036011737502,2.7862201963101,1.91160906965465,2.35147874788643,2.39061716198986,1.23973223293387,1.50066157569808,2.33446825985169,1.49646061530779,1.53692300026006,1.49310566847758,1.63154682556589,1.88980615537996,1.85627691347123,1.26681315019156,1.69649886882014,1.4354739113964,2.30651479087518,1.32524263964183,1.80174638564842,1.24588038578224,1.82855839071143,2.13385655484115,2.33382911088798,1.55664710594413,1.49491532921164,1.94535246963893,1.47808570559814,1.27049026775792,1.65626775037914,2.09971478870515,1.77829082252598,1.45278796997891,1.61326954506763,1.64178931648176,1.78587486061309,1.88153004384996,1.31453496083584,1.43445885796408,2.10672871152015,1.38164855756622,1.4804449338068,2.19010354839732,2.58528718278531,1.74508212261584,1.3609048622991,1.53126567873839,1.87939420139337,1.60944748035834,1.65648286123756,1.46499232331442,1.86914632083731,1.52869266316513,1.65677017824911,1.83778579037791,1.36786055583403,1.7083087390059,1.69194212778576,1.49395492126184,1.62666356201014,1.75160748832923,1.32192504807278,1.51794959248652,1.59065255192218,1.82101253319334,1.44826028530584,1.52028125157621,1.83664597827917,1.77942909200255,1.77027615192184,1.76694877036122,1.78013125262362,2.1715500862948,2.05891573024628,1.44159665677224,1.81707250669653,1.88954466757169,1.60962319476234,1.59983825264162,1.38032714177725,1.56780578952837,1.24105753259306,1.81266551986147,1.61803861727242,2.06599983686203,1.5198259078954,2.23153523767941,1.80948289291048,2.24856555598896,3.13884068338312,1.71260627052425,1.51358583689472,1.64370413904424,1.56749007080359,1.33692262628122,1.68250945361781,1.26230103199028,1.53113824883697,1.73339790469556,1.73878806708068,1.96230866899094,1.45094420862669,1.53008912696062,1.70944861292333,2.1534591825515,1.52714491832923,1.73699554909687,1.60949878184696,1.35165790688001,1.41258132900151,1.56885824882258,1.58733696400608,1.78876788759107,1.27788719634478,1.71202220077373,1.65941706127485,2.43290374403732,1.38490331373474,1.87434458088176,1.64889527172345,2.305306094044,1.67723666249846,1.42521603314977,1.74883550319018,1.30740980403226,1.68880173463316,1.51608589663843,2.42210562072055,2.07158228324644,1.95156806610253,1.20316840281588,1.48591656330947,1.29686131949196,3.25657329365306,1.570297472363,1.89913188783527,1.5513876528297,1.67399707518677,1.75749104973358,1.60286185649041,1.71828766213096,1.33479890016143,1.46503729938285,1.3848195600191,2.04095632803299,1.79168947399751,1.6300994055431,1.41378003892767,1.5033884209828,1.21607348491058,1.99011756221636,2.00907072101684,1.367179276929,1.67221944045298,1.50241121135406,2.2980528188934,1.86330313823165,2.18725817215425,1.85114129697356,1.77857206946373,1.47533272741378,1.50827359077619,1.68192169632208,1.55538023433278,1.5976171831775,1.41339595442377,1.88650426096484,1.71320004055941,1.73005007702203,1.66468436769506,1.82507047421594,2.17821051001886,1.78655077553328,1.72316231217575,1.4425928699514,1.58542222127336,2.53704311024109,1.94853886972626,1.74970614781457,1.48993888852834,1.51518229353523,1.84820554632742,1.6300046238103,1.81873895965974,1.17479860528786,1.81011449489509,1.14863339010307,2.09838348556246,2.1041677167017,2.09539705222442,1.55849342820949,1.3947840333095,1.6788843568403,1.57642420094813,1.4308683898546,1.16217570997549,1.84083480570161,1.9064372759489,5.14594553132003,2.52391793855157,1.34315322898253,1.72434821619463,1.92694527308788,1.91044064887525,1.55097670069015,1.78656207919492,1.47580215999534,1.64708673902033,1.61577484794329,1.59410994100555,1.66460741049074,1.50779021475358,1.96737372486049,1.74666652963038,1.66595207774705,1.3854853021824,1.25022531968306,1.31641027012126,1.71789267836349,1.62172707738723,1.4503209845054,1.51233552237683,2.18208211622606,1.73467069587447,2.34102532720489,1.42268542358989,2.14499055166677,1.81787928500711,1.91707236862488,2.07589050140762,2.29817944878018,2.69442719676185,1.68299517966308,1.65501919874283,1.53296600060792,1.55855285461129,1.40360941718091,1.2018735986512,4.20483852498125,1.94815410711548,1.96875907895337,1.35001151429528,1.70063621225785,1.63013545737554,1.52284674235007,1.49841052385051,1.71975704144581,5.23726434269046,1.62044806697581,1.93421481122894,1.55863206452694,1.84173956223096,2.3951257246309,1.45058779640847,1.6028344634237,1.96433986072279,1.93157746463248,2.07766531804318,1.75170266593195,1.5357982474433,1.42506409818656,1.67165662936348,1.49691475643189,2.13949280681914,2.07064563592636,1.37946746476671,1.70573797745279,1.91261538124802,2.04212249640149,2.20970549750433,1.38800742025542,1.28347991991242,1.65572179337094,1.76637635328231,1.71619863132125,2.15145615963647,1.62857043149358,2.06523055827056,1.85175666804537,1.70447290868086,1.68366293936347,1.44527604476671,1.96379695185344,1.76138221179109,2.09892148169801,1.76020075638891,1.59406972235122,1.85562960333,1.62946766139392,1.96253849817183,1.36519541986977,1.36152672175764,1.75198389072646,1.76532891071626,1.97335542210558,1.72095823092395,1.69378155846198,2.07522159227778,1.59133356345416,1.64570736998846,1.54324603071139,2.05804240537971,1.62761515427118,1.73471209774545,1.38832821490484,1.86714884551075,2.63792281903574,1.95479174038522,1.45628974237193,1.42091678058854,2.02283863383812,1.99424086974603,1.65108493271745,1.78125865614819,2.21273217458348,1.8263464900979,1.78634806217082,1.49921014898983,1.26410767513549,2.15653241520167,1.88218890087572,2.14582293997507,1.49203112046688,2.0619046873994,1.88135661615722,3.99493055390591,1.81831560411964,1.2885880736686,2.28399097345945,1.45100289974631,1.64972301928044,1.91006183003096,1.9360069581875,1.38997190381947,1.44225297705724,2.73635047980234,1.76264210599623,1.46975978835444,1.72929657702289,1.44722517851037,2.75142651820315,1.55425274147454,1.77273602414427,1.3137819619554,1.47917452544462,2.28158190821649,1.62733306849065,1.77138053451778,1.45652806488495,3.46460731291181,1.38453080034192,1.34248202944042,1.82869781687321,1.50511445205358,1.59787152950991,1.68998124463337,1.61144660744267,1.6703712153732,2.0122439996911,2.37309053280835,2.31262171814178,1.47125850341051,1.17996174162645,1.51175508761708,1.86724828167648,1.64360261975789,1.55196729226585,1.65597973326296,2.42007161659583,2.17244630709699,1.96598235260935,1.78126718772415,1.66441778344358,2.44522670006041,2.36009149231027,2.09338256793909,1.76513471475458,1.46668354305117,1.83599953401153,1.63238622117592,1.60894771481638,1.40520562148286,1.54713367759778,1.31711732424106,1.63460737144292,1.71497758572099,2.36903048698687,1.64463391302661,1.64126332909807,1.58887744848157,1.56041093945553,1.57262082577631,1.45405258228528,2.19566288752092,1.49931566789842,1.78878985898878,1.76743670017975,1.96482012142796,1.855748503112,1.95942002438475,2.63753152540108,1.66672915997818,1.62570040414765,2.00520706068918,1.68235543014067,1.79048416659289,1.85702895895113,1.35655494121181,1.29888332225538,1.82091836831697,2.09472604681508,2.43360813774649,1.79792069271522,1.81827041568166,1.52374972496866,1.54660719575992,2.13299648301413,1.82616136897039,1.31383209350406,1.49692906347996,1.79807916507566,1.67135021344254,2.18221995251719,1.51816804833366,1.8572946719883,1.62965866658913,1.73650484495921,2.80330193973727,1.70204135126529,1.82370140140955
"20",2,2.15800798443753,1.68738178497923,1.67025523267421,1.85223265075352,1.76156927795536,2.51230767333101,2.06824741180819,1.63599186459789,1.50863606960882,1.42323956059957,1.95616811556756,1.81967362095054,3.57881798652774,3.46715214454726,2.10222551170254,1.71654058063701,1.78504802767851,1.64604872582783,1.88923760275315,1.57843627466914,1.42032112574396,1.58362193147443,2.21247166971885,1.70057777676592,1.60007621292937,2.01228403624432,1.33135443358316,1.85098684314682,1.83476148482132,1.55094602856239,1.61315298268776,2.60637254020118,1.25624317276154,1.42108652775,2.28172383435217,1.42452948599618,1.58098298833728,1.7087403008434,1.55302532576523,1.77755380783422,2.26831167746495,1.54418385727484,1.52488953729987,1.84451145246443,1.71344077121013,2.57719487298201,1.50752051425248,1.72568993843197,1.75674611275607,1.92944325582501,1.68021760868548,1.83855868128474,2.05717663269769,1.82733595662092,1.66232860666081,1.86996232399134,1.64632166816939,1.54673375598771,2.73626818473574,1.95148518978211,1.46018360057064,2.37322406642535,1.58589308827861,1.5331403476388,1.35742476574781,1.59720232346392,2.0351077995761,1.81922481963921,1.69191646402909,1.3382039309853,1.43205114772709,2.55778051340325,2.16575782240344,2.47962577751171,2.48056087687267,1.2702476791927,1.59682750971985,2.42828667150443,1.47602014903408,1.57380964578812,1.52421043291007,1.72854592039433,1.91262728930947,1.92879375019146,1.278963552819,1.74251059225898,1.46077933568816,2.83922791802147,1.30845817958424,1.93262346298517,1.27439241383665,1.88677105314873,2.20744760639939,2.58164641236151,1.61700194961131,1.54265711945735,1.94993360445458,1.57412431341904,1.28435829814997,1.74547998455518,2.18347524704056,1.79038753060021,1.49435450094734,1.61569950006738,1.74207601872151,1.83611129505139,2.01212998887092,1.36945707076888,1.47224774589555,2.309532261363,1.37041629973084,1.53981116256789,2.29932034061185,3.00600567286741,1.81616157927452,1.38674161535948,1.56398416178241,1.77953238178495,1.5908023879949,1.85934031229627,1.49950653197847,1.93291080457258,1.58365820772107,1.6660498205491,1.98001701270342,1.41853661975636,1.76744949547555,1.73770410105945,1.46247811488613,1.70840591135075,1.93361775854842,1.35491409490712,1.58806976044505,1.65820111288254,1.8171643255205,1.46439132108268,1.6829642853227,1.91646102526788,1.73330882363379,1.90164149011261,1.89071656135851,1.80612491736119,2.22546061764251,2.05522930183192,1.56055878495868,1.79146983571322,2.02185815732592,1.61856189373525,1.66087470901022,1.38123456068988,1.71021523065682,1.27753528052524,1.80486781182558,1.71592805004368,2.19858095324165,1.5630480495421,2.33065176945654,1.90178908486793,2.4153273237754,3.44492527285006,1.7306900220225,1.5638686859904,1.74691549773437,1.58342439215176,1.37868297215718,1.72942303681575,1.28364822187732,1.59542351518389,1.80611413644428,1.79991506619032,2.03497216545424,1.48655859487685,1.55864109111761,1.74749239932228,2.4196634910138,1.60680082576495,1.78261025962353,1.62170090206865,1.38062282528178,1.41126939822999,1.62788928915943,1.66284657392085,1.88723290731707,1.29984668282705,1.77228756766074,1.77162192918931,2.4671441525803,1.44429621839902,1.88268949152086,1.69626754659612,2.27173919939297,1.74291113469101,1.47145851262224,1.76365444211106,1.32864495675208,1.75748250663677,1.56965740940006,2.44976060432333,2.35022166078597,2.11922738004172,1.22558988646432,1.54954649141259,1.30646880615783,4.14825847995157,1.64853944063671,1.94140003493542,1.58014863814,1.76016533580681,1.79539319772367,1.65540182169043,1.73062623712562,1.35454426709306,1.50705649652509,1.4116525388014,2.17273271211003,1.85848694810714,1.68660810622621,1.44281061169702,1.59933466926364,1.22774882855291,2.03182443168879,2.21035881757923,1.39521291388108,1.73242593528089,1.46764316163856,2.46718961438138,2.0141237965966,2.29460560793376,1.9372252399375,1.79438032518359,1.54917628688428,1.5507595423798,1.67631735527106,1.57016334748085,1.60314257306385,1.45880270548214,1.96043087042059,1.84844429727204,1.77771899753518,1.73512095354983,1.8531185429514,2.32148557424474,1.95927146618253,1.79575542552464,1.49479110470144,1.61956632111163,2.72420921455442,2.0355774779149,1.80098815989149,1.51707996086354,1.56331663670607,1.89349361169415,1.70453467701017,1.83590598330293,1.20452099885674,1.84853469762344,1.1664455962764,2.1188960716771,2.27987171418935,2.2527568233856,1.5936870799245,1.43839749995248,1.7511993450065,1.61378746937938,1.46776254230376,1.17670809695725,2.03128781844768,2.03279800234867,4.66033572800537,2.67032020792099,1.3941559545947,1.78139099427108,2.07909331821034,1.99676819302627,1.53264375177956,1.84093158370604,1.52340620401495,1.68961708715014,1.59261967930783,1.71354165141822,1.7982975595337,1.52709453699809,2.1750647017497,1.72987544352487,1.74595466331482,1.42484287824165,1.25526604815811,1.34985033737457,1.77413621648522,1.67564558375468,1.48344281026084,1.5308033008774,2.31074640966027,1.78789031572716,2.4666743530918,1.47823772529999,2.21813242851726,1.88844159580375,1.96648978343499,2.25603814660339,2.28654518158904,3.26765823820389,1.73384363135408,1.6728507450016,1.58445869902575,1.59798764724828,1.4380546039573,1.25038029783366,4.60619746232036,2.03509065847717,1.96831133318503,1.39164018194392,1.77061067275863,1.62340677903708,1.59570940495548,1.4571857585568,1.74939785933803,5.8967481683168,1.66274075073933,2.0138701825766,1.5698874048556,1.97668779601188,2.63020800068377,1.47633088721208,1.68450091330919,2.06860148315477,2.05542830048704,2.13531400685254,1.88586204371728,1.5871437946771,1.47622455455169,1.58732411828838,1.55073298994136,2.2619191339701,2.12821545020442,1.41656610928196,1.73414012330342,2.0299694119992,2.11856187221503,2.34775569310959,1.44124230619051,1.29104453380488,1.77046587745938,1.99363187723073,1.78975579026192,2.30425142616643,1.66440140432149,2.02834973699503,2.0464175340372,1.76130265835705,1.62405452278269,1.4886761529186,2.02217979363767,1.80942129016773,2.18001553579298,1.85724996237987,1.61888765119671,1.91096052874527,1.66087366017564,2.10096594469459,1.36746988558295,1.40674376730794,1.91062487340738,1.82081170073571,2.0536587810216,1.70650257824436,1.75843065053275,2.13362028092848,1.62015299717854,1.6881054770343,1.64523814825027,2.18005496316109,1.68874476446424,1.76534885475143,1.42631959238154,1.91666351937336,2.8117725509015,2.19702321085691,1.45870598970943,1.485926883504,2.18878970152098,2.04321495762408,1.65450696728734,1.85639074129025,2.27344619466803,1.90256589548525,1.84012070018203,1.55161347142238,1.3062966992573,2.35788865121699,1.95092372092533,2.29328532774656,1.47949954173897,2.2721946074992,2.00923489971713,3.71809914346186,1.74485460058706,1.39737818443978,2.3589973608526,1.48927781674698,1.75878816818198,1.90031982637514,2.08931523715045,1.45566381761837,1.47187579041805,2.98950378288111,1.85245235252532,1.49894991757108,1.78683116772374,1.53072213566779,3.09971907527315,1.53367827179896,1.73605390094735,1.31850139986943,1.58531687029794,2.66293026647015,1.67954992781798,1.85095728397166,1.48286655358978,4.18874025240563,1.42538809248729,1.35997109837737,2.04773633770982,1.52901832941768,1.64764626475718,1.78083694296809,1.66156478176313,1.84303784802955,1.94745944931462,2.45022229805688,2.42209129781334,1.50561299692472,1.20839752870141,1.56482283048433,1.88703239564431,1.67910885642323,1.57124624507513,1.70881734248649,2.90234314178519,2.34548912881978,2.13099177604807,1.81587163189575,1.74700054696371,3.11180427669625,2.30601010338501,2.16735185535261,1.82121237014607,1.48384968408875,1.94277393267827,1.77273289067549,1.66565957918157,1.43697994614263,1.5722124770537,1.31461193866036,1.68085151725539,1.77569893147968,2.46516546230831,1.70903000194968,1.68903907182076,1.67735124622827,1.59872071036227,1.59563190470013,1.48406651905048,2.16808902224309,1.5549740557653,1.86175627419523,1.80254384144158,2.1113778528948,1.96247053624991,2.1026647436567,2.89478824053581,1.68732656293215,1.68015418278177,2.09768709624634,1.72205494299168,1.81539407202747,1.92066824909919,1.37267538849337,1.32517248610134,1.72939282834109,2.27688647019525,3.13030780459048,1.90823318119119,1.87306382823622,1.54957546685555,1.59466948778209,2.25998294553763,1.93799007000316,1.33884045109651,1.51524839977765,1.96356193481694,1.69774998975815,2.17070339916339,1.57201873639916,1.90139438091031,1.65765143229342,1.88000239240963,2.90612783578795,1.78430356931649,1.89383871776175


==> Experiments/Simulations/MPLEvsBeta/Codes/private2.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,1.31722204969687,-0.216075401282027,-0.550993968872012,0.251086296888913,0.293011119934772,2.49654437652836,1.23303253043472,-0.938690752017673,-1.58332492435868,-1.7389130544319,0.763245574032051,0.794669530080464,3.54127466645104,3.29795187400892,1.94712931080832,-0.0541494951012687,-0.167265362485452,-0.436557194113616,0.641712093140848,-0.84663355906736,-2.56965123598592,-1.06695829128505,1.52704192262168,-0.302333515476938,-0.524752483858279,1.85506015735603,-3.05404017969263,0.568416306400422,0.496354079530466,-1.24422372326183,-1.12981180523552,2.74270543356441,-3.31018249916421,-2.09756862316227,2.43449478090589,-2.23877521929492,-0.74801280055757,-0.34533523214528,-1.3783245628419,0.52299137503799,1.73041431452394,-1.07768704821568,-1.16244602328534,0.770825589904545,-0.186929333806437,2.22775090245874,-1.78377186258483,-0.0277009787282313,0.238680145110575,0.654626700522497,-0.252023862495818,0.364290884236063,1.53282092719445,0.0655752993152121,-0.325172234414448,0.732212007504117,-0.353964608719556,-0.758057159516279,2.6446691377799,0.574183636243838,-1.71921590419135,2.02151722486884,-0.574313113466661,-0.846611824168811,-2.7246919844112,-0.464607239053301,1.21782743423389,0.683684864615888,-0.302404378880799,-3.4610633065815,-2.13029824672098,2.61425276798901,1.48178436736281,2.65217579483643,2.89281195934278,-3.55807054426257,-1.0538235911049,2.48393076379825,-1.22280850699513,-1.08216302875129,-1.36315514480954,0.114503231583888,1.37394985484113,0.581816581584163,-3.33163760600097,-0.117354587668891,-2.1473784973102,2.37536556319548,-2.72302565862492,1.01231878028342,-3.98584506258469,0.578329935646871,1.59947509854273,2.84671338386936,-0.463984728679211,-1.65489485219389,0.94750799390603,-0.6951072524146,-3.34943043984733,-0.187849266998417,1.68186956586852,0.709744280430256,-1.90530486341911,-0.186280318594958,0.0646643335662383,0.530588007030058,0.850991766153644,-2.33068087718569,-1.49351822037367,1.83150283864899,-2.44913914255264,-1.25576759983138,2.49588436528831,3.02436415498804,0.484143946758206,-2.9886720197615,-0.965134488833056,0.525284632006968,-0.742856408880581,0.104608285046394,-1.26144160576019,1.65447761805361,-1.20784356694866,0.0872359890684672,1.09210965615745,-1.8750982196433,0.542142506644203,0.0914533179788661,-1.13490589142484,-0.0134401668343444,0.588831025861181,-2.50931162164223,-0.668833094521036,-0.452747028243825,0.3115206198382,-1.10212344362362,-0.569811059193269,0.704696549984068,0.605473929062839,0.743781102709798,0.791763733439331,0.064431234058369,2.10454441394162,1.57274047973325,-1.210718770197,0.276723311292423,1.09232089829491,-0.772260194404223,-0.261751471669477,-2.13907746876098,-0.358355468747689,-3.66935340781877,0.799213015152365,-0.143663450610778,1.71951784896159,-1.61186684766111,2.25090217367814,0.606807863108452,1.82529776536321,3.68702488363378,0.135526479204994,-1.1408203478051,0.077464176579699,-0.749160310697887,-2.41983971794954,0.0552427840119834,-3.42726353338984,-0.988369991640009,0.296370051282594,0.216353286372587,1.0179871702106,-1.49054933729621,-0.648622628629877,-0.0632633645664689,2.22311230174753,-1.09927966339625,0.50160264213419,-0.391797409216818,-2.58830660921717,-2.39773017962219,-0.814501603315697,-0.206735255780416,1.19371571285383,-3.04126553123763,0.435152388744197,0.210237109740441,2.5508750400055,-1.98100326720002,0.901334994460458,-0.157229765050781,2.27579095100417,-0.0479731225065901,-1.87576507333345,0.335463700836853,-2.20491167166677,0.0644892343957343,-0.473366276884115,2.6556623768041,2.12630886268152,1.47526956875504,-3.97284646642906,-1.15539672637169,-3.35685194722781,3.55168198019186,-0.23529594192884,0.844100203922906,-1.02289486057302,0.453796453592725,0.653544663958735,-0.343880524067833,0.288109781714776,-2.74822738308063,-1.48831354589588,-2.38066452584751,1.54447767361132,1.14932257633698,-0.216582698876037,-2.04942307244702,-0.4346784480491,-3.56122968977018,1.57520474174996,1.53117338978869,-2.24705047789153,-0.151851683292121,-1.1640425807919,2.48991717024803,0.745055471130765,1.68881004630697,1.30640381781063,0.259815262370261,-1.46600884962851,-1.15513577026652,0.168009466284968,-0.329662990743352,-0.568787443632707,-1.40497571985267,0.869688640109092,0.0895218131664231,0.269098256786809,-0.189596003726143,0.376504072837902,2.03990488581265,0.570417189083681,0.269404446871314,-1.57179925108362,-0.325762061912801,2.72452578507091,0.873610247834694,0.150996258765785,-1.53996613574882,-1.74958624507232,0.338369281888379,-0.111654091857402,0.325734672379939,-4.86943082911026,0.378648363508482,-4.86597446989219,1.79564502156296,1.91635777108869,1.41348847679429,-0.947751782500889,-1.90954044205137,0.337526831548191,-0.686877344824539,-1.62347582924018,-5.45852551541955,0.942500365510067,0.419794631328965,4.40177425421957,2.58107093152775,-2.78762019398052,-0.0446994010606933,1.28165364313552,1.00423269497423,-1.02875814346456,0.779491591030475,-1.73090347881231,-0.62239403562619,-0.150437764017963,0.18966652240316,0.871341714157036,-1.08479735986959,1.26122311968787,0.381559969630762,-0.0645369312538922,-2.30418248027681,-3.42214139062039,-3.0590212101159,0.256247706205806,-0.202763833065554,-1.23905844430098,-1.21483722256877,2.08987897129037,0.470694707622501,2.10441321419049,-2.05793854522677,1.91071703330105,0.579266541585804,1.6179491132351,1.56097599868889,2.19922847712908,3.05931588752449,-0.299335932389289,-0.419810142644287,-0.888512615381619,-0.553857832076624,-2.36646303417617,-3.62796661119117,4.36019418827784,1.32916741637938,1.16323115114509,-2.19578495828192,-0.0300568020820644,-0.526628049755975,-0.710516224685114,-1.51099215140614,0.249226874958745,4.62910386771045,-0.169997289976341,1.18656839238882,-1.19050455376956,0.808173659596617,2.63572186342425,-1.38172430039542,0.0516946953645597,0.941304791235804,1.16013148411617,2.05204086656573,0.364564604544788,-0.634487916726487,-0.686681234684247,-0.532056661911309,-1.24033220898943,2.16779698634469,1.58621340305244,-1.88353484822701,0.540737629567825,1.48439143445421,1.098014728183,1.83003541872591,-2.15987314915248,-3.24008636445987,0.210268023424899,1.03435958135768,0.368415558681569,1.51468915697882,-0.249850970815914,1.78593279017299,1.18052916684379,0.0186382312646197,-0.0628039680188059,-1.61398175853373,1.11987481877856,0.625492505486657,1.65745604979957,0.675781681507237,-0.347540947438426,1.57781944910143,-0.343290945845957,1.11389919339745,-2.10232521665617,-1.87937714641341,0.909367298159729,0.478114110744013,1.73802104339374,0.431664369588742,0.0981654047906992,1.61582510695734,-0.0609309527748796,-0.141236090842152,-0.347456898598823,1.50048476978038,0.392993803518177,0.40286962538419,-2.49540653979421,0.631377362384008,2.87163851663675,1.41161803757864,-1.69323614592421,-1.48004126541516,1.90354989025158,1.43561445813617,0.120257801691102,0.996658664752666,1.68168768367412,0.686423672356585,1.01287195149057,-1.16334736230615,-3.27846939466712,2.44189439500969,1.32081179500497,1.79179376685738,-1.42366987540383,1.80871613614205,0.884053985308371,3.63178603597552,0.281474744138976,-2.24088299619779,2.20693733895443,-0.98242930401334,-0.022720446534067,0.615771051400132,1.02205401382429,-2.05820116010701,-1.11576730206596,2.90480064641467,0.590345877283348,-1.60340482899646,0.519074193123338,-1.00905009474442,3.08602480701829,-0.872154866265933,0.000733325127052184,-2.22008450466577,-0.740942108821818,2.64035036676708,-0.0865764761830354,0.225362327321954,-1.31967506792683,3.58275251979372,-2.18324909094621,-2.78170962020166,1.1272357595274,-1.46625332812329,-0.392903173993612,0.222533235678025,-0.396564716446087,0.910501377581252,1.14700280222562,2.58612871230803,2.16556569540347,-1.26166804237634,-3.37506226614622,-0.996418676269085,0.708861315467626,0.0810304928105867,-0.714641378795987,-0.083067615055199,2.88061116073856,2.03800984070461,1.41044377338858,0.470137392468867,-0.00835915572032663,2.86240510779382,2.46120615571648,1.65368240840598,0.400083167190119,-1.49098447149989,0.941070528569383,-0.222930417321897,-0.522424933198695,-2.0808775574693,-0.79665498616792,-3.27989912440175,-0.44202505985205,0.441559157917082,2.6232093640936,0.116917065658504,-0.0315833580127477,-0.350481903729644,-0.246588817882384,-0.411216345403917,-1.63188105525963,1.95618196955408,-0.998307459257279,0.789839956109764,0.668723993386126,1.29442894070912,1.18333629667714,0.852912187767081,3.24824300527903,-0.218666333492267,-0.293725596482559,1.73962286779655,-0.0788549221371175,0.230059356579397,0.923777881879017,-2.25193625642071,-2.64058140113316,0.455091248790794,1.98303577273186,2.79666390010809,0.666243025184068,0.477148691661442,-0.60477516075191,-0.65251911656291,1.86875329226542,1.14357257498888,-3.37031234500087,-1.24790801437541,0.941908134179943,-0.145635423562068,1.55516629740318,-1.05767147264539,0.567089235701331,-0.485039089115719,0.283091933798738,2.71742053918954,-0.136316792682519,0.626935803147167
"2",0.2,1.47236836741407,-0.0567820777002346,-0.564128517657115,0.0682618668908219,0.161558283180225,2.55267679887177,1.35470668538066,-0.646300339523149,-1.55183605030225,-1.83453074739835,0.635458715439444,0.674480780037736,3.73328345358031,2.73359350539298,1.74696943445016,0.258649442629805,0.238183054865304,-0.699259684462514,0.629038418146279,-0.631552778128728,-2.07790105102013,-0.62718227030952,1.19525459552234,-0.123133447610392,-0.961929439145826,1.21491761577893,-2.94063594990264,0.398542323106272,0.688840193074734,-1.12545786846379,-0.758462543875253,2.76153618610802,-3.68766521934566,-2.11430415255408,2.32883966053409,-1.89804076349544,-0.900352525890139,-0.379575398549987,-0.867930327758906,0.645820135307253,2.03390765126338,-1.310121070809,-1.34358860097471,0.555819794829181,-0.164735541890268,2.22983323529905,-1.60824035676421,-0.0468709776235385,0.332241909630368,0.828053155509065,-0.0422616894993914,0.705831093164258,1.33656460237997,0.000680890466074024,-0.511921560949809,0.830185897597854,-0.0195635420894248,-0.88265941522076,2.7049435919744,0.404333842503351,-1.66401023125561,2.0338881149397,-0.560856621961307,-0.833066216519713,-2.18533825595864,-0.831283822018253,1.35770032786842,0.639529922092772,-0.353681194836077,-2.91110902845615,-1.93715499101755,2.67301190976529,1.31909521357991,2.64169274015164,2.78668149458075,-3.47536678128517,-1.03617744348337,2.52969861935881,-1.38737738158204,-0.69821491778902,-1.72418083288115,-0.00700569193975225,1.26571590888757,0.892803859422117,-3.91593215659862,0.010010906621175,-1.52440456009839,2.7058777956204,-2.86756163206986,1.10592768737055,-3.95536579146549,0.592728716319287,1.66777012881835,2.85182597329233,-0.362432042093103,-1.24959962767391,0.871114658434331,-1.16003053595517,-3.46310048860609,-0.172209431013715,2.00481654511145,0.68023183884839,-1.1904907357863,-0.651730030033632,0.0600610196168734,0.589267341088507,0.93520762277965,-2.27354658468021,-1.30530752036116,1.93351830437043,-2.26565644497042,-0.854976715031392,2.50387541126167,2.51735467352096,0.272381814799685,-2.94751838946997,-0.663476197423173,0.295631756058051,-0.538147843100018,0.238966551470035,-1.21311772520693,1.67456145020263,-1.19906005105832,0.0976585897367269,1.17575847796805,-1.86266173154824,0.567928606225665,0.336948674158639,-1.36887449391345,0.365757774514624,0.576909927955011,-1.9591650308375,-1.2077368545073,-0.448063919907495,0.358322731086559,-1.00910417912372,-0.582563937165312,0.730835466502807,0.587754338263409,0.793674828065562,0.29731275059154,0.553221769209561,2.15827078859463,1.61875464657877,-1.29057288522591,0.369792050266316,0.905923034260213,-0.581298829373381,-0.160810862675776,-2.27349002965036,-0.305807203602175,-3.54319379156399,0.845413116949448,-0.367236318184974,1.85044338805149,-1.61825750578295,2.23697228088607,0.69464628386841,1.99247763560958,3.37311730609595,0.117986076160992,-1.2063084537243,0.416907045691662,-0.766115287642973,-2.24669688649992,0.0611397694868957,-3.34745468223688,-0.938088472715513,0.387721632391095,0.24068463339796,1.04317867879832,-1.84054935582311,-0.579290048545481,-0.00687527631526287,1.92778311512645,-0.854228078456946,0.673738061114868,-0.222411764277478,-2.56060353249546,-2.39180132632179,-0.709659801561911,-0.15390315740453,1.23229086176048,-3.01202810970913,0.448463718441538,0.233189499464809,2.62482526196755,-1.9430697960564,1.26710296349671,-0.175659483251754,1.96120382701219,-0.106160139826515,-1.64449573033743,0.235029079973201,-2.13966252746661,0.100846351966637,-0.427716333491994,2.65832927059515,2.18872735176176,1.50082220790728,-3.65948811982665,-1.10937562905595,-3.18553052011537,3.7687213216242,-0.787249452485434,1.06465985341638,-0.517036483082934,0.335245454243669,0.441532524162939,-0.280537494072658,0.28929793293716,-2.75061545516356,-1.36709582921449,-2.32960333786501,1.58099015964939,1.17281846583106,-0.157121429965311,-1.79603189128107,-0.496321539585052,-3.54738628193898,1.61152937208991,1.60461600361527,-2.54644995731941,0.0127901127009692,-1.14465337312518,2.5737213331362,0.788577397303121,1.72428876036629,1.35491423113783,0.266512100778237,-1.37914075977406,-1.1305491912873,0.238531709429057,-0.26834156754197,-0.112670650867827,-1.80064484376824,0.739764787019447,0.58437887242349,0.113305142045242,-0.0163711167309319,0.311719016613496,2.04936908108438,0.685167329258385,0.361205717229784,-1.42496090639068,-0.295832374181969,2.79507434226896,0.952094455272227,0.187423462737165,-1.46567393785406,-1.67470948729242,0.560578844740794,-0.104127860106048,0.132978111235532,-4.76005435328719,0.654312742447664,-5.26780065188124,2.03984754883435,1.99759835468334,1.45535146834854,-0.909393842047996,-1.87113545221601,0.372464756076681,-0.621928402233025,-1.55633776209526,-4.93494411887173,0.996859620856597,0.662791150802498,4.04546174010031,2.49037133974411,-2.66705417953731,0.0853050417590113,1.46505828657516,1.04100054282782,-0.888275732629153,0.803036973139876,-1.69629981688865,-0.588241443453645,-0.0584133209203459,0.257711440131047,0.923917448944849,-0.622047984248224,1.28194997117225,-0.222703843937811,0.1447804820589,-2.41101976266017,-3.80257304473718,-2.54209081858196,0.31328229577721,-0.226003727778709,-1.17733346696598,-1.18796002933713,2.08370168435643,0.532180624829226,2.1406941446001,-2.04272001301641,1.98537606045972,0.528360939852238,1.61969861759394,1.88603723138397,2.19124986455479,3.12615335641306,-0.248039023395915,-0.17476149615254,-1.19278821766719,-0.516786927043985,-2.33530127434338,-3.44974096728188,4.3134060184812,1.62062065828455,1.36116720840013,-2.14328657850632,-0.0440168374153483,-0.217729311230327,-0.946781279016773,-1.50895143530609,0.250045679187982,5.54476471625073,-0.447851508967153,1.27910950027903,-1.11753571141608,0.853394820910985,2.64872235717104,-1.3723437239091,0.0680896640880786,0.995816018432746,1.21213279533457,1.54345059657235,0.442154650240628,-0.520817856162383,-1.34609750872421,-0.464066045199409,-1.16510348225559,2.0069630678734,1.75779207932153,-1.81355336473412,0.570779755680208,1.51004711646935,1.11274294509408,2.17601785520202,-1.95042167903792,-3.07079905836719,0.280267959784118,1.08567398500719,-0.0243012344554373,2.09618436419641,-0.181227668293609,1.74924571556777,1.26663187842523,0.324506911541356,-0.372967917881135,-1.49347192205904,1.15846455165182,0.646304841181526,1.7033301051421,0.661478557817711,-0.278153840849522,1.62006514775631,-0.232158742791424,1.49016533859918,-1.75583112544969,-1.67071397813394,0.743621298306852,1.02795384433679,1.76916646938001,0.0034266982743842,0.166309992803238,1.5875448452743,0.00292226449213198,-0.105412550757329,-0.314505469491191,1.53309240167489,0.426397769234849,0.528724394149952,-2.36867310791291,0.812208923899351,2.61207272106507,1.37064542627312,-1.53406202584659,-1.71393495021103,1.92404655330373,1.42744544867047,0.212162889933765,0.976347097428147,1.66543153316657,0.702699395368033,1.03891000689132,-1.15517781250855,-3.17743127321548,2.51601841824459,1.35067685020207,1.836105060484,-1.30822930207355,1.86100440581781,0.916464701149887,3.67432542659355,0.363769694188873,-2.11164346523811,2.24416925922794,-0.937011556878785,-0.0106785368331057,0.689307048259045,1.08060749710692,-1.99701770861945,-1.06494142087126,2.9704384103278,0.617543001480098,-1.52864472780102,0.604635479663039,-1.29912667858356,3.33800596709448,-0.777967440740211,0.00647608361019745,-2.12530444646329,-0.701916531777436,2.61090372272619,-0.00839379544065212,0.313212487213818,-1.73824351042666,4.27170628641386,-2.11866028710056,-2.70289155147819,1.22696502539076,-1.23869810675512,-0.478013699596385,0.213138361817517,-0.35802747175878,0.61056832201651,1.71920635715237,2.6648107912571,2.2028146117175,-1.24382926457838,-3.21901565784614,-0.964757294388218,0.776086271319851,0.0564119679899701,-0.6528838633025,-0.0224914401311862,2.95275639290667,2.09027428553045,1.46594842785243,0.137547126379439,0.0595082125494788,3.27476479028965,2.44762369919194,1.72515128575502,0.420149358204777,-1.47480366806059,0.926029663177602,-0.221953408282985,-0.400718807329648,-2.09331588369608,-0.715543684890259,-3.03722439971231,-0.416385753114087,0.461271628524339,2.64173257277148,0.0104296103826864,0.0853149994680203,-0.285145809260211,-0.182547571228119,-0.411062902207883,-1.63386768903318,1.98446792318493,-0.915061029436242,0.811656689621704,0.64149141550049,1.33452254025692,1.0010518183323,1.17366966511552,3.27869353991568,-0.0141384393806737,-0.338413987169078,1.90488943613524,-0.162116968251482,0.249074129057991,0.969101334147428,-2.18035872352429,-2.56697413948122,0.550374404169698,2.00844796163662,2.70534659517374,0.865303130212845,0.925530572704912,-0.535140098245652,-0.597689389587173,1.48729353853046,0.793001811955271,-2.58893547379802,-0.943276130059048,0.993855207462463,-0.0945980049700482,1.58166103308056,-1.00596941811865,0.617344364674033,-0.380435924100898,0.105945871686936,2.75135665242543,0.119993515791411,0.689258646936082
"3",0.3,1.35108318746451,-0.106423016818041,-0.324436316439606,0.0554318451636846,0.284641469228382,2.29775653387789,0.92805724328231,-0.546741523523733,-1.55959688591817,-1.71575473899737,1.27435900949243,0.745635905197098,3.62474133985449,3.22745406185686,1.72784108697311,0.322453871419984,0.0874123034057514,-0.448583084079997,0.348641101293604,-1.02813864521534,-2.11602145311922,-0.815276428172695,1.80528956417446,-0.163058502282023,-1.11329188773247,1.87036278065853,-2.95675905795548,0.403322035881845,1.00381189147661,-0.718425333745166,-0.991333489526508,2.96942204306279,-3.2442414937458,-1.94694699448253,2.67510067566385,-1.93384785356757,-0.739218776010399,-0.486432853870588,-0.85782682656532,0.158037008062905,1.8086608648684,-1.08929702586145,-0.639275889046541,0.563180145628442,-0.142649860655593,2.29732221724393,-1.73355614377146,0.161035711338747,-0.0201098803314077,1.05487307805086,-0.0457237982783659,0.681997187766285,1.76405991231484,0.154209550750396,-0.340765453134086,0.847444231545407,-0.228023795371836,-0.723669451911471,2.68329390821386,0.447853909475046,-1.61539906833649,2.06595248618915,-0.442877608750165,-0.908454892210328,-2.15551067869182,-0.713504806208451,1.38523342400136,0.637342722876332,-0.3301475275713,-3.03564855478634,-1.76894873630593,2.68283893109053,1.4543537428468,2.61391017668688,2.81151446690827,-3.41689390053997,-0.954938714185551,2.56943687869781,-1.00277669976304,-0.719015819332622,-1.43880705478113,0.127908700009096,1.28697708254786,0.968111028396021,-3.85409799545332,0.217982944026758,-1.54786257327461,2.29022488414021,-2.76519578809277,1.11907718168952,-3.9478683165045,0.636347367035825,1.70732522985184,2.94797116771386,-0.412516993706571,-1.04109595570772,0.899940906179815,-1.09304094240826,-3.47963918670139,-0.160632625826178,1.93218348062485,0.51968641636401,-1.07039551757969,-0.348886298546329,0.0330515331390766,0.603728590423335,0.969324167061315,-2.27006540719632,-1.78848655923797,1.86522915681749,-1.53375905301961,-0.761203850131985,2.54433308218084,2.69061217958019,0.447515392482833,-2.38137059691458,-0.69775071268532,0.374482524223783,-0.688744388294843,0.339307579463739,-1.20116833529351,1.71783124494937,-1.17590283114457,0.13563482542679,1.19813337216524,-1.55054607087271,0.525707370490782,0.389507612285421,-1.32268713449909,0.0894739255944779,0.99048997632915,-2.81650229527233,-1.21239200296609,-0.395921032963414,0.883066772141648,-0.848648946219623,-0.552700457460207,0.744147359056676,0.607058291102714,0.828027279063806,0.437983148094596,0.645500147707442,1.89131070758812,1.8155891913053,-1.33225850845394,0.471833791470417,1.42912049804793,-0.726758712271856,-0.220152324533161,-1.88292880704132,-0.245623576695462,-3.43457046876314,0.87619146004393,-0.322328673313354,1.68958490857806,-0.829769984451588,1.94379622058766,0.822011489485412,2.00714152961684,3.47872419679892,0.405811354333245,-0.304191929805104,0.28161343711189,-1.00098255937351,-2.24548297662282,0.138827424917582,-3.36508717941911,-0.884000676633761,0.458992595225492,0.310592439822234,1.1733472582493,-1.1186129001846,-0.503478501549247,0.0268938600239319,2.08037931890383,-1.00899453050184,0.750013713926088,-0.391243943438585,-2.50524357355463,-2.3477765131662,-0.577818753380796,-0.123064707059719,1.22306808546351,-2.93557652109656,0.474530892441677,0.279885187254289,2.62211867594608,-1.68403444664111,1.24476830712581,-0.173314330722334,2.34773574255725,-0.0952857533759526,-1.55196003051803,0.248813393459831,-2.09379853653695,0.212702209794581,-0.378942026595561,2.69844402523528,2.23646011780499,1.51341909088561,-3.42200617207788,-1.29351985799446,-3.43811664657014,3.82164230233806,-0.457844440411166,1.0080604395857,-0.603956363637584,0.540034767566713,0.749868437172242,-0.245901237830312,0.328742592737656,-2.74228253639258,-1.27087165926732,-2.24511993071624,1.63013568697408,1.2011353533207,-0.258861312912307,-1.94607330863382,-0.3189645370068,-3.21858974518394,1.58858122779957,1.74856528944357,-2.19367354203376,0.301915514857932,-1.60228572965769,2.31380145673926,1.15647362354423,1.77492942803651,1.41376979564357,0.285422755185582,-1.32862008978948,-1.07158940258641,0.955368643166187,-1.01517410940934,-0.453122609368342,-2.25328867085509,1.23132038502807,0.453827707990633,0.532531472784949,-0.142332783105517,0.519463083056737,2.09637544263956,0.769561988387695,0.404153583245702,-1.33409982189649,-0.251584375063489,2.83908695368467,0.961464484567618,0.228493526050378,-1.87213912126026,-1.14206250589728,0.644564086445794,-0.322083697561726,0.490040693524364,-5.0418770359266,0.767924541321438,-4.97658055948265,2.0221943300995,1.99538925352347,1.52940655058347,-0.856522057408717,-1.82213054478491,0.413023468745811,-0.520076544841742,-1.55098983776558,-5.11174611917474,0.911405353023275,0.891846322621127,4.47414989110132,2.50750716087188,-2.33438208353697,0.330940011027916,1.34719507085968,1.10820306593767,-0.813325279665895,0.834758757614796,-1.52071029745971,-0.527095125120102,-0.0805115417273081,0.28167936897825,0.928017159698006,-0.48690784434487,1.62933864811077,0.0183746539369857,-0.4321520503815,-2.18473525265752,-3.31829865871525,-2.94696790753339,0.330125605333385,-0.191248099300468,-1.10630693616417,-1.17362743437928,2.13551425143544,0.616230787938312,2.1256883287559,-1.57180982687164,1.81938730365643,0.565703622075056,1.68738775938362,1.95257202973918,2.27156965633989,3.04487075650898,-0.0847450652597548,-0.358902686707256,-0.810336460003192,-0.507493481794967,-2.32494261796305,-3.29172132328738,4.30950796287829,1.66819678817174,1.25007748668849,-2.24535257965645,0.595443691350264,-0.164838831311974,-1.39828783373765,-1.32516040431403,0.111809421467057,5.60413188438125,-0.315323647369885,1.33593986687973,-1.09874205722175,0.909250050323195,2.65379121001824,-1.30605451865501,0.125029046572803,1.3446726853982,1.00318093155314,2.10803094815404,0.713641037284278,-0.679572271194554,-1.42526208657671,-0.460788209906233,-1.03112987429252,1.9991910073128,1.63072051394099,-1.76702271099604,0.578623807729959,1.56231769216475,1.1347014803194,2.18611536814836,-1.75260255981322,-3.18056548465985,0.185051395471072,1.12728241929434,0.53885224793919,2.27857262148054,-0.551957530415889,1.8775969213751,1.26144627665687,0.0538570526054074,0.0731726413966822,-1.38275516690934,1.19832679367335,0.730094104801671,1.75100694165826,0.7254607287057,-0.267140341370393,1.5906382408837,-0.0989775075152278,1.15190491359536,-1.74835101101854,-1.83821458939779,0.713492506866381,0.779760343014647,1.7744941341816,0.479933410831279,0.155439087689864,1.59754229817391,0.122770735877447,-0.0354682498074711,-0.265309476923244,1.58403904775623,0.492923917437914,0.526281396605206,-2.23646798407982,0.577949547216342,2.4788090568458,1.52635940047193,-1.16483946596899,-1.66620782848977,1.96768809262436,1.43583708753999,0.29061934810353,1.05041444206467,1.66633683130118,0.724413064762649,1.03611620901634,-1.11862707465176,-3.46677209136672,3.12366376367097,0.809901778538665,2.32886033783152,-1.08689060840899,2.06891425990465,0.943742178332864,3.65961852692846,0.415532886933252,-2.106156512781,2.27220113465018,-0.884942287501001,0.0601287622750263,0.71223812693621,1.10607324757867,-1.82120979581836,-0.905841028163752,3.22803781995788,0.640978785877344,-1.66635798480435,0.681723670204644,-0.775902412253974,3.20617689389521,-0.770359356636071,0.12738488331927,-2.10180573117488,-0.673016365049835,2.62165540905811,0.0131744685208612,0.321761174359577,-1.29826406098775,3.67096108919272,-2.1181180421255,-2.43076557306379,1.13563344669268,-1.22384545161181,-0.392393498268768,0.188219990964307,0.268850024607558,0.352208340608199,1.21868240616426,2.69883795459441,2.27876996736703,-1.16680792712423,-3.04024625184897,-0.863060452067319,0.81369041318125,0.0941108638645455,-0.537476711166469,0.0584537690717173,2.96105925521159,2.21443595276724,1.59165271568491,0.490753695655592,-0.262941852117282,3.28555880379167,2.46495310995619,1.76463077632526,0.455931942989864,-1.42068901044157,0.981725679793736,-0.125034982888637,-0.4189558955766,-1.97342593135288,-0.721102196303291,-2.93622625327018,-0.373811416829314,0.534222320718053,2.62563527698181,0.0335137115885133,0.358932440073566,-0.19444237096853,-0.138358520376834,-0.348122289217376,-1.62464109825097,2.02944853380842,-0.871791080232475,0.826756872263939,0.698651039839192,1.53591206430107,1.247953013935,0.966533525267311,3.51918463498287,0.039377700522893,-0.412633539336583,1.85557684034145,0.0568414529060931,0.274293276461699,0.955894369515189,-2.09322069143777,-2.5220612764259,0.524719407149397,2.0887382525094,2.99361663699974,0.526625890015468,0.96193775594073,-0.485026934585579,-0.534293162303735,1.56291282651329,0.979993414561535,-2.46777089854659,-1.06891979601517,1.0904184788529,-0.083998601937477,1.61076659943951,-0.930922812710148,0.629249116208746,-0.310636869026977,0.314963767374139,3.01385085121506,-0.0703136693538875,0.772432643555312
"4",0.4,1.56007401320411,-0.190115868198949,-0.299342445165324,0.489923402012822,0.0370066559645806,2.32060523108241,1.07830663831202,-0.499933250653256,-1.40941801025892,-1.97571951336799,1.08885959740711,0.83770547525786,3.42646081140583,3.74768955895773,2.56754131866107,0.19541754007708,0.308675684669274,-0.657566113466601,0.519050748700253,-0.613646370182806,-2.33226883896137,-0.893527398148562,1.57986256991826,-0.353000331933906,-0.565891911620958,1.36151688945179,-2.38929548212462,0.75125137239028,0.989974833891361,-1.0600028816768,-0.934761969696856,2.54320380964743,-3.52994688034846,-1.75320254025586,2.4591010198763,-1.87586935470616,-0.499077677811978,-0.216847828921637,-0.937752037804208,0.312779535429278,1.82732660012293,-0.619008064328911,-1.13624978542538,0.378549479022384,-0.00701282196825052,2.27925602048416,-1.57201300501077,0.246710097152066,0.342274826364294,1.13259483718091,-0.0166358266524019,1.00929003542884,1.39834058223043,0.115052544772524,-0.332888108018338,0.582280382398576,-0.150994242063648,-0.722920675534392,2.72329895592502,0.478035496093694,-1.60766267358443,2.09155877991656,-0.49433249796488,-0.853835908837439,-2.63410266012722,-0.634824600725746,1.41077834349606,1.07018635098166,-0.145018683752518,-3.33054909879482,-1.88092455836342,2.91508214064044,1.43405146823091,2.68908845777041,2.85658012131926,-3.23499716794235,-0.894913930003645,2.60374211418766,-0.96153765987162,-0.635487398846264,-1.26671539547919,0.210333106734211,1.35756723965715,0.850814360786481,-3.81969081477529,-0.339000652350552,-1.21929185165574,2.73009445138519,-2.73526344608634,1.02882740416175,-3.92625601998192,0.692820757073987,1.78441703759714,3.01414269240595,-0.339779859768368,-0.790886148933461,0.893938151632582,-1.04145254141222,-3.35183781891691,-0.128150444554422,1.97541739360979,0.452807954339468,-0.942545675791601,-0.427784986958014,0.229754557611072,0.646486157039787,1.01449196732145,-2.05203958526045,-1.06995229147382,2.11067881175336,-1.63115002274866,-0.964614477009956,2.60923732287723,3.17030733166078,0.639674490472585,-2.38742448444506,-0.9241000302789,0.516829377030794,-0.658803515544704,0.36861283985803,-1.16923542404136,1.72592096959623,-1.07534982009348,0.145710923739055,1.23195603422923,-1.74588164490912,0.701607875713014,0.349664414861953,-0.987001806809747,0.0660751601168641,0.698777395072882,-2.78052758807959,-1.06945055221956,-0.387961634465695,0.889717548457152,-0.736054453160683,-0.543124248661148,0.768424392604034,0.692121562524121,0.818094303977896,0.974876057415782,0.322028269279416,1.9368230949418,1.78095208945353,-1.22892522657114,0.835475662304619,1.21864490570928,-0.430497588217213,-0.168875718470818,-1.79360198559404,-0.22298591302841,-3.28173625771267,0.899247480039112,-0.26572219678632,1.74979741569682,-0.784844814959591,2.14654901074534,1.18492817556002,1.90036524443726,3.75745135090343,0.171148560599338,-0.768379115481783,0.505954960131534,-0.918148795614108,-2.2365408971802,0.2343809141375,-3.26221062155241,-0.813652535049751,0.484371665731694,0.224195370894185,1.21313973228348,-1.63868434852042,-0.48921457693695,-0.201682219635852,2.22419647162617,-0.826728784447135,0.944685316555038,0.027060970589743,-2.46688550366516,-1.05992378550467,-0.56851886087803,-0.115664119570371,1.20997618537676,-2.861199247901,0.95186559289733,0.0871626183064761,2.18677590417884,-1.54968873490322,1.14437862198147,-0.246908497728624,2.48399601454289,0.0790804873717337,-1.66399576562214,0.255027731978201,-1.95246626521746,0.23528632721095,-0.24577735731004,2.73381784688002,2.25568166552939,1.63031354151028,-4.30391329516321,-0.607657781148655,-2.82433904719548,3.86516267811778,-0.462182092550195,1.21752628945531,-1.10196835957846,0.567206569880942,0.585073330120465,-0.226507104739551,0.384097193194454,-2.67788072177674,-1.20957235570957,-2.24630021638431,1.7654142896315,1.20213433420497,-0.0924111773255196,-1.72081422441052,-0.373449626772453,-3.27593806126292,1.4670897046436,1.7579318305951,-2.11645365852174,0.155888215303497,-1.62128712000917,2.67076742197583,0.910419080883491,1.74653469918588,1.45465380386883,0.316910765210217,-1.28520625367666,-1.0427155661443,0.365025286720251,-0.25596148942342,-0.0643364616466165,-2.01799611408965,1.04066923918939,0.382848019975577,0.68200408830533,-0.0299881211012156,0.364385283125558,2.08923194314558,0.809455373192533,0.423462191891468,-1.23893051935008,-0.262581631301985,2.62674282339598,0.946633093420542,0.259344044791648,-1.29552170304369,-1.49840131247531,1.00574581190998,-0.276961416597575,0.552769636517971,-4.38981084024358,0.248987932000063,-5.19882401191486,2.03695925007349,2.00358366201631,1.5651374106343,-0.798167255568811,-1.73753925149094,0.48653760761862,-0.334683450987886,-1.51114890011045,-5.0237131050021,1.066842722574,0.797124229694547,4.42651481733613,2.75440106449583,-2.59605756298172,0.0416001527429275,1.36925241017189,1.16687634185653,-0.778137972166599,0.857930304634963,-1.39570306418868,-0.408038072215139,-0.0568106266638072,0.327656917848163,0.572217293859218,-0.398625069980361,1.31793305368873,0.437517793972633,0.00830356666903551,-2.11728245526673,-3.80638641524727,-2.33975129331079,0.342214932962335,-0.143451673022118,-1.05836559969899,-1.14836369698345,2.16307593824402,0.647129195823679,2.221643006908,-1.60067249179851,2.06180952730707,0.742303071298654,1.76042286914712,1.98457474902837,1.81718573040816,3.17220688209484,-0.187765733204933,-0.308767358711967,-0.776515819744066,-0.517302184881212,-2.26863442306133,-3.13470740267645,4.27152996619861,1.7060587153492,1.11395567992361,-2.72164608035515,0.67106564700862,-0.486354234605902,-0.500553005446708,-1.1205427286881,0.144430133938947,4.47923433927741,-0.308260482183224,1.42259672338339,-1.0749535034102,1.00037732429694,2.64868700773275,-1.28549400412256,-0.119240846548038,1.58219008410597,1.248745938698,2.09759439576319,0.724467578652172,-0.575828612755406,-1.63926893156088,-0.183465719074799,-0.962154668163706,2.02205477881415,1.66212353518689,-1.78516910527005,0.646454411778754,1.64105284187016,1.18884854792599,2.21834347525103,-1.50111897709973,-3.16728056818645,0.0532928228783688,1.37646392897606,0.671434875708087,2.14435378583051,-0.444764558385448,1.91459212284037,1.31534399754469,0.0272331644238822,0.116709221631887,-1.11351524839613,1.28637910718747,0.791658161677647,1.81410149714312,0.809953558123933,-0.0858258063721183,1.28330533421399,-0.220125566111902,1.49767295090652,-2.0149709724012,-1.60963235423287,0.571635857084693,0.781324590001465,1.78881868608142,0.551782913835868,0.17803771133221,1.60719865536146,0.198453837114869,-0.00294099646781197,-0.233305034996486,1.64458395395427,0.189752683140915,0.62025136413595,-1.79985387851601,0.967391610805521,2.54976959767782,1.8440035605186,-1.32017704991537,-1.71277566149682,1.96846878160688,1.76471399212576,0.23783664670005,1.08501642242015,1.69576149673616,0.800423050104473,1.02331142755883,-0.992428695496623,-3.02789005041928,2.47506832864503,0.991274919025631,2.37418915430971,-1.02947600646816,2.14632879256401,0.916947052208979,3.70587299756963,0.411301148581551,-2.07516206097789,2.27834739991732,-0.918656347625013,0.0923291391098126,0.719507342257376,1.17463159185632,-1.93956914782848,-1.35757140918264,2.52137549054108,0.836738871408395,-1.52562835212877,0.601852916403486,-0.672399306149587,3.21295540647874,-0.854162173672405,0.20417771965854,-2.10812119646852,-0.615647815210104,2.65348604656142,0.0341267716595173,0.42292433742624,-1.67760859121658,4.25262184916838,-2.0807841623189,-2.628443829924,1.38192801536554,-1.17785677884618,-0.040518207156758,0.490734498105055,-0.240512781363303,0.402233304096238,1.2195722825957,2.81027574828603,2.28255362940992,-1.13795302897483,-3.91452503935636,-0.425360495397936,0.828612250429169,0.125501028474505,-0.743660475579516,0.0783094757903816,2.74553718747808,2.31845988256552,1.56616091337952,0.68353578895598,0.153027153800243,2.95871574406781,2.55131133020169,1.79241402147467,0.502620863941067,-1.44723697459847,1.06418776655423,-0.0759609589642371,-0.337327293470634,-1.96617595278398,-0.615697314920573,-2.61637937533828,0.254070626970819,0.0748807066750864,2.74977846475292,0.4221312376304,0.0374746763594308,-0.156196646933001,-0.0742029316604958,-0.321137012062394,-1.60765066802889,2.08939394897537,-0.830485018548051,0.875550403373272,0.746208465288397,1.56616361188004,1.13584368991257,1.22348750137931,3.56771267872318,-0.206241621925836,-0.0593815430372378,1.88927496151809,0.105154714127734,0.307187184083976,0.9423957836215,-2.02468939262041,-2.42991867707319,0.580135877979482,2.13110657547452,2.8484328071277,0.890845555720536,0.545582920427098,-0.448329023762636,-0.453711455994899,1.97454171924902,0.645869120031522,-2.3361046738569,-0.747177206902698,0.90997622383847,-0.0119499953955545,1.59908981300197,-0.848334683952681,0.690757747962973,-0.333174570719918,0.188973184687497,2.71272669251607,0.217858677850949,0.850663597154902
"5",0.5,1.59858364672588,-0.18803270925739,-0.367050677554797,0.323002303533507,0.152546929816106,2.46762656243088,1.13426960464574,-0.448787061809783,-1.41611238008935,-1.75857940412064,0.996904588299595,1.14999320475606,3.49775971040021,3.23646329446624,2.11195751255884,0.136216538576922,0.404583109999273,-0.398952757071186,0.765251783812498,-0.537348937794042,-1.89276537359554,-1.04982415626346,1.73730989884282,-0.365380892616134,-0.248607970005073,1.88464870375457,-3.15065773559815,0.511654034555915,0.53193010980506,-0.86737531128734,-0.659626293667888,3.17755124978818,-3.15772795178108,-1.74266624225548,2.37362392232507,-2.06496652515866,-0.579406587375989,-0.135175116347325,-1.22902278124611,0.836093558714817,2.11514820987944,-1.16555001491082,-0.91092196024221,0.471372638284193,0.227204536341714,2.32242826820929,-1.54072735523425,0.118867826045644,0.532496385156137,1.11433714476958,-0.115480126061362,0.628954279598409,1.55510545916194,0.316401744712461,-0.453545602891142,1.01870793363359,0.0684602151331341,-0.795565132913831,2.84026042621497,0.558785026221167,-1.9931458354797,2.70787087517718,-0.430243486400218,-0.930642837328794,-2.54469600818581,-0.687350864238096,1.70489174042292,0.829413793651819,-0.292876102388887,-3.12307020562927,-1.66728850289918,2.7171411428089,1.6086435667115,2.80170225146882,2.75382378219587,-3.06846438331437,-0.536759960193068,2.46864525366026,-0.896778938710754,-0.821657000906168,-1.24240314918937,-0.0769195554350296,1.36146767169872,1.05520301958342,-2.68800101788848,0.209072238288507,-1.98624616120863,2.71417892805636,-2.62880731816037,1.09856545486186,-3.81262776656227,0.717237443197162,1.87471609656246,2.52429870137122,-0.270323783076481,-1.14118521159394,0.939082807561349,-0.386218834494577,-2.44187266377176,0.0469568820176248,2.11316910939819,0.368513704622834,-1.2603788623753,-0.44140177061852,0.129961691427726,0.709800763934885,0.776777015404033,-2.21385002818547,-1.13007234372165,2.27699892312607,-1.24484253328457,-1.18625439484069,2.17319857990865,2.6167924062056,0.469200058747411,-2.70168448704156,-0.639440378445433,0.738528314775652,-0.00690071890056929,0.491172099148497,-1.12922917893451,1.61211589132548,-0.980239665750923,0.300852929893959,1.25945763052191,-1.64280088160828,0.69685576751058,0.436398242687605,-1.09143667293834,0.150527667963608,0.751435129247563,-1.87079802704675,-1.18410253168822,-0.0325690975136076,0.482415997217398,-0.702674531410483,-0.299107479922271,1.0583848890198,0.666399994005955,0.495748160392138,0.545338416925038,0.824295859939545,2.11725362801747,1.73627309569642,-1.14388417668034,0.565895755226436,1.07737587759793,-0.232568137611893,-0.151025277137444,-1.74336520145924,-0.0241488583103086,-3.18567865611062,0.299339512381723,0.222479221759879,1.93816194433088,-0.678914519070047,2.03147064314717,0.91081162723532,2.12754403816426,3.94093283209923,0.423190721631157,-0.412846572344504,0.0407184764440607,-0.90701082215591,-2.26142870505766,0.261142054747718,-3.04900228350905,-0.7960229098718,0.593050477472458,0.487334228769908,1.33444367525929,-1.58338984268241,-1.21233584016693,0.0568322858467403,2.27820383198243,-0.112112562069007,0.278817295437283,-0.366789713261055,-1.01597695550365,-1.6001941538774,-0.544080394218364,0.00865565809195501,1.22174474596253,-2.81256485012759,0.968617594146584,0.0369151082554167,2.84432027265598,-1.5732690011116,1.41095830548424,-0.0123427913135935,2.35580663575708,-0.00634111260046098,-1.18481713846279,0.309001656672837,-1.85609980676771,0.272050025837786,-0.203909022006572,2.78192667895435,2.27473055964582,1.7235421848792,-2.4851639834147,-0.919433355196447,-3.19795175460038,4.32729844632181,-0.554998288759255,0.803847553551803,-0.575365552582147,0.848628381482031,0.567806887124421,-0.199616627940227,0.413938201787707,-2.59224511095932,-1.24701090838952,-2.08679546935742,1.81398947284814,1.27051100884582,-0.108111376984966,-1.77963214772849,0.00415500864802898,-2.98164633029853,1.44691409865447,1.80101915042666,-1.94425782322404,0.216960707391114,-1.136369977929,2.6286568094495,1.03653418226979,1.78290497058101,1.51669735810693,0.329423246594762,-1.22792772414974,-0.0114077650978467,1.01336248841802,-0.3338177549469,-0.860358452044195,-1.93305465002297,0.766573315962467,0.429703615814821,0.730076386097277,-0.0927300003750266,0.57204029677932,2.15155786924123,0.892774877211035,0.431910703526657,-1.18711231786354,-0.212148464487558,2.91842781822256,1.0551782892467,0.481998408884525,-1.73164812801448,-1.391696352054,0.605865210154574,-0.167112747998343,0.540137400771162,-4.4840806034623,0.85039699054237,-5.09998155784548,2.0522272249069,2.03004996189358,1.58758333097906,-0.769721851331896,-1.68189947195909,0.401950959357687,-0.314837545280452,-1.14888274716883,-5.4745676338598,1.06281709568157,0.965590264509981,4.11938620234723,2.83518255053945,-2.02957422555058,0.104427128768438,1.43325121398714,1.18916859508129,-0.740062342389147,0.904342680612175,-1.24319743975884,-0.552715579961076,-0.500556068683074,0.27312244627225,0.942666830834977,-0.349530572226044,1.37511920687178,0.47277382862269,0.126176502853166,-2.00412595413895,-3.04596186830253,-2.88570105856071,0.373937381495989,-0.139147432701881,-1.02784975458753,-1.18214579063974,2.6421754384446,0.551331138061764,2.26223942588982,-1.53262340318039,2.0208493053747,0.747971136311368,1.3390547032685,2.07165433086732,2.33749742644633,3.21255961497786,-0.194509802277471,-0.16161505955897,-0.716237126932712,-0.453531256449075,-2.24521866781871,-2.38036576295402,3.9883623602714,1.76710844235315,1.15130534064917,-1.66333732958241,0.029766975520338,-0.166221071815889,-0.952919895361564,-1.40546588019924,0.546645250007261,5.32966554453446,-0.173147612809219,1.46995499744463,-1.08485825454659,1.12421296119753,2.97820925660061,-1.47990721795441,-0.0479980856868625,1.64525948747396,1.33432528054304,1.8497382930995,0.881411518921525,0.0805143462907806,-1.50196537737048,-0.133132146438928,-1.1350878813755,2.20436770184737,1.64448027846273,-1.79723005847402,0.671059782535576,1.46234108244016,1.36312707741941,2.27269578496201,-1.80472765867314,-2.31881294156718,0.345263677141286,1.43985910479605,0.185899401769963,2.0968179343267,-0.0942770522981436,1.89579541330854,1.39114550397315,0.0982231169627356,0.0980988549154914,-0.899731811541479,1.355085333282,0.797043773189661,1.80969334866633,0.843431515651948,0.105836670930978,1.76150107954481,-0.0088892088018041,1.44613611373695,-2.062026138049,-1.58088296336797,0.819927873446634,0.6068531239867,1.82466857990703,0.589852353546548,0.149160221141937,2.08172262806107,-0.0773107974032919,0.102092816470103,-0.116108518844921,1.73173589773464,0.228505982929395,0.513791592585457,-1.66800722094518,0.645258229006096,3.07088421567158,1.54774163097151,-0.882292404337408,-1.65457035696164,2.00699008464573,1.53068028409859,0.374198015159989,0.828275868173736,1.96044274016046,0.844966896356596,0.63179137582228,-0.684735486529179,-2.98328039312861,2.67215574984204,0.918711746220441,2.33756582931037,-1.06931998514511,2.04642839089463,0.941624388473934,3.82133917339472,0.411212238893783,-2.06882537318856,2.18778133508007,-0.832551975366635,0.123876360429815,0.88282494368228,1.06801604077543,-1.66571524205388,-1.38679629801789,2.50845806860834,0.613184762396008,-1.41334667233467,0.901023778752077,-0.79514723831338,3.19242467500542,-0.813924050051901,0.278521117261155,-2.09906545432383,-0.601165789897543,2.72192049255823,0.161322616330861,0.318139011630785,-1.22667183144634,4.29887909397736,-2.38095752499832,-2.58350979846597,1.1299427302228,-0.925046461415974,-0.323928558781189,0.140792123419557,0.356988410054196,0.459220282431763,1.23075730851568,2.81615570494771,2.33916308556276,-0.70287524468274,-4.00809379423444,-0.695884755593129,1.10331701654514,0.124750326289271,-0.673518012498704,0.370625739567888,3.00457219589954,2.24113497316078,1.67911901529814,0.710100380744741,0.230655773022549,2.99947321866202,2.60624015719278,1.80248628316721,0.512455761361307,-1.3719888243955,1.06683032155685,0.0146325711537003,-0.318604949862664,-2.01296691010397,-0.359077917632095,-3.03218203592022,-0.292978260834031,0.712142158879084,2.70157324124153,0.267340443128834,0.121892417138718,-0.117307576404218,-0.0635861923416913,-0.324478971455959,-1.53715788335485,2.24594091219284,-1.02578647734047,0.912782184032086,0.72242387793601,1.45681676602884,1.33510644881827,1.15512158874063,3.63915987674442,-0.16289381283278,-0.0369219829460408,1.97628394711811,0.172274042124902,0.372971624410695,0.98850145078595,-1.92449742519306,-2.33413440215419,0.590555910657048,2.10840823368839,2.78945803810994,0.922908275249262,0.601533490923575,-0.497369206525354,-0.377441069920322,2.00540463862741,0.733807102508795,-2.35613516535962,-0.626253336426771,1.13249373386714,0.114079143975094,1.66783065990068,-0.759463266351494,0.7326974842605,-0.224115631834116,0.418329631784672,2.86180126232088,0.274627595813763,0.905379938104679
"6",0.6,1.52585277223887,0.0500658955746379,-0.487230610918062,0.454942296044139,0.130971498483373,2.86497217103573,1.59922926899134,-0.773158214437738,-0.965054769949261,-1.46752355018948,0.950877769967534,1.15888978034256,3.41166626701161,3.18552476076047,2.28347933384644,0.258740212583391,0.465752047722224,0.028262709074496,0.62717249604822,-0.565403888343924,-1.87655506499927,-1.07955397884104,1.36446422592563,0.292594139938095,-0.682878121562368,1.65912879886118,-2.95930176410958,0.756586422527634,1.12505817892303,-1.18645463560137,-0.478969054827591,2.5995625807542,-3.29078366935276,-1.76508124968359,2.55664107937287,-2.06768064581086,-0.691647015605009,-0.0321044565985766,-0.727307033963861,0.48758895615135,2.40580781153399,-0.483739893519877,-0.956880596248444,0.385214056615141,-0.193473953828613,2.40157153462651,-1.50342576291236,0.241858523109411,0.257472685926687,1.15331426539255,0.276308310519638,0.809444279896758,1.85484950130472,0.405723020815765,-0.012260199524375,0.711206982068299,-0.217139999618123,-0.46381092988906,2.76725548596768,0.713019380768485,-1.49015819935674,2.22846093763994,-0.479516050374844,-0.763583767957865,-2.22624260926741,-0.319798970083589,1.52397298666436,0.894638040104229,-0.104174890665597,-2.50935866753191,-1.9648756198314,2.80025900961749,1.55443287562922,2.81150669284185,3.00173477164129,-2.80831035820431,-0.761089492397241,2.66062355754929,-0.844972534598062,-0.687038108342908,-1.08670362558226,-0.145352892678501,1.55555585161295,0.815788192949781,-2.3169658937028,0.0325557753046427,-1.59083744837018,2.88724890507958,-2.61396343102423,1.26170286864211,-3.72763713524667,0.758611276758158,1.91397537572944,3.03408606138345,-0.516177068569245,-1.42257800094214,0.979292675813238,-0.715971292527127,-1.9846154351274,0.0528610266911246,1.99072109312784,0.932637156908331,-1.23635224020575,-0.37274542305636,0.306332340804075,0.756230867118795,1.18585947291644,-1.31081285248169,-1.28728444925894,1.91043507702526,-2.0735532649716,-0.745113736185783,2.40850377881667,2.95530186991441,0.955489541111087,-2.67488750942934,-1.11045125034461,0.560438669120358,-0.137008748758417,0.422378361579512,-1.0182781054959,1.78125300798907,-0.516681744302879,-0.282272026011153,1.22558668389766,-1.2381891544742,0.736503264315202,0.647133501536189,-1.14657528785973,0.245449314513129,0.743269776409609,-1.88543436784436,-0.736176818021551,-0.32642269874952,0.519240043812903,-0.601161667916779,-0.492143520358352,0.861528200900447,0.78321033650749,0.94056816116509,0.657791620502427,0.37119148064842,2.16540531854656,2.10862687745745,-1.09716803021573,0.902460875266038,1.31440618944685,-0.405928753046233,0.0667683317767831,-1.85310592941461,0.00325755090201595,-3.00940251327647,0.94644754860622,-0.0847178770175772,1.96952292348924,-1.36378559295085,2.30385461296817,0.82671000559113,2.37293661141858,3.51731771291305,0.260871943020972,-0.384938054211277,0.521791386155899,-0.740437884805974,-2.40926665124178,0.281286230046943,-2.94446780770027,-0.699157204995825,0.569465751723158,0.399556307555017,1.31947175535016,-0.536747335273729,-0.152498561111567,0.115402010917512,2.28679215512201,-0.249920262432656,0.328838671433779,-0.115466767036841,-2.40211088361287,-0.718668955013731,-0.496623785119743,0.160703444340006,1.25478823443819,-2.68388895924608,0.656035489795544,0.395995601011869,2.7075316646959,-1.7969065632126,1.15646267345383,0.105194994615966,2.56278885098447,0.170700991012675,-1.448003306418,0.418361608873687,-1.7645794678261,0.296424775582175,-0.142719599527792,2.72695068541142,2.32759121619622,1.71949589392393,-2.36017594784403,-0.70872496059579,-3.12625780420268,4.27977725639766,-0.0746274365846018,0.811695168781485,-0.644551344390504,0.304297673622471,0.607174008741956,0.0718968137503614,0.488290241617669,-2.56726745449801,-1.14416280970838,-2.03292506562966,1.8762675441922,1.25990420209898,0.00445084439770044,-1.67879910409091,-0.165977845807833,-2.95580831039108,1.73756599833099,1.90252556442132,-2.20407783868983,0.201873685677993,-1.56778540813531,2.9643100880501,1.06058759808144,1.80173470778047,1.50992001837951,0.357544139079201,-1.19812159699065,-0.873587335547608,0.42322765121656,-0.0819053979618893,-0.0137719965991271,-1.19957896123575,1.15338016791274,0.605544111284307,0.307443368534825,-0.0633472184282791,0.615019499609391,2.10671781773751,0.964540243016261,0.503453774367124,-1.08932074753819,-0.167672071018725,2.89315100813119,1.08956411041799,0.32533665223952,-1.09332230757683,-1.41674562381174,0.535973387453619,-0.172237640551568,0.863086541246204,-4.35313174913976,0.705751051596424,-4.88051409107769,1.98948781163848,2.09099660321894,1.67144084308652,-0.683895808425339,-1.52457574180395,0.564949803487983,-0.32487696344153,-0.888291182147476,-4.93063954257766,1.09076918640213,0.685742422899388,4.64775833457148,3.03962889464303,-2.47258502976912,0.141936457630945,1.67946494573352,1.03177188365831,-0.600343575931002,0.955336095950253,-1.33895229135164,-0.202677002104681,0.0658890472820471,0.380947265426497,1.062591520751,-0.338971318566739,1.38688030910605,0.517454296555199,0.268136352258029,-1.82609124696411,-3.41988956013263,-2.1320365717075,-0.0081906079956994,0.354503570189879,-1.54225999493391,-1.03994614305391,2.26368781818095,0.420916932865758,2.43292455733569,-1.80956177881219,2.20189043354084,0.890684535453506,1.35644083698753,2.00111752617527,2.42612007060089,3.13989726220935,0.216743512807208,-0.0869263489024095,-0.800634649011948,-0.267503893720344,-2.16239499964749,-2.89838761124498,4.20744615286169,1.8035573654094,1.14120350881345,-1.98307162442313,0.053017562041814,-0.504357656936059,-0.385830275470041,-1.27071864484424,0.193688888633594,5.72599482953556,-0.0147097613524767,1.19758084900052,-0.538462378878382,1.03289198141157,2.7626326566498,-1.01969442574197,0.252179296182568,1.18420379630753,1.46059994563808,1.88382794436643,0.925644753080197,0.118126078573751,-1.43309356985589,-0.0921480683930847,-1.04540363464731,2.48425195497881,1.78884522219754,-1.01052389315201,0.552805617163119,1.80117999532975,1.24296337748901,2.41384221536546,-1.18388308796321,-3.04030868492896,0.493314044521858,1.43685139528149,0.494447964579707,1.73940828431493,-0.0950204391831801,1.89252813318047,1.42457992084322,0.175396692749299,0.182749062708888,-1.30929234605234,1.08340735729221,0.842483936943408,1.86006380456994,0.856163756091228,0.162433347138465,1.78386611544351,-0.133694529729237,1.22994913715134,-1.79559850320289,-1.59229826520711,0.655493634361265,0.926120702873997,1.85278759046657,0.121836765023166,0.660074997462861,1.72656742222098,0.209436623661418,0.163857267806932,-0.192073306169138,1.63846697257243,0.57826556184765,0.686726411658745,-2.13058068986739,0.855368442373868,2.68615320250906,1.56560566399917,-0.813922221640833,-1.62415249329091,2.10692221746647,1.55603821878818,0.487672139859478,0.842821647585146,2.06772523065422,1.16071087663026,0.832748214241616,-0.812787868575128,-2.99063081803963,2.67376025119336,0.977780524847554,2.29441653353279,-1.01376920263263,2.09195883681842,0.977977601319114,4.16829781698437,0.422203435938921,-1.76018505855766,2.37748336082809,-1.4194075826052,0.4059806492772,0.821011977253505,1.19981010691442,-1.55374349165377,-0.635236206239961,3.3702802765019,0.651209171106986,-1.04634535516296,0.622062134029787,-0.56994613562464,3.19359790865359,-0.674840196239488,0.276527711017221,-2.22334622071308,-0.56686961626326,2.53924844314553,0.40681706026029,0.474498986506532,-1.15292950762297,3.70993684039781,-2.0841562610216,-2.45835434043808,1.42456706333723,-1.09853587324205,-0.0103853300947169,-0.0188417577341026,-0.147946849431441,0.598293638511495,1.7080496507485,3.15559212149826,2.11146268187624,-1.02444380399135,-3.31687927813744,-0.577758437069038,0.983854367662089,0.157867925159915,-0.434091228536413,0.447684450311003,2.99497036064132,2.26949439482992,1.66488606105479,0.767329032242022,-0.211630266730222,3.43562864486072,2.59272993620604,1.89516914316351,0.593833994772064,-1.3298303513267,1.1224003878886,-0.0170477978804615,-0.215724855404386,-1.8185589512353,-0.282150190665233,-2.89345897302834,-0.259428638445987,0.738157841464337,2.6106111159347,0.360961456481133,0.171266045944107,-0.0475769248516029,-0.0341816252577285,-0.286958593288827,-1.39122139708937,1.96449697443592,-0.798129864546932,0.983859836017521,0.792744546038758,1.42548007453098,1.23923705236877,1.29538081880223,3.62383877037988,-0.0684609983243342,0.0467250456216337,2.02245817174641,0.193332465895262,0.471282385859809,0.980007402615383,-1.5693184443916,-2.7234470564867,0.630107373322454,2.09887129812803,3.0676617771056,1.0655813370214,0.674254303423037,-0.446349375914217,-0.30516701381307,2.13413575843229,0.84056396781436,-2.21849715702778,-0.274237453663537,0.874361189780253,0.402708777224466,1.78427092424376,-0.942850600209642,0.773825151380704,-0.0811525919895793,0.337414164167854,2.67056703513432,0.342128513921658,0.874165363161732
"7",0.7,1.57670842174872,0.264339416315415,-0.168336517528732,0.495405682307243,0.355866535663322,2.63940594203346,1.35443388733026,-0.430124839964451,-0.957727488454203,-1.72294465131701,1.18805778108684,0.92933217819028,3.91908809190837,3.30127946103999,2.27953029235254,0.394338315491835,0.663472662175068,-0.492239616423455,0.311992184257422,-0.147311746799902,-2.06638096032091,-0.877047678216803,1.58852185426669,-0.0693847445603989,0.185328109056307,1.88115116287578,-2.9634397344837,0.815025339230493,0.986446044470777,-1.13647213265888,-0.721187179763912,2.74245614025916,-3.24582272523352,-1.39834734980419,2.1933870823157,-1.81500537503545,-0.206814446750258,-0.268165519845518,-0.636975997976543,0.422901215472064,2.45580971992168,-1.08071209487764,-0.857824978996415,0.589098278684417,0.540703680028438,2.41559917790298,-1.71627524988457,0.433810637427522,0.556074649469416,0.992808529718548,0.32204793314719,1.16099021822319,1.78490520953455,0.584967243879515,-0.129118706768423,0.922930617523697,-0.0220634659537712,-0.784422729373902,2.77564010779335,0.770696296099922,-1.73180876925176,2.6728451147585,-0.125608007197664,-0.659711015663064,-2.17603365634591,-0.581534326871417,1.56587174878116,0.898595814066351,-0.195196334960305,-2.3866025998944,-1.59275178884494,2.96715037998639,1.48881686845108,2.52511074482638,3.0056948610546,-2.35310382825548,-0.656625045305355,2.66223377547362,-0.854408112142912,-0.0757754991588873,-0.966183201100652,0.57499605894279,1.45355153189783,0.826725731859802,-2.9496085177359,0.0431352602873733,-1.89981550025599,2.87244010304206,-2.62255422137902,1.12960211041713,-3.47463723661703,0.802775327407716,1.99505071464839,2.99133118683172,-0.268742403998668,-0.452315762218486,1.02039358998865,-0.546076262843827,-2.25118575077846,0.101690304888259,1.87833290478608,0.605329593700897,-1.29494625901824,0.241979411192166,0.130630602449786,0.77505492520293,1.23059435540885,-1.94871931885835,-0.67420400462417,2.13410475232799,-1.7207974569643,-0.726029726702175,2.15985955057658,2.8519494196704,0.566741742225876,-2.45621750699861,-0.618622466975842,0.872388818651615,0.0626568575340387,0.223928642685501,-0.819372065886958,1.80617525034297,-0.722241080666431,0.182303452517085,1.23420225545549,-1.20842069236785,0.668161578789959,0.518428342432854,-1.08433716555228,0.504177931442154,1.17743417045435,-2.530891804018,-0.623433086837503,0.0801440213103967,0.544354190129847,-0.717618124385228,-0.448717679755855,0.918748032480329,0.806594522622085,0.685637177609742,1.06972340181065,0.832278521629239,1.88574408166844,1.4827077919741,-0.743457912877872,0.614333450569312,1.24875665022113,-0.31736168076871,0.158575262353519,-1.51336746003957,0.0673608910923186,-2.97084303428635,0.961548795375121,0.0315643717992039,1.98897850789107,-1.19398108780282,2.31092992452013,0.676489413578125,2.13516303695221,3.76273539736066,0.288315243574885,-0.798591894018744,0.532180302094094,-0.332510660094598,-2.1277802306415,0.251666148589041,-2.97705425515801,-0.641975534245477,0.590362955747008,0.654775066675812,1.44722818599087,-1.5949519469905,-0.0224050785974845,0.128701784586538,2.29229373384731,-0.20965849169931,0.337601030928397,-0.214927524823611,-1.74715747455244,-0.559596910593145,-0.440071808489496,0.202388566372923,1.26486206237236,-2.6973306573576,0.642307383115965,0.480620585920058,2.7238558638523,-1.76625572436665,1.16459624527195,0.208825727439346,2.5224891740439,0.0821184828072327,-1.46169992019274,0.48301196006146,-1.48435878927205,0.367081342776568,-0.162305713862068,2.74314198074771,2.29446810156017,1.73640770790122,-1.88647543187002,-0.405867856984856,-3.21936227585766,4.36372810762208,-0.0354255863042609,1.2873849957663,-0.845659620059278,0.723472643770325,0.438482113172668,0.030904890785458,0.579742327124641,-2.50410365726169,-1.10259679818702,-1.93538892478831,1.75992951198283,1.23543160127592,0.0933691773664739,-1.61833931140929,-0.0426196120339086,-2.88372392482933,1.60123891932937,2.10440415474903,-1.94239453692913,0.000406526764794534,-1.04018882667897,2.80979071479664,1.03937428023036,1.84435852260941,1.53259205007904,0.382895901039516,-1.1692524394524,-0.724258594745677,0.438048099017077,-0.13722666811523,-0.574426734457805,-1.90418515658585,1.3127285319136,0.900747514937767,0.808982789725833,-0.00419199391262709,0.643501321911503,2.14996901561122,0.942179841765964,0.564269012850042,-0.886455392047597,-0.182157529957424,2.953474647289,1.12411283767473,0.012235181133302,-1.53556720926669,-0.759355291478618,0.702562389881595,-0.00989372496856751,0.952238997323377,-4.12163307411632,0.714251073848786,-4.80587742621947,1.98991183703873,2.10932701642625,1.7254786007276,-0.619917168817375,-1.46174001545915,0.617989457149853,0.131969012568338,-1.38824528929578,-4.40625273167264,1.10798170120052,0.999277106738862,4.12383322329161,2.67341023267161,-2.22545348942412,0.541571478284254,1.66347230064464,1.05424315820009,-0.516600292854587,0.999775669651036,-1.15276948636213,-0.0881157205528184,0.078700623632799,0.428975836273676,0.559406380529938,-0.284607691027014,1.75336996693985,0.561474855427033,0.311809418418382,-1.77423857891434,-2.74338353815548,-2.6106690241497,0.47890235859879,-0.0121421040890006,-0.532376977596963,-1.02148596779566,2.32064769166463,0.814525958145235,2.36143979212084,-1.58463306458788,2.22193094432896,0.926534901099243,1.3576602372206,2.07981487408903,2.4627267564804,3.1843950747417,-0.0939074820140498,0.000833388304031314,-0.650788723075428,-0.306490963289968,-1.98784523683401,-2.70798899595545,4.29262905702223,1.79434430867241,1.14034330798907,-1.97181867647925,0.122644732187863,-0.555667986440827,-0.777730751320929,-0.462519705152242,0.447600204956277,5.70828075392038,0.0124933576727108,1.58354689306186,-0.922235652536604,1.1641268790868,2.82729394118641,-1.06377009225097,0.170864287585685,1.74032851820577,1.51400640272511,2.21859199612009,0.58991713434684,-0.516495649176741,-1.26591384099061,0.270291616027923,-0.72836702234221,2.21365072282804,1.49054085058023,-1.59655450977451,0.761113709524253,1.83876264846809,1.27694792801889,2.45696095374599,-1.09325215265409,-2.95049076410665,0.466585763695233,1.50864846465388,0.491136161501883,1.76721168076833,0.0320149646570936,1.91074863009417,1.4766591419554,0.55253966713272,0.241574695574232,-1.48306862408989,1.31498547444862,0.963900349982412,1.88673661098353,0.877149105187819,-0.130579610806707,1.82308705054437,0.0188096198614658,1.22720309588623,-1.73460401176,-1.57158640386077,0.888826053857995,1.08114955743527,1.56838731942661,0.636787644002501,0.33234512697219,1.7032838220471,0.233648617312913,0.28128944076298,0.0291546099899365,1.76005134158221,0.62140048388817,0.756700147684418,-2.08411085340825,0.822814976881967,2.63847055920874,1.58726140805285,-1.51656672952343,-1.37509752838201,2.18050050226395,1.57722329170401,0.534043070703336,1.16660052624674,1.72851625183685,0.945105611446787,1.16664563890333,-0.723645255518212,-2.9400524768842,2.61455261616339,1.02680209311209,2.5584030843422,-0.825171402344123,1.97217067756474,1.36442649533309,4.04721181105085,0.479094724231514,-2.05712906810878,2.24140937446736,-0.568351236984722,0.138625641845064,0.788338861448112,1.23310791369112,-1.48451581963068,-0.31504159904141,3.37908171600194,1.01552087969224,-1.39019051031086,0.925121957270504,-1.16093084147552,2.96176119489333,-0.752289890679752,0.341865672870062,-2.01814132768832,-0.438956926255069,2.69700379108581,0.134411273822145,0.478140465973405,-1.16966597811984,3.70347816272791,-2.08794641904178,-2.42087994048194,1.47551031314273,-0.902979596685489,-0.199981899491771,0.614407326178379,-0.100745824012322,0.480350189857433,1.30106981008706,2.79963774730414,2.4715920328632,-0.978776477330648,-3.22589876218966,-0.393783298224385,0.975392969179677,0.187441555063789,-0.363391201233791,0.524598938016266,3.08888104761237,2.26379453765711,1.68317050994612,0.66235652070914,0.482239268959693,3.03809928572239,2.64670592705197,1.96908716439943,0.602545720652295,-1.27474265737038,1.1800966080099,0.0289941748060247,-0.194271760714578,-1.67467118620466,0.00142393940692027,-2.1928009970715,0.0383998628330398,0.167580792864684,3.01911928940461,0.434025315473507,0.227787010060186,0.0197684854839964,0.0677346505925902,-0.232473698136357,-1.39280670979769,2.19325745798097,-0.747823180807661,0.995838122592607,0.751363504283635,1.62212415320262,1.26443751138974,1.31213058364127,3.64383378614855,-0.0337989895228921,0.117211434083985,2.04130333396598,0.219611155738463,0.489398273755911,1.00075325743047,-1.88427418224495,-2.09325690747099,0.709274809490933,2.18501511865548,3.05276721157562,0.666320510368149,1.1545222336508,-0.392585312616404,-0.331701906013253,2.10601381342977,0.907895663682399,-2.03008629839727,-0.139171012273583,1.1337082692842,0.0979924529283086,1.68839709210093,-0.918424668657364,0.791943061092859,-0.00396622691189645,0.435570270843381,2.95440979901102,0.413405274089969,0.884682572448518
"8",0.8,1.55755590045618,0.205842003013192,0.136626354903104,0.624813488659288,0.628851332882132,2.15006435752692,1.37524210280945,-0.312192539044102,-1.09729991348492,-0.654271308369098,1.20908631364899,1.19990276651862,2.74737858232664,2.8892880984598,2.04261773480254,0.233963444645722,0.861126326717063,-0.280081921055988,0.582545142296821,-0.42904044409669,-2.20484833759077,-0.381415060872243,1.77856452073424,-0.219866856143998,-0.618559573917528,2.03144649535889,-1.70720621900143,0.798502524613154,0.74210249523472,-0.742806806223103,-0.551650610944279,3.2445036566648,-1.15967054700597,-1.64685394648866,2.85101471549201,-1.70022788887653,-0.029128323287568,0.00929299606486225,-0.476410337273119,0.309376863455222,2.05460565248278,-1.034720885625,-0.948790375961213,0.872320662701915,0.143828614955795,2.50236478483839,-1.10226450276068,0.291625462310205,0.632256207661779,1.42334946696246,0.0204247605002068,0.898303918366048,1.76066188373787,0.6100849847989,0.0502401228896051,0.82138693662973,0.569028896448673,-0.291188801678045,2.86311316363347,0.613377961068502,-1.31762905511967,2.18339468914031,-0.275056147411501,-0.635088711707172,-1.7471643811018,0.18597150214192,1.49261724123492,0.960815265743729,0.0597765924035907,-2.76394495816267,-1.50327033338115,2.49473097702326,1.70462568714347,2.70726548284394,2.34923191585712,-1.4055976222664,-0.372548689711007,2.64552626864874,-0.415762966893659,-0.544605211736373,-0.96814587087824,-0.0502683421224961,1.37046040663465,0.817512299040291,-2.51959141740641,0.183417559859798,-1.21701451212371,2.56139972843449,-2.52748398074061,1.32997148779106,-3.39069428232722,0.911146435925448,2.04508899181429,2.98072414597625,-0.229457715689014,-0.18612748282586,1.21223710360192,-0.570122799521152,-1.77239407752879,0.433107992740256,2.16107845115357,0.72005316151246,-0.750839471524065,-0.129335528482692,0.69644971742237,0.848147793745923,0.917311903374737,-1.56815250124376,-0.565977083927877,2.17173820192266,-1.65841558824984,-0.441452502810788,2.39352926292545,3.10141019627761,0.618244483294694,-2.2363545788089,-0.839010650833112,0.787482488111204,-0.250026603354169,0.618704718442666,-0.788923570928352,1.79809371514039,-0.522000655772339,0.254234080788247,1.18576110522088,-1.50977081818417,0.810055201514351,0.480604420608689,-0.513511159755913,0.314874081308462,0.975159172862342,-2.6660809614446,-0.43415679233012,0.130435470229872,1.00647138852713,-1.05188204026216,-0.404699348428668,1.03137576062919,0.825158695474285,0.995933452514106,0.691531291528602,0.891789539455693,1.87223511587242,1.88363337973304,-0.0753715742111157,0.786265960486398,1.67089562393571,-0.526138752665913,0.133346542554342,-1.02670546850023,0.189209347071377,-2.79114573252961,1.0205543293909,0.132419669799924,1.84725862353688,-0.896327726057384,2.08255563618615,0.942542971114215,2.30041600508229,3.40615279286768,0.585244656559238,-0.508342506713734,0.533962477299207,-0.650045195669338,-1.80536252088233,0.221392611977417,-2.71907949264356,-0.524949066783697,0.7218259754719,0.653035844523417,1.42725991853527,-0.340286276603399,0.193724603898897,0.305366067387495,2.14931439102481,-0.214178808919107,0.668812748811044,0.107802418504866,-1.92961706386269,-0.280778768028317,-0.437149200863584,0.382530652911438,1.31599609834654,-2.62680883536034,0.690760345550244,0.529231953211456,2.73100982858588,-1.71006200848305,1.1651055311386,0.300498146909177,2.53777544947836,0.165264625028133,-1.3524990419072,0.45698889178023,-1.34807951261127,0.439972742878751,-0.0732517203409064,2.74782704288851,2.23062537607869,1.79223963485609,-1.05400493651652,-0.200695769194581,-3.11495470124604,3.6327891723271,0.0846854054934776,1.08101464582078,-0.834009117849492,0.730843845481545,0.931610152989101,0.176477298610965,0.706951996366495,-1.80264820428052,-1.12458095949384,-1.77209401127927,1.85448263237427,1.37251080457628,0.166297702350469,-1.49395263346961,0.1853342511048,-2.81837787647531,1.53523395387977,1.81862472738121,-1.6260405059307,0.00652842548980237,-1.06344660300368,2.92083182898615,1.12355935430939,1.88693163133688,1.62525666261684,0.429866077524794,-1.27969992643736,-0.644634572509835,0.430478942056397,-0.0117543093216656,-0.0382449838175776,-0.982627405498856,1.46115416213046,0.622307893468489,0.380579252263759,0.129096075795032,0.666652386165907,2.20637499512132,0.852008617508626,0.770409828678734,-1.43868908324497,-0.101848882034152,3.01939595111759,1.12830839812649,0.490315316341488,-0.671348281915596,-1.32575379065945,0.690586337115715,0.208884575611242,0.769963068730304,-3.12962363668673,0.864059966716606,-4.43400302778296,2.03085619708218,2.14881032341604,1.78532390566045,-0.328965027357939,-0.986080030637233,0.757374258253143,0.170142863990888,-1.35315495383407,-4.47675723501655,1.22038720308358,0.837343222095111,4.26965242054458,2.67041882718002,-1.98323508241664,0.286840593960233,1.68545447378061,1.10717940220405,-0.461930411608096,1.07892112275103,-0.991055162109513,-0.0246467068345786,0.295476794924259,-0.113669621520369,1.13573472687263,-0.0286512259783479,1.39845150709716,0.554495156687076,0.419147632407764,-1.51047023455092,-3.12248846368793,-2.19681551308501,0.130774979028839,0.123083864234396,-0.202017521942033,-0.905244385425583,2.32064769166463,0.832237956956674,2.44990447666828,-1.62157075422292,2.32713106678573,0.83042226835326,1.58617576355029,2.15129409361868,2.44352484971336,3.43684312190524,-0.063295154338787,0.310923211511547,-0.640231901407337,-0.155624685897231,-1.81970823838653,-2.70767948132674,4.32015381779405,1.83296586841462,1.22113492691343,-1.93445837758015,0.119582672576487,-0.297629147997319,-0.130281102958515,-0.963546514617363,0.821256859459024,5.17655646927086,-0.0741275720321804,1.06964035763967,-0.814925109260331,1.20060675235325,2.87863119954163,-0.955639012701225,0.344435767858991,1.24000113438611,1.56878866362476,1.93284528457174,0.690208912534016,-0.0989725404416258,-1.21297048972277,0.0205448882660714,-0.207604963804224,2.16771541786821,1.42720044567502,-1.42895069938467,0.81552108924561,1.81480501340617,1.25934633120532,2.47066881886653,-1.59213774402957,-1.72994013082331,0.663298286728269,1.56578143979017,0.230413340828294,1.88066058189636,0.170347357017268,1.88104248448642,1.51737783596223,0.344641328754129,0.267287335260176,-0.277578283597981,1.41634616123272,0.959801151436028,1.97626098594848,0.89035738706858,-0.134878199366486,1.8555493190339,0.0860794766293635,1.82875579152534,-0.98438892673062,-1.71654254387826,0.959800825985969,0.7466508741013,1.7981799336807,0.738344607562731,0.362970596672546,1.67836714767075,0.366033254712161,0.33550491954083,-0.0426520104849197,1.85316715035725,0.684817789294885,0.778351540266827,-1.81672260893292,0.930113436456786,2.59692424235897,1.56021792253259,-0.484420756167515,-1.31636872017341,2.29077140097382,1.65027526777633,0.468047677252098,1.23676805963568,1.78648338341653,0.990315473261945,1.16604229128602,-0.581008542405897,-2.88960724950314,2.39759458427339,1.05518101210928,2.35298466829702,-1.08034408189241,2.21435175010633,1.04944122119119,4.1447876659357,0.48409042571622,-2.10639728952405,2.08411488081982,-0.406766232531402,0.187944588992214,0.875310003295854,1.23639644235537,-1.40924721955031,-1.23057571462275,2.01399314951964,0.819133396943582,-0.913070665194668,0.722695663649695,-0.340063362489844,3.13828783999873,-1.01106835696184,0.394393038721752,-1.96399904525256,-0.10413850167254,2.63041363757281,0.262769439283849,0.580103186671499,-1.15913492175923,3.44880175038519,-2.02172922374778,-2.42875924501593,1.2513483917895,-0.847670376509656,0.0415437314361302,0.108903196869882,0.707066612787239,0.529720009610755,1.39691567544575,2.86664717288703,2.36444460200004,-0.931723821502071,-3.10084467448476,-0.0971571990344732,0.98186604347824,0.235659522984771,-0.32974545091,0.598395471526453,2.56615948845919,2.31781386188909,1.62592562454575,0.734204553946272,0.596912249526023,3.06041980648367,2.70569650599009,2.02243984317108,0.604015033518608,-1.08423649700981,1.22195816698275,0.0796358563356013,-0.141463334847042,-1.28335190777423,0.199968182251004,-2.37738538275163,-0.210090330399435,0.777410352038928,2.5943103576107,0.419509780559701,0.292641852862145,0.169185647966882,0.172653275056879,-0.163391693136542,-1.30618013894531,2.24427840158077,-0.75413168113013,1.0155586360635,0.80496755176795,1.46679433607405,1.51983015971041,1.27433332146537,3.419676082599,0.0607271801992054,-0.0566414509766149,2.10713769001469,0.275412072605536,0.530908198986639,1.04870530344473,-1.99887155005339,-1.86892089560063,0.697738980603342,2.12451945359306,3.12085846376144,1.18125314054671,0.801198999626772,-0.552189641469186,-0.124499649740346,1.9850712686598,1.41710833808341,-2.21449121584176,0.0840452009187686,1.14382883657162,0.130218140141977,1.63312701277854,-0.821999368087861,0.842923038920722,0.110872290352032,0.497154938862691,3.1676914128208,0.424626799551264,0.971523896306252
"9",0.9,1.55027216415196,0.530388658996948,-0.335802254788161,0.498837949345717,0.264473415699865,2.30705103227396,1.65727020344028,-0.41839130581956,-0.167688509709605,-1.15492110274941,1.30841756144257,1.40911394851171,3.14384477320633,3.59400515976006,2.31325703857295,0.372343239457493,0.613028514014707,-0.390743753783719,0.528506981343247,-0.0178372912683701,-1.82220001975108,-0.644167962211867,1.88862451907507,0.0700732791129724,-0.666082631483634,2.11599058432668,-0.030058074998144,0.920275699032539,1.25006401108405,-0.751704695547689,0.316922370964715,2.8868275969102,-2.91238677567911,-0.577559678406964,2.71091042908466,-1.52634900947533,-0.19362920021421,0.176592830823167,-0.587891416859449,0.51263627051574,2.31415409954203,-0.523020682468457,-0.747518864211856,0.606071028792387,0.00694632847032823,2.26531501284802,-1.44596416360421,0.513433683041474,0.580765460192267,1.22294078928079,0.397069188089644,0.910259160451694,1.4360295068576,0.601467999294619,0.369467753635879,0.935553253307216,0.406608595427554,-0.802199145295062,2.9069340412245,0.886830166839616,-1.11960771682121,2.43417854314222,-0.142592427016596,-0.390571256206447,-1.55746787417083,-0.482954634119584,1.52323958601021,0.994046903033,0.427834890321815,-2.16044159828174,-1.50332564045376,3.14143719463596,1.53377593553047,2.02747393142992,2.92833368135944,-0.391004729678044,-0.31768064647293,2.66760949557749,-0.462542378222688,-0.653994470309104,-0.643630820323526,0.276023191460102,1.42849207792731,1.14655762410487,-2.14914377341284,0.0141913389869117,-0.513525294915616,2.6442376205754,-2.68437621399819,1.37457492146749,-2.57328989969695,0.936189794522233,1.97164599413401,2.90572571967427,-0.18920344054688,0.206459713917748,1.09713299482535,-0.15089161273367,-3.13726732466315,0.452885208303608,2.13848341861457,0.837337273552673,-1.3127574979532,0.0277615360880708,0.518424899550424,0.84478873276613,1.33233134820107,-1.28409571877219,-0.545484531059204,2.20514860216326,-1.91976842896704,-0.425525516037354,2.40831475662746,2.23094311424063,0.609436072057233,-2.28249216426256,-0.917637548255201,1.11211331284895,0.249755285745904,0.403588543442432,-0.534423954236058,1.48860341224988,-0.271983378603745,0.353068614869568,1.3360709718016,-1.08878966633494,0.904850625715365,0.680629882979666,-1.16437578733503,0.539121517759017,1.04998145567687,-1.18633992147773,0.0803851036321136,-0.151794351622954,1.00202114919713,-1.11070256059902,-0.340062104569328,1.09081991468931,0.883603782722091,1.02033578848774,0.725846446039841,0.897537666857075,1.99165793371174,1.58814441784124,0.406120461594775,1.10821369834354,1.31279133854975,-0.141620104204357,0.0760735609559865,-0.209156269399782,0.184259676725444,-2.72312844544139,1.05711196328859,0.256063273006103,1.78070768925101,-0.996033002996722,2.54767160600686,0.775081396202256,2.64218258215897,2.91482630236605,0.512780189299514,0.340000486276908,0.161967267777562,-0.263408517821389,-1.62687713768614,0.254240075232526,-2.15338606830553,0.190053649633335,0.852125217074074,0.788948219353158,1.23463835115693,-1.40668448043907,0.29325789574969,0.389944381942985,2.67834469722212,-0.725520482553587,0.910548744723759,0.349626551758906,-1.33328427434577,-0.593403137737966,-0.476654524764907,0.495559692893987,1.33961496524569,-2.56120359838101,0.651435373046775,0.577239295001025,2.8029042678417,-1.6598931529511,1.18149888096317,0.553134143642464,2.01245028717358,0.036954296636746,-0.667487526100228,0.70917763276794,-1.48459758924952,0.518280021288687,-0.301359248505722,2.94743818154609,2.12807281142171,1.79351365232625,-0.564593966926212,-0.0226059454028971,-3.08829060974932,3.62515317834711,0.154413012628029,1.20186042396319,-0.518315055949365,0.793542449855011,0.797233018428265,0.0191474395011164,0.739181553151245,-0.301335330057801,-1.12675326488915,-1.44412863180715,1.70003991558764,1.44354721107127,0.214164859631568,-1.45314258068339,0.447729596220308,-3.24609428401127,1.37087138991807,1.81844111057624,-1.40430919692799,0.010525137868395,-0.421316075502606,2.48197428563267,0.81174175343842,1.75551315348454,1.61801255275193,0.470120225114222,-1.14105113668855,-0.650129905680111,0.420731580146784,0.0846536821327418,0.12014036088028,-0.67392012392332,0.848699831339251,0.653644715770834,0.866049338661693,0.12143814518563,0.740006082053577,2.27732610577586,1.02320792248068,0.551208931632511,-0.504756318422337,-0.787822627014622,3.62563672035006,1.18106844110454,0.505327644726632,-0.124355079438425,-0.643205409527863,1.10753397106437,-0.42707952909328,0.806007225134937,-1.3929390158267,1.07192804407455,-3.64307124390423,1.99417618367311,1.90360264727744,1.73097081357594,-0.232975116688166,-0.815477347676561,0.816721318462185,0.526760525014429,-1.1154276252556,-4.96635769378619,1.13112067333545,1.0265270941397,5.1466908516996,2.04878495499938,-1.50354278935342,0.72948773326048,1.61963172319544,1.16028871941147,-0.297068188303829,1.079571074739,-0.701207693399165,0.339880658857102,0.362708414181214,0.640397143700982,1.21998933892899,0.138369143923765,1.42745806512145,0.743374008718455,0.523551057993232,-1.53985255321454,-2.67029317225672,-2.08613918242454,0.595615887864963,0.204971614206449,0.161003950755668,-0.595577074779176,2.32886306241061,0.935242044859026,2.34002797032342,-1.36673791606849,2.36070982016298,0.992313734748653,1.35112888816541,2.19565416743965,2.58178446149208,2.81617197457816,-0.0104303891385977,0.0139166365048194,-0.576424186642595,-0.00814882522576247,-1.32934444103073,-2.33200757438181,4.3437753442645,1.89692673235865,1.22877355925642,-1.26561622807104,0.177220097866724,-0.323708084965582,-0.0188919790946947,-0.680036781970724,0.581936432137258,5.65027774026025,0.487161996193513,1.08819858738691,-0.374815376309866,1.34699932897638,2.88875707755442,-0.951943063178474,0.351301846249344,1.2718177180846,1.59800923000158,1.85152158133202,1.01056180242165,0.0195727746628512,-0.419908572755881,-0.109787790030534,-0.49755414765187,2.15653346786304,1.3605955468145,-0.0655071704212266,0.869647402729503,1.67332692818433,1.26693587346821,2.51821207534491,-0.71870044618558,-2.59447204217475,0.813941733549685,1.68311264682978,0.407426339515902,1.74717021231562,0.345629177908018,2.05727156423127,1.28465351842846,0.604401264230534,0.314323706875198,-0.877888740035237,1.19873289728223,0.992460109025639,1.8639615448953,0.978489643738153,0.0516897801832984,1.72879242979204,0.316702569752504,1.25776349686194,-1.96856272439535,-1.47481494783605,1.02849752796584,1.23796979121033,1.65060621169737,0.672228175096313,0.712586187771856,1.76730476416396,0.458481065039547,0.551819263937031,0.0676328062928382,1.91827610289568,0.720813301367103,0.856534969111987,-1.32169717220961,0.836374007278336,1.58871754514448,1.67056201859092,-1.13157511340145,-0.96242952103792,2.31071886578177,1.57869819906592,0.552303289394826,1.32737296723445,1.83922123547895,1.10636485809351,1.1127456340818,-0.750883715864616,-2.80771391622444,2.49556565719513,1.09860958627413,2.48608595743141,-0.601859286187684,2.01432098133566,1.12995815263082,4.90598620767234,0.603775531054245,-1.41439757076846,1.70480674778495,-0.523319547948163,0.550615004180117,0.862403146623701,1.25571094239233,-1.51022596375108,0.263575628397926,3.44890316652881,0.735977605333156,-0.588044201293724,0.715534913073182,-0.417066710689565,3.17133433619131,-0.759091224763929,0.476281691269755,-1.87098497847913,0.0476156986524742,2.4672234702925,0.343413713209979,0.67175115814261,-0.876448557520428,4.46343828791661,-0.968954757993167,-2.29833442936529,1.4552708282665,0.0717526339570908,0.186783645727285,0.251259148050237,0.801330922093775,0.525996275253852,1.37724053854014,2.83692193704318,1.96628680768284,-0.862049554804577,-2.50630129416157,0.307016810545025,1.07864722436203,0.24183073195008,-0.0725738423279726,0.707120508485107,2.14413785190818,2.23686072389624,1.51548475187495,0.923859093767457,0.688584002708669,2.88118923182078,2.68054302221383,1.91802632997542,0.634344995432773,-0.419590295397731,1.37918730716339,0.1572411562996,0.12559317022213,-1.30690849213359,0.560507258557506,-2.13630233384227,0.591725975182786,0.343049066889885,2.06883485384548,0.395101378700289,0.193247175288683,0.371793703232346,0.316272989557694,-0.0385490353309912,-0.926295442637946,2.30881005829792,-0.682782568360407,1.01874459734085,0.918559143898183,1.48148515917262,1.3192047985569,1.435744421207,3.01750539943926,0.257645248435845,0.0765149590067992,2.08298941062066,-0.0185331079422256,0.743235658564857,1.08055268981951,-2.07064613029451,-1.2736065852384,0.756259087779304,2.0772088747798,3.21442675073282,1.17318355157616,0.780716909070147,-0.483097149472508,-0.0863036943208607,2.34961926721897,0.948345622905888,-1.54518225830217,0.371950746605953,1.12586940729844,0.168199038447913,1.47903407231328,-0.468779987063664,0.862199997481824,0.123626659869271,0.711415907444066,2.37477439172956,0.552533348071079,1.06297260206013
"10",1,1.17114680726421,0.238898592337881,0.552729887328418,0.626717736375192,0.779089909018183,2.72559372618839,1.09915483482367,-0.21090300086567,-0.772688102018745,0.59091298203668,1.27104673056391,1.16312663902904,1.98751238078828,2.42514422433891,1.73765465733224,0.239025618706328,0.997411393624144,0.461827649737495,0.907436292749867,-0.443341752442144,-0.262876543825644,-0.426933192490637,1.13342699651999,0.780672918081552,-0.150690744178977,1.18557795634441,0.0981007137707091,0.848083940279171,1.27714261644411,-0.396176112745557,0.18278296810628,2.41049427443693,-1.24091563936842,0.345060709938966,2.40883662194508,-0.64352375422822,0.693498312789635,0.78436578328895,0.744277696148406,0.581464829954668,2.48162189725833,0.219224437586682,0.142631246804681,0.536552308267969,0.608606726916198,2.40589149828665,0.387208528215639,0.798417173038458,0.757919128962791,1.06664858016322,0.412178863693869,0.954962605342995,1.59755325639465,0.731071408166166,0.061948287245033,0.923269295128553,0.134510032068184,-0.300664050832588,3.14863790011172,0.803052213262168,-1.40333065398444,1.29375076404984,-0.248193763640897,-0.129597289311124,-0.599892842660923,0.817014843146096,1.39511555962895,1.04431380209685,0.630708615010935,-0.349076997682467,-0.52090358217228,1.95282287291315,1.12488720735664,3.05109040981476,1.34833431040486,0.422353453886638,-0.349145459847548,2.03803376104878,0.192540545943575,0.210944122489323,0.494475007748348,0.715439906323674,1.61455184347369,1.03456979807334,0.434558443602571,0.684366897008951,0.225679331950769,1.70547368593153,-0.800257779051569,1.14971807692882,0.339407378849537,0.941187914869746,1.45067078587881,1.57993340204638,0.594640400714756,0.668493370654002,1.12987209229176,0.804000923830698,0.193919121965514,0.414148530523717,1.96129316521379,0.952188062234541,-1.32297520382394,0.192268523005141,0.802787289947276,0.729680735920048,1.25243670711897,0.159032992399345,0.408323104243963,1.81012507783157,-0.117579074959658,0.553302361979796,2.70977601002359,1.37459012029758,1.05926762225007,-1.64202003926439,0.407817217252788,0.709268712436439,0.672096654761194,0.939321166669545,-0.127738878010906,1.20153301418086,0.772334138722268,0.727736768807272,1.106531465807,-0.301560651473534,0.789824887555846,0.776675238302918,-0.985512947643876,0.714676622070547,1.2217158510867,0.52777500744583,-0.311180870235703,0.817969804861199,0.93152426616226,-0.493274443410868,0.582525590553012,1.03214837971677,0.978722165080995,1.17273017559416,0.936546181561224,0.878304664146413,1.28016719155102,1.6070019862632,-0.569598318579471,0.93049216688344,1.05177902259263,0.44039201047014,0.616608964886608,0.548702407405531,0.753477198482073,0.354056179216113,1.14402000805442,0.673427042411212,1.86986784181825,-0.668159359355985,2.43979790046215,1.03222371418839,1.56546261720511,1.91062744872241,0.731861032196432,0.0435528204359906,0.384894318208559,0.601928254462181,-2.07488058943644,0.75083497574708,-0.499974921372066,0.732036284946755,0.959328122935192,0.54954454742012,1.52901110838505,-1.22772613801942,0.54781070502487,0.688802029281671,2.85421666388571,-0.0854261674488149,0.861527932868622,0.469106313586105,-0.0380756338626012,-0.716750786267772,0.27776792598687,0.572401190916131,1.22812701100737,-2.91179243030716,1.10993991588336,0.922728647657584,1.33113864964017,-1.75688953108841,1.11295052201782,0.246311171315898,1.58618636081559,0.280144745359785,-1.486484679421,0.966926489619918,-1.86450657794407,0.564444872643122,0.605563985391931,2.30426958397111,2.4784732989396,1.25654139761109,-1.62573595603544,-1.05283886271031,-3.07171265479462,2.61849962356612,-0.185284964053154,1.26319907948042,0.268397131951744,0.947174283461833,0.921519384777344,0.548434010808501,0.996303638787398,-0.374103129819878,-0.602777019645527,-1.2383086708689,1.40795089618752,1.37571184048991,0.342622582940455,-0.751474940205058,0.841666741368737,-0.675221979170908,1.5388113004409,1.96041941340202,0.297403585729878,0.627074000818118,-1.07389890209301,1.36568255562829,1.15618194861336,1.62028480394397,1.34780731210646,0.940309543304145,-0.401185040330107,0.208857549950335,0.778854565609075,0.55516347185399,0.757431952598561,-1.47003873152311,0.900063082566814,0.934358291568028,0.755642899841962,0.787100846817171,0.961866731690076,1.29402800919709,0.95560279093125,0.990828510810102,0.275174529356706,0.659836431706043,3.08446373434197,1.06538880221217,0.67243659864969,-1.01634608721644,-0.981928740803284,0.920287862332974,0.585024303673262,0.988575003498363,0.279022667253462,1.04069796562486,-4.66972534261394,2.29266354364955,1.30248550878356,1.66301899110016,0.643857112968786,-1.9162099527026,0.867170501840904,0.492833474887546,-1.11963213010502,-0.234808705168691,1.05746295977779,1.12781931700057,1.92337096487355,1.4398113598318,-2.14481007149799,0.570355964782587,1.57225251207192,1.061264477159,0.302038294551468,1.05078244624768,-0.490297195451179,0.650049634485297,0.442853762680831,0.776152354864565,1.02093204938365,0.209079024820408,1.23702166725349,0.429472537903825,0.0469047527082167,0.402970790578858,-1.44250988746408,0.210851167794733,0.851779569130245,0.759509788006282,0.0482592670857013,-1.00727451685305,1.92293929208069,0.877398701190875,1.44365244657701,-1.63450708021734,1.7635783598605,0.750648489849681,1.45249883840963,1.35954253741345,1.82681607557427,3.19678733512222,0.617338027797213,0.830022381517651,0.597193762299338,-0.0680862856889472,-0.343871966646401,-3.72344152726068,3.57739238615001,1.45767109226068,1.29429886440204,-0.718291829439597,0.582838883969807,0.675662430474488,0.544817671800038,0.35728584785032,0.724711896262187,2.15554185344881,-0.0401467083783019,1.09852471096597,0.466406408164173,1.17567922114355,2.63216949918928,-0.397062383800755,0.77268572750965,1.11629107587596,1.45156150802953,1.32848711235156,1.03691569677289,0.699155815594269,-0.458002599591256,0.41554351242974,0.0243745728356533,1.85209101509461,1.18080704116891,-1.57552126888257,0.965959318503446,1.3299523385109,1.21999341521746,1.38436307479755,-1.76255353548977,-1.45374017671665,0.812224031751891,1.10083198037816,0.812323724028343,1.47045265682211,0.793812353591562,1.40845753588624,1.2916792324587,0.574966130000444,0.664556110894477,-0.281756465175698,1.53901814932528,1.04860272131058,1.14851245597949,1.04925956850233,0.606814610500482,1.52566215237052,-0.229247170925453,1.3659781359821,-1.82009910184406,-1.39172999701588,1.05693445318166,0.812820652151552,1.89360565257035,0.670879264424367,0.978301291801586,1.34377320228076,0.823735843771421,0.715019172834841,0.500268880297169,1.75048902424995,0.784661439612009,0.855550674135768,-0.0559512388161579,1.01440093795396,1.53364330955409,1.49534057729738,0.484083333072554,-0.60757796195358,2.32383594207189,1.46631917988789,0.722447282031829,1.21508580358767,1.42550047873421,1.04352750120363,1.08516584404375,0.420281027620514,-0.936320678962927,2.93727807563031,1.06291640092876,2.48529439577732,-0.339275750024416,1.30383509228433,1.20092634483363,3.95199668213516,1.08593223837032,-1.27430777728349,1.19596114509712,0.350237108715553,0.290911049878349,1.04497391547213,1.28805275109085,-1.17714206130705,0.782998106707947,1.46611936150953,1.04077626295211,-0.296158653691756,0.880622089291205,-0.332201424643235,1.53841923940746,0.335836740066197,0.894843225725847,-0.26016408231945,0.278182134458936,1.59593531106774,0.761736800644814,0.846008660187579,-0.0232267743502641,2.54210371503079,0.486040959292874,-2.14870031508135,1.33157162222143,0.570149760231851,0.867211314547518,0.602626369130956,0.922243928956729,0.715042797214489,1.09100470543411,2.61925814118923,2.55889244362757,-0.857364089532227,0.273947293476082,0.368195469219099,1.13706897529187,0.477673226486609,-0.243448261117349,0.467706729395322,1.56181886610824,1.1897390521824,1.2143695209348,0.912597195932031,0.814313840696518,3.5995334687054,2.76977581167804,1.22669673873482,0.918388755596057,-0.754671500045476,1.13545217688706,0.621605420469866,0.632409013113893,-1.7124005645663,0.816063086296336,-0.237482548027867,0.828309048846898,0.85670211187592,2.35775477100247,0.770147812926655,0.752795751413843,0.901571271819435,0.58567110864535,0.0443680843807153,-0.901598273980051,1.61072768543746,-0.485920122727885,1.09282775633817,0.994006624816126,1.28818361457061,1.14404192717456,1.26387047231471,3.71259272068775,0.507771555444898,0.157833464923095,1.40094805642521,0.145191429492536,0.843993437594082,1.04550409894337,0.272391826204963,-0.10424070440456,0.991968128817786,2.32607745763098,1.73954317044535,1.01736161440162,1.11955682090958,0.781930034010729,0.626927913298531,1.87594407259036,0.99559086613531,0.0759336304485352,0.0692545734812748,1.15487323042893,0.629657103626769,1.2100544598885,0.641890015134067,0.979977746873116,0.524547560595433,0.559509859306378,2.43660104053567,0.863919925490071,1.05909490200757
"11",1.1,1.16186543806436,1.04866323726344,1.03429436013109,1.07588308064221,1.0729078266289,1.25124265706986,1.10789186326636,0.996644456099036,0.996662979847922,0.835600616658956,1.13210125468459,1.16671272251327,1.30127739906841,1.27709106973546,1.21958866346511,1.05943451016832,1.04305853531207,0.960914831919542,1.08281912696886,1.0456610247668,0.984921556294022,0.993492290773782,1.17516172309765,0.995794714221373,0.946535472884442,1.15128096659996,0.77966754595657,1.05224160674873,1.10840007582285,0.956212594285844,0.964358830899317,1.27665297509568,0.644130255255713,0.859342592190265,1.23732305668667,0.895499027265294,1.00573295954186,1.00946113847118,0.931384971478186,1.05923365766656,1.21549715754921,1.02593262163079,0.930350466172148,1.10553060724448,1.00572651971859,1.21743489371595,0.952550434159712,1.04310127288553,1.08122312835796,1.11145678570958,0.990130162228295,1.05505338044752,1.15524152578521,1.05515922516155,1.06426546906781,1.07883574284047,1.05808639716696,1.04218570206909,1.24452776967098,1.03675706682917,0.893792949872604,1.22035297161446,0.95385091273117,1.01209378688851,0.802186756311317,1.00526185649457,1.15279978345874,1.11619748736792,1.01183709294609,0.923445683982785,0.960646432118741,1.2462267976698,1.12003725739765,1.25642896906517,1.25704992317416,0.850848885029794,0.970818124269458,1.23402965794004,0.952854760154241,0.991665319885465,0.920491899343159,1.01530228430936,1.11926913877121,1.12064374127553,0.70331743042556,1.04464749817525,0.842470981966228,1.24701068918858,0.886241392825673,1.10599199872286,0.815340867319353,1.08623642608131,1.20512679189447,1.2358686529987,1.08617413737295,0.927416086906618,1.10835902809913,0.998606579647507,0.678091913376648,1.03065354628324,1.18437574643428,1.09967258248058,0.9620512280967,0.994756465687477,1.02782121196762,1.09471430437434,1.12127777384326,0.837564098030918,0.869713830839628,1.17785842616749,0.805927473246333,0.926099049844221,1.2202867505457,1.24483937271159,1.06286237887133,0.810323636302225,0.938047952336793,1.07875763449783,1.02061629878492,1.03976112651422,0.975314358234567,1.14333450841715,0.925436579676428,1.04649962299166,1.13658036825334,0.899597705875101,1.0960608625435,1.04093301912986,0.920503725835602,1.04340003092047,1.08427239022474,0.891385088585012,0.922141787230765,1.04588736193318,1.10607414018162,1.02078160905239,1.04925939602842,1.09672264490017,1.01756780148305,1.0650531642233,1.06997468382629,1.06506781009159,1.20897149353902,1.18402729129896,1.00347630522984,1.0750426085774,1.12792394307672,0.916876561788672,1.07662595049421,0.771636238146125,0.986368672061155,0.833921263783735,1.09440512713059,1.03322160903432,1.1994064811685,0.985376703346489,1.22134831568421,1.10483846156903,1.19887062460275,1.2975148652371,1.05980741462303,1.02577414681672,1.04739749792082,0.994942553215798,0.845186305833049,1.08611238189636,0.891894501843222,1.03804919521075,1.08659432794681,1.06999502035672,1.14357717292478,0.923046860326755,0.9436239733512,1.04758483918332,1.19373158528763,1.05103720328006,1.09945784951997,1.02520737257853,0.887793508332197,0.934800137942869,1.00463366782572,1.04213781892574,1.12021384753366,0.896165001597278,1.05248055038318,1.08659250136275,1.23335997848192,0.876187716456824,1.15829980894057,1.0202291204245,1.21907439381714,1.00904361789717,0.970714596047586,1.07993477745553,0.925103725765016,1.0475337181162,0.955150968216575,1.25944837272912,1.18641557321396,1.15027986254862,0.679858276508598,0.941502485402894,0.71281062430817,1.33582946549923,1.05855024356838,1.09269290214315,0.96039195135472,1.09048830943554,1.09280375357308,1.03787074016922,1.10467517738729,0.894845452756686,0.941080109936154,0.87920465296294,1.17821342352684,1.12527350278102,1.01824392834232,0.88849328606821,1.03047560183376,0.794213314609689,1.1390945240708,1.17209767634972,0.85392896515963,1.0398836245375,0.953409125072839,1.22875406607,1.11135294864157,1.22500467402594,1.12301396211001,1.04411684631465,0.999614136881649,1.00746967167156,1.12396798655215,0.984006137460545,1.03909861842392,0.977246150659116,1.11675792808343,1.08191581103782,1.0799110695073,1.04180082496143,1.08281815708358,1.22719006693613,1.11155615163363,1.10991189628688,1.02235832952966,1.00817826927794,1.26139022112918,1.12528137558888,1.08100741853766,0.91795007509763,0.947340706846582,1.12431781697891,1.02586101363499,1.08838819578091,0.752440829492885,1.11903112361304,0.738896623059188,1.15954339349258,1.20742338096218,1.19237573622042,0.913908524074182,0.93067314082731,1.01161505432942,1.01340026271008,0.936358726041616,0.723991945096249,1.11464666265945,1.11434931596017,1.37230330462869,1.23403828053709,0.883574747259209,1.07313636665317,1.1585838271483,1.09816976954347,0.95022891213939,1.11195748864117,0.953549314595607,0.946860258802376,1.06557312299472,1.08897369008314,1.10069211497568,0.934640575535165,1.14417451230617,1.06486943874982,1.05954247354871,0.849186109120053,0.883387373919792,0.856845198546116,1.02640289313082,1.0135377205445,0.968057754886974,0.867625338400609,1.19715302304698,1.09394833922769,1.2231275811917,0.960241235627013,1.16893341852599,1.08248313019339,1.16373653694272,1.21093885646297,1.19965677556801,1.28440167301741,1.03989843301384,1.03022350684772,0.996404168323709,1.00481563993271,0.856507439336572,0.686180293427044,1.40027459459358,1.18030056037132,1.12407597848873,0.871869960870675,1.05524494247866,1.02831627918601,0.96429495151429,0.960066017358278,1.05769454992496,1.43230157396639,1.0107729516378,1.16905725041919,1.03888049221362,1.13442376546133,1.235915580252,1.00367678160667,1.02707925406801,1.13448458776755,1.13737224934147,1.15858389327381,1.06074167992109,1.03626955660318,0.994716130950862,1.02538130139029,1.01245264564276,1.20056313009266,1.14969231137389,0.907432264898747,1.04452292767405,1.13200595074349,1.12250858239158,1.21367386719087,0.848880892233542,0.841775121532745,1.09706885198673,1.18937593583587,1.07947699838674,1.20944678373118,1.00203497176101,1.2041137045539,1.11136555871333,1.09870557732634,1.05331074447748,0.956858568743902,1.10903919739147,1.10405452904855,1.19789320877418,1.0889671321066,0.970878928629682,1.15771522705931,1.06286932455714,1.14437153166722,0.956649604028872,0.916612158938683,1.11171637428556,1.08308912179009,1.15789072534811,1.06899875229216,1.09406091010222,1.15494333047466,1.00851447064215,1.06252356322937,1.02570206636911,1.17574136875875,1.04523103314478,1.11623537126494,0.808984890648914,1.15275295876775,1.25491410661256,1.13657469949394,0.909019832297133,0.971688268154462,1.18562100958399,1.12998639627433,1.0630699739295,1.09999248204453,1.17954115963233,1.08387062680417,1.13301224665658,0.983491003581596,0.852573486177951,1.25063002451346,1.16589047698241,1.22093575012531,0.918012224872981,1.18297484984952,1.08045955792945,1.36588263743389,1.08975495718498,0.939944072715127,1.2315816461268,0.925976807322222,1.06119755584336,1.14042779591287,1.12936492801532,0.906933405931645,0.989789412324879,1.30405166729909,1.06132657001862,0.938999526192975,1.05815521111225,0.927754418639897,1.2764719553707,1.01616957554712,1.09677745694315,0.910135690231001,1.02371903931233,1.25629738126014,1.0087389754906,1.07234531348005,0.961862573761035,1.32974384816407,0.883221501783381,0.865501300596144,1.10759923577312,1.02327120076031,1.03656109249956,1.06108125352819,1.08617476849965,1.07650460638418,1.16229847878069,1.26819363799287,1.17410366915424,0.946471880451177,0.752030450971665,0.9935842370431,1.10167327393677,1.04600004436781,1.06111773772572,1.0090552103495,1.26703492784684,1.17214061180444,1.14381132972614,1.07962162858811,1.01854215457294,1.29376300827395,1.23478580999211,1.15868935763082,1.06830180743146,0.931024905666529,1.11816936635205,1.01412361749266,1.01495307318081,0.893034053411621,0.989674637132467,0.886536328865048,1.01860611783079,1.03707978912631,1.23793446941328,0.98929908946862,1.03324369410833,0.999096693759927,1.00605266905062,1.02796513219642,0.960650979075031,1.18837847290802,0.97021333271942,1.09098018336092,1.1228244238329,1.1582255144265,1.13228040261219,1.11378425881732,1.28943887263311,1.03469248007676,1.03880243158452,1.16292403270047,1.04419913962215,1.08849342144757,1.13604250681045,0.901739164543527,0.880101248969457,1.06783041133695,1.18438594334135,1.269461364738,1.11837520598186,1.13123301203545,1.00343838558062,1.01946006468966,1.18925415149366,1.09047561088157,0.906460137218449,0.996465982550526,1.08811274223615,1.11072716605292,1.15740832289432,0.950427251113554,1.1143452653087,1.04357184567563,1.0723134584474,1.27598548119674,1.05905627324479,1.08632035098598
"12",1.2,1.24151493335574,1.17139281594869,1.13073139039531,1.14039371453948,1.16364967361462,1.26851085997275,1.19688422836587,1.10887855214952,1.08555757583006,1.09486414818185,1.17340496547338,1.18824811414973,1.31143200339936,1.3507329257833,1.28624428000608,1.14648752801422,1.17450793051088,1.14821630589949,1.15957893516541,1.12244146566793,1.01511399152085,1.04926999879387,1.2452433088459,1.17534225890077,1.10238408046338,1.25198970970577,1.06305888108233,1.17339528159445,1.18907262598557,1.17274208414285,1.14363065489775,1.32771940755646,0.962133097695629,1.0346451479848,1.29409142555609,1.06039739205021,1.09053985364618,1.14569050702556,1.14995285451922,1.15972770018517,1.26802490384821,1.04435704672153,1.11471504448057,1.17530863092277,1.15780670812373,1.26074925692881,1.07193815564757,1.14803785377801,1.17632698298239,1.21590806121112,1.14614035588548,1.16940671360597,1.26312844139982,1.14785838287877,1.16342818654642,1.15723242093225,1.13556968629642,1.09532005520527,1.36987649096264,1.18463712751955,1.06411988670171,1.30883901847152,1.16192502392941,1.05072790719821,1.04782966538743,1.13450862496412,1.22221810813733,1.24360561428103,1.18208500208388,1.00978716330256,1.00651785168836,1.31713618604335,1.24556925289013,1.3083815814741,1.29884781987095,0.987900989642812,1.10717832599232,1.27812221279778,1.07880969725974,1.11029758764419,1.0966591191992,1.15961888671712,1.22332676818287,1.20479790218696,0.974347527789363,1.16861401831406,1.03059487329983,1.26436786616818,0.997531036925488,1.23311311464139,0.99957722116659,1.18481341847822,1.30190348691246,1.34050823695281,1.08949476152145,1.13452894317447,1.2413553228608,1.13126586973057,1.09618500425774,1.1644030259056,1.24678071236491,1.18952210390406,1.10304816512259,1.17147585804512,1.15834493570098,1.19512967505003,1.23292453569706,1.04387634081718,1.00824203254839,1.2254691849879,1.03454544599105,1.09277564526873,1.27467717028379,1.31288552801115,1.1829295785789,1.02613941029336,1.05821410020594,1.15839494601888,1.10307991888512,1.17852997840772,1.11434668138128,1.19714927221706,1.10611758913729,1.14554350572633,1.18036462736897,1.00104433995923,1.19434793240496,1.13678402365596,1.05108915103513,1.12250819403326,1.2281157019232,1.01512654346081,1.10652767224839,1.15972176513725,1.21224340021948,1.14369286761085,1.14244241253542,1.15792798047949,1.25946154352226,1.19336455277395,1.16047214957096,1.16595241574413,1.25460905767991,1.27773564026681,1.0717265707344,1.18888965462595,1.13732038320424,1.07689154834487,1.1540089272345,1.07161427653979,1.09005243214513,0.974618525988554,1.1821065240811,1.15097452471784,1.27168024829615,1.08773602911471,1.30602047306431,1.18939724593398,1.29948164496517,1.33998492689209,1.15088010325453,1.11950260712684,1.15383476717143,1.12182415344557,1.02221481059735,1.1691456954694,1.01274498086035,1.10502035079015,1.20603351558668,1.17415211625072,1.21032531500962,1.04120997568909,1.15068317563417,1.170187675809,1.32212533473482,1.15147274971209,1.1627626072314,1.1462931465545,1.07554625037937,1.04199109931411,1.14594819159081,1.12639053207072,1.24251796149238,0.942448171708449,1.1599080930242,1.17434814492843,1.29586363713137,1.0658788528422,1.19527925485143,1.13137418790528,1.28754268448179,1.18590505978657,1.07856531126001,1.18659154822815,1.03354146009973,1.15969925917053,1.08011934971356,1.34260906657867,1.2792797100546,1.21044683426048,0.922700347058049,1.05734881512152,0.964004125408107,1.37904513622061,1.10048231042537,1.22401823089058,1.15191048679541,1.21479725247824,1.1716544822469,1.12559980648275,1.1701865526778,1.03997424120727,1.06613032775297,1.01585544128166,1.26034915910254,1.21061591529121,1.13417854259758,1.04236772770851,1.14122557565901,0.949289160171962,1.21678356362568,1.24662206241965,1.03793349984848,1.15442417873062,1.08262782829556,1.30016208806323,1.21503998056335,1.31044889507121,1.19557637781546,1.17501940184283,1.07306399211184,1.14583859420271,1.17974222011609,1.18376459944024,1.12135203557637,1.12619725999174,1.18279574724671,1.19588145621175,1.16973418917106,1.1823130536801,1.16005849022685,1.28243432040523,1.20127006064888,1.20251867665489,1.10783931793217,1.14661523734676,1.30649889391461,1.28263521680289,1.19216133931455,1.07180616703692,1.10029453122223,1.1975156432958,1.16125646700495,1.18398177567271,0.983082853307812,1.19015087468516,0.870913733977667,1.28947673389824,1.2631990026638,1.27530201755437,1.08534350979941,1.03861246732231,1.13394178942954,1.13379523747792,1.07595859079887,0.884418787401864,1.18769619050104,1.20860605935663,1.41332339408742,1.3174244155873,1.04020402260862,1.17431335491225,1.2235170717874,1.1882014554985,1.14112017281946,1.20900681560129,1.06580680253369,1.0991982138408,1.15451658232214,1.18665844193126,1.19495602349027,1.03723034291273,1.27271399331025,1.17777286907639,1.18660494279268,1.06953482156398,0.964602287389939,1.00644667834126,1.14515721473758,1.14392930372538,1.0082293262754,1.04467007592116,1.28318638213864,1.13913529897227,1.30968368439713,1.05871455252558,1.25161640432507,1.16600137133834,1.2617348940259,1.28609679162553,1.26128376311736,1.31438727643553,1.15333725605162,1.15175641808831,1.09942471711016,1.09357911213607,0.996069441400863,0.924271462239016,1.40914605273438,1.24630740378464,1.22199744663402,1.06269113558904,1.1966302691598,1.09240781486532,1.12792535726315,1.09172949020221,1.16920596667656,1.42746584691886,1.16298103360955,1.28097365263884,1.08842725714992,1.26476799488132,1.31121772155496,1.05942388730365,1.14613805606579,1.23310059008213,1.23106964676322,1.2260310361868,1.20808632422614,1.09315792485449,1.11689836939409,1.13166940672783,1.13482304355327,1.2436172460254,1.22238287838301,1.03788840010439,1.16186409990635,1.21380079804765,1.15554584450034,1.2450524782869,1.04405367306737,1.02326923459237,1.15564472564113,1.26616942701998,1.13706395555229,1.30586508331248,1.19072319722129,1.29007569639448,1.22454226744236,1.15514591280087,1.148318027342,1.07896750278796,1.22517315156191,1.18359460349705,1.26938414399219,1.17497992153003,1.12276038013975,1.26271638002078,1.1455058970015,1.2620190962084,0.994297365496185,1.07326039592217,1.21040736757195,1.17541176751111,1.2244085587712,1.22204388380571,1.1451329397956,1.22201811205577,1.16890183772822,1.15922789519197,1.13462219947314,1.2315128958341,1.20694896000356,1.1752438432623,1.1212155773949,1.2308687065309,1.32433910319712,1.18356143442023,1.05910740701341,1.05765837824619,1.27184480014173,1.21745179381901,1.15516586053048,1.20648380935945,1.28930583082677,1.2381691217786,1.17256192977272,1.1180337646774,0.986827999440875,1.31653938060818,1.22668280872834,1.27541577720252,1.11117142334256,1.24005551916765,1.18541793194817,1.38726392952788,1.17421449207438,1.0888887021082,1.30139672404966,1.11135644383793,1.13964186192424,1.20710105157985,1.17378881322473,1.08300449223664,1.11461249511951,1.32769817790529,1.14188196067733,1.09572889593708,1.14209538051135,1.04689874372268,1.37574816271468,1.12760392428321,1.18945411619474,1.08945548020674,1.12073053060049,1.28353134580538,1.14522230717149,1.11578795299432,1.12541082119167,1.37331700927182,1.02673207718411,1.00743431912938,1.27949822854392,1.10489210429303,1.13905920545642,1.15833553391119,1.16909882238393,1.1690318609456,1.19609262194753,1.29826519230188,1.32824591388295,1.0864811606756,0.908106926873169,1.11595278470168,1.20094643730548,1.12894572852033,1.10399681033606,1.134496108656,1.31956428824504,1.31163801890765,1.2190085274014,1.15285064379232,1.13630453798657,1.34129679418548,1.2948111902873,1.25433330136491,1.18322121943596,1.06490281744992,1.18886048889927,1.12571161933081,1.12114090109102,1.08396523174078,1.14005773218825,1.00197429035938,1.12518872674215,1.14118827056907,1.29411766926726,1.1493300648957,1.13448285099531,1.14434460498255,1.16937099253603,1.18218517702335,1.07898486202797,1.25173580110152,1.11197859683398,1.1702550311003,1.19174869867275,1.28455902216957,1.21995312946733,1.24658990734497,1.3628233000139,1.1431157112519,1.17014753489363,1.25141523299806,1.14691409114668,1.21388232682659,1.2346599797246,1.02150754977951,1.03535147820208,1.17363129929574,1.27214402259733,1.32633904550683,1.17582442076687,1.19317256791237,1.12421098563717,1.12752779444407,1.29115077398817,1.24505393367038,1.02521474919484,1.15775906138761,1.19479833961625,1.12732764297838,1.22381912885245,1.06098910443705,1.22742327541065,1.14238143011589,1.1818854101721,1.3534996901631,1.19136215912045,1.1859265538773
"13",1.3,1.35240160911836,1.25708144440087,1.2041285286372,1.28250201631058,1.23849297970324,1.39852773238136,1.32958614625378,1.26687599112405,1.17245467944257,1.09061456606723,1.3217141061948,1.28812647213469,1.44795908147229,1.46121399693826,1.41453241111981,1.26109336984062,1.26796954877742,1.25548546121607,1.3188199081817,1.1886549862275,1.2055673877579,1.16756109317482,1.3530577623038,1.28103131351139,1.19277233517926,1.40006081672928,1.11150445636823,1.27820574464032,1.33401753989013,1.24213505910982,1.18998305965289,1.48625414422649,1.08644194485368,1.14236664362627,1.38562990482344,1.24185338131224,1.19238587109823,1.21653231169964,1.17859652611558,1.27600642737243,1.35824654333995,1.16547162085276,1.22042982729825,1.29553565439537,1.25220854078704,1.41737892839097,1.1130125563274,1.29408949612697,1.26950957126537,1.29940410503894,1.26400429695114,1.24840650128037,1.37906668681606,1.26785949848391,1.21956713783253,1.2509839525958,1.28426414412563,1.20337484900031,1.40370577006692,1.3205037068098,1.16725618032874,1.40780820962681,1.26794314766727,1.19611026070518,1.11120225044514,1.26209313012651,1.29668730656233,1.30841705187454,1.27624546497746,1.11347027082843,1.15336536983384,1.34195274126094,1.36849079602523,1.39175862516174,1.391616531097,1.09526041244573,1.23772094867655,1.38226392548154,1.20338888151606,1.1998259890956,1.17368698320508,1.2696074664429,1.34227605250766,1.3082304214732,1.08288110830545,1.25825841525928,1.15151046403884,1.39848506314413,1.11661590796345,1.27388361980574,1.09664424328397,1.28204489111189,1.31749655372294,1.47527709789518,1.25796389592639,1.18101775978788,1.35598929195889,1.24014145842442,1.18658459350418,1.26163088346822,1.37558753671024,1.2571452828729,1.19608426667694,1.24539188165433,1.26136244989704,1.30508709178314,1.29475988115534,1.16630904015906,1.12201272265106,1.36248100664897,1.10227163516852,1.1950310724068,1.33860427953107,1.40670444940919,1.26071631271272,1.11118838135294,1.21662391961607,1.25647704221438,1.18978297605109,1.2737204814176,1.20608434336648,1.32192185029541,1.17160591512051,1.24866724511625,1.32524757413599,1.11233369080065,1.24734366366317,1.22111953304883,1.22832737694191,1.27501713536244,1.28219336081354,1.1715158394594,1.22435789409795,1.20499794648044,1.29734739855848,1.20830421886834,1.23020832466111,1.26570848828018,1.33620034325522,1.24784872740404,1.30547605376231,1.27386073546795,1.34321465514451,1.36809703784838,1.18975607041418,1.31914972338677,1.32277389087388,1.14782592196983,1.2974487727444,1.15351570518882,1.19248169411036,1.07699048442677,1.29213387624924,1.27195466728523,1.37307320133159,1.17563078123567,1.37449886099555,1.3226045149369,1.36290346659521,1.42722544624242,1.26462343336281,1.2086374733556,1.29701894669026,1.21306264183378,1.14982355433118,1.26073059681608,1.10198769076716,1.20742972238997,1.27764745924204,1.26546326369059,1.31694612843976,1.17947689614978,1.1809747209496,1.27790173713432,1.36423253125613,1.22028661984715,1.31429603624112,1.22702256831837,1.1489620611023,1.1849581294721,1.25780697404442,1.22632434081149,1.24594015641361,1.12202747251223,1.25883581635805,1.27480326268673,1.41343806490643,1.21565428753906,1.32137090569537,1.23827722808657,1.37687777895876,1.2639039166522,1.15393390415643,1.28041723862571,1.12343043385876,1.25916435311818,1.1903755703147,1.46299432618846,1.38783324239947,1.31513982993146,1.02622019431574,1.17415197822791,1.11097726081453,1.45739717486609,1.24597582934598,1.28384330879698,1.21092715149187,1.27615850259169,1.30074684048848,1.24366346119995,1.27782192472394,1.14537682654438,1.14917812918288,1.15974938647953,1.31268468640614,1.28737654550579,1.20465238097932,1.14974233355078,1.247779896945,1.05491870382154,1.35913042022255,1.30838516848131,1.14507110996874,1.27637677278429,1.19076423370477,1.42608014922154,1.30479140593173,1.39243528642428,1.26935445859696,1.25708980287481,1.19371643273329,1.21627934597535,1.28288390770011,1.27301659597481,1.19949352352866,1.16030656630667,1.36005869721053,1.27062438954055,1.28811095435166,1.27912885386038,1.22432478892639,1.43879862479965,1.28953564980893,1.3009604530044,1.18481291283272,1.22387473950631,1.41299354839401,1.27098623372475,1.30673057954706,1.19840275180072,1.22037555918871,1.27592465086441,1.26383652223768,1.29800289963527,1.10247712332859,1.29314953102735,1.07131135935386,1.30988873255597,1.35921925726021,1.3258052972641,1.22925590793656,1.13274902914128,1.22595224166849,1.24051673328787,1.18403737288457,1.01509004317346,1.30959507135766,1.26313060860653,1.49594390971142,1.39590184861111,1.12141649508239,1.25679962482262,1.31289645345893,1.28413522839416,1.22141189022845,1.32586314781867,1.17054622231688,1.22370156196055,1.2376694755417,1.19071629205456,1.26827031590461,1.23639219081573,1.35142705595168,1.26934303800067,1.27181048201538,1.14897244872998,1.08279129823309,1.13853484572908,1.25790696563056,1.26383424742864,1.15946466011585,1.14775660437923,1.39952220187928,1.26825898062676,1.39066889826291,1.12796590503875,1.32792537052316,1.27129907944096,1.39810340262818,1.33104680653536,1.40165452818352,1.44405953733514,1.22700565981921,1.24466299422457,1.20196090463825,1.20967521931503,1.12724067410522,1.11459939231375,1.52384079668943,1.33212242061949,1.29671551122089,1.16052002991142,1.24001741480388,1.27336428136046,1.22832751583862,1.23761900405474,1.26554247588419,1.50719372029828,1.24336845228076,1.32719824259758,1.2516766914699,1.27896214148429,1.40347411980405,1.15287566964939,1.25873792636712,1.30819717742351,1.33742020917217,1.42598239613984,1.24139385622001,1.21865758753805,1.14166196358916,1.20943972745759,1.19591826592235,1.43013054547669,1.37552643020117,1.11638225837515,1.25600817056271,1.29028178411627,1.28117987261891,1.37376908044938,1.13167517723429,1.12379591464103,1.31344058700307,1.32741340218673,1.29381519039978,1.39472458761655,1.29060609881889,1.32592410828685,1.33800824976493,1.26205592087458,1.22459809892282,1.18425432316828,1.33858831977816,1.31582639590608,1.32371533464562,1.25151836496282,1.22556550083531,1.34461031129918,1.22472958368675,1.33264812333357,1.11390472947016,1.16159000899442,1.25866350666617,1.27933161515789,1.34575472872791,1.32422749146541,1.21864309349479,1.38241536088603,1.24336015517041,1.23392761606614,1.22538875145,1.36521128035382,1.23507360137168,1.29018492378676,1.13619236471406,1.30839249818691,1.49433382417205,1.32725406244456,1.15993474654341,1.19185964401165,1.40493829446796,1.33566320272939,1.24941759986486,1.34392811956797,1.37467058139474,1.37661965027738,1.30583243141959,1.18952045450762,1.10139728423572,1.40820290525548,1.3435099258052,1.37664653892426,1.19119112756036,1.37240573587001,1.29059259864416,1.56596608571904,1.31678749153269,1.08943497365834,1.35943445856828,1.22702492027995,1.20742852915889,1.29997734636746,1.33640659850728,1.1817716634992,1.19231971845704,1.38400600938309,1.31920297174783,1.20236273540812,1.23049924270077,1.14919782740596,1.45711920655434,1.25215285154543,1.33517535142963,1.12245223245081,1.19867598777849,1.33265360463427,1.28405958324424,1.28115792330522,1.17419396606021,1.42832085701873,1.14162787281568,1.12601609638205,1.32295427966921,1.25688830458453,1.23133470092678,1.27448906302384,1.22103603894496,1.25338065440244,1.29642013056265,1.45131253369537,1.35780129058687,1.17740417290315,1.02494202080663,1.18219284301563,1.28952760931881,1.22338488369044,1.2673313540318,1.23899974696125,1.42774433738724,1.3538263837137,1.29500713455306,1.26265070733514,1.24561618431093,1.39459439469298,1.37538493068185,1.32136428551335,1.2766193893386,1.18397161747314,1.31363374837034,1.22960805102911,1.24547249421561,1.13723187236012,1.24165838253435,1.12345354586326,1.22649945793963,1.22025444855684,1.37854030228403,1.20075074536718,1.22267168162825,1.29765140047436,1.27182021654261,1.21484655565789,1.20442587726933,1.33958983949108,1.21622364681668,1.28872794324129,1.27287932185947,1.38577806101472,1.35617571319061,1.29472639378179,1.41916359837549,1.2541542060981,1.21331351586411,1.38567862091938,1.24793393827709,1.25864596916131,1.35798509171198,1.15262688092211,1.10496756504115,1.24039722704645,1.37157650405902,1.37825634947125,1.27871165208701,1.31118737808673,1.22250239472306,1.259381356599,1.37657813681039,1.33412344169672,1.1011714108771,1.19095859552911,1.29738328557059,1.22165912182029,1.3566311836026,1.24942749593344,1.35083587842617,1.24729998202796,1.30051790908039,1.44644787627622,1.32071044549341,1.31644052793495
"14",1.4,1.41801303477222,1.32685086606783,1.36073012281066,1.40091329153982,1.39459273026234,1.47310023698355,1.39783214471209,1.28455784417831,1.31354987851324,1.22521667048209,1.43328725762884,1.38253594792887,1.48847849908515,1.5062528167977,1.43773754100231,1.31250318233777,1.4029104456283,1.34689773843297,1.37867306845984,1.33402220114082,1.24485642699887,1.27196631382697,1.43216857144517,1.41236854626214,1.26655798275768,1.40421500261158,1.18635693519322,1.41814528168382,1.43689853310864,1.32520303337686,1.36726962583422,1.50146007282748,1.25899574837243,1.2322169869611,1.54205871078675,1.22055870001132,1.29455733812957,1.29042884897471,1.29080446922012,1.35663367252552,1.51214840481905,1.29776729313098,1.32650288503625,1.35523388103918,1.31997641328313,1.4472144729665,1.28306056661893,1.35174022366876,1.36204895084011,1.42449668508046,1.32860344535751,1.41520801619005,1.39853800097317,1.42319367056872,1.28392529353874,1.36723199239913,1.33294004870706,1.30893959241566,1.53569416107938,1.3883220954864,1.25555225466115,1.48748225727062,1.30481627424343,1.34745418584906,1.18250020311594,1.30638997427215,1.39031387843852,1.41872680174964,1.30188999490225,1.17716170681233,1.27071479116367,1.55347830971705,1.44954177638488,1.52055450754738,1.50743784089995,1.19340798155223,1.30360977361557,1.49344737539653,1.28458588442594,1.29261867187286,1.29054429497486,1.34416713021547,1.42772002954492,1.42033611213323,1.14664284144506,1.36080488933888,1.25785157536336,1.53781229342739,1.18017346956994,1.39413823182097,1.20680815590649,1.4032566868131,1.49997882529357,1.54486965786506,1.29200728373596,1.31078755964084,1.40346168256379,1.30211282332803,1.22024165888732,1.34197139287737,1.43012613306024,1.36561633479718,1.31635434665541,1.35042092999451,1.35018160843217,1.38691543896841,1.45100368650641,1.1861613699765,1.21840801578332,1.49104470219932,1.23850454565805,1.24834763841621,1.49602970875626,1.50892422200127,1.36134062890443,1.24762246636716,1.25616949154066,1.36415702026497,1.29943931574915,1.41283075943994,1.30491668792653,1.39200498787466,1.27655333197228,1.32134003341673,1.36801409406123,1.22493198047595,1.34135663569871,1.39134973920135,1.27981313059113,1.35298523572428,1.32014417882212,1.25104484248418,1.29797538636215,1.37112990631218,1.36045074165331,1.33748949838219,1.2994310763198,1.35594921555948,1.39159534403869,1.31738079824687,1.33728161614418,1.39524536705636,1.48580240053572,1.44563268935294,1.29679966611143,1.38871098403971,1.46497518270992,1.25077342346193,1.35871547372156,1.27743716202337,1.28523024918262,1.15073502333744,1.42148542656765,1.3869061650077,1.47134646032563,1.28899531294994,1.45539849571816,1.41114705833728,1.51512618294204,1.56684291207053,1.34479670441556,1.26721237968425,1.36863127700977,1.282995380869,1.20731487326178,1.35675989226083,1.16285055097421,1.3009940248651,1.38589041534179,1.36170727913443,1.42493344330932,1.26672577228939,1.32625441781295,1.29370122429296,1.46815976089287,1.33298131410363,1.40669819716265,1.34334437327244,1.20499113433553,1.32219012911729,1.27847542644049,1.3281091108893,1.32978406310086,1.18986135266929,1.36360882308889,1.35839206425146,1.52827324587774,1.22043535307918,1.45946822999214,1.36302059916727,1.47030563093958,1.31874170463584,1.29916398470124,1.30442710796326,1.2537884022198,1.36619276100823,1.28807329866456,1.60282676858304,1.46057763392312,1.45854875320281,1.13420505463846,1.24072470799077,1.16190306546357,1.61305994617864,1.35227678047199,1.41311565196885,1.27695027901187,1.41128451383885,1.41798534364218,1.31996491451873,1.36790687888388,1.25084619008885,1.26575246542438,1.2676226414441,1.46368453123817,1.37579590105627,1.31441005024492,1.26788106068554,1.28958934545198,1.17687160454987,1.41306616538072,1.48745606236176,1.19053945328122,1.38403604453229,1.31085374846749,1.47368147721806,1.40939597742988,1.46734069898014,1.35166344700683,1.35600276029948,1.29163300375956,1.31984315209834,1.34383668589345,1.28611397115035,1.36395729078831,1.26905441020467,1.46157219039803,1.37605821271221,1.35133542309472,1.38011462400339,1.35544387515057,1.5884037613879,1.3914566653172,1.38133685676893,1.26204652162969,1.29005500421332,1.46550162410985,1.42398932847393,1.41023150678194,1.33722788387528,1.3055394550059,1.39360024276722,1.33174254193239,1.37459845195178,1.16100577298129,1.45160656646975,1.07405228071179,1.41315189179273,1.47296697953313,1.4417033638846,1.29184613265321,1.206460862675,1.31199580301869,1.34872981302635,1.25401714506137,1.11992718039966,1.39052292082379,1.41030082857793,1.63586855323859,1.52866501715024,1.21503316188692,1.31546551620917,1.44804140965826,1.36494577085218,1.31616469820825,1.46159522704853,1.2373780556753,1.31435811443237,1.35295246872858,1.36282185963266,1.3611138958594,1.23314191669013,1.44761846395578,1.3696575483256,1.36089584152088,1.25321661624345,1.17773185520702,1.20271487327947,1.36151615337537,1.38850391898404,1.21821603865264,1.26738501290349,1.53576623952845,1.36343027879427,1.48646905357637,1.21284577933239,1.47565760300358,1.35102505762522,1.49665046864433,1.46252820338964,1.50421758708214,1.5056062189064,1.36418163642918,1.32212123989011,1.33372810295783,1.26001799104867,1.24748096174389,1.18476798418664,1.63491200681327,1.46722745751771,1.41358462664828,1.21567751266851,1.35055113470698,1.36215828519648,1.30845245402183,1.29692760261568,1.33585125015715,1.64784462385078,1.36512919239229,1.44300280053598,1.30905006171337,1.3921389293445,1.52764326751549,1.24871195107519,1.33525726207178,1.4235672450292,1.41790564763538,1.52349175658475,1.37138321701606,1.26248915241127,1.23143250424776,1.38102665851065,1.3416747858728,1.47670440280118,1.42513952834342,1.2296142871615,1.37952297308862,1.39735240467957,1.35858783967699,1.47741650086348,1.27335648333573,1.13888396839104,1.3929608085085,1.44009693026109,1.43256229109564,1.47488970275847,1.34151213010607,1.47989514958183,1.39559217091893,1.41253552400306,1.35237402156667,1.23960692176439,1.43998635527636,1.39893850736134,1.42823747357763,1.35967473877583,1.32431166719992,1.39680389256605,1.33323003625941,1.42198752133951,1.20656740380921,1.24370011079643,1.35605478955287,1.46204164005626,1.44187314143255,1.36619570880834,1.31510614015176,1.41530329918976,1.37454567641228,1.32539367979567,1.3366659081755,1.47591109667877,1.31282668644912,1.38675792978329,1.2713332231272,1.48760343731729,1.56055345435018,1.40758510827613,1.31180809594656,1.25588979164327,1.45509899521662,1.48854585828113,1.35819389134203,1.4024118585564,1.5482300428042,1.46003742802702,1.41657635270631,1.27315566571766,1.17350215351602,1.53239976097091,1.40272051547538,1.50074169593272,1.26026438669928,1.46049753893939,1.43473785750617,1.53195316725807,1.40887224165145,1.1961113945165,1.46933309951256,1.30437448457376,1.36539754590507,1.35518055492815,1.41652648201594,1.26491196712667,1.26038870320418,1.55449951395868,1.35565069458527,1.23695801508658,1.32551581866253,1.31161765125103,1.61580619592365,1.32561461296885,1.4035008292617,1.29024895740313,1.27550389925314,1.53977117271296,1.2952423215229,1.36418525989901,1.28042261792581,1.5755153221307,1.21399633014467,1.24330365894137,1.39041691109542,1.27419234144266,1.35857155169072,1.42060937358137,1.34564606331585,1.34534041826857,1.36334568674846,1.54774372925405,1.54172944575659,1.2606611541473,1.12844343012175,1.30249465377207,1.38500816455127,1.30767409839389,1.3310376145865,1.335685351309,1.5188719171933,1.4777552395761,1.41537109472107,1.35605307021648,1.3181160646076,1.54872572797001,1.44843839326245,1.43883250982788,1.39456017121058,1.2349217554729,1.4045743938106,1.37817256361338,1.35007097449415,1.23631791860245,1.27342759939174,1.19480288741593,1.34398203566291,1.33505050326924,1.48550879835648,1.27517306273462,1.37442530799131,1.35905057107958,1.35463741957197,1.29397434672333,1.23969716374598,1.4371358680076,1.30974773142835,1.36812937063424,1.35617345439991,1.45600486062845,1.46664169847225,1.41209191949017,1.53965381479626,1.30673846701567,1.32316477346426,1.50130189183646,1.35420326758453,1.31485084169262,1.47812534237974,1.25587325826121,1.19754554235278,1.38514472518533,1.47113979898499,1.50193945186263,1.40170447793384,1.41115948582271,1.31619111524076,1.27532093398124,1.45992098868364,1.40326160538905,1.23089826503766,1.31202590418971,1.45649107824703,1.31989925598344,1.48681584976495,1.24709043900932,1.44518406609601,1.33258427569122,1.41109412664145,1.61299518496047,1.38449218704155,1.41556045637949
"15",1.5,1.50180709580187,1.40114377681981,1.42399731210289,1.42621694415028,1.41550313361058,1.7139463407637,1.55129055335602,1.37978292801309,1.36620464668664,1.40306576892015,1.50461760276698,1.45943771961017,1.64459374667529,1.63262371685271,1.58104828698976,1.50431630314244,1.49494694971614,1.46849175713773,1.54101154157986,1.3775134728651,1.29279932942452,1.38066343980538,1.51424874343363,1.43161633370309,1.38341629649878,1.64518775267916,1.30218198301956,1.47402434905625,1.46970220570397,1.34737396004124,1.43303745259079,1.68306859252825,1.22763588595878,1.40470949742016,1.5958266869671,1.33609137128659,1.36892171127857,1.40642756708088,1.38937031947379,1.4183574807241,1.54478149390767,1.41915722859443,1.38045660353419,1.48565959478156,1.45877888805363,1.57172508336748,1.31321243753627,1.45362327146818,1.3899978620375,1.51801609553126,1.38094193164369,1.46848837796183,1.56008894460279,1.47574024087481,1.45603867442381,1.52492997653998,1.42403324600223,1.37769940171318,1.60977609967576,1.50988426550912,1.32195711018298,1.57571801144546,1.40241601558032,1.43841792474764,1.26823348973241,1.43117216848804,1.5063741645457,1.49370616662192,1.48274452806694,1.28357450525025,1.33469663834846,1.64489631584062,1.48859257240071,1.65430740016953,1.57656157719347,1.25825765781537,1.41729516466307,1.64076158341687,1.33790962598469,1.36609836504169,1.39230315274248,1.46116100536462,1.55859902037399,1.49254712396292,1.25309640676562,1.43576162917034,1.31440137410941,1.57020246618315,1.29191463445394,1.51553632408554,1.28734996040959,1.49608486602049,1.61914382682643,1.62172998360021,1.452742205647,1.38210649840311,1.57173303100045,1.35895474063559,1.28782695068023,1.49252356862102,1.58123962764906,1.40195211846254,1.33887679457186,1.45013832484954,1.4407960245709,1.49905814459077,1.52155405564657,1.26714333616642,1.30354386140652,1.62767954829464,1.31912302782663,1.35357210374861,1.66462384208681,1.59854735824493,1.45380539920308,1.29445309757787,1.435745021937,1.4039775319195,1.37986530730186,1.40996713943732,1.38711476883129,1.44019012213816,1.37836914681046,1.42634156026171,1.46496240491734,1.316641975074,1.3987791730904,1.4144012504103,1.35153219427543,1.46522439947285,1.563777474616,1.32546561677797,1.39119256218894,1.43110546379456,1.44721793291109,1.30571100164125,1.46895762174087,1.4896748054677,1.50524221856898,1.44926095940759,1.40706598275771,1.46367175396132,1.61420585898129,1.56093925202032,1.40219967848937,1.41410340653713,1.54483185567405,1.36347136840676,1.46087874326585,1.35728833986876,1.3389563002193,1.22967196988252,1.51971810967514,1.44593022494061,1.57062896930542,1.36682642084093,1.58570981240263,1.51523568858961,1.53217547840113,1.71690453877174,1.45373315087716,1.43349026564208,1.45013462906898,1.36293744601289,1.28616910338566,1.44779521939845,1.24651950292064,1.37430796589677,1.45555691578733,1.47110108287335,1.51341756398282,1.34239059050906,1.41365616045122,1.37694375942858,1.59130057016164,1.37082200008379,1.47097264038259,1.42551704425558,1.28027330694928,1.33534156389129,1.49349059385124,1.40490650635497,1.44667077688167,1.26794669592992,1.44313844023786,1.44920105051627,1.66720772165297,1.33770331677671,1.62097123872492,1.36686738881043,1.55039754972292,1.39479540047772,1.37180966669343,1.38224468417439,1.33913559317015,1.42523798719863,1.41331743076563,1.70798160442168,1.55165368046601,1.5247147598558,1.15015852697646,1.33313922055805,1.21611786568236,1.7649373084808,1.45507829808565,1.48930541517556,1.41350978838045,1.50106942393409,1.4229779209047,1.40724126086272,1.44804301614573,1.26537727328653,1.37585950610468,1.35118051972948,1.49768219437663,1.54050935360715,1.39317119918934,1.35513044911967,1.39778844836004,1.24546423278006,1.47364355456821,1.50324181350682,1.32923097118419,1.4790459320519,1.33098933955147,1.63262424979133,1.54795007661533,1.54880764051856,1.50625567643266,1.3978931726627,1.35299550752787,1.41625086599171,1.43393871347511,1.43845291857049,1.40870944058554,1.32319421690288,1.54989850934665,1.43036186691475,1.43463128410369,1.47599288811283,1.48228613042611,1.68304692791242,1.45839826590713,1.46407049888827,1.34726322668101,1.36664487863546,1.59163962295754,1.50235649718056,1.48308093905213,1.44406842892485,1.38226118826142,1.50117057276449,1.42077750096518,1.47500885483011,1.22460579780041,1.43562917257202,1.19660922294217,1.57423215318768,1.57589595851895,1.50035679453475,1.39993930113376,1.29255350165218,1.39628235314586,1.42422919225023,1.36104952429599,1.17306791225239,1.50923003511182,1.50718970072887,1.91033413175756,1.70047720363646,1.28172116881612,1.44187721179352,1.54170051424989,1.48626049891193,1.45463733135577,1.46224825603795,1.34002383230597,1.40731042823702,1.45249620417494,1.4215416545989,1.4515436347465,1.33399193480238,1.56177113918237,1.43193334654639,1.42483609355777,1.36244540621326,1.24777253205896,1.28782306366485,1.45859850872002,1.39387566996497,1.38888503710971,1.38901184265572,1.55064985731295,1.41030186824535,1.59936353729083,1.33124887207659,1.52878936943217,1.46475470330245,1.50969959091473,1.59153477060982,1.58605381723528,1.69923420448748,1.40573406369817,1.44136641029898,1.39810283397601,1.41438833354231,1.36783860427517,1.19401794227539,1.79807257979932,1.57611122429988,1.52721141724509,1.31617692047292,1.42132939384227,1.45828610569234,1.39053277002452,1.35486004122285,1.3911712564541,1.8211053208857,1.4017980532793,1.46971946158694,1.40638659799555,1.51042255313483,1.63893590573935,1.35390043765076,1.44171025947786,1.52895974798674,1.50515385392163,1.61331406617853,1.41594032531441,1.37989594306171,1.3743810534505,1.38746949364166,1.46484379301526,1.53506716081745,1.55508603949137,1.28987123930978,1.52396436278507,1.49399227469709,1.45591326567498,1.60680307469896,1.31499351906014,1.20242680386812,1.47854774202176,1.51795605774716,1.47181832898532,1.64051106843543,1.41660481509849,1.59225784120408,1.52616571053002,1.54460994607187,1.40959882007222,1.37718617932167,1.48490562051422,1.49888011699615,1.50354864183067,1.44745184516858,1.37486030777288,1.47207361259566,1.39785332254007,1.52219434237911,1.27925581906348,1.30760576093325,1.49468653748218,1.45912443168391,1.55466912159027,1.39878573708566,1.41800337457761,1.54434756741226,1.46601290678481,1.41906981745444,1.46356219555742,1.68485761764331,1.41034992671497,1.48049191625229,1.34535433463054,1.54004802418975,1.76926889864475,1.53716380661223,1.34561353816988,1.39094376971717,1.58113700343596,1.52836553808346,1.44881886324573,1.58549921798291,1.54775123830519,1.55283609317611,1.50364844881775,1.38359432056629,1.24632539755872,1.60088592715779,1.51680109406762,1.58967250229214,1.36167684236402,1.59358082732879,1.52655612160926,1.68383208854334,1.39573955887197,1.34734547083083,1.58848237660574,1.3787406941252,1.48739453690272,1.50858551100838,1.52642802167838,1.30821362415792,1.34822731284966,1.65839609700286,1.4484173273383,1.38984992086406,1.50991601999501,1.32111323385131,1.60735174383723,1.43226483951194,1.47965450520295,1.27093354607177,1.35309950539671,1.64202174548784,1.50024381066996,1.50221655049108,1.29787351839325,1.69377641323886,1.27701297305611,1.31376144669397,1.53931431335597,1.40533241650635,1.37717241723792,1.52371465280947,1.43385598094352,1.42398958723725,1.53134590636492,1.69323211918771,1.53321725534336,1.37083881178261,1.19796155628361,1.43387767297487,1.46372725018107,1.42291625878017,1.38163591517033,1.45782702210249,1.66199715589756,1.57764635691436,1.49923828402708,1.45990647670936,1.43410839810683,1.58603509917199,1.65717202896963,1.52117947045181,1.43354085743536,1.40624244645364,1.47607974485398,1.4354446979406,1.44872017706328,1.26292150141205,1.37225946155472,1.26566148116043,1.4079118779513,1.43632016859488,1.60109890951665,1.3675030408627,1.46877662174964,1.44198283995027,1.45930164979568,1.36330340774068,1.38418962373178,1.50621915478173,1.34725544500613,1.47789711227257,1.46385917375938,1.56453960697389,1.53491365870712,1.5330061209596,1.6643602895516,1.40990604043967,1.44424174054419,1.56589393194919,1.40055893925524,1.5310051486037,1.47898884951446,1.35059254481033,1.2900775699367,1.445715152698,1.47976867274406,1.6109359907513,1.46293835580716,1.49227261644988,1.35688837145826,1.40095721566974,1.58608462972684,1.46953946890427,1.30293662175013,1.36905864308472,1.51947655119658,1.38908933781314,1.64817395516277,1.39165135808397,1.49316504493558,1.37915253602654,1.54870014964922,1.65061888551633,1.48204433907916,1.52854050777346
"16",1.6,1.5833223851177,1.50969612706241,1.53453447320521,1.5607310929671,1.50891048831979,1.7691630740134,1.60711733938178,1.53972537369478,1.48406453843168,1.38609980934639,1.6309498749373,1.58407040394117,1.85720733230416,1.7883466814797,1.70254425995968,1.57023593158632,1.51824181820326,1.44140751205299,1.59699078192241,1.46522041612355,1.40326544959071,1.45305140174078,1.7505082389247,1.51123339980035,1.46950460885624,1.71890369788249,1.32577489732489,1.58058953620726,1.63824605532884,1.50617885370683,1.43142508650237,1.84824384180536,1.30048172461264,1.45741025982977,1.71649341286913,1.4043679144056,1.46953251406063,1.47965329698127,1.46140018274256,1.5411707351728,1.73384597200012,1.46196362189785,1.47356390586099,1.49151534882805,1.55492414535107,1.74802450706125,1.41161551419639,1.48289000745054,1.53162731945025,1.53952057618199,1.55538974990421,1.58869878573837,1.6594077666579,1.54803597639636,1.51427421681182,1.59996851677933,1.47851501433197,1.50035495268968,1.81928721686343,1.55375244095004,1.43634645172995,1.66818062575044,1.53037669110079,1.49900163021149,1.352374883364,1.46338093701322,1.62719118983235,1.57548374053765,1.58142656568143,1.32320509138403,1.4169395954879,1.68107521346832,1.61986566191821,1.74357002515781,1.77006013502152,1.3354422498886,1.4817030039454,1.77445527953869,1.51330107636337,1.43516039472781,1.44632840510117,1.55508523091177,1.6398518090628,1.53093262065616,1.2972470334505,1.53149583315131,1.41673024037584,1.67889867381945,1.36743160207245,1.62150907119695,1.34870972223213,1.5442791370001,1.75391444984044,1.82053963871988,1.50874539577385,1.44187246751051,1.65725237250433,1.48990062571988,1.36507888273929,1.52467852488746,1.72906231185328,1.49485165720973,1.42511606166193,1.47868621427991,1.51560141752819,1.62262559607844,1.59860669396354,1.3614206648921,1.44707670358303,1.6410611830769,1.35687936270516,1.47217198430845,1.63686858244906,1.72836287352879,1.62440703936151,1.3017491537124,1.45099515847088,1.56410552717542,1.45309398456446,1.61801882153225,1.49053547612261,1.53276613763581,1.40428507763275,1.50530255127806,1.61617093992168,1.39364039023929,1.56746212574002,1.50456261920695,1.43803681728842,1.58924825836065,1.53082302824727,1.3041435317977,1.44405998380457,1.54737299176926,1.57219834828101,1.46741948954828,1.43842510147568,1.54708785786768,1.58397922227612,1.52519465732438,1.56848498750618,1.559090629506,1.73297132795257,1.60938083880867,1.47821026985519,1.55985591127849,1.57400904352104,1.55554053076156,1.50445018695945,1.41239411253439,1.42104370375585,1.27728071913152,1.58226826717573,1.54850413603233,1.72082400591259,1.42402097338913,1.69084779560892,1.59303764960398,1.71659484212404,1.85134601094723,1.56190507326047,1.4505701623158,1.52175509576552,1.49497701540619,1.35666598992671,1.5882296276009,1.33122469302273,1.45580785449313,1.5236702001207,1.55643156903346,1.63406532010469,1.45106174827565,1.44837299634306,1.62677699030844,1.62658348244528,1.47213119765085,1.54748582328202,1.49865112566378,1.33089391036491,1.41044906691504,1.51477472327467,1.51098449945616,1.53688506134019,1.3170053072243,1.49787513666434,1.55659841216289,1.74400993601151,1.44266645563002,1.65444159282416,1.53644791622922,1.62225057976027,1.50031206267059,1.40642862914253,1.48595749186566,1.385312910414,1.53451775290286,1.48538377435296,1.80951903605922,1.68839629586894,1.71685572185654,1.27646532176913,1.42667859407046,1.28740751878461,1.92096799633597,1.52865703494194,1.6068796514357,1.46695881078334,1.56368965685089,1.51534810845515,1.51329467930635,1.55403497058251,1.4240106233086,1.40139192901733,1.43043830645925,1.70365145715248,1.55763080625927,1.46403328710809,1.40779002434446,1.51000802018345,1.32888462216539,1.61032313678787,1.61741779126284,1.37843411609505,1.5105828757468,1.43962276296118,1.60406029873636,1.62687396574719,1.69793186035853,1.54554533381955,1.54641784095267,1.40885409243225,1.48086909960087,1.56130338825743,1.41322878204111,1.45771944417734,1.38207511572306,1.64427600343033,1.56423790170167,1.51200589362544,1.57679732467665,1.54729593631083,1.78415533864846,1.56455634835469,1.5515356068519,1.4118069774655,1.40010986887291,1.9268142492371,1.58598413486532,1.56122633185873,1.53915568287726,1.47807200487537,1.58202764633331,1.50959818917852,1.55941086367843,1.26807719006519,1.62235156243243,1.1963231701152,1.70043034246159,1.6332169339739,1.713532004818,1.48655504101585,1.35905654967672,1.62162007413966,1.46107219734171,1.42475089906588,1.19931353182711,1.60863406298504,1.5858078559715,1.91101236137076,1.87676955897169,1.35682581476473,1.51114459878797,1.62266077544496,1.65229544312947,1.44710831229899,1.66161974003627,1.46942096667041,1.52701723988734,1.43815949276448,1.53749281287765,1.56247990466295,1.46134574378362,1.63964892519943,1.49642643804714,1.49859602678151,1.44735417491007,1.2896130576018,1.34155204699102,1.53256552775747,1.55158478855927,1.4044649494151,1.39681672627356,1.69919368904698,1.56184999807467,1.71672685474168,1.40472368288119,1.69568881135124,1.59854628821598,1.60918564605007,1.61610846508955,1.68507318433532,1.78339655805561,1.55378373353907,1.51807195530338,1.48845182088071,1.49663883152554,1.35556678754413,1.31815499066178,2.05416483624327,1.68325160632593,1.63354932147141,1.40802547638087,1.61119327293736,1.44262631807987,1.45192368856312,1.43870350268895,1.45825567136423,1.99570576503675,1.5415902235281,1.62336290941517,1.43852314727655,1.66498696782432,1.74832355373523,1.42180566783375,1.50057176072142,1.6488784031575,1.62002415312059,1.69219441112856,1.52657972138016,1.5370187829642,1.41906788524819,1.49898166530721,1.39988250854833,1.66822005657387,1.72511559116987,1.46844313844985,1.52171914953745,1.68450941820215,1.58792444658095,1.69580554499607,1.4077686715731,1.26110806932376,1.49971051710811,1.6111146363943,1.60561559683069,1.70289574092352,1.53414180647856,1.70359382375011,1.61677354244286,1.55144852621326,1.48372090795905,1.46331000816489,1.60800334177185,1.60215243850066,1.60789698208212,1.5684597592396,1.47667928291714,1.57349081673775,1.50113302812039,1.55785499321663,1.38109542106784,1.38193537127511,1.58453130023156,1.69575335617669,1.63849029859128,1.52457254742073,1.4772608512683,1.59657847023132,1.56196165399352,1.49678200720783,1.54863043142373,1.65575715962069,1.55736295695257,1.51140760971961,1.46768909415466,1.63454461824259,1.79450221660156,1.70991865699668,1.48343272832801,1.40311523890521,1.73132928545136,1.65152953327236,1.510790640227,1.59863326497148,1.78638513256899,1.57134775389744,1.64038084315795,1.45210831295967,1.30221341986387,1.69985251534332,1.63717299572392,1.74653907740864,1.36237323658589,1.73961453338673,1.66914842958124,1.89724940820835,1.57152403710945,1.40912601013835,1.71404288134422,1.43580024931443,1.52029108439275,1.63472873606182,1.64031906811147,1.39168819004596,1.42734549003647,1.86015322104394,1.55567625109884,1.41507490680664,1.50915762391205,1.4905403669486,1.91615575943385,1.45230165970218,1.509408362021,1.41096976093119,1.43550814149084,1.79487906615602,1.50037308445621,1.51138472205574,1.43481455182031,1.88344253986742,1.40028802933711,1.3730813408137,1.55224286141836,1.50482374442519,1.49842343942393,1.51543725592724,1.45311162670058,1.62011642878899,1.56146095175478,1.68994510650228,1.64395741469569,1.48555788331058,1.25674730699638,1.4645592742837,1.54493040028369,1.52893406498564,1.45931560001392,1.52575196933502,1.81589407009137,1.74068002307794,1.6213892394661,1.54054194421311,1.46890186062798,1.79828927458684,1.74752126951998,1.60130765823807,1.58502597641315,1.43472563707973,1.55296999991305,1.61654001180606,1.49593205163369,1.34958457471471,1.41608197516059,1.33004003586052,1.49332230772581,1.55247227935419,1.74007614752876,1.53431159182642,1.48843636432942,1.44138417054143,1.51339585629924,1.50759181552784,1.39826180769635,1.66518251981762,1.48656975367311,1.55210248542747,1.59536472193375,1.63465649360613,1.60586960078637,1.66291529703322,1.81097449152271,1.55956010068745,1.47734828376088,1.63167879837667,1.54078909874299,1.61449389534699,1.59566678311986,1.31544783861321,1.34381936820196,1.54940285781329,1.68668698449662,1.78052012416467,1.54033922088637,1.59016697489347,1.46369569737559,1.48228745003293,1.70548886858055,1.63203956802669,1.33275171564965,1.41671560721178,1.59465331106676,1.56935743795797,1.68854192092015,1.42590425139241,1.63383830865496,1.51258624269903,1.59686279267537,1.80029935353467,1.54705198603314,1.70843610787614
"17",1.7,1.71942616961556,1.53265954869559,1.61810871750429,1.68945001111662,1.65821236667063,1.85961623439696,1.76838061738855,1.52532780946196,1.50918189781234,1.51225484285501,1.71005014179476,1.64305467032908,2.06386764092351,1.92058130460795,1.87738757887268,1.61167390098146,1.63778469711596,1.60662100077166,1.68439510734978,1.62682350770456,1.45413567724452,1.5435210988795,1.72735255694837,1.63155928867946,1.5696870430507,1.81905241781849,1.46212160534862,1.61362826614013,1.58933335138965,1.5043556371944,1.6128794122794,1.84905517228955,1.35994392192375,1.44136082335402,1.82505027330881,1.51329241412671,1.57236201507189,1.57174035204272,1.53794073936255,1.59183322542033,1.82292574244295,1.57247320136158,1.52387180326831,1.67767754901184,1.61202282922837,1.87211317276455,1.43953598634102,1.61734056392416,1.66148610459244,1.72681554653433,1.57907187782158,1.67889979723226,1.81738615286789,1.63026131350541,1.60770189226378,1.68673004335952,1.65045069322089,1.51882819883932,1.8569549048954,1.62586966922693,1.48749864774488,1.86823772694462,1.55030941923394,1.50587630488824,1.4206743228178,1.54891711297876,1.68334362451832,1.73139798417447,1.63894804461866,1.47564024156447,1.46760098639527,1.88658179522526,1.6612823439579,1.90456882298423,1.90135992517279,1.38930816651354,1.58826366814321,1.77882484047546,1.52653965737972,1.53666305267486,1.43893529507712,1.69890676147898,1.75390955038848,1.65379572933628,1.3444619520454,1.61571674696403,1.46819200466246,1.83116144232346,1.43371584079508,1.65354784390432,1.35066951927516,1.70186842155997,1.82318152035608,1.90302767988778,1.61746626592341,1.49928626649042,1.78134939824926,1.50408116158347,1.4098515330659,1.63760223281089,1.82493788950824,1.70927148509035,1.43498735499693,1.58125530951081,1.57261823328499,1.71183865666416,1.7031495685639,1.45966356889945,1.44811167740258,1.76012982468825,1.40794527479235,1.53869683553306,1.75644179192266,1.86579743168779,1.63768426337439,1.47083789727737,1.51495580952177,1.61200694317318,1.63815654689163,1.64646851956737,1.44493032711267,1.82290557779383,1.51548217251934,1.61544394205334,1.72680805907104,1.42368043209644,1.56342904698633,1.68101381538554,1.49432272786086,1.60391571716544,1.6294936653648,1.36201134184603,1.53061496819222,1.63432525723738,1.63368913589554,1.52666085186687,1.51202100891362,1.7000902014576,1.69560917403784,1.64964986148294,1.58996355589995,1.62481213751893,1.81572363250389,1.87629488489425,1.47140543264629,1.65876630205474,1.6486932057583,1.58238505102536,1.55832845248867,1.45110085792473,1.49537874000622,1.34387051388246,1.68463111474698,1.63015144252507,1.81637158756415,1.50952884440973,1.76811261141048,1.6849203513644,1.78306594496527,1.98497755430601,1.70701960096113,1.53880599587971,1.588784622819,1.56071375637018,1.41300210133565,1.68833540062376,1.37718151365898,1.5228328388737,1.62627432763935,1.66178412181353,1.70896080350659,1.51111217732936,1.5209748263825,1.576321930784,1.82991055180754,1.54318036865624,1.62647118649491,1.6076919108343,1.46123115116502,1.46457749649451,1.56165534359377,1.68839641603532,1.62952577444951,1.39602695025317,1.58574565096066,1.63130966600422,1.8751023761603,1.48001221630235,1.71352139096594,1.6123418819693,1.89252467753883,1.57087294564709,1.44234484235717,1.54356943582047,1.45372648755919,1.6410962534877,1.52797511719638,1.89599575299903,1.79191519379788,1.81723601738351,1.34317337188659,1.46975890657999,1.39382888173705,2.08516898305975,1.60405912810698,1.77788775659569,1.50217003110771,1.73730539860067,1.6894920054886,1.59538696499783,1.61060272612014,1.43851871382911,1.48040101468969,1.53318902543207,1.80818087326523,1.63756642084805,1.55685258965661,1.49324681854072,1.52920670405444,1.36500973106521,1.82658294375817,1.7666543840674,1.37982316363755,1.65079206575299,1.50077260277761,1.88196899478904,1.71633949263771,1.79292610447283,1.65861611607791,1.6632998553199,1.50919995231937,1.53340690359884,1.5757836528821,1.57513481765185,1.52228947663712,1.50146999092739,1.75282031527093,1.66973748950841,1.68533707018114,1.62989241023075,1.6692154477797,1.93221860232792,1.63696136670169,1.67166511384783,1.46613921235622,1.62709452319939,1.89233155671135,1.70727991102974,1.66126749273915,1.49802903922664,1.61393920547766,1.67636686551827,1.56735211145208,1.66786609641057,1.3580205036896,1.68370407816736,1.25689972568389,1.80031084006816,1.76079957795321,1.80906011723574,1.56827505396606,1.43671272375908,1.59814963183846,1.57610675839581,1.45157340849909,1.32930143194342,1.76027866280076,1.68859351513495,2.38771982215419,1.86538238079221,1.44783331249419,1.58303546349872,1.7898841991871,1.7315290885904,1.60395762786692,1.6277060847338,1.54467091777862,1.61805081901405,1.62664624497735,1.59872243770637,1.60258612008947,1.54401682169471,1.75259484799892,1.64885078582951,1.52407799333326,1.46310582809009,1.35483539679762,1.39312395364186,1.62536764960536,1.65224221410158,1.54656533591196,1.45346839948069,1.85503894533949,1.62372387680184,1.85930077776686,1.45310295555733,1.74916736867905,1.67955461540584,1.68549309951239,1.80997239162936,1.86253388564219,1.88934697768451,1.62806949766202,1.64707644266028,1.56038139816542,1.54309874426842,1.43649454136878,1.37372342216775,2.20122843460048,1.79152030613076,1.771544993929,1.41486743473851,1.65373536273262,1.61506439191275,1.52095259674984,1.51943182825476,1.609710362607,2.1286449073247,1.60255580445448,1.71823761216236,1.55390370648152,1.74784965620117,1.89805908708734,1.52427218650193,1.56015477766602,1.77832587553513,1.77295721435663,1.78149294490333,1.64523000669887,1.57625882453458,1.45360204841747,1.56099117471037,1.50923122482098,1.93173118202411,1.81146831874162,1.43620237777839,1.61228816579885,1.7839112716663,1.68019078937463,1.83966643956074,1.47921793215348,1.31126885666633,1.62951403820543,1.6346514445955,1.69062275830465,1.81419435421829,1.60182940980784,1.77462079049136,1.80538281578124,1.65871283046009,1.61139428654344,1.47121090900552,1.72607768841717,1.73485781715114,1.71206349386,1.67843125012807,1.58873376679882,1.66903476527524,1.55712992152503,1.70168466496473,1.44054709744345,1.43207445809942,1.60972998162163,1.59035025132013,1.71741207730372,1.72159300279584,1.6505051948385,1.70809706475112,1.54398955477445,1.68501866424267,1.57469029168227,1.82367427734063,1.56822853405589,1.69524841524974,1.4512834212274,1.79590850417585,1.97247616925268,1.79029592426178,1.49551100856228,1.55012463770223,1.81933760715245,1.70817979112376,1.607407718233,1.67027324343604,1.84826283607265,1.86095986700917,1.66695527427201,1.50910165870369,1.38760049302858,1.80396182267278,1.70625569132057,1.80211745437073,1.47627686701049,1.79537425468309,1.73123526437893,1.88888236175588,1.72702816795128,1.48984212084025,1.84504830289933,1.54067217415704,1.64611198306339,1.70061301501121,1.76588771773804,1.4724808339386,1.50814394495911,1.95582269034056,1.65409242446607,1.49263391064468,1.57559953416356,1.5525990555208,2.0265078794314,1.51437022025515,1.58726941221344,1.45808268305551,1.59348093747282,1.90155607011592,1.58316426826875,1.66384235031253,1.47451810423159,2.00050788173118,1.41761559560608,1.46095199031543,1.73268698076002,1.54887957499119,1.64229401577992,1.61988665435003,1.55031625682194,1.69097764989321,1.67163012045655,1.90356746491814,1.8734113050238,1.49378176937536,1.30794189982899,1.51810034590436,1.6932991159449,1.58033364238667,1.54168814419862,1.61402571923922,1.87431928035793,1.83312799997609,1.79103768375382,1.62609670911627,1.5961193437446,1.95214401565978,1.86134725902737,1.80152405208135,1.60958466409552,1.49259521320533,1.66507918012783,1.72792419981764,1.57943804628444,1.40874039190086,1.50586605031588,1.37260919753732,1.61502774045082,1.60496255950392,1.86336397863859,1.59637086343861,1.57691422151973,1.54176179747874,1.58234667828005,1.54593025020547,1.47258853385319,1.80278245495731,1.54507497945838,1.65932882541046,1.6603390920082,1.7696684763453,1.77645123565098,1.6927223520987,1.97605726777632,1.68460876246363,1.58691787359034,1.70837196440197,1.64503285367262,1.53898070145286,1.72833677487742,1.45326850965241,1.35518401708931,1.63307221158284,1.83364838948588,1.87287902483408,1.6656239131589,1.63830227840306,1.52730819814872,1.57605355424489,1.85995827228984,1.6922924562437,1.39804449038838,1.50320397502521,1.77229972777473,1.57644607281635,1.78659173299403,1.59629466406345,1.63439849589391,1.56952682054324,1.76543020233753,1.92701884699877,1.62666018915773,1.6640749485132
"18",1.8,1.92583035918422,1.72814783529693,1.64827630541793,1.76867695223252,1.68330690726381,1.99733804089682,1.82829005437556,1.7274424829487,1.57218580779486,1.575947147445,1.75891181985719,1.83586504088051,2.24711978473299,1.96257479794429,1.91016182039469,1.7002147602232,1.75116909809333,1.63849104654183,1.73940104828443,1.64926768420169,1.51900678877725,1.64412794673846,1.87138288551892,1.74982920992767,1.63848635125738,1.82368970897635,1.44442512030788,1.71165927524162,1.8269483614502,1.52019328199571,1.57595847823162,2.09718730817834,1.3982079313543,1.60916033742257,1.92698329812044,1.52185250493977,1.65639052675968,1.61907578208969,1.55354489336046,1.75100782038926,1.98719276438905,1.60277938197355,1.61511847611462,1.70192997844901,1.72317871066972,2.01654587263115,1.51544288667227,1.68200678636304,1.72877771546859,1.82038761785884,1.69330595507095,1.76639682271335,1.84850267878864,1.71540137254404,1.66896296997386,1.74637472903574,1.66200556486829,1.59638043016454,1.93938390463871,1.85524452934668,1.48817489263866,1.96466701858691,1.62215377380441,1.58620001290674,1.49412848109058,1.59082741602493,1.76077582379829,1.73309002499989,1.70276669070217,1.45268864801797,1.556072439367,2.23475731823816,1.94231842289227,1.93889110518852,2.00435057081941,1.41409569072044,1.61002672037509,1.86115551942101,1.57877861227303,1.62790432333592,1.60909321540886,1.66827626654601,1.82844434800882,1.73038406878885,1.4851045060581,1.65876091693413,1.53998393791618,1.92082285097211,1.43746226568692,1.80736642908843,1.44567385462265,1.76994401310226,1.96323878742951,2.02605051576212,1.66548171571039,1.554537773016,1.75144642593824,1.63179086395444,1.44642711741074,1.74706343270682,1.90190373587007,1.73986603237984,1.54128342816005,1.63794111882215,1.69440992978064,1.76894596851507,1.78634500283176,1.47416487376348,1.53050616193447,1.80931825363164,1.53027206622382,1.62419138466823,1.87057211603464,2.03875946129426,1.87262176110079,1.43564367304111,1.63665503792114,1.69646106587671,1.65414498440561,1.79098695976809,1.65898436761375,1.7398340040667,1.58524427706744,1.67528083562523,1.74673138468809,1.53063242669936,1.67854696161798,1.72486646242931,1.54937538326542,1.67313245287441,1.84360275426582,1.43663044565161,1.58262694105189,1.68525758278103,1.73069991785905,1.57914333682448,1.57364360982379,1.79817348840514,1.76264174445469,1.75161894234538,1.73718619277167,1.65283905704183,1.88091421151322,1.8803657440946,1.52783781571915,1.81240885517474,1.82302588185109,1.64609024851523,1.68195671014877,1.49623050172816,1.60156642674365,1.4264203304699,1.75483214311256,1.68076485232428,1.90144712657519,1.60397043126313,1.86719663740522,1.80733448458798,1.95308536197913,2.20552262425964,1.72701020835424,1.52952894338045,1.72913213457886,1.68456369685555,1.5078119013333,1.70641850215163,1.44787313317435,1.57910072183959,1.70511395258789,1.73918633855169,1.88116247744644,1.5774040964142,1.55715563501541,1.699591109186,1.87394186552157,1.64560689735234,1.78156642392742,1.69189711229882,1.478762984823,1.50068614671272,1.6433210882804,1.76862816489048,1.71737078070387,1.45488655260744,1.65703598407287,1.71763834888213,1.96824858747367,1.52014071292262,1.76634797514421,1.55063591326024,1.9196267881422,1.60499817395588,1.56788873093378,1.7400790393014,1.53028669320927,1.73057599034253,1.5770014461876,2.07261960950762,1.86167338594354,1.9523812375528,1.39849539421666,1.62518876355469,1.41169829982818,2.16127008597005,1.68705868978428,1.76613512372071,1.58380898494818,1.73118756834483,1.70835196913875,1.59851757539198,1.8016899012103,1.49426633217804,1.54468843668953,1.55657220390742,1.88976090434846,1.71672988299807,1.65073604884596,1.53826681313204,1.6654747164994,1.34390251737343,1.80233244873621,1.91289632975091,1.50003933047259,1.75174269269424,1.57162808682746,2.06438236565028,1.72688121526249,1.92457969322223,1.74075242965843,1.79771849529664,1.52743498127921,1.70565236467671,1.61861284421014,1.62165933032826,1.67875824926772,1.52922744423813,1.74638772997391,1.7957561179977,1.72384518898192,1.7409673155835,1.72825220619432,2.06183664974223,1.79083050095642,1.75755090962047,1.61350095832506,1.58643509674894,2.04142438072531,1.77410897354259,1.75601672279806,1.56177091900758,1.65963834494977,1.78236602766891,1.68291735294756,1.73942946517303,1.36755766156709,1.69050247510103,1.38570128038319,1.85459152515882,1.91389747288947,1.92348891608744,1.64315998122303,1.5087649121699,1.66780814629524,1.61747554404588,1.52192656916123,1.36214680460592,1.79260058880453,1.75329259832746,2.50704046293027,2.06233295689551,1.57045954705581,1.66413447554331,1.9336660574842,1.85484402817323,1.60911202922924,1.71484205917283,1.60523668456158,1.69322306192262,1.72208997843733,1.66304878480476,1.68768287819074,1.5413350487802,1.81633440089026,1.69987297956645,1.66354736089491,1.54289394567568,1.40114808859882,1.49516368104491,1.68530098867415,1.70432971998312,1.4850939148734,1.6242686234251,1.89314319933283,1.75288963448914,1.93675371555085,1.52757897843374,1.89839717086362,1.79381463338376,1.88914995736438,1.7896512588706,1.95665840194073,2.09432427921882,1.70713232719925,1.62909325908657,1.64482761365751,1.67209831819585,1.57695414963889,1.41845576893052,2.47817828625112,1.85153164390943,1.82288354370739,1.50776221933743,1.70890784052191,1.68368292744043,1.59819295104619,1.57653396369013,1.69529627564065,2.60810187049308,1.69323197040255,1.83197108840987,1.61554926842703,1.81220201565679,2.10315587580749,1.5690600021125,1.61561761213384,1.86518147157402,1.83779600311577,1.8352860616365,1.78539298036776,1.62721901376956,1.54175550227548,1.69931745362214,1.55190166238335,1.92839604953817,1.81010313444113,1.51964955793129,1.69501257482598,1.96092890930841,1.77865361230617,1.97435559598226,1.54675303224708,1.39759393756672,1.71867561272376,1.79232289939205,1.75258554980977,1.80352208984493,1.64328701145361,1.94445394141613,1.83138088612885,1.74517623487463,1.66957240662969,1.56262381880365,1.76582381996205,1.81382204154111,1.83422395850768,1.75826108052279,1.63031447213079,1.73103730281445,1.6357551716267,1.81700192259815,1.47809661395518,1.48992448182237,1.6911757917484,1.68782488810688,1.89456829885069,1.77370008201421,1.68264379776703,1.81424104930005,1.71222913114963,1.72484988815625,1.62442477652788,1.76534037967065,1.63349270788996,1.74369718015218,1.56794926551372,1.81389090433376,2.04426415986331,1.89182844858399,1.54714095540164,1.60555582647058,1.91739947500068,1.87037111697129,1.71536047345624,1.71941368575806,1.86564939817922,1.76280480877163,1.93752021364637,1.57365051109393,1.41669356292661,2.04859102429423,1.78894705967692,1.8797825356067,1.55791639938569,1.96061976353079,1.81379552466349,2.04004910856772,1.80312461167834,1.48365745286165,2.07421026798583,1.63313421643062,1.77357824291752,1.77893047610824,1.86754889875686,1.56375206343731,1.54707877822391,2.17595546226966,1.77621578107499,1.55250232080908,1.75939754664884,1.52482201291655,2.04502346211406,1.6501750438137,1.68814547875586,1.50465790276481,1.69773833817819,1.99619485118726,1.65647093054173,1.77654476390463,1.56124723027272,2.24870184376573,1.46800987323901,1.47517770916429,1.82481302708364,1.62462446182142,1.68138872589556,1.67135988571527,1.63536364776325,1.80810789920271,1.81524610451575,1.95433609667581,2.05153225117464,1.52242123346739,1.37942959616161,1.5992306360906,1.82425249708712,1.63905798441688,1.59737888157672,1.70632658690835,2.06617948165725,1.91506780175175,1.85351908598863,1.72459635822001,1.69971155256562,2.18937899653565,1.96653166549571,1.82014913442073,1.71749698283946,1.56504764733811,1.80659340502807,1.7924909822151,1.6703912668038,1.50688057837451,1.61308314215414,1.45037030958642,1.64745674430046,1.70544509895426,1.99257481295107,1.66840480825331,1.65593979467785,1.64019937647415,1.66148795131481,1.57693688737889,1.57357709572702,1.88419843940726,1.61228412513334,1.73658302555641,1.73025612370868,1.87242609406347,1.7780346492805,1.86749317043969,2.12506566351655,1.62602968604446,1.67339115819099,1.93996965806949,1.68560217365542,1.8089413240243,1.8509821145333,1.4650873242557,1.45399443114594,1.63571075192185,1.96153289209606,1.99640716372848,1.7666414612404,1.73093874112735,1.6007564836367,1.63902728290054,1.8998096995515,1.87348834310267,1.46061908085445,1.59572509588953,1.82933237015784,1.6739176032395,2.02711362148585,1.5383701898537,1.71254404052836,1.63841459111891,1.81338259695705,2.06605079851757,1.69117748024874,1.7080527437871
"19",1.9,2.0003848648515,1.74883774677722,1.84364648540162,1.77591107429032,1.76267141727601,1.89194789869358,1.9952677936099,1.60662421073298,1.63188838989234,1.57452311090337,1.85227251294579,1.9618956821872,2.34261346288575,2.11995850754473,2.14254287275005,1.79602331903328,1.77915263757477,1.75066263226866,1.88251007425485,1.66024837560549,1.5125005912142,1.69366106407745,1.91379144635818,1.71509147254064,1.65090903156888,1.94787091275134,1.52252514887018,1.84407825028438,1.82885095690232,1.73916596040979,1.76586460391807,2.08472023708875,1.42784665120025,1.59492841544238,2.24922278849557,1.60126198081391,1.67126777101832,1.68641281328577,1.67092298603338,1.79943417563816,2.06784019373924,1.69506688026164,1.67773445371426,1.79766778569114,1.70790277566151,2.13302138775769,1.59428400434709,1.7655701105675,1.80220235264908,1.88261804697943,1.75718212694782,1.82881539811441,2.08289375923647,1.77248422991722,1.70547363179041,1.81448012843923,1.72238934268875,1.6996369400318,2.06788297320051,1.82110879975744,1.54083160658654,2.09730505601804,1.67000275045121,1.67869850668725,1.52302678411251,1.7066779919037,1.87069049329948,1.83665673711126,1.84640395611504,1.53878149847078,1.57111820662323,2.20500469904622,1.91753230745756,2.0123102477135,2.11546249771956,1.44704138746854,1.68634524879984,2.16187029268303,1.6770347547749,1.61877499679792,1.5963400689524,1.7384430086459,1.87882943770891,1.84591548316999,1.50678446037617,1.78882059147066,1.56476123504281,2.07918139469295,1.47882496680216,1.86568272350347,1.50880006793704,1.83688412499338,2.05550209187265,2.26573258092137,1.70374818997558,1.62405438411679,1.98550941030761,1.68203324976961,1.51088574485031,1.77925032214113,2.0032595431244,1.74695487171715,1.60785562754897,1.68032667911744,1.77203399513717,1.83481205734144,1.93504940131635,1.54982546876605,1.56033198334403,1.94233359006607,1.57682769512638,1.6271665359446,2.28623244490273,2.1590788645777,1.83074377581617,1.48272567982781,1.71787054981296,1.86397161881263,1.67334358759111,1.94647306029181,1.70635583864595,1.94775109831671,1.62132237076348,1.76199479220896,1.86144062269836,1.56767387933242,1.78218106018862,1.7441072505501,1.66239478938292,1.7400378257685,1.79856627167772,1.56588966495713,1.62274194691575,1.68441390664144,1.84184298801247,1.63033049499603,1.76250652090508,1.7600362571013,1.8539932761279,1.86693923672519,1.76038116039449,1.79578559999193,2.02400258645043,1.99420189162644,1.67731157338351,1.81299912473264,1.96619891828201,1.62787938161541,1.70730989488228,1.52130095288237,1.72242642575841,1.48653386797717,1.85905845691347,1.72909221777409,2.07323511362139,1.6219234014326,2.03484325337429,1.86652672009465,2.10960452721038,2.34154353218443,1.80962640376687,1.69393491061914,1.70941033564704,1.68940214008272,1.59148338909518,1.79206643532556,1.49720389691046,1.68014906129402,1.78100740587378,1.84811064709818,1.92186258145266,1.63889702536396,1.65063358753575,1.79311777788964,2.15822905147737,1.70232940053715,1.84795634454367,1.71425234791452,1.51692392822868,1.57288309052159,1.75715655721613,1.70259630548337,1.84238228084989,1.52235171367635,1.70526991501822,1.76510774360957,2.19048579514345,1.5807584611283,1.90558925700735,1.59417405103504,2.12919551921653,1.76427694666603,1.64028583104943,1.76939872774291,1.57784048436735,1.79921275499771,1.63379632674072,2.28193221927359,1.9612755085338,2.09940334950044,1.42199435196176,1.68434106611611,1.4717499930147,2.33524752706284,1.71722874332699,1.84584595083597,1.61371449634823,1.83959032350647,1.87549082855905,1.74655630873566,1.83030560444799,1.50801624974477,1.63818680471455,1.58908495917349,1.99002333090806,1.79894294660943,1.6915015094148,1.58986994230245,1.61670839926083,1.47608566132692,1.98729001840409,1.91794613821345,1.54682456766307,1.71010555624235,1.66450779007244,2.13161698245368,1.90156812334961,2.06321249911627,1.83620869135533,1.8768208881262,1.68252161336998,1.63008881482935,1.67607548042688,1.68187935868431,1.737696304385,1.57210714748272,1.82885089383569,1.83599881429016,1.85691221841279,1.83458164842835,1.87581775752111,2.20621804600123,1.8494469751703,1.81614380563597,1.58420240803977,1.71925906709626,2.17861670756273,1.89481352549163,1.85161555098037,1.70239559976203,1.66915931944543,1.88328595374872,1.77224190468144,1.84074383788555,1.44328521220223,1.84408165776072,1.39445960704933,2.00076728241498,2.0638684637678,1.93236757436743,1.6698139784449,1.60986289428391,1.74815709544357,1.6870858926142,1.60578163890657,1.40241684652396,1.86030487574014,1.90747888724186,2.66143699129995,2.26019345833464,1.64084495595019,1.8110666534098,1.95340718275521,1.85203274225256,1.69226393600191,1.81042172510681,1.69055706623969,1.74643928723704,1.71976587365129,1.80494113964753,1.77229943620691,1.60614192574427,1.90050432310926,1.74332841528579,1.77246438466502,1.5389413421587,1.48669871612971,1.51430489022607,1.79392139087944,1.76257918531245,1.63887914469828,1.59459327502146,1.97588532235352,1.82898424698862,2.12684282124556,1.60802944539873,2.01960653904932,1.8273240608039,1.98007245257368,1.86059536079867,2.16359941250827,2.2329328257064,1.80163957453976,1.76034467703511,1.65376651304076,1.7702589077615,1.61914121151187,1.45018843456245,2.81926117204179,1.90626056501347,1.89065155987302,1.55669279217854,1.76760007522045,1.76154650723782,1.66541611529184,1.66870537332077,1.80924397430035,3.2592371009509,1.75632785584802,1.94906190789942,1.70766840943718,1.89514292727923,2.18732274404665,1.59928363956967,1.78707936340006,1.82327238583611,1.91971793517577,1.97935266700993,1.79911766703907,1.70446284131889,1.62543485937648,1.67464316103582,1.62155375806311,2.06493371100709,2.00291718614219,1.55425509427354,1.75334371913618,2.10079408417753,1.86764499934026,2.06776463715911,1.58374604373299,1.46811797603505,1.79655419333295,1.89792379714909,1.73536379554312,1.93501598130058,1.69858383198804,1.99787193846999,1.95514342911438,1.87562491418774,1.7637382203184,1.63449353095175,1.85610588519899,1.91500692189032,2.00840224153273,1.79175867879158,1.68112745232208,1.7997956121305,1.7142154789815,1.87435259830207,1.57725264558027,1.58691884271182,1.73669952903533,1.77763955818628,1.87775248052187,1.85847330399908,1.70918864711448,1.89818340696759,1.77691963202303,1.69477547144402,1.68032794347089,2.03833359461502,1.70739114292403,1.91650979240667,1.59012452388851,1.85477063288475,2.34895093906467,2.00352111137738,1.64213364395071,1.58922570658139,1.92107923437017,1.93547395344015,1.80833334432595,1.8093685621856,2.28969007994227,1.83360392700195,1.85688384258584,1.66516038079602,1.48077344156241,2.17922945707668,1.88024987831545,2.08064922454476,1.64045489367336,2.10378632384182,1.87441079480978,2.77169929772435,1.72531540875593,1.60578271844922,2.1251962031949,1.61730894196917,1.82427289541766,1.88739221675509,2.00023540376025,1.61943543043799,1.61868197854214,2.35360393380777,1.83686851917135,1.61087129951317,1.80537428200289,1.65891984469899,2.19934215446975,1.61189048558711,1.78906265402657,1.57438711628061,1.7812559301906,2.05671368114501,1.74225951101472,1.88304936621047,1.61272561767695,2.53436380821518,1.53820340808846,1.54122922759386,1.8787459200491,1.68456253665884,1.69534603889108,1.70793196461678,1.75410684625846,1.82318765475936,1.84673467661988,2.31680609071054,2.12276516592671,1.6183856007281,1.42785585190389,1.65655418686788,1.86809295508304,1.70410113499623,1.66665442456118,1.79123514477459,2.28908448800485,2.07769282757323,1.90826491603418,1.84676973320045,1.74955896349259,2.15939081762685,2.13020202197003,1.99955344021478,1.79592567182993,1.61631121887841,1.90608340597074,1.87460735742753,1.72796066494133,1.56460603233687,1.69818883901347,1.51241264520362,1.73498084060313,1.76632548872181,2.16494423710838,1.77186370477914,1.74443567060091,1.71576505710621,1.65824489784357,1.70936531897382,1.61943333955797,2.0055190799484,1.64209611738341,1.86265737376531,1.80909340409264,1.96144244414005,1.84449652872415,1.96759987036281,2.23330385724035,1.7890774010607,1.68432070174006,1.8720016957283,1.78677503147403,1.83474414928255,1.92110357137213,1.5738288472022,1.44787025820577,1.81660232733677,2.10890700434596,2.25918223532859,1.84046380017321,1.83984850778424,1.65896705530423,1.70084643750059,2.03437653855048,1.82427999141037,1.46198988713538,1.61701193167416,1.89242593775368,1.76772883089725,2.10605382649508,1.64518789986311,1.92434813037104,1.70753310624506,1.88890633332155,2.11712806781397,1.79307687277583,1.80149555382842
"20",2,2.25599413949066,1.7389813055789,1.74392083182849,1.88624594621545,1.83988436073346,2.30601775694428,2.00040395535337,1.67878621079441,1.63435090726386,1.62811667950155,1.89212775456703,1.88369693388099,2.44823069248708,2.17942348139298,2.20197185092629,1.83531411494726,1.94151118590151,1.80123490711782,2.0104893569235,1.74872534785155,1.6468112202018,1.70305820776149,1.89371251885062,1.80134620567981,1.83943355727236,2.00788356320205,1.56740745195795,1.94084513996719,1.90126146632635,1.70526687251541,1.82631682457542,2.26646071641883,1.53879476638257,1.6002764926415,2.18827049794698,1.57894450992154,1.78119438644989,1.79033986218845,1.73900272466406,1.87615309864357,2.08698178982135,1.72774705076023,1.80076049323046,1.91716539000673,1.78293940691099,2.23906756896836,1.66368815294153,1.83649587322535,1.86206636787946,1.93158776053929,1.85326971938359,1.99556750347987,2.01982740100561,1.98142876107986,1.80755694897339,1.94830912304093,1.8359081980636,1.71059929043346,2.27237964480466,1.86211228874015,1.63487644483081,2.05567741913813,1.74074401658998,1.72723304444108,1.53890614085592,1.67910677579416,1.98272513880151,1.95152356625368,1.83319485326292,1.58936105113079,1.62848740399364,2.31045605435736,1.98896142059288,2.35427982738297,2.16353224703982,1.50865145348496,1.71673033622633,2.1755717609504,1.72175051579846,1.74516450204114,1.63284827894792,1.78297556835855,2.15636970570948,1.91478230190428,1.51245820049894,1.75715146617492,1.67758282994278,2.30567507931175,1.54608787644142,1.94885698821344,1.54198646000893,1.98407609105892,2.13538967480015,2.46137247048738,1.75773061534125,1.72172929307686,2.0972318764316,1.74497257643248,1.54628655941342,1.83824128231725,2.08887709314155,1.83560693939226,1.62489113659859,1.78643651078703,1.79908546084539,1.94841046194729,2.04431248696247,1.59046419960664,1.62899983879353,2.28497933853568,1.6075587254907,1.69689171856171,2.39046823357506,2.36618202191009,1.84253199337845,1.54922624462556,1.76276870936156,1.96363250704742,1.7554845265551,1.98312454673734,1.75162317421603,2.00261094791503,1.74025711166671,1.72804887472508,1.9743470733627,1.66624144481275,1.8607597150075,1.85971100286367,1.65490604895594,1.81377740938717,1.84628154172882,1.5358414197283,1.78705284047626,1.78672216549845,1.83684517208323,1.67305380330042,1.70841472165747,1.87581110173954,1.92897079086068,1.97301063132738,1.85957216447089,1.87129682492298,2.17240311012855,1.97325069032886,1.68798744910059,1.98215317577578,2.04356206129009,1.80453528720598,1.7855864314957,1.57681484386112,1.74393918399071,1.52814212400835,1.9377739589204,1.7680856041325,2.17765316981715,1.72632976130691,2.16166174300108,1.93798065639525,2.05432381418225,2.63895881541821,1.81478126809,1.76291163506139,1.8288431284673,1.78156030425271,1.63068381439212,1.87383020708014,1.52019766547719,1.72481257784765,1.86919379144937,1.91537910804835,2.02275148465154,1.72589904636319,1.74669893332238,1.83959380529826,2.13568508802606,1.80404872423292,1.88513558441255,1.71527549495175,1.60071342330541,1.61868916856528,1.77540975949369,1.75661931274948,1.93707293251979,1.55008337758029,1.79377810445697,1.87917381841023,2.28587043674518,1.6509148793169,1.8092794374287,1.84012380306653,2.18309997564704,1.8318773449547,1.63063158555141,1.88414247609623,1.6688616414037,1.87462916467184,1.71070885203058,2.19940997107564,2.23800051465384,2.27889816290223,1.47694153840952,1.72475831817056,1.53276337565285,2.31718317999049,1.74271768918843,1.97996946964974,1.72218420506786,1.91394281163465,1.96332230077028,1.82291693927402,1.87550013434434,1.56829537572103,1.69024820503565,1.62026671084733,2.06902453753191,1.99864374179696,1.73881922266906,1.63196064300833,1.66790109119195,1.50741029555006,2.035710427758,1.97763906298486,1.58606171692368,1.8339999375174,1.70362528662364,2.19787159692514,2.01857528410896,2.08654627933368,1.96152449810609,1.94192358327932,1.71538191883685,1.66690378773498,1.96108164142247,1.714363528475,1.75645578299768,1.53477781823718,1.93004549260123,1.86800819795793,1.87516708033288,1.87927168502227,1.94646425006051,2.31957148290012,1.90885918316251,1.80842817768559,1.62085404065538,1.7710583469893,2.33744157797442,2.00467196731465,1.85029976264318,1.74404999696366,1.76007689469641,1.95678269289842,1.83670277866262,2.02446444540496,1.4801513900526,1.90602854319302,1.43423976901534,2.12499364925029,2.16110194421176,2.08261282699922,1.75766489469895,1.62190375670393,1.85953891567144,1.79835648469652,1.6194544541261,1.42948373355366,2.13960895570953,2.00446322011381,2.83774065485459,2.46187914960957,1.59260059665881,1.88404249034516,2.05520316210747,1.9133246978391,1.74160317364696,1.94597156389088,1.68196486406855,1.80053638628937,1.73926923816465,1.83899618552026,1.93070874235909,1.79939380683878,2.11694808442041,1.85800181615044,1.92967251097466,1.60195315777688,1.48591504896705,1.5574950871796,1.86511453614864,1.83647676398533,1.70198084304537,1.6639592994285,2.06457566642504,1.96400804793467,2.17728951740281,1.661297328424,2.09739585149547,1.93653722718377,2.10880795531341,2.08363012317377,2.20173434371922,2.22952974028761,1.82242814055019,1.84255541191725,1.74733209077792,1.74290252223112,1.65051365386874,1.49185464438601,2.94347162274832,2.05657293828992,1.9761615244541,1.64495300680562,1.87852458227435,1.68241318763314,1.72244410025182,1.67350374006034,1.87546995359035,4.09188799177376,1.82292648129454,1.99523379980883,1.73538091474555,2.03584179889388,2.32535701484295,1.63034593773682,1.83540320365882,2.02961751349901,1.8896370301395,2.20654435166501,1.90101843811163,1.71478597581375,1.65361381355766,1.77430444626087,1.66777951138921,2.22364413258369,2.06520360659473,1.59842372314363,1.81742915807691,2.21491579391278,1.96985388314845,2.17211055204148,1.61654871148538,1.53995995351231,1.904265608626,1.84484881323932,1.83231973505104,2.16074073213963,1.86926505529854,2.11719135092059,2.03669418564105,1.88223706289791,1.81387418500507,1.62422159938261,2.04546568035162,1.96610056566041,1.98066643756904,1.93311628314387,1.80919566098833,1.85930437266349,1.7683052541874,2.00136377181413,1.63026284791291,1.63143581076563,1.83000817917327,1.85018726688243,2.04515552903168,1.81758539105657,1.90071065883362,1.99140810015789,1.82641585266863,1.76828884806756,1.72903701727824,2.17176043631918,1.79669647183602,1.87638275339686,1.63415818016812,1.8950933759015,2.42544832978208,2.17353601792569,1.70470476765833,1.66461234573023,2.15467796797039,1.9999625807103,1.84417548139437,1.89742517345062,2.41835408665864,1.9417004494765,1.90023254153958,1.73009562561834,1.58061350136312,2.40129584899608,1.95070640768655,2.32404745142287,1.6676370354916,2.27230339753541,1.98459148809711,2.76291978708287,1.77137301597637,1.51970864561277,2.21235084682185,1.70648291490223,1.83043793209255,1.94918183586041,2.09394398743967,1.66318223029678,1.6507203999608,2.59386258022851,1.9637216501191,1.65776217350094,1.85461624613329,1.67967873959961,2.30501734447775,1.73177057441133,1.91320816483775,1.63265333377291,1.74599789108979,2.23318743156541,1.81175208496012,1.81551473718049,1.69756335772957,2.78457218224792,1.64595567744146,1.5830212930731,2.06681024187634,1.6951346852812,1.78168746598283,1.89505819281387,1.83458160190807,1.83165977532429,1.94851653262796,2.24552447541804,2.26296181212464,1.70572098874814,1.4697624974499,1.74682983331993,1.93236314316894,1.77142457531502,1.70091591268891,1.82573849976786,2.42201248978824,2.33119452267319,1.98342378230907,1.97152431626587,1.81083056155053,2.23541512463673,2.21941675216923,2.10689486584892,1.89049051776662,1.65326379315332,1.97786467538872,1.8974693669493,1.77458070097295,1.64560406368725,1.78600602798863,1.50885120530915,1.81421109183561,1.86534636667487,2.18464509254186,1.80880941252511,1.85699295075611,1.71671869362366,1.78598404685149,1.76468928635874,1.63933189023441,2.0839653862018,1.69701397991258,1.85645679304399,1.92416372987733,2.01514677669655,2.00372025816968,2.07629993267553,2.69214075957035,1.79831599843236,1.78751473983201,2.20183272198989,1.81657202461503,1.88360144821942,1.95306583715572,1.56878759219066,1.48818525171272,1.86984272262268,2.10183013290673,2.50257494918658,1.9631786724926,1.90184497735959,1.72852154199307,1.71690581388455,2.15179113563754,2.00434416284964,1.54301345454867,1.68968209489556,1.86009084527711,1.81631939951013,2.18737752917193,1.7378820880702,2.03786144636288,1.88087439328331,1.87168172938817,2.3747361539993,1.88363429103512,1.98063272841954


==> Experiments/Simulations/MPLEvsBeta/Codes/private3.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,0.872997814242576,-0.290779690856669,-0.379500105800068,0.157127359155348,0.396066038775491,2.30549690632031,1.12213653516845,-0.43843301119455,-1.26790280543577,-1.61635707589518,0.825307504797919,0.810237168130937,3.18048770245376,2.07949497640075,1.29615627837492,-0.306367070895894,0.157325343794964,-0.396660567792993,0.276954364334404,-1.12479784733909,-1.83429663744164,-0.919986245741603,1.53056204228015,-0.644571781780361,-0.319623322359916,1.43821764960336,-2.13947211376608,0.245340930898852,0.796045733724782,-0.862637416715969,-0.879856239110776,2.00350296958115,-3.30792129539091,-1.96677932955197,2.20167523019045,-1.6746256968949,-0.72957987559764,-0.496608210299579,-1.01020473524461,0.748228289801598,2.02921446402577,-0.415216841637393,-0.859151938961595,-0.0131965339041486,-0.389224757464934,1.80121621192738,-1.37741987299241,0.00925797499675813,0.157869462557615,0.830852561527901,-0.195897212176409,0.801663401030868,1.29762705368751,0.0144530501236862,-0.125971201336552,0.270417175756339,-0.333930386429277,-1.12994892302435,2.21130238138695,0.539299827649634,-1.28723654089294,1.61541892598191,-0.478267041645619,-0.987272351866229,-1.80352171125569,-0.50783147751438,1.05907079548376,0.609418314216955,-0.400805235442784,-2.19986194599962,-1.82570777475022,2.22800687450114,0.902601347982784,2.45353755115182,2.3180978971931,-2.89947063137712,-0.947647644960923,2.16151344611377,-0.98435913032146,-0.945342942453201,-1.13087790833004,0.0224580486732663,1.04704660566307,0.750693202478421,-3.44227598074525,-0.102656105489659,-1.21480419101248,2.20710690765793,-3.10330303303041,0.904262985274742,-3.41196876984676,0.435796625597887,1.24887559253445,2.4661691666085,-0.273168936620845,-0.792279221597062,0.65792880835262,-0.99939039378235,-1.95457275671325,-0.168985343820721,1.97749401736222,0.336664868984253,-1.32402649354265,-0.660721095010992,-0.103747883548911,0.507766337971992,0.76132609692385,-1.8935563944332,-1.18180055254838,1.82674732376402,-1.44676531557966,-1.1155094576371,1.91193920337109,2.65264858814311,0.179460096481059,-1.97405980960913,-0.875641858381533,0.151003653502894,-0.313163324155315,0.193005284528766,-1.06342464225278,1.47922264032091,-1.15366540005315,0.164045033225472,0.95731087760723,-1.57075065171943,0.60164934138946,0.612916911720542,-1.16065899847486,0.0915747933377142,0.481829938189358,-2.52223724871546,-1.12000550938707,-0.353632342852401,0.720772122598092,-0.760633657930119,-0.502754977627293,0.641319161799483,0.659538456510459,0.726454556742301,0.160872952279416,0.42430556871037,1.25599406935455,1.2644778720254,-0.57476871018802,0.23311144119608,0.72029789606677,-0.561776937599348,-0.269637745610597,-1.77885788996478,-0.306877404322464,-3.08210134189763,0.827428611750956,-0.403761606435676,1.29332743620057,-0.870008135435901,1.58960659766137,0.80027909823091,2.16986012547334,2.76484578830427,-0.170401153637657,-0.764736062557027,0.140612933859856,-0.781429178171644,-1.80022261676014,0.115155557236302,-2.90543357962724,-0.81630693449643,0.153028289929598,0.172514251012366,0.822287480854752,-1.38305487606927,-1.22397164726129,0.486786101626794,1.55636330372398,-0.307288505502207,0.363348221589749,-0.260852607511403,-2.31321757928189,-1.72884956357747,-0.656216307352156,-0.0898270216830827,1.02339018232267,-2.3787225905814,0.827814790545529,-0.0316093922256636,2.42104722325178,-1.64837610473395,0.918745179001246,-0.143904023612401,1.62247977185455,-0.12228784573118,-1.30022673757507,0.0996702786903537,-1.90321848903081,0.109080762900281,-0.266476536824211,2.25912081253178,1.79956281225853,1.38923534459498,-4.03422673745358,-0.718147091402016,-2.53148417216857,3.49752545492316,-0.601697610750093,0.199038132974007,-0.891146580078587,0.708715089208554,0.383736478090128,-0.261947914955871,0.22739418008224,-2.28193823298897,-1.19560655862787,-1.99540366698853,1.25146239527116,1.02263572837818,-0.214284855782999,-1.46953990469422,-0.327333481779609,-2.96140360892375,1.2491341643539,1.47314690686167,-1.63058741518947,0.0866860969889507,-1.33166289382602,2.14080131181447,0.552129913650869,1.25055051260376,1.13478560158609,0.250321727293004,-1.22559104855765,0.0480097423400339,0.0748908715603747,-0.553414969714877,-1.08634412784104,-0.9661685626034,0.434102338906627,0.525500584963498,0.218236683179426,-0.479923733981957,0.222023051366158,1.69921367416291,0.512711616667663,0.222093789054218,-1.28470212412579,-0.0635097960421523,2.03187119035995,0.58474295338999,-0.217149302056741,-1.23522861496719,-1.45911660967948,0.433303251687272,-0.863780363430353,0.664248723003517,-4.12890557465495,0.588046537138522,-4.58384976379928,1.77533631731863,1.61594983791266,1.08165792696072,-0.840856551864135,-1.58370360180901,0.0721494698270273,-0.3946437745901,-1.34116768127422,-4.7868667596042,0.616702466822777,0.773530090092293,3.24367988446609,2.05899103380194,-1.92450475966609,0.14919942832779,1.0535969922243,0.894550355837895,-0.857595032242317,0.734700223602801,-1.62567592441934,-0.614688439637369,-0.0640895728192572,0.33593809256381,0.821303625805173,-0.793214204928243,1.17785970876048,0.430462093864338,-0.0250027667407541,-2.30939817977654,-2.77970508257974,-2.6488435240789,0.322823261867232,-0.208674088084651,-0.923831444748759,-1.0098725519964,1.66608343702253,0.441762748588908,1.72173944483656,-1.4077597620021,1.60259294322736,0.136588258262925,1.09599898252347,1.54958463992957,1.89817155962057,2.59798425311361,-0.299046034059087,-0.400644576232008,-0.695796629889876,-0.436842079107917,-2.12818391659314,-2.95858712314679,3.68388977862188,1.3660444975539,0.550302119927432,-1.74774891922653,0.187761504182348,-0.47063386994541,-0.768300110246252,-1.31917848891099,0.438362131095697,4.52274655566146,-0.429650366629953,1.0388256123225,-1.04969441109643,0.605289644214246,2.18172914029113,-1.12058876884881,0.100326418443796,1.04501119237524,0.556745130869014,1.85469646224398,0.283684237561184,-0.629368067766211,-1.32706520474611,0.19832638403186,-1.05538561551637,1.87133491855805,1.32233581138984,-1.47338423908384,0.5952206315354,1.21439571377595,0.900193970970392,1.78087108200305,-1.63991022998868,-2.6313838258906,0.271023349629473,0.865112074597036,0.340743268367835,1.14255595848035,-0.259483856273721,1.50850758321065,1.15452377982576,-0.0325499959096893,0.00590363186849823,-1.39313692565016,0.95483574059577,0.546730594173223,1.25611738585839,0.608497367546663,-0.279427956620491,1.63441737730765,-0.264489172135804,1.26991616023925,-1.51458432808104,-1.51889124644567,0.662910286844165,0.367624238971216,1.55313893815408,0.509565927029149,0.0656352883558258,1.36059689113951,0.0515922570912505,0.0299087123181036,-0.458282475256844,1.25844998968807,0.163990226126912,0.311120032788196,-2.10552474758575,0.839953109998919,2.15684443981855,1.30115321941288,-0.934892774322987,-1.45023360836751,1.62940535615968,1.24461309127375,0.168113274676447,0.888876798380453,2.06506948712076,0.390905158180132,0.542817352604531,-0.720930294861491,-2.83940032747687,2.47595877941737,0.62206963890099,1.97273137990718,-1.79248951992004,1.54357136086646,0.800250194160709,2.99829775649319,0.818614636510412,-2.3247806765549,2.03393181100159,-0.736029054977575,-0.0596840676901752,0.470368880994586,0.85152502595079,-1.77102909110334,-1.34262067805666,2.70148069261756,0.245214326082651,-1.24717070979029,0.499252513251939,-0.727958409356833,2.59372076368253,-1.21007109494475,0.0892650102709291,-1.7641235798671,-0.618002243107811,1.85169758402867,0.241248564967942,0.193657595616793,-1.03801992685063,2.8787074454161,-1.80494412204226,-2.3923182122728,0.743827870382679,-1.03873238995426,0.0571737708251581,-0.0701246722434253,0.395182912113985,0.146145555873193,1.00449531859289,2.11024897107425,1.8169700139726,-0.963093240034362,-2.62993685977453,-0.844542717086225,0.880108590962524,-0.14071332908557,-0.444233806657441,-0.00483703491373102,2.43817605004639,1.7415573034963,1.24869816403524,0.446197686051914,-0.0183666978291774,2.30092334236308,2.08868715516977,1.40736976325357,0.400635921428725,-1.23541747940971,0.819835318949897,-0.203726039718363,-0.453637248153628,-1.65057123005897,-0.669191731061462,-2.73836114569395,-0.464311928816885,0.468722275446649,2.26267486531207,0.163008624411269,-0.010065001531092,-0.292988944828385,-0.174004915359077,-0.236750720792485,-1.41435346852789,1.6433096261307,-0.784029977245056,0.727729633425513,0.515424188411901,1.08241403787348,1.09267366025763,0.667500384791812,2.96432930100935,0.0115593214393088,-0.419570920812357,1.52473842032501,0.0252859516766354,0.193541621658273,0.812361669834644,-1.89865184758499,-2.12293077996536,0.678199059827533,1.49199856019139,2.35857775012619,0.732617973008244,0.780158028771312,-1.04088150951457,-0.520931073835396,1.00463656096379,0.814956096026607,-2.12027844929863,-0.847532320104901,0.558823164754488,-0.167144907398158,1.21375719222166,-1.128421107421,0.33109861802946,-0.645606414242085,0.469383920705098,2.21477176308402,0.00277816855050267,0.546024370781799
"2",0.2,1.45166093371215,-0.282442210798527,-0.429735324577373,-0.0853177179290869,0.336916657114611,2.18519129849935,0.984378420795868,-0.459476367104368,-1.49393552408253,-1.13183344403945,1.00821148718508,0.81884235015152,3.32279751650737,2.40219574868519,1.92758678745443,-0.467035328728719,0.112779449695397,-0.309852087632604,0.592259229334745,-0.605868073858592,-2.25893812814744,-0.437346261824608,1.21780625531526,-0.247277557716119,-0.359197705977659,1.47932536604573,-2.62528133373014,0.094726426530733,0.964838523289609,-0.720083072229993,-0.903032124317999,2.59039780736911,-2.50018541707983,-2.00170804578107,1.88277336853781,-1.61746154138802,-0.568756477001317,-0.187344565683779,-0.886054745660077,-0.0193770381327683,2.08916609974022,-0.937027461135906,-1.14882730583479,0.678820868434656,-0.154987572497242,1.80772966569846,-1.25837814483838,-0.0494517215597895,0.0322437056433859,0.868874315320796,0.0570543400333597,0.705914764342195,1.51410044194714,0.228711790980124,-0.450116425890577,0.504335909112747,0.183716825113057,-0.577142017116016,2.11470434917712,0.334008062442315,-1.22424044064604,1.63439938920367,-0.461194024664172,-0.893466196636479,-2.26780479117916,-0.80813311219296,1.26905055761973,0.625992553166093,0.173303736625495,-2.53275404929547,-1.50857303279485,2.34505705237438,1.08649196626253,2.13552776849541,2.55174384872291,-2.80618420806568,-0.925959498418878,2.21014801414071,-0.869952005906344,-0.780443595893352,-1.24646713294234,0.0445128639701754,1.06103930150841,0.387757908656455,-2.68431983605012,-0.454750982681121,-1.26945451330729,2.38867105523549,-2.23522363071642,0.997785072420651,-3.37399956718961,0.453422324440993,1.33116418003079,2.47456374937419,-0.215643080669681,-1.37876097581728,0.828867985394645,-0.504892651492075,-3.01999586671197,0.396657911922142,1.37974451149758,0.858191643282803,-1.24691355320764,-0.268626310451242,-0.0848261937981952,0.578236681313568,0.866184901025802,-1.83474184490629,-0.981701802872639,1.63416392851777,-2.13222038354077,-0.484807695287221,2.24953927560697,2.59003412383889,0.534477261439234,-2.63140269140981,-0.983813871316245,0.847327012863634,-0.442865699839529,0.241348146312504,-1.00418224767049,1.50405366958349,-1.14349797186502,0.118517652864624,1.10262789156273,-1.51440291050116,0.620668921549678,0.187695310514868,-1.08472275790317,0.0941471422480469,0.606222198484641,-2.29321367109455,-1.04553509380307,0.0236052985867188,0.862603548671292,-0.665090622354216,-0.514925130695177,0.673914527017281,0.59291536694309,0.866471733052841,0.762835107085936,-0.0243771809808264,1.52595852395394,1.55818071726689,-0.825146388047411,0.252424935951111,1.25784574597094,-0.585247200907232,-0.0883876901853797,-1.93769157232521,-0.24444528107537,-2.93422349779785,0.884271397491159,-0.34886966243829,1.59081582572985,-0.863957080109492,1.49932974639396,0.474842536472578,1.46270324414476,3.25380872263106,0.413771330781217,-0.70955370629752,-0.139644106772894,-0.723286155426363,-1.78705017060437,0.121475378403736,-2.8132163757379,-0.756102519803371,0.264005634483338,0.0646128426556004,0.96186572570511,-1.03431692719034,-0.279105452607402,-0.0264615613798621,1.87251788847143,-0.255276078648638,0.0920210605609833,-0.100813463127263,-2.10586843276681,-2.03405344794739,-0.531412384340157,-0.0240737440025271,1.07158648943855,-2.34157639030631,0.391730755135971,0.344801319582307,2.27005830979777,-1.60259427526403,0.778617822763336,0.0640560646630475,2.02268806823661,-0.219627468437347,-1.36154784941772,0.464657729617378,-1.77421413095599,0.153770454951231,-0.220210426221646,2.26801587171648,1.87540058591643,1.19341956417448,-2.8924963866176,-0.894120851167138,-2.81965110792407,3.75876106450694,-0.288975671640727,0.576714944902234,-1.15162036555569,0.44839139491384,0.400475551547147,0.155358483115603,0.228786154938814,-2.28365809951135,-1.05563301485129,-2.03179670692507,1.55339677335266,1.05642229752318,-0.0598581528173051,-1.66039401064396,-0.378756780274443,-2.71296585807305,1.42672735825728,1.35183689561796,-1.71451502973505,-0.157770758715167,-0.801646931167526,2.24159025578541,0.606497250076513,1.29535577899343,1.19617301803165,0.258521311311043,-1.12439690590863,-1.08718074680219,0.16201669461888,-0.00793601861211515,0.150502875808732,-1.7769518500887,0.815483907130016,0.390522352785909,0.513959085895367,-0.284849435027079,0.217577952912854,1.71027280737659,0.570640899330631,0.334469648883094,-1.11438397841259,-0.0263747044159697,2.28950296492836,0.799434029320165,-0.0641587229719019,-1.81125820259909,-1.45572292127056,0.772558635514227,-0.184002674105775,0.340058934087496,-4.10987615759424,0.416415128670155,-3.9152670790058,1.87583327914383,1.71186317372684,1.13410053611933,-0.79342120377869,-1.53554078698418,0.352521273172284,-0.546537199573222,-1.61928299262084,-4.61281061671061,0.924841992480767,0.749768652409368,3.61716710650754,2.43611513720252,-1.87330628554304,0.069466269747809,1.09015872949221,0.937566961260361,-0.687969998068952,0.763813283528773,-1.58389685669682,-0.572684744914,0.0489407690538882,0.320281512809846,0.894173059402624,-0.272280054423243,1.02047256863832,0.240639561992535,-0.519972984668181,-1.92693945710845,-3.40237033122312,-2.0415941244184,0.39333429289841,-0.237364170954463,-0.855203809376387,-0.976297065238353,1.66465038413125,0.517952438450373,1.76700165467844,-1.33191304098013,1.67220290634133,0.464121889682891,1.44760139420154,1.59613819238962,1.89579434637837,2.54245158511379,-0.456351796779582,-0.45154471315419,-0.706819119872945,-0.391216128886052,-2.09001236101011,-2.75992746476696,3.64644296749927,1.39807211415923,1.24510419195418,-1.74344898189043,-0.143848470021041,-0.469177907032361,-0.752193795047662,-1.3167335386201,0.601561599482521,4.78356549732172,-0.408204980546702,1.1515301591794,-0.960020316337973,0.660646643842021,2.19805424076356,-1.10904121622797,-0.436062278158773,1.1090764214263,1.19090137910528,1.35479601809253,0.377599658071133,-0.362440578359525,-0.987901927817924,-0.405799268383986,-0.952242375873302,1.87941857177506,1.3495990128864,-1.38631521635811,0.630998285019367,1.24711830902657,0.917824183743795,1.83730636688174,-1.44213228558815,-2.54896642552294,0.390605052290241,0.928052699216583,0.479091597306464,1.60391049174442,-0.658614297620519,1.69874730768743,0.844497262550096,0.201668393819268,0.0636199988689745,-1.25435691130639,1.00144874105997,0.572229706060822,1.48488806387754,0.644869312408774,-0.042528364182011,1.43171925297469,-0.195562395013847,0.946482978059667,-1.37167372130523,-1.47515056093688,0.693980331915735,0.397133169251013,1.59343593958054,0.574128871405654,0.149179596687854,1.32909951627222,0.130674170984786,-0.105318057178204,-0.0316235238286239,1.35528848013964,0.0706629446297667,0.742999262449476,-1.88000112781817,0.400330755058466,2.23513232916539,1.15759428378246,-1.43018319881004,-0.933036041631948,1.6551630244674,1.23566604114703,0.280747001240086,0.868287068083158,1.34794826279048,0.612509117290016,1.04714428035413,-0.989603049398023,-2.56241330474572,2.05920054883335,0.550682494482921,2.07363045220511,-0.968886552086843,1.60717365259316,0.841031714486811,3.05799035081463,0.341141293024037,-1.52671879265564,2.0799624882736,-0.686018574453468,-0.0449105074434863,0.560863217256239,0.924480836269637,-1.63780042022925,-0.760081600330764,2.73806408678823,0.590706742493866,-1.44313162164567,0.596476062851992,-0.629902089154517,2.68326496550572,-0.589565106650822,-0.0633564760713286,-1.65966266409977,-0.569633187388647,2.28091111663717,0.00957373152768377,0.493896195557828,-1.11857168420312,2.93256799506611,-1.72126565788802,-1.99943781961202,0.907936205671938,-1.1964592067851,-0.270331313667996,0.297738606540086,0.430929239031492,0.196115953963477,1.07178514610851,2.20759785278035,1.92879130700382,-1.00983913809189,-3.44330622441306,-0.363276728223904,0.662673943132551,0.159356329272647,-0.397788998531352,0.00238023679800399,2.54744051157006,1.78654597941931,1.27704995952781,0.530435231055428,0.119024199994991,2.30326804880865,2.07211106420324,1.49646239703762,0.425503969958764,-1.21409150652319,0.78245101335818,-0.123898306128417,-0.453643310255375,-1.58988856430333,-0.974359691217851,-2.64944439672018,-0.0662469301844641,0.492484323177651,2.29611961796792,0.152971559750388,0.0135704870907572,-0.213740996639397,-0.0575982455087699,-0.28185233557399,-1.41693413703637,1.6783370344098,-0.682805005101811,0.715056556250416,0.520983139580804,1.35846026034252,0.816086368376762,0.984898296262833,2.76167133862715,0.123823205192545,-0.22029956295382,1.60127021236096,0.101994861041125,0.216825602195839,0.868106084894404,-1.81629687070849,-2.04134293356804,0.471879029882022,1.77051335072703,2.50278218828293,0.863620254445054,0.752725136753128,-0.341970801948609,-0.221696979007551,1.36424538880679,0.849162736144281,-2.85276334733663,-1.04261026016099,0.903541039527288,-0.10489409490824,1.24497370282783,-0.809473597870372,0.596270505647076,-0.325219377174711,-0.00222573176476543,2.52276437703033,0.396192582301778,0.754436783785565
"3",0.3,1.27060180841486,-0.348403336647323,0.0736914725714899,0.247644163590087,0.371594341048207,2.05371118378429,0.846534628006611,-0.177351460071088,-1.13274240253888,-0.642524698717684,0.664418588713068,1.03248326129553,3.27423058911104,2.72292134560804,1.90059964987526,0.150958028208285,0.248954692445631,-0.734946212149435,0.363122818025218,-0.930983069670552,-1.22707777605812,-0.779999548506016,1.45497992214482,0.102901381578129,-0.649640762648853,1.2844985693048,-1.94635190112174,0.65027256202181,0.959424320038198,-1.1641414865327,-0.437316361615787,2.1309195576887,-2.99110049003074,-1.52814054846924,2.55027582835249,-1.83687927352615,-0.589057583947859,-0.338824133905939,-0.640996548831638,0.749702000355028,1.89334544518274,-1.23495354369448,-1.05182551247864,0.55202268349206,-0.127910517518098,1.83491698321082,-1.26608574393282,-0.0927705808964698,0.284330038321405,0.986544248703705,0.129324386960809,0.480534835898234,1.11518616869438,0.240745809769935,-0.0879267792189645,0.512437361268818,-0.0578491389149304,-0.688686216640055,2.73506167455213,0.715458211070548,-1.92852627158176,2.44365508163302,-0.444570191882663,-0.747306949371404,-2.04179811433652,-0.157749739727184,1.01309572822399,0.598473014677355,-0.214502356230313,-2.32290209621603,-1.78252913336606,2.26888715107921,1.25892939233204,2.24403096341194,2.42316624628613,-2.73800205171675,-0.370905923216844,2.25992542064498,-1.20413205508002,-0.522328465641456,-1.05346787969084,-0.0891612215110168,1.16756800126765,0.450519152033544,-2.47404916966267,-0.395215449904767,-0.963866952138731,2.30247092025887,-2.26177510935003,1.04621354576733,-3.36539934270806,0.962603401959501,1.52524068819206,2.66717249481784,-0.721886177900079,-0.724835323994572,0.73090593090414,-1.06715112307492,-2.9061284173595,0.0434846496922287,1.7184827701151,0.514556727250117,-0.667403834590373,-0.234477222114665,0.0594529913404792,0.595620370960085,0.907604522312746,-2.02371942379674,-1.3269517788327,1.29837835497281,-1.52535771213107,-0.416453882569904,2.37555339923675,2.64618671452821,0.248464387395955,-2.20457131272057,-0.753275502624967,0.287832741185667,-0.622932918698258,0.518667761791573,-0.990605410914613,0.76355130595902,-0.318067765435933,0.306142362991066,0.921930265079595,-1.19442120614027,0.62540321403475,0.254944218965214,-1.16033844397113,0.0483333155568576,0.819344975733071,-2.27303647188387,-0.92626343977426,0.078256318947781,0.939819377957415,-0.495039990972288,-0.476692543978004,0.690581328397151,0.661257411393062,0.341778151544742,0.844041862701329,0.346203617984952,1.43045275751928,1.32190041245723,-1.0656089187907,0.400660685779823,1.36176911873436,-0.100096635279533,-0.182503125684315,-1.48692737653571,-0.173313041504348,-2.80506105979046,0.922463211532641,-0.293557773226245,1.70141630350918,-0.904978386804634,2.10110833968842,1.24759017400395,1.5536632178396,2.93072600244321,-0.135585483487505,-0.581772180685382,-0.114581646274136,-0.709830334706472,-1.60026450232397,0.215555326903203,-2.82458728661007,-0.689441368848848,0.3514053892323,0.347844835134136,1.02203531424584,-1.52188778878514,-0.194795616625287,0.423817465569184,1.94189863169068,-0.887495397132682,0.424228148509072,-0.439560402262894,-2.04041680685265,-1.13565265310979,-0.376094901842971,0.0123551271021078,1.06300250392608,-2.25130296066645,0.901382785496589,0.121306062959267,1.74389335129225,-1.3138342390593,1.00230141781481,-0.0143840684314248,2.19138886783046,-0.0124766645936062,-1.40260796395224,0.299321087500192,-1.72441477680199,0.290911896380869,-0.16556804501072,2.3096520582828,1.93282176907501,1.20881639589513,-2.64901220195336,-0.491440977372541,-2.97850458782225,3.52448900605911,-0.368692932229679,1.05567829524102,-0.871393527916968,0.435995461410493,0.596854545217922,-0.145772800862438,0.277137371165879,-2.27142023996385,-0.948893171893841,-1.8288857306523,1.35598223799055,1.09694085128628,-0.0396384136389982,-1.35403355517868,-0.291180158064706,-2.68777117000302,1.41426507167468,1.32694957961067,-1.81827564041433,0.407826461857831,-1.36378784950987,2.27687700442674,0.7638816288203,1.34871554741376,1.26840913391847,0.281794590078747,-1.0710203680585,0.115074150427618,0.165273798113517,-1.12550277161469,-0.598654905822468,-1.37961267782666,1.23322800683671,0.248174436245099,0.563219299628239,-0.216645361909641,0.471162636759419,1.7672696754794,0.680664880228542,0.38706332547799,-1.00821148329339,0.0310442615806346,2.34321784476812,0.811287632099493,0.256237230521441,-1.14682294711657,-0.998146353856006,0.90680696984064,-0.653253711110316,0.0681143266196614,-3.95628761125761,0.711878130557778,-4.4054731227851,1.85736670471071,1.70598137109644,1.22073319756725,-0.493953787971657,-1.70349957878393,0.412258182689564,-0.424056799161168,-1.21279041785808,-4.48830046195484,0.854022381994436,0.420807313543217,3.34174211590683,2.46533040966255,-1.57232643434192,-0.00643907377186089,1.12888434106225,1.02135704411051,-0.598848993680405,0.802888479284647,-1.3734568278248,-0.497283193973167,0.0211850878193298,0.362844084565253,0.899128863012276,-0.666780571352434,0.913369047534914,0.407493309473163,0.04025848371032,-1.826642008491,-2.66505344927601,-2.50803109830828,0.414368937446988,-0.194739761253361,-0.777798246155334,-0.957827499020506,1.72423069740946,0.127725697362073,2.28243432952926,-1.25414744432832,1.46830922880441,0.679914700801049,1.13829034256696,1.70820406016248,1.96707421755415,2.65110199912036,-0.213256582387148,-0.326217614720343,-0.600871475470971,-0.379421925252653,-2.0776795785074,-2.58935225628296,3.89797003020964,1.21990726861958,1.31019296376915,-1.36270639378324,0.638416532260292,-0.950060358084771,-0.731079018878951,-1.24129152756668,0.551377782504307,4.47649079553013,-0.371806408827462,1.22103323272239,-1.00237089135816,0.79678980547505,2.20396839466654,-1.02661707915963,0.190099470727874,0.868637792885596,1.03032042346758,1.92603227933611,0.371762911792076,0.142843439016975,-1.09043074616379,-0.369488383483065,-0.94874928908034,1.88833312005085,1.38766972678026,-1.32987000116983,0.639636663404714,1.31102464097277,1.08213022697589,1.56459492405149,-1.39987207217023,-2.5511180159094,0.240317425826047,1.30041270966944,-0.0174876694747036,1.77448671865419,-0.00353584727513067,1.55583596923111,1.13201957183301,0.0107126222001787,0.164773451754928,-1.13041116023047,1.05057178129829,0.674497434200163,1.54452624573403,0.67389627408425,-0.193615725446373,1.57568415086034,-0.137314068039821,1.29945821410744,-1.54833234957696,-1.50026448077443,0.951478751156564,0.846344564685005,1.48280443584476,0.571219061505405,0.135679004125403,1.34139780742945,0.272179357049113,0.126004405063845,-0.323253098658818,1.35985685155611,0.59278152139854,0.527768893674103,-1.52909877256215,0.514843242749326,2.20948863202444,1.21379592242382,-1.37588214477955,-0.81388451197941,1.70648723055317,1.2499697010733,0.376564559067811,0.959163488723496,1.65473852226799,0.415523694277132,0.421486800160878,-0.359694309844152,-2.40475661252789,2.78579594708102,1.2773157413871,1.47008147850439,-1.50133377023868,1.66357998598449,0.823603192615447,3.04071080626285,0.404274382699673,-1.5145921677784,2.1158636877381,-1.29284204318981,0.264703387028417,0.588823730979627,0.958535208147458,-1.84659345133679,-0.962685205703145,2.13874712219489,0.476898979520551,-1.13960752446011,0.874408313622134,-0.880474224955546,2.73709469975295,-0.579774710149102,0.0869402855375135,-1.63087622411311,-0.535004317338062,2.29612659654038,0.0872376458451986,0.252899039593271,-1.009394276141,2.98394831845012,-1.89383044932047,-2.08608097618672,1.13077725222242,-0.725575456617702,-0.111914450481709,-0.0624631034962305,0.43049906348676,0.279414104593876,1.08620298959688,2.24818787246336,2.02079437057872,-0.447021472772491,-3.45600289835819,-0.730151035854654,0.665269587589314,0.168011874181122,-0.336798295324119,0.160009098936352,2.63097882685544,1.83328651995857,1.43953181852526,0.469793458853496,0.251986405391349,2.37324761662271,2.09501880235524,1.54355260982163,0.301414266246528,-1.14123477024834,0.935564899367967,-0.0832959635088919,-0.162866908841246,-1.59768258251415,-0.515589959143903,-2.62840908331304,-0.380035397054579,0.580624526696102,2.3897203166393,0.147964678712599,0.0419040889284393,-0.104612517623672,-0.00653134838646105,-0.15199069395546,-1.40580223450039,1.73393835075933,-0.708621099746465,0.733623317178358,0.662757600690924,1.36105605271969,1.11228990809172,0.811730695545181,3.04233562889574,-0.143923211521261,0.0341478864650997,1.66826904477361,0.17540819907715,0.247439553643819,0.779928939491361,-1.43704439237193,-2.236259095007,0.441403165454442,1.44554414555564,2.57172353921737,0.90867922243222,0.856605514543087,-0.288693874453355,-0.375697535733833,1.63065734820843,0.392203623234842,-1.90198838864565,-0.868904737283637,1.02395871887609,-0.0918725594774503,1.27870498913889,-0.724085136229232,0.610961293487269,-0.241453919067704,0.0435976312234422,2.51087370810671,0.0952035803484705,0.74647287946081
"4",0.4,1.55490648516482,0.185255426729347,-0.0795037970708884,0.37071894182273,0.441636023680031,2.01596190215197,1.15261305861495,-0.198704692538038,-1.02829763961157,-1.68920531305373,1.10036102312675,1.3467734413459,3.12325063412204,2.65469965168471,2.09678714472357,0.299282918817651,0.293484049670119,0.0919394607251065,0.317398916009733,-0.363513333146457,-1.504460697014,-1.03041092662986,1.35945212733334,-0.591680890889371,-0.62191876549059,1.51509623155594,-2.33436224684452,0.146257687452072,1.0207247760626,-0.787903436153831,-0.685874698842455,2.12418580451499,-3.51794950007261,-1.84213978975097,2.46687000604976,-1.49601057359644,-0.06048881898889,0.0117723220441918,-0.83567830356307,0.538330731974386,2.21801267156954,-0.914676809207834,-0.95563840792251,0.461832888731481,0.163067284105969,2.27843132537513,-1.21793064313114,0.463657960962809,-0.0241449636921271,1.06218010397401,-0.119304705482957,0.887631501765273,1.17476138901005,0.212732826848483,-0.057591964495199,0.344173288588558,0.0194352001651859,-0.518298569838551,2.27892644807023,0.620109834525986,-1.16290861408919,2.24375533959091,-0.623036567695992,-0.685193287555611,-2.08675246339116,-0.524827752375899,1.0460114792619,0.763908176959228,-0.0736153125314228,-2.55853398940138,-1.41041530067658,2.36255273056206,1.42893021351913,2.33365978841166,2.33251614654578,-2.54115825971038,-0.307701085817123,1.96251823237062,-0.958258238830107,-0.400813718925282,-0.81220359422287,-0.0127222889865701,0.841697938956862,0.874293874664449,-2.59551737239315,-0.359060241465888,-1.06726791438377,2.36233603527895,-2.21524208524893,1.14493769494415,-3.2471098586667,0.520374299768073,2.04422901512455,2.06876699115351,-0.123856812964671,-0.468245406504998,0.724164159432897,-1.00733006730533,-1.45012703764544,0.141596518596811,1.62013184242519,0.612703414341297,-0.534488530107954,-0.18872091582029,0.0986935737391455,0.646498660598994,0.847913772506822,-1.52484599014688,-0.742000319679642,1.48033942003973,-1.71931450464084,-0.593385790076865,2.15995507728183,2.83840454170161,0.220397382920393,-1.84134321447109,-0.742641838185653,0.460705442506172,-0.321197966584328,0.401510999069691,-0.953661243205937,1.58311713611026,-0.222415542726801,0.0567496483729765,1.1575648762537,-1.94916890542093,0.672819558110615,0.292949590076283,-0.634257623537071,0.239400064865179,0.637523971796356,-1.27826712404316,-0.474865532055075,-0.272188811992909,0.37020707486307,-0.38797962816143,0.154482042768601,0.720380376651251,0.76423482585824,0.373935601729244,0.995308967706226,0.28622596968778,1.55305663412845,1.54901731460418,-0.626458573491883,0.846667206657787,1.02722738630624,-0.456849313355705,0.0838187302873833,-1.70582179327308,-0.147340447680263,-2.62967998756286,0.950729754157947,0.225376639346203,1.570011871215,-0.83646908440135,1.61774533795197,0.378264021891127,1.70902287689941,3.43070461396467,0.170812998660722,-0.198528501088362,0.213927109076015,-0.825481492088167,-1.78725067122612,0.32842704881792,-2.70341117054021,-0.940323203884063,0.696946730198967,0.453039675849235,1.02425777500513,-1.47552068489628,-0.130053306514027,0.491738053135096,1.90719534295039,-0.666626318576498,0.196788601829396,-0.165581903622508,-2.06737025480987,-0.637155303126099,-0.365442350050282,0.0189972811187297,1.05277630275719,-2.24317055706241,0.659750418398415,0.570846259215378,2.38977351710258,-1.06787530383482,1.03055781761956,0.18121522600363,1.76026289050492,-0.144453403966397,-1.0440413756471,0.559037355968577,-1.64673072793291,0.317999409908263,-0.0285643035976017,2.36116245374255,1.9573880731196,1.44903819269644,-3.78488290823285,-0.800233701823854,-2.64565618907848,3.30415783557964,0.0389450043742816,0.947187398884057,-0.989717143638614,0.55504509039637,0.871692945915099,-0.0160847234377388,0.345080993027802,-2.19634506716534,-0.878460162017312,-1.0330884877974,1.63019317600841,1.03958050065067,-0.150567578849896,-1.14447207777124,-0.138246066172279,-2.81937708532411,1.3348919966179,1.34758823759724,-1.76248158776194,-0.144064090906563,-0.800914087256431,2.35945415323884,0.76250067450921,1.31669008755713,1.20988222359934,0.24358125599415,-1.60110244615125,-0.334821928031349,0.318200616790916,0.0482319846971588,-0.696576442904422,-1.129255336177,1.06664445168687,0.258679696049896,1.01578463326321,0.0347073132803938,0.468031433752662,1.78094633244412,0.731099043957783,0.41060556385904,-0.898963294486818,0.0177254351047982,2.00178412656231,0.762534861145735,0.196154968492642,-1.59929423665732,-1.34315204983916,0.663498184868939,-0.234518039400856,0.622519932586825,-3.15581436594868,0.823423810891841,-4.31488957044634,1.87445018947115,1.71569317673071,1.26338393540153,-0.657213293988538,-1.47668862810893,0.492340738916965,-0.40278120130065,-1.16203345608005,-3.98559025446941,1.01652360285357,0.734404440638846,3.66916740421332,1.93740246339858,-1.53747774955119,0.0272884400638134,1.15107753133668,1.09445906270073,-0.558013247607162,0.831570926462885,-1.22736537573131,0.144076634256279,-0.288036544073685,0.278269901140724,0.993428949510776,-0.888349879671595,1.68984938061764,0.268019991549544,-0.0988503296136178,-1.74291136614783,-2.47861990203801,-2.46909441009619,0.429232724963369,-0.135964201119349,-1.23044507431278,-0.47786371955192,2.35819385192743,0.593188197933582,2.19865379013423,-1.50542277589131,1.39124516526668,0.773357282891121,1.22706046383749,1.41066569867221,2.0174267528163,2.73431915182281,-0.161105210709309,0.0415279045793468,-0.866532028607799,-0.392534560152497,-2.00943010582698,-2.99539018196926,3.34399610662077,1.29675755153663,1.38383756793985,-0.920810845140676,-0.152121319028663,-0.354175657428382,-0.374472046628972,-1.22099168413979,0.544738034429262,4.49595150175548,-0.170377703255538,1.32814171747003,-0.907723059261009,0.842444878556702,2.19930512921489,-1.07804126928183,0.268484040166602,1.37388668225345,1.05914082535839,1.91442476650029,0.484819789030943,0.166189416208878,-1.01786179615935,-0.339446534370802,-0.881760915815019,1.89153943621973,1.43373732450134,-1.35532345810988,0.720532931760546,1.40637357076542,1.03028147402518,1.88900902533149,-1.42421581128757,-1.93711482106652,0.403724872089712,1.31270991908518,0.366499573779514,1.35313750165486,-0.0114011254980425,1.61432923540559,1.18405409787159,-0.0221164928633523,0.214714402430574,-1.09088564588154,0.902731765538796,0.749562171178892,1.62285583624256,0.74233562789414,0.154762710504385,1.56060780541918,-0.171289465252101,1.01006343420015,-1.4604939012508,-1.1848436395435,0.745399257238772,0.520774675936118,1.61828252983319,0.660837110318272,0.138983427438683,1.89478920515067,-0.230289976601369,0.151277330893367,-0.279618819375819,1.89745630186328,0.446568332669667,0.43034544106438,-1.77202818125893,0.704777297769466,2.16567006984651,1.32688718169616,-0.644796535835401,-1.43962496202771,1.71012839004496,1.34523076530533,0.429050614920103,0.99715733433834,1.38547822844302,0.733330561865897,1.02824198756804,-0.80043885854763,-2.94517288512589,2.1458537739282,1.42644279782996,2.30337423351316,-0.675403199032229,1.73765816028834,0.844096350015952,3.08938967511333,0.398855145895696,-1.47328195385771,2.12569461459092,-1.30911102914165,0.282832981980014,0.681689279039689,1.00058807275124,-1.82276700900321,-1.18560825143184,2.80919497077625,0.479934679411421,-0.773737507454063,0.592651765613451,-0.345529091268757,2.74565529441916,-0.666013098373667,0.181779164011402,-1.63162291215209,-0.463950185372614,2.34116819590747,0.0617586840722074,0.473430986590931,-1.48435599088599,3.5375238279803,-1.67481071123333,-2.20405662533044,1.28376442519418,-0.942680230262884,-0.353290621964007,0.361416192726163,0.506578830525243,0.341790815695921,1.08829680046619,2.3857220341435,1.6813379850306,-0.881990822302585,-3.4050685263426,-0.211703415203132,0.725898685505382,0.206647022408009,-0.272256164608792,0.316799281426961,2.60988199421114,1.9498959268632,1.55098702284297,0.634815228549966,0.353120076086679,2.4165049229943,2.19839712598837,1.57895623646031,0.335903582068246,-1.00471697955715,0.943815240974849,0.0785488967019225,-0.254828981250938,-1.58043458427529,-0.303168329137704,-2.56574909931621,-0.325900857189374,0.679945818875517,2.37683054164379,0.242497187073067,0.0744093790796896,0.137637361933898,-0.125086593587509,-0.351073262553737,-0.989965045383591,1.98746261890597,-1.07335484644711,0.871686985980031,0.623989528386484,1.28058920129461,0.980528218710142,1.11742233764101,3.10090267012058,-0.114095764755475,0.137104752344431,1.71010782146523,-0.183975209782343,0.604623802702049,0.838121359961178,-1.64103458025375,-2.12614829132541,0.782979073502757,1.8593721392266,2.49380969539872,0.900342917576442,0.395946752690196,-0.0604493852918604,-0.274465378303829,1.72767599889056,0.460181090505251,-1.88025367851814,-0.642718150922151,1.1184064090835,-0.00419168091001032,1.27261245689053,-0.630582982379114,0.683052584508072,-0.269904133765848,0.398801877589486,2.5404846288859,-0.0806048919362122,0.626011132090807
"5",0.5,1.33481582745457,-0.0201889295045478,-0.385056475357101,0.573889358659004,0.156061084606003,2.12490791656003,1.4510602027236,-0.860787415937756,-0.722374565580606,-0.226526528907693,0.973817062961508,1.09815909146189,3.1035803485449,2.52585886026965,1.66965248581929,0.0972176098151461,0.411316258155935,-0.219086362283548,0.542438527977865,-0.91223494560428,-1.10159549680674,-0.994228694861498,1.57530589632755,0.309695567110969,-0.0493516429120874,1.51660843323209,-2.16864415823097,0.278403386386611,0.62886250651005,-0.607262445729656,-0.394931626881969,2.47618007103284,-2.25010657431293,-1.96711975954005,2.78505017630554,-1.40754189730404,-0.241567381169535,-0.149285988512971,-0.616473602572477,0.10812284275024,1.83067101415833,-0.778769998220245,-0.177433041890282,0.742575368406214,0.308281169389998,1.93269601605421,-1.1730343276694,0.314026297458515,0.560217444838024,1.10831390065522,-0.100422965012151,0.706051723071305,1.45507447969669,0.785364908226287,-0.0749446971265418,0.599284252209462,0.0334016803503373,-0.61051648211612,2.30665691315213,0.706930685878226,-1.11817200002115,1.7356639592187,-0.328261990661122,-0.609227664800612,-1.72103937875138,-0.547636310013222,1.15528317435832,0.642491057056192,-0.113281270350599,-2.24286333569341,-1.27708484064435,2.36346665025207,1.30976637727899,2.47279532877979,2.39091375166483,-2.36466641963459,-0.60551017948708,2.29258164892617,-0.595947925953305,-0.651954701971388,-0.964726183048349,-0.0759153810621586,1.46189967812817,0.975258839390074,-2.35002310943907,0.337912728011715,-0.654350210937113,2.20577273027582,-2.12733329383509,0.636736230361334,-3.20242342769786,0.605136574253812,1.52862650902844,2.10600185837502,-0.10888352488959,-0.717337670633656,0.782497153646992,-0.947685478966878,-2.72461177694391,0.652745402460941,1.76071864901693,0.383672694332613,-1.08361432122712,0.320732321065408,0.260263615635366,0.72091718335238,1.09630664849573,-1.5885890786805,-1.17653961100341,2.05631229812804,-0.843352314054296,-0.428460998868441,2.55343546068687,2.17982593654404,0.484903484690196,-1.85420854464547,-0.994705199015497,0.497599992829385,-0.152791667344114,0.212134785650483,-0.910647755952879,1.63847967442187,-0.885292215443204,0.231704809724865,1.12791047996972,-1.40812648191206,0.859848240445111,0.366943318381777,-0.537891051447861,0.737321796980795,0.637294077794808,-2.06532142962156,-0.892220706919397,0.160478705222426,0.461813245691814,-0.351858549305065,-0.422807805945058,0.78697199230759,0.840640857017918,0.883130258003264,0.564575229911664,0.856249727017222,1.67110641327987,1.20363788240543,-0.935705784175066,0.571724274931997,1.11818508026107,-0.0371486410534094,-0.0642642048701684,-1.74962004782026,0.0783282757482237,-2.5114377637441,0.942568554896526,0.568427571051097,1.65641465553064,-1.28309291275195,1.64035688162209,1.25032215010506,1.94788509882214,2.88548094010408,0.462292893010412,-0.593098900901633,-0.0550754331502371,-0.732493976098143,-1.81027314172262,0.35821213818101,-2.46853866293615,-0.585667103741057,0.641118407400851,0.154642871352997,1.26336713036676,-1.37176450085884,-0.786554921492083,0.113148319983106,2.24479065978511,-0.510816343373064,0.43370232762956,0.436670175167393,-1.35033000806206,-2.09895774009773,-0.335441823454161,0.162699989425761,1.08010230010754,-2.10596681161072,0.924433981800061,0.213260500807104,2.72636313306943,-0.907994108893142,1.04803904405194,0.0185146666356459,1.70822189423726,0.228221691318639,-1.17726459191466,0.369612190740582,-1.44820331019639,0.362693963788167,0.0170827817630885,2.41697782272362,1.98199220282068,1.57278420026611,-3.61841858974085,-0.971415825842815,-2.22011644387811,2.63390558200148,0.173815260440962,1.00455095802309,-0.846464396751981,0.403824258655289,0.560501048604369,0.036179196875721,0.381929618676232,-2.09333787456147,-0.916769112222449,-1.64714954307099,1.65089970169772,1.17549171459689,-0.0939018546333263,-1.21141232469642,0.0136057031139314,-2.67288682325354,1.28868365089097,1.62516832677035,-1.46131663095877,0.480857329432,-1.33030601542452,2.30806764807489,0.921611207822267,1.3631543141727,1.39689744328223,0.336076775178741,-0.951713595897924,-0.803585950076852,1.02505810514741,-0.688120412532687,-0.443638988727145,-0.854011845410088,1.1306970823443,0.882939829759556,0.216274713233055,-0.0566477269209738,0.534491243015802,1.83711093400477,0.836576842898759,0.42100043127453,-0.84371363802192,-0.789984899000204,3.21348880395763,0.932907587928219,0.33144400091306,-0.888866118802657,-0.937429665409196,0.719945128099932,-0.439217283635688,0.855680110947316,-4.23738953471409,0.865092032815079,-4.20295798847265,1.90084186108932,1.74832300487723,1.29550371584184,-0.403262312281662,-1.58959567061183,0.5124125063569,-0.210588531952715,-0.837045939036635,-4.66221388424387,0.901092334176529,0.580836408160706,3.96066048093086,2.25637957529037,-1.72390788487926,0.433765369649156,1.22724427177298,1.12018723972655,-0.514710316878835,0.192045461702541,-0.650946944713352,-0.299703892431989,0.222164015424161,0.348053175469061,0.590262620709348,-0.112991699655278,1.73198320246571,-0.135865999540566,0.207697790319742,-1.89007590308202,-2.86235934113608,-1.71668511742676,0.468564316074946,-0.130642816557589,-0.704162760862567,-0.81751586154809,1.83146254687044,0.670142372053187,1.57616729732831,-1.23212766847556,1.77850252534425,0.715195444409818,1.62593808535193,1.4607755480524,2.04552387929991,2.79582209676913,-0.169279650232295,-0.0863363337335459,-0.486593721516276,-0.315363728176179,-1.98074575913338,-2.25977449142989,3.81068641596335,1.63882473641457,1.08492484768444,-2.32346558925259,0.541746343233664,0.135734237384718,-0.325807154476775,-1.18674487727169,0.322167525173053,4.91231369564444,-0.08572196215198,1.3864321460202,-0.919772572342413,0.995719618748659,2.60356903266499,-1.12395433777493,-0.0826054416547468,0.946749022187161,1.17338190424106,1.82394010535068,0.79655937758227,-0.138858137892069,-0.829282354844531,-0.347134717598788,-0.806151929473735,1.927017221069,1.43840313594784,-1.36826960515403,0.752941976848775,1.46630717653789,1.07409062741153,1.95640843899431,-0.981593401448411,-2.4843522048616,0.519364022768134,1.03771311980649,0.121079275240281,2.09667877006815,0.0252027976639559,1.66500038260017,1.2499892358987,0.0656278649617485,0.194600516732559,-0.62339338487285,1.18389509067961,0.84690251303167,1.62332077439044,0.796620157397103,-0.0333350557191053,1.1164863089987,-0.10241335398352,1.50694073307992,-1.40990918327415,-1.43845994626188,0.974792285741365,0.52783621124365,1.66777228920731,0.708160277341444,0.128091897594778,1.50109757330474,-0.0762412145516371,0.581072369211723,0.00369505293378419,1.45801412022909,0.467939703475275,0.911478753774615,-1.74485009944909,0.755185301814893,2.25747855797695,1.36481914043619,-0.48662874566326,-1.36705673394328,1.75159876814792,1.37171850324047,0.476478780122203,1.01725085502152,1.41712559083091,0.787598449423883,1.05186859662373,-0.401378247205657,-2.40873502138345,2.25198930189453,0.725866695187879,2.44972566778961,-0.628908139040113,1.8380321046187,0.872779057182915,3.2101467028601,0.398680430820617,-1.46867281120948,2.02459942014915,-0.563457617888889,0.101800003836777,0.672391991705098,1.0456164018541,-1.4465499612944,-0.443966789050651,2.64723869198821,0.586515828034158,-1.09865142450187,0.914929322881697,-0.269978488584224,2.71946707321868,-0.616765756961715,0.273614780064762,-1.62082954477272,-0.447481298723426,2.42353005779663,0.0884613312394313,0.442831164539159,-0.926486040149511,3.50097738151808,-2.06276433111836,-1.98753337632366,1.32270944336352,-0.980645649913052,0.113272123694995,0.0201239366024183,0.529142290265866,0.408328222558014,1.09695542306524,2.3905172600074,2.09415690071303,-0.770142734813477,-2.34971704408523,-0.63674526022416,0.977857079639507,0.154908091525854,-0.264839918390885,0.50158403631193,2.68006384957076,1.92900344113702,1.5498895583777,0.739339872225712,0.322801096398708,2.46019459692796,2.26812942684291,1.59450355756162,0.539528365309038,-1.08541971164899,1.05443574239061,0.0569555545756975,-0.14868995091827,-1.52137174862721,-0.512336697151807,-2.99687908058639,0.240885394209526,0.730809338146831,2.54793032834201,0.350501929454946,0.175855391831962,-0.0116392232479033,0.0844180572950074,-0.17450170719891,-1.30035260855407,1.81548728007022,-0.712323272995441,0.998715547870463,0.685300939296703,1.29906860058075,1.05905126562204,1.13929474312811,3.18573301737339,-0.05990996466956,0.164687421849576,1.81457494617077,0.299337686473681,0.367033496615837,0.894230140029046,-1.52227583124724,-2.0324676957258,0.785320596506909,1.52003487448351,2.25980009260913,0.897498013371839,1.01343943002466,-0.2942329224808,-0.0944102828549719,1.99939884678668,0.571336056286325,-1.78534218822571,-0.383702478628681,1.08129038735688,0.147329494896013,1.36464621131273,-0.748888037599614,0.534137269072708,-0.410433799377996,0.675433385390392,2.73859896247298,0.239752629525919,0.768899737153319
"6",0.6,1.11222516873406,0.290471617056633,-0.11672799322028,0.402051059843265,0.225377465010623,1.80385098161298,1.33677787250072,-0.295404165465121,-0.238991254315713,-1.31632357386343,1.21897724105641,0.747156453356686,3.30494312915185,3.2410855018418,2.08952422956004,0.22738278561985,0.160974103082133,-0.209361601506427,0.895147801070585,-0.685377894749617,-2.03532434812231,-0.197825381986145,1.52351380382893,-0.10030513620705,-0.310950911608515,1.86861749894195,-2.31242793820434,0.773483444914793,0.710406704876147,-0.626168126366272,-0.215462604964035,3.02839928345238,-2.68788547728088,-1.14052629783621,2.03261511508517,-1.64077198470044,-0.153397257631078,-0.225160258098758,-0.46737335892241,0.234050816683364,1.55815926005386,-0.656073127134831,-0.745724153487905,1.08857397605255,0.192314293692292,2.02422219840651,-1.16507563654782,-0.0396582114099933,0.542101284347377,0.997484913458333,0.0761459460659982,0.929418625980381,1.69652949097181,0.302513362889789,0.298674171862689,1.12390254687403,0.233067315079477,-0.183789955496975,2.36895231244435,0.706804336284964,-1.03524785371251,2.07058971169851,-0.373254031746844,-0.608967039853571,-1.696763227914,-0.580137837540867,1.35403942149356,0.810845318771848,-0.07436948476633,-1.90376512171521,-1.61627036494266,2.54979531182458,1.34377384422949,2.2550407212205,2.65660308182083,-2.09243561298572,-0.586096992086217,2.35120619781557,-0.744291218817185,-0.173377890505346,-0.870364952735796,0.328495764876105,1.27275935051525,1.21605434336604,-3.19968020588838,-0.199357008346052,-1.25078360378454,2.24941596292485,-1.98031649038363,1.20918811450359,-3.10337121058716,0.657516060087469,1.63692104715041,2.70114524884438,-0.0465963841760737,-1.08498621784254,1.12989340280033,-0.790218058605348,-1.68079755177071,0.560074097228242,1.63996411192909,0.683402708654913,-1.21977289803319,-0.24665536567693,0.270518071715638,0.775721635662223,1.17081003412065,-1.37633935754097,-0.542320712823872,1.6688028009137,-1.53604079475219,-0.357610217593378,1.8654009563877,2.80962295509105,0.492111081086073,-1.57663084915481,-0.336863743613889,0.509858612716268,-0.126083240958255,0.29337725997064,-0.787679757474442,1.65074619870122,-0.786143921363742,0.243250170365104,1.14032423837486,-0.849438731239244,0.741937757391448,0.75127166017716,-0.895410524307645,0.41543528847467,0.692918770542144,-1.28989400705195,-0.837615355159688,0.207511719470108,0.507390028544148,-0.247860089689227,-0.398598994455125,0.835152001704011,0.868681115767965,1.04926408848253,0.625412174607822,0.374249684937771,1.85082890739466,1.88655223778594,-0.707271247334202,0.515776630082937,1.20198143478365,-0.441418301705174,0.0184613350572263,-1.19344319199732,0.107935262272606,-2.32017596701189,1.00889305726001,-0.00231046077550629,1.76627804452003,-0.778112307803206,1.83413951225521,0.916787348292953,1.79108884106414,2.82638392418191,0.261565767649458,-0.009993316597961,0.043660257821841,-0.115745816722429,-1.80296555494243,0.379731945489301,-2.35232810709706,-0.470657070953722,0.490656832107511,0.483258102457763,1.197616662186,-0.175956000613434,-0.498443996561535,0.648520510528526,1.846616833671,0.0966163128727223,0.262840415973471,-0.199660928063582,-1.94147285548161,-0.333159327769686,-0.276173610047637,0.334077059890031,1.12384567550261,-1.96859301112044,0.639378181453117,0.486409348272008,2.74419867290178,-1.29115654931674,1.07682421809277,0.273500280272627,2.40560050756029,0.200533699445311,-1.10900301270419,0.494020423487453,-1.36309658186964,0.392417148466117,0.0729367117050588,2.36534971981006,2.0487909596387,1.46487261423661,-2.58671876624218,-1.00648972522605,-2.56185167865605,2.62069903277511,0.105138872631832,0.543225645381008,-0.40383241687939,0.905625924943216,0.617194016758291,0.01682317443763,0.473334609114919,-2.06303500624894,-0.802077114657645,-1.5879863720466,1.65583411178535,1.2230998931963,0.318338306607771,-1.25616582025086,0.0300947740329656,-2.28770809985666,1.36861330794083,1.75220631495289,-1.57411602648864,0.58608547423983,-1.31810148722614,2.46733058109555,0.954211549163362,1.38390079626688,1.39066168080725,0.370816446682611,-1.37189807962497,0.277520581904168,0.436754620507967,-0.638033212094079,0.0650845054144919,-0.770510141008595,1.45082338468195,0.373314811301844,0.471808120007733,-0.0494906268231667,0.586447419744505,1.83888679847908,0.663014160113478,0.508427754846353,-0.742868094398833,0.134915733947013,2.85448385393153,0.975694992138471,0.0392049981370908,-1.47891260189161,-0.652428511046779,0.782434815503991,-0.494040829993466,0.889567668005252,-3.52435651338507,0.902426673103666,-3.18648854992813,1.65898069415822,1.81958860307806,1.39729681193683,-0.519079282668654,-1.10779997311192,0.627858683918869,-0.174139292072671,-0.893331548771733,-4.04896789832986,1.02545087633644,0.564590285847883,3.98077529986134,2.05221027696469,-2.07029744195687,0.138210652170852,1.65946206425097,1.21997264562863,-0.355420085334873,0.951137634652444,-1.16105561975007,-0.111524187907674,0.199281574191639,0.470647276019055,1.06047387254046,-0.212776136270414,1.21313822322349,-0.0517193444820987,0.393313823419011,-1.14380464960459,-3.13923036790629,-2.05663043945108,0.48620686867524,-0.0597263419793559,-0.511579904413555,-0.946639216177128,2.27726560194769,0.739303373528162,1.56629318588754,-1.21296939996041,1.60682679351103,0.890764142074948,1.635161370939,1.93056530189633,2.21399911256447,2.67355456974626,0.101433158576848,0.00513125516659514,-0.418144488253806,-0.266041820087835,-0.893828754818466,-3.61095465709982,4.04296080523138,1.91785405103712,0.975892089309458,-0.679541820175914,-0.0290674809748256,-0.0249083785668966,-0.745309347605486,-1.01396858514702,0.162229905219991,4.17504931158886,0.0878818204092158,1.51636217739229,-0.876869058788191,0.986940128438218,2.33904573534013,-0.816480459107789,0.346981383319735,1.58566073569694,1.23103489191466,1.74420160585178,0.820694038942987,0.0465565367388708,-0.911149528584905,-0.251521557973291,-0.724215507878608,1.90907672222073,1.36506888727843,-1.3250679208523,0.822416791477755,1.60383376728353,1.10506122496471,2.1334021527617,-1.02478567106238,-2.37580915441616,0.366867042193156,1.12999040345009,0.135370091084679,2.12913872245195,0.0782041956286125,1.67834189916527,1.32448983308404,0.16084112640735,0.295405320922797,-0.37565788396937,1.1928372951551,0.812485444245741,1.68867479438019,0.81990624743571,0.194713068795474,1.29770609377998,0.161546150792465,1.43006947560573,-1.38865571567392,-1.15718310651166,0.878621442844346,0.620200340106595,1.70682955698209,0.678091322416818,0.206587706828237,1.53491993976772,0.0022195582771201,0.612139162317365,0.310814319226172,1.49294075401268,0.526949632014042,0.592688959960733,-1.67297346433296,0.864889433819645,2.56415614003891,1.4112399744727,-0.955782077447533,-1.32525920932783,1.87457624799718,1.39682798406591,0.610832170247965,1.08580306235003,1.84399180740994,0.499281548488113,1.12337202227307,-0.796075980882572,-2.20825115138098,2.90032344629827,1.58935584945746,1.63894986531166,-1.00677788240657,1.78619099534747,1.04469634468703,3.27163434285167,0.477805635510924,-1.3945583846534,2.15566109440801,-1.16088960791892,0.445005419285615,0.816623635280806,1.1169487284097,-1.70735998900397,-0.704932829987172,2.07982516252737,0.780055662872375,-1.00530007987085,0.61766735869539,-0.243356494038481,2.73077625777194,-0.68331040703177,0.271156277431222,-1.51238920732717,-0.371961108316267,2.12754158539848,0.512834963515332,0.591566733331832,-0.919233983228491,3.76500146390147,-1.67666802683858,-2.00196974347413,0.73916755852646,-0.856572099546867,0.145249902592532,0.0155616033594764,0.582466517460777,0.459618980879109,1.09466296081144,2.45251701793964,2.14076823204007,-0.46459492498185,-1.36106177879738,-0.475638141311544,1.01131277486777,0.2514843458512,-0.357413916936193,0.257757652940749,2.59932716456077,2.02079006948554,1.53613805428492,0.805811401344947,0.371295741953299,2.46492872846614,2.29949119535292,1.70201017824573,0.639562434780945,-1.08675652398223,1.03274640177612,0.0986459481755394,-0.059707092309262,-0.918301998230742,-0.437430894207353,-2.30573164509746,-0.238639990867643,0.822747920027751,2.30159446494567,0.466761861093643,0.232643335290888,0.0644694236069216,0.119950872377595,-0.128847155587347,-0.989017900408059,1.6391502878019,-0.801663802693485,1.03441790939552,0.487109839492808,1.46959238874463,1.22322350486978,1.20468028461289,3.16826927031443,0.0475000493754347,0.26141906351228,1.87154973920388,0.325226863490883,0.410396923291532,0.795122995302383,-1.42938291881282,-2.20677302149059,0.810886991173277,1.84110934473436,2.66234222697838,0.905872794452008,0.555778501474946,0.0869449431973333,-0.0908406979585349,1.47629946336363,1.235383612625,-1.64475999336902,-0.0269408747489413,1.04928652819959,0.140303883410942,1.39165469307291,-0.537488829254304,0.778658117525986,-0.0388433030840433,0.511971883013959,2.240127420155,0.101952903401582,0.801549974869611
"7",0.7,1.6026265620054,0.449081210365633,0.206684341609297,0.574474746937687,0.65426038799628,2.08433648974263,1.30046657369235,0.635528656829814,-0.945888501576929,-1.13711415678123,1.20015672612311,0.862699971794257,3.30564839137167,3.143612238437,2.04516227429906,0.304315611161749,0.91542722821627,-0.41205538168641,0.363948905028958,-0.102188476503688,-1.68775816899604,-0.525498699557572,1.77366164596438,-0.0982583322418164,-0.230071118288274,1.53570582848915,-1.77666465912679,0.5552787379312,1.14221119105041,-1.10766014347276,-0.312299953803446,3.05544041036636,-2.49962832872651,-1.97298336892009,2.68248292863224,-0.563129333884552,-0.340908853294611,0.201578713726988,-0.17134497321552,0.567965413077966,1.82334367327302,-0.701509207846286,-0.868881163339729,0.519150319363656,0.709638944922679,2.38811913005652,-0.845308175070011,0.548423284491952,0.453448808087092,0.781306609560991,0.467634041437805,0.769651805771901,1.29013154513038,0.646212268058651,0.202924422612694,1.16913164744718,0.413129932154596,-0.61340338292171,2.41454558521195,0.887405325988567,-1.36251699530484,2.42841601042573,0.0759050457061984,-0.452592112910988,-1.8155524412225,-0.0139896194914622,1.40453178367901,0.838730678784017,-0.012411955647364,-2.53528755778754,-1.19564025376973,2.49258393638238,1.2962838100439,2.08359271785314,2.66181357149209,-1.65535853241066,-0.359487332414518,2.29759092808722,-0.676721126080748,-0.912093928241314,-0.0617770879409663,0.473456944025375,1.30794661514542,1.30794695820212,-2.32039257900823,0.284628889123898,-1.00732264850321,2.01530472049703,-1.31867723050292,1.32936937100163,-2.81633886501797,0.855562873689239,1.73126407457386,2.66623784714086,-0.520551942708067,-1.09898074288983,1.52424396745429,-0.412203293658219,-1.94297455244186,0.59810566534006,1.47479594995304,0.797667915907888,-1.21524389456952,-0.114534140261892,0.402990593226941,0.795924123277977,1.22410971816001,-1.48739621900599,-0.930856570374868,1.39348550313837,-1.39727221674469,-0.462508931983456,2.34029640519823,2.65477308390735,0.422075729446843,-2.11973478387977,-0.674481246013092,1.11206543511946,-0.079008954274497,0.350012374883503,-0.569561523489268,1.68210768388269,-0.5880173285618,0.379800873898501,1.27670505267643,-1.51776681986361,0.752977537458829,0.737048930498339,-0.762590245251063,0.486444535536294,0.817147362074505,-1.30127760279937,-0.733858926086269,0.12710092075387,0.891864903362604,-0.346720567658461,-0.0387311957673213,0.600235740406028,0.845416450170354,1.09715016368003,1.10768978193444,0.477592037258224,1.40918689875452,1.41308896579291,-0.841905552274489,0.950757249587129,1.26004681368162,-0.0639444623008027,0.131180413687865,-0.999557836369777,0.173784955302932,-2.30834080630552,0.803224065917599,0.45466046443274,1.8630280743142,-0.714069513637568,1.95900942814219,0.677358368421786,2.1673391272159,3.70512238812301,0.447104171437947,-0.00349136303899717,-0.120597850234211,-0.523021187718654,-1.91667084737527,0.347577454305328,-2.38525651516558,-0.398853834488916,0.519256518997699,0.352349033295996,1.31060236990519,-0.0698466046327866,0.271450981308011,-0.132159195826827,2.11091550719783,-0.307105245389085,0.725969344607198,0.399850976191511,-1.73336870599087,-0.194341747132246,-0.206010194794775,0.372424600502371,1.1411496233288,-1.97072623014818,1.13798713085884,0.220374981582467,1.96051976564838,-1.37856074976999,1.19170308325649,0.0972102075253294,2.36210362891845,0.374913443519687,-1.03033449780859,0.8613453151735,-1.06910215555839,0.477385748145575,0.0566061377660914,2.38655925992667,2.01951030415879,1.48613881253837,-1.21837768037885,-0.132834415809418,-2.13187033579962,3.14965309766287,-0.355713812546719,1.0421468704904,-0.328100226830375,0.444751723395234,0.961012321716642,0.170699685927681,0.585225971024611,-1.98891464637567,-0.757211526562134,-1.47930069263208,1.62718846839121,1.30041977901298,0.275224650601911,-0.764139798098955,0.0520739031024928,-2.35171381983554,1.42518322438317,1.8635506465867,-1.28337398248333,0.602728333819109,-1.1606537523982,2.53399332124382,0.948250805086982,1.43620416894051,1.42163269022837,0.401991524829735,-0.870578465524617,-0.602733522244864,1.06023274505834,-0.604388179977252,0.30960091522332,-0.66662030496158,1.19022470044711,0.427726968804806,0.519933882992098,0.200040138836522,0.58799859204366,1.84435927246562,0.894485415641676,0.582908172331065,-0.529877703313729,0.120693013480333,2.48905557925892,1.27562556880287,0.382251268371436,-0.712984219110391,-0.623055940322182,1.06098103264741,-0.328539726135169,0.99908936476899,-3.6069730219289,0.321133892163523,-3.87915208850899,1.82775508243802,1.84456685367797,1.45865349327195,-0.213215038989736,-1.37607770201761,0.646888612723096,-0.126068956271256,-1.42968276901526,-2.09876231883814,1.16167331064542,0.6680726770918,4.10382972246704,2.74067042668956,-1.77942193989691,0.21463810180774,1.34136576115059,1.23375074411889,-0.261238401734135,1.00555028306031,-0.949897824254422,0.018411582354267,0.293195112405483,0.535312458159067,0.438440762182132,0.0101986287154827,1.70724094695586,0.418543801935002,0.357509157396995,-0.983508324707595,-2.04649389365603,-2.12718516159292,0.597341484968503,0.0264386527878478,-0.224901881504164,-0.77431094956755,1.95248195692215,0.423510219113837,2.00508502621813,-0.39377197678184,1.88181538056957,0.826391524358017,1.71597371060487,1.86108249970712,1.47732364475071,2.7992962756764,-0.0446924868834319,0.110394111361052,-0.406680155940334,-0.558151918192243,-1.24387691220373,-2.00473000190766,3.88186169855253,1.75674796008031,0.973197061476272,-1.46964364798633,0.836716933044717,-0.670506921877339,-0.569035223176918,-1.08733988304507,0.504221006226954,4.9901030574424,0.118339794129655,1.53333964575962,-0.716863035542905,1.04553346515818,2.42102026436862,-0.741369384862807,0.638320084407849,1.6274153966241,0.983162096240503,1.80972435479735,0.869051986779904,-0.185518333896523,-1.16265785617365,-0.255245047990289,-0.43043107980675,1.94880667980852,1.33172177727818,-1.15609945836455,0.867295617317709,1.65677238522859,1.14906483259099,2.1904379882173,-0.726188491727252,-2.82722122417311,0.662306227218595,1.46233159617101,0.65369258985687,2.22602091380311,0.306460447225333,1.62195406919404,1.35746544460124,0.228435865525085,0.359719057191389,-0.206234238863072,1.19699826674907,0.960175547205598,1.7256788721323,1.05046590312537,-0.0112086464410959,1.63712976764036,0.0799546220582916,1.25381135141195,-1.32089534569161,-0.639906037303212,1.08795544676337,0.664845205510333,1.79889489895137,0.761553557095769,0.262321929623418,1.52008132720808,0.420425869237756,0.359490188627598,-0.0304598183168611,1.53456930231141,0.741512200050922,0.802674324250956,-1.61735033576379,0.691231197513181,1.86974186600827,1.43683100991422,-0.419418201904904,-1.22005529574875,1.89961406615032,1.42482427358992,0.667932669533237,1.08793254738992,2.30916413418613,0.470956741316694,0.683521004075952,-0.521424535883762,-2.28351725818932,2.22228351599584,0.871144017774136,2.08392388501203,-0.46417839982503,1.98397543210563,0.993422811457589,3.46891903033069,0.482156865296525,-1.45119010932425,2.09904026981991,-0.294208054451199,0.13846662345623,0.683841621196518,1.19437689516604,-1.42487591040751,-0.649253053048944,2.7415505099826,0.83914433360905,-0.910550288078411,0.629512717858787,-0.115848020738862,2.74754214626475,-0.727486378014049,0.351185456981445,-1.52423879539731,-0.258457205051973,2.40955437880852,0.184581470583311,0.478045894219331,-1.01784493505795,3.71075619866674,-1.85360957723974,-1.8207083765921,1.39063234929238,-0.802107280463835,0.560239074569497,0.408730653589119,-0.0231448710954226,0.432206361363194,1.15568481723705,2.3738211078075,2.25648178638263,-0.696082040984435,-2.43088357531332,-0.166008440487535,1.03383099272173,0.194438035866157,-0.124768921672636,0.221360603144758,2.02085584796681,2.01583411791209,1.62566901044237,0.788005321321265,0.390394374476903,2.50305415549268,2.31809982003456,1.77862300214665,0.650240988392727,-0.969756967520447,1.02355756989578,0.19509244286624,-0.0883854288051066,-1.51799199961267,-0.272566998640004,-1.08407622342737,-0.202865811195503,0.841797483591765,2.30272858754438,0.506854443283413,0.298078510773199,0.137073925063956,0.227941767303322,-0.0615827590510087,-1.12270449162155,1.91907737714254,-0.69488774247386,1.09398789167318,0.771250636960742,1.53055768676047,1.25072858474319,1.10766517948163,3.20006461100376,0.0866685600956607,0.342835726733979,1.89464775624118,0.35723775321076,0.509043606563515,0.914403000265939,-1.47909589791914,-1.53201187924589,0.669947769092253,1.93993718577905,2.67520760716031,0.923236823709685,1.1501749766513,-0.736136957867425,-0.0216328995616354,1.57134986729377,1.16134657431137,-1.44388336778188,0.0961666262069644,1.0894009953257,0.127647332926786,1.43154094181566,-0.703242403921192,0.799602191742987,0.105953872787157,0.405921369656297,2.7051693398683,0.47267049745134,0.890174035838606
"8",0.8,1.29282526495898,0.746616853668734,0.119089048062432,0.522680709032102,0.166177053070078,2.10918614633523,0.837465852951961,-0.245578096440455,-1.08342491610966,-0.463818506647609,0.724159946318701,1.06896479372999,2.44152026723912,2.49000498956105,2.10768380057926,0.562144242804547,0.862859059817898,-0.116355718659443,0.842125346480102,-0.495293029264537,-1.84467671041383,0.0249372292560413,1.63239640300354,-0.238153456798308,-0.249826006039625,1.45441510810357,-2.24523958036429,0.523084044065478,0.938378990921966,-0.453884115618045,0.256360042090396,2.92156713731552,-1.86539878768231,-0.655689584943946,2.33696274735379,-1.26472537920709,-0.0861332733724343,0.369861539232605,-0.648613628540502,1.00843532191403,2.07293748916769,-0.359009993189467,-0.461478047809815,0.417747543379301,-0.0164770497765185,2.23639570720903,-1.29026962906092,0.695387550956701,0.565554920239203,0.981626360372965,0.424465321518795,1.03674559430316,1.72419802862713,0.767144029520096,-0.0130571465693227,0.864190133596314,0.0267658189790559,-0.54984797013015,1.7576411209785,0.782983777730555,-1.19747138355902,2.39648504941889,-0.120346142651565,-0.443153484378771,-1.98123129734213,-0.187255950484097,1.77494840108396,0.811586568936629,0.200078437321048,-1.75910587591701,-0.193434838183196,2.69582659538374,1.56550699945171,2.5890189202609,2.04346102434596,-0.816548979741613,-0.402590059714961,2.38878030293544,-0.476930541801347,-0.308386765558951,-0.456398851518792,0.313427205709877,1.43288427294999,1.15403685490561,-3.06386197452563,0.690701441456627,-0.990523970835494,1.94613829043751,-1.85881948175963,1.2927139374922,-2.72159116352621,0.848451295974494,2.09123564775627,2.922730001374,-0.329543851645843,-0.268578007627266,1.11078117170993,-0.240271315079575,-2.61623082510454,0.18794100823951,1.50866013326793,0.73972654327536,-0.867493738575003,0.52307545482197,0.453600345688197,0.872517616564502,1.24025082948534,-1.15475848238461,-0.245610132115996,1.94085215005077,-1.73985885630361,-0.654801393101723,2.37091593775013,2.79620721406521,0.614816390497797,-1.47525274063911,-0.171742561240716,0.593262149529103,0.0488929897450784,0.657121401010851,-0.528119642397472,1.68646836680104,-0.36672352021058,0.386259812825182,1.12891503327059,-1.07329628607107,0.875894989709275,0.684705034255589,-0.453755430021959,0.82832510556186,0.850380817895943,-1.14495422148413,-0.500598528797493,-0.0801754089160742,0.742219130972402,-0.662132506727876,-0.290737484388851,1.04429573781973,0.913182597299001,1.01929468042306,1.11802001373423,0.456535320592535,1.855492838662,1.27024418714338,-0.0469925245685176,1.06324757164052,1.0727565279393,0.122351394934554,0.0151614426611654,-0.948755121431496,0.303053773514167,-2.09283004205208,1.09640220021859,0.260579350960609,1.65572811553548,-0.661783153631694,2.18524998767419,1.0967710369298,2.52172609313053,3.71211530852695,0.220884619775035,-0.288038882335123,0.149802292111191,-0.53972681604431,-1.66546459230463,0.314166931027485,-2.11732220260472,-0.269016176218568,0.683483393217481,0.695835751496725,1.07179160916403,-1.2100741053487,-0.289385948396697,0.912903890550398,1.83202451836561,0.0103926114406316,0.619958993294507,0.413587190804725,-1.21516255342955,0.041415116565152,-0.194909918372015,0.544604678639729,1.20789384103198,-1.87737713892589,0.679160005495243,0.332723169968101,2.74683816878132,-1.31294385140314,1.44877708457599,0.320692054443376,2.33081509874831,0.318842022374447,-0.386238972055535,0.479428077217118,-0.929896381326711,0.560359780107093,0.142135193412991,2.39545171513494,1.97300445623847,1.55453649982897,-1.47344966882614,0.418517545178773,-1.97577699549291,3.32300817528494,-0.369941668824593,0.776573319291749,-0.280536706287245,1.05191901778524,0.724024140544022,0.330190290575005,0.735122073181883,-1.29566609679749,-0.7572346670243,-1.30636645152282,1.63494509234285,1.2928518546377,0.301344587648523,-1.0482109876073,-0.0182821285624454,-1.08183305092051,1.64357046980278,1.97145254883167,-1.15085309588215,0.0426736503832267,-0.895568133969377,2.59436489782289,1.0594185140388,1.4900397280523,1.53328875515612,0.460072240775435,-1.0514312429108,-0.368044209508926,0.398429066891288,0.288548919041769,0.251999655517811,-0.630561011187151,0.885562823210877,0.604004814358489,0.95594248918609,0.224394710530183,0.481678889923785,1.90509809640026,0.985540230153642,0.550390760295374,-0.426128373711748,-0.687314481710122,3.41134171993242,1.01820726929936,0.569764316615376,-0.442592494925008,-1.13692658914875,0.715238206090754,0.140939450393082,0.85965684964268,-3.67600281070785,1.11256638294381,-3.48214557702603,1.88391872873157,1.91047961968761,1.53238762466302,-0.122407335655471,-0.591227842798682,0.800102526055652,0.318362026471886,-0.840516010423509,-4.01057084187039,0.907333880462593,0.770310125189482,3.85168690108433,2.55384349356705,-0.86145433190338,0.70272690293331,1.40469863885306,1.29875404017865,-0.207783882970319,1.10245348452396,-0.777809930374375,0.0831697200143416,0.462414642875155,0.686123274049405,1.14754321533284,0.0339223078987625,1.97090397394537,0.559773954983346,-0.215708906097519,-1.1558423804773,-2.10714251332014,-1.81390630941721,0.605492194702423,0.0956222705321721,0.0608972512705606,-0.651979056289146,1.95248195692215,0.864868669536557,2.07527369992678,-1.33520140433795,2.11814820764511,1.00275181413991,1.73284009354715,1.89877401939314,2.15792339971293,1.79073540510894,-0.00668104707373044,0.170792045889011,-0.334430726350129,-0.429582842066503,-0.975119331640053,-1.99497984258394,3.6985249896982,1.68737305342188,1.07545596994204,-1.42516330459427,0.0530665407174051,-0.148282911954128,0.119762941049652,-0.770827124634171,0.25326372900867,5.04356401306149,0.374166720342918,1.50600298942376,-0.659167507200847,1.11904548495218,2.48804719298027,-0.620574976637443,0.457764509161572,1.08643988135271,1.45426084057683,1.70589928890546,0.90507255612008,0.0432909564300429,-0.625958901831762,0.143410411299652,-0.634313053381808,1.90645729066504,1.28929788978876,-0.933289705089565,0.895900557397505,1.63042319923661,1.12881802063865,2.20882352638755,-0.558356431791294,-2.21614763890401,0.782722322357195,1.52958956014893,0.686280950543341,1.44831726411634,0.346709083541686,1.59200562339,1.40713499387314,0.369661780592609,0.532111114667002,-0.498728080744021,1.3258360378509,0.955414198068295,1.83826655677288,0.820890133846147,0.398595608239074,1.73710644064766,0.243021489598035,1.54821353893583,-1.4293422036695,-1.1526008764456,1.09022534075608,1.03828892728755,1.6750891177859,0.317481085489872,0.926307246108308,1.52549152154368,0.570914699005627,0.418431461293732,0.0925290736463584,1.68440956960849,0.817455425724623,0.632704938825541,-1.12174961232859,0.767460131539401,1.56559775736005,1.57752740108039,-0.547036091490631,-0.923796917351959,1.68693920382853,1.51456640847368,0.594406669792786,1.17987522500029,1.49621943972787,0.965546520380281,1.20045189290147,-0.347880495994482,-2.36287810606734,2.02985639181686,1.55762255973906,2.10215486475808,-0.343393632152062,1.75438738393279,0.953815612788277,3.75091577430123,0.488141037322373,-1.48650479932895,1.93590772883547,-0.140911531509691,0.253998568621033,0.680951094019341,1.1246546544404,-0.980835371990389,-0.963446209130317,1.73078332688957,0.785203103696429,-0.530864279230759,0.660103838296018,-1.00088299079583,2.68382303230984,0.114076971552801,0.415194214313599,-1.45640284237542,0.10630538843646,2.34511627460137,0.580599527953009,0.626818487446152,-0.845054965850359,2.81402492070491,-1.59894536349657,-1.69930771843521,1.39499483707627,-0.856319110285899,0.208927719995929,0.172127472007996,0.814259995568258,0.492944673145341,1.2573700122836,2.45999369373745,2.14175408540009,-0.636258878440878,-2.30788152857023,0.127666347048292,0.914688032554303,0.338870901979539,-0.0866011466366763,0.472285515931508,2.74440060942307,1.66980892991468,1.51041331811821,0.77017665591119,0.73925335916453,2.5437244098764,2.39318387021321,1.83930357749691,0.650679819565018,-0.75797842875537,1.15952441836462,0.388659602835259,-0.0684141304491746,-1.37096820761871,0.0277977214597407,-1.79002167742098,-0.178713093679532,0.80290010687552,2.74271487670175,0.715142246650127,0.37433652828719,0.29656454664714,0.338402979737318,0.0205895171418732,-1.01519045913093,2.00173698702446,-0.632752018160813,1.08272412994525,0.786866685037855,1.48285234261205,1.44523784541187,1.13206371423597,2.97606657088156,0.457698748737685,0.0602768573312557,1.88295746986222,0.427961533628358,0.560522958172962,0.974460028912057,-1.59637619045224,-1.30022795038809,0.978476006883516,1.64232034675108,2.66920078514302,0.712204738622317,0.965008461051647,-0.0893763900108461,-0.477373510530088,2.20215581532143,1.40468860931558,-1.65666807382384,0.280476496918812,1.111920447306,0.165943296503848,1.41197820549762,-0.596247520454983,0.729579125328829,0.454327491743925,0.48330545534305,2.08019036226001,0.556943647946534,0.958125509907725
"9",0.9,1.35401095270407,0.163370062856983,0.176623208670726,0.723274877693878,0.609462096287085,2.10024285573843,1.49720082384016,-0.0745781140149603,-0.795090407581089,-1.15725685007122,1.02694760646946,1.04728732617357,3.55055843072096,2.89599997256274,1.86017910666328,0.502056960330025,0.809336233381141,-0.150827821761562,0.980179405328848,-0.139053011229508,-1.71712447828321,-0.421020596586639,1.61563680949042,0.641545926520297,-0.261167153456315,1.23421528473952,-1.58753692154377,0.793700821752921,0.735722453707922,0.653404714285111,0.490131737397398,2.90745468155514,-1.53086613354809,-1.2876134254535,1.98647767948834,-0.866203159935425,0.0512684477956679,0.277842677330101,-0.484069642408542,1.03201794303671,1.92272205720075,-0.53012421184849,-0.781074794650092,0.810687386712437,0.22893291941744,2.20133206040119,-0.547176623235586,0.628347462277948,0.83760680386477,1.26341797478781,0.270767892847254,0.887917807704046,1.54492569288053,0.753908456459887,0.586783343487158,0.88799261006358,0.369961682177492,0.107188284507166,1.50752569246409,0.706601809459373,-1.06054776594751,1.89370777709325,0.101524731879383,-0.322111161946053,-1.03329461349688,-0.300492336692403,1.16906149003183,0.884785166887567,0.258908281858814,-1.1164765256464,-1.20646072380317,2.61016647061858,1.08665232509404,2.31765910456754,1.7961037648957,-0.000429056334941968,-0.0526329496425472,2.37908727881304,-0.11141071237783,-0.412660441015108,-0.408518426347596,0.154699772055986,1.32132314001589,1.08435021161287,-1.48773673973379,0.892502824422298,-0.626625389460117,2.12572050654217,-1.42214696069392,1.12806096313542,-1.90251427762627,0.876525812554037,1.71393502145557,2.58788404078837,0.0625007346393983,-0.0353275819045931,1.05339651757777,-0.692630381649433,-0.0320431931108164,0.175006775952614,1.54247288525342,0.746022048614994,-0.13374369971001,0.213533619091839,0.668619610602161,0.871173086965891,1.34669905863218,-0.825479062632776,-0.222284872349599,1.9709889458,-1.41588606570413,-0.52118988047883,2.1087328480537,3.04752027175533,0.842465749273876,-1.34579565016042,-0.366461983722318,0.587249807366062,0.363719973677175,0.745448193017237,-0.271825521358268,1.39440993830845,-0.107526765604115,0.490723510465685,1.26062821530351,-0.662808819248294,0.923356316027514,0.74149515264489,0.197011360776756,0.442834046079332,0.888289226585891,-1.28539834545534,0.0353509086439742,0.33071105804519,0.978340526001092,-0.694255216986651,-0.215292768263843,1.11344444998179,0.94666927605451,1.04575147998979,1.15186799230683,0.862081655897674,1.52853396528944,1.54865819716396,-0.780092752019479,0.85067068906565,1.75354764617674,0.604550458411372,0.492514057382009,-1.10614640569862,0.299633915133147,-2.02171524273915,1.13080858519915,0.374384949696724,1.60107916084284,-0.73501143865255,2.06504265646803,1.33225986826226,1.77731815183605,1.93103550440578,0.688644064015281,-0.00461305515596368,0.461263443717241,-0.363423361296691,-1.15872290744354,0.353582855423141,-1.56857794974904,0.383776903207394,0.842285263146339,0.844754520382082,1.15314800106358,0.324078789996223,-0.602600229017405,0.482025488894259,2.49727182760604,0.30855898094952,0.840427187913955,-0.234086226139738,-0.86527086185194,0.204834638685664,-0.240164150118775,0.63148283962929,1.23821728382208,-1.79257320810033,0.631151469866052,0.762185156427004,1.84232799007937,-1.07035252077644,1.3256743231948,0.611725887439654,2.2231606317127,0.686297224150735,-0.728358723703132,0.542626481734569,-0.765345846966082,0.647784652168714,-0.0675662618408177,2.59373944354378,1.90193120996292,1.55620208235432,-0.137330634279485,-0.90662789024007,-0.607335596344037,4.13418869084517,-0.419535745096729,1.06008813162715,-0.019985116174584,0.635727091433813,0.780989972324181,0.397305791450042,0.768843055743384,0.0159286924819052,-0.738616456160394,-0.961572434524611,1.49513852930795,1.37038520895172,0.364673934379618,-0.998173260310778,0.573876024289668,-0.973254058127449,1.65925958128635,1.67917651523315,-1.57566442991523,0.745581316999496,-0.386114291730795,2.08489756676903,1.04974852954399,1.64713469241652,1.52379723382486,0.509532406455681,-0.826363400692003,-0.509673698290074,0.386496129770141,0.365007393332803,-0.341020818308527,-0.750484655590165,1.52889837547595,0.526820981465394,0.610844989131882,0.702955367589023,0.61295856836071,2.10721631154796,0.827084680419519,0.796125911742563,-0.163111698383928,0.347530101933326,2.61882139352366,1.08686724496083,0.590654410720973,-0.565426507528091,0.19823658223726,1.11230006990008,-0.376768564625528,0.820914263266233,-0.780859226902577,1.13843903565244,-2.71477000700152,1.85325097554444,1.71240398670364,1.48885826765025,-0.0232046299079353,-0.436087459959404,0.85175612655142,0.639160525561534,-0.69553427493047,-3.53596110722755,1.11132127200947,0.650349749145779,2.69240083542286,2.08027913243185,-1.45890988715068,0.388216800951927,1.2156449130211,1.12714596969753,-0.0356636841219285,1.10087905072429,-0.478940861380044,0.451899647668617,0.549908552376162,-0.0453926989907697,1.11383277462035,0.27451388051173,1.18913265321419,0.864513543615636,0.485253244263674,-0.305829248247192,-2.16011638849187,-1.56160358965589,0.717114101615039,0.290950090331248,0.386606874608738,-0.328647278207589,1.96425589017116,0.953127748364452,2.00850106205841,-0.878123975798632,1.77333632674135,0.883752667575256,1.37109167332532,1.75786496479656,2.08672533284345,3.07717735420195,0.315765951443623,0.288185390471516,-0.475876290849918,0.178997071005455,-0.967993079166192,-1.65056141489385,3.73495795580479,1.44592931705606,1.44778536476205,-0.763858033424949,0.621879409682469,-0.153212542555036,-0.927068508532638,-0.503049244982035,0.899551762421178,4.86626464382702,0.597144272907316,1.39211225930567,-0.113349315983974,1.27150374835822,2.49017404810203,-0.616153508343872,0.467098405415543,1.11490595085833,1.48967965781813,1.6460512495,0.975114245367266,0.189001796268718,-0.0703871980954183,0.0529002746344145,-0.291247873173095,1.88400977036277,1.25246670273449,0.242277285985865,1.00487344995175,1.50197793768649,1.137766844236,2.27423557071615,-0.372595898075646,-2.19833610803204,0.900361803208605,1.16326028145974,0.391068594933986,2.27023568121801,0.469085749934537,1.42203414634859,1.41600527206839,0.612594724149572,0.438729894897314,0.156708861736878,1.4169795742422,0.994187460710472,1.7148381822527,0.975154753092966,0.191800606036907,1.77005420730218,0.477032670349507,1.12180547940295,-1.5582346862495,-1.24195413109291,1.04126704564029,1.22559888440879,1.67520980201062,1.00695882710636,0.527166898920289,1.42141860044452,0.66415922115439,0.641719680619247,0.213378148711913,1.77382296660915,0.880770216566268,0.925431718541474,-1.10913462349653,0.902872900455889,2.0816673538697,1.29747613453676,-1.19444494027408,-0.6321606816818,2.12910426695271,1.59824271990491,0.695631281294591,1.28556127247854,1.56175947149889,1.10741543569198,1.12991639510154,-0.31822863411971,-2.12343818230127,2.39183795178559,0.949521065137554,2.24093699738615,-0.215682788560407,1.83090185592166,1.10396133739382,2.57928130779787,0.633930156750199,-1.2885366061775,1.57487030464152,-0.241345174826153,0.603949172755031,0.80289712066754,1.16754361922229,-1.27375284498917,-0.837038765934895,1.55194747221171,0.736804423746654,-0.219741089313657,0.732510564429245,-0.095473682933692,2.70636777888885,-0.529392975376157,0.514154472254082,-1.36491366944966,0.250133542701512,2.18435379852218,0.437771698933809,0.727200633197556,-0.535646255388635,2.25865996167711,-1.5367001703666,-1.80629146815025,1.38202683832217,0.648964768531993,0.1005639938324,0.768274897868345,0.402569200395306,0.488444210909209,1.29237577613206,2.43344656348167,1.76563989519066,-0.564745344117572,-1.75467877156525,0.480250100236916,1.0309051123294,0.351979456154413,0.174359586896865,0.809681135234277,2.60760305907636,1.7399340252044,1.83849317153881,0.816744619203135,0.833403254955584,2.37348903917691,2.37117845837014,1.73393473714106,0.685723177410964,-0.110516843488883,1.33915986758753,0.274216014175995,0.273264516801631,-0.875413929153802,0.681217023128137,-0.620226654443881,0.653099368582845,0.347810576855505,2.6928439605976,0.600397647525594,0.264784094676892,0.492597756697671,0.470638584852819,0.176064059265935,-0.592373174138572,2.08321172604545,-0.408957301281096,1.05502795667896,0.809273736956785,1.68178102526336,1.20761520801136,1.2487592533336,2.50380925729253,0.550158159049492,0.293911943707819,1.96916675873299,0.352102313710532,0.6139281696377,1.01607810313853,-1.6749246896505,-0.73746752056299,0.728565025634938,1.86661509851521,2.84467253710716,1.17775242437861,0.731093138048355,-0.253283773781835,0.388473510097002,2.16005982221356,0.840381867499373,-1.5333262545397,0.525052419425433,1.10019337727984,0.219312224012387,1.31224754072929,-0.229565786193979,0.877463242744257,0.377088396440031,0.639358172609131,2.01377699192838,0.608747730842171,0.95500391116513
"10",1,1.88752045613479,0.366282656121561,0.745211822733832,0.927909881304576,0.949909220795743,1.45591000787341,1.09050678868709,-0.0959819983210085,-0.158870908289451,0.41903905181997,0.771799662585558,1.04047547153053,1.45101739118659,1.31572913323242,1.4949409727122,0.989684828897557,0.824236614358569,0.843984861180888,0.639180864591141,0.0925758252101623,0.766571278752426,0.47347402034508,1.44534004893934,0.399001330396336,0.0488572206745229,1.78478184366576,-1.93541541622885,0.935285794385321,1.03876146245894,0.703900750747404,0.30945644950565,1.66447264248021,-0.729377937634431,0.524321728865264,2.28335495822199,-0.113678190218802,-0.0960307061300778,0.0503487967827813,0.270866068967919,1.07675774438757,1.35349571265012,0.74862540878482,0.295289173925668,0.984397281150927,0.937937965949017,2.08045310752937,-0.15961980432893,0.854991550961174,0.829004574734939,1.59187112636734,0.645447570417827,0.998711221502651,1.14409729069211,0.784040925460938,0.836722299443063,1.04233377742447,0.354231416364685,0.0761257633962295,2.47726318850458,1.006363843661,-1.29345511613956,2.70785419410699,0.3133769469338,0.788486651970011,-0.200341713736295,0.274606455275918,1.27458644183667,1.18462174314963,0.615396240672813,0.717400467718453,0.308826146641156,1.21959112286112,1.08569844400217,1.67248352947388,1.20833753983519,0.598409196098247,0.522767637585439,2.6278455714337,0.457644243599165,0.32600418709326,0.427553335738316,0.736081090966639,1.21089023795113,1.07194055545631,0.640118306411989,0.886772558791172,-0.156354309321229,3.04006120346845,0.130802530049692,1.07398855401066,0.532132099068005,0.921633584396185,1.2186942505304,1.51347990144364,0.860153504028819,0.58173048955155,1.07288721819952,-0.555669146992803,0.677926182808821,0.87717696544621,1.44828651596657,1.04194689589704,-0.36013661402072,0.853414758098399,0.870174229490174,0.745619296944681,1.25052774473271,0.385200331595219,-0.617333750933714,1.22123266814646,0.15838849617528,-0.300772705363783,1.20914406724751,1.47176565099739,0.941896975330863,0.014859599611963,0.663287772216683,0.697806328537997,0.872568384728383,0.539702005216093,0.11338339922305,1.15152966778074,0.842888464178883,0.807327665276135,1.08189362675759,0.0145804369454714,1.01922110881855,0.619969635931745,-0.650268139482723,0.810206922885059,1.03132848973535,-0.908438518028477,0.392753041619121,0.316976252019742,1.04077441336103,-0.124304245241218,0.700092524629955,1.0372004216205,1.00183076836744,1.21614194430159,0.939818327971033,1.04118573984161,1.1961611302514,1.44423976311032,0.585132250247843,1.02875848638966,1.76941011255025,0.675947722281124,0.688494945689584,0.141081945349439,0.817117981085042,0.543144188730488,1.2139548086201,0.746603507184183,1.34579416908714,-0.591109129995071,2.20024287066652,0.946885653488448,1.49180604640213,3.32135814578876,0.970777387749573,0.767086566959151,0.927417640880367,-0.146776865150274,-0.465127718666655,0.81841218193992,-0.131286097507618,0.810884178490947,0.778192606998411,0.86084096453599,1.31295958817912,0.467617036166109,-0.0710566556290026,0.864107450631811,1.71875350466206,0.228232712145677,0.90584447654387,0.600105924948283,-0.474114651619369,0.32255024184964,0.445548954350953,0.69798302670253,1.1697643078504,-0.444993569222609,0.636533389932876,0.968469181351178,1.23970611504325,0.329040056526348,1.24815592242425,0.865163183712483,2.12015175577282,0.450464513887302,-0.789505999049251,0.681981782394031,-1.4225014044425,0.69219191030638,0.750014621018239,2.00805175122454,2.23597214141168,1.63902413076105,-0.980103703874421,0.668955802438624,-2.5242927601321,1.85650847276807,0.817937461946623,1.12620316463721,0.490913297774649,0.769875177464201,0.448392536083746,0.711443769246108,1.00949670387759,-0.0328837735737374,-0.248403566270784,-0.757717151950881,1.48368919976853,1.30559698836508,0.522193709677029,0.396246002497241,0.606879124763459,0.597036052020668,1.59791702699287,1.15294563156777,0.0148508207179102,0.63675947109124,-0.763400510449758,1.81302544973924,1.07385703953456,1.4026248099604,1.28151575839476,0.855580674711942,0.744526415980031,0.224226973906918,0.80259851226942,0.815566096519541,0.616905254113331,0.383705662385426,0.995102199730381,0.809666894709517,0.932855259262394,0.632374172962431,1.00662763855879,1.72129139894243,1.07792621707014,1.00238948295117,0.626670670655679,0.722883221403211,2.65864996422724,0.940644463418039,0.740136114290246,0.755113357411835,-0.256541931405272,0.603578748035308,0.658114000341253,1.01250241505585,-3.23901207568835,1.03228431650831,-3.70525894693824,2.1916184455767,1.22802250210505,1.4520844495924,0.732024102341397,-0.0840123405236311,0.897022076852748,0.835177699503257,0.264413966240061,-3.03007138952767,1.16153629866223,1.06032179569346,1.64830002824567,2.46091643089011,-0.648262328474076,0.766744658592774,1.13421461229297,1.14112612164065,0.879959041680357,1.10341071618838,0.379910400122508,0.725709700540732,0.641180422755726,0.44148580417373,1.06709023268007,-0.37688722539208,1.07098946910902,0.846420747648789,0.778168304722798,0.581860994383886,-2.31131655059156,0.236286080922239,0.91096207856177,0.827858555335145,0.301991700494851,-0.756333103717057,1.64000145209871,0.955806081166857,1.74433673956508,-1.33222336011638,1.94400027581228,1.00837988604207,1.27470580036986,1.50412431087816,1.54881859120684,2.78281187724951,0.700223556071434,0.872673169278161,0.703890174781684,0.498474616499322,-0.640756422082768,-3.00248145103117,3.01532466630586,1.32146719119393,1.22577603283943,-0.269868316140592,0.910454558533045,0.211031439364069,0.694766463252148,-0.0126110791284318,0.88131014455742,1.81223944063009,0.0727151786819398,1.06719885369125,0.617555691073731,1.14440261834937,2.25647826952818,-0.0812217194107491,0.836544301707637,1.03489609682814,1.33520697499037,1.24871053680359,1.09217053860649,0.485546728326266,0.617426855703504,0.566562397164349,0.0977493457915177,1.6482766800338,2.12822789510709,0.643700350608972,0.929743407416625,1.13274793905042,1.05887098646212,2.10589130481559,0.417049638287753,-0.863248018499197,0.914174181069139,1.0798145520859,0.979917650584209,1.34086739355352,0.807124753571811,1.31851517031243,1.21200044445136,0.822020653312176,0.561871854968398,-0.649336866930631,1.47711701986758,1.05094541330172,1.34579114288134,0.981346688008148,0.71957208897127,1.43180972135129,0.777564507541814,1.22371458499515,-1.65505604708065,-1.27727517626665,1.27453675065673,0.766111259934866,1.21406473541525,0.702064773221746,0.773282852833276,1.22579786832756,0.887965598746636,0.786373060511299,0.592866185323782,1.59763202693029,0.942436559392846,0.905291387783399,0.473163342987025,1.02780386896395,1.85358617075305,1.20050383837498,0.64160880219438,-0.724955913406989,1.54123928575712,1.32215734270959,0.838247493385699,1.16951851144416,1.26952032921911,1.04149426841833,1.08816073016518,0.583258448477521,-0.435053719010064,2.57042541060798,1.02169593326875,2.09835258231073,-0.653387117863818,1.22677532968613,1.18924822371355,3.40853317806381,1.21974316462177,-0.782307964806638,1.15167592464325,0.508103452091448,0.324144423428313,1.04059896160131,1.18763513900003,-0.767014495976498,0.861182185419227,1.60187232258914,0.973874813738731,0.0145543439593063,0.876515706931537,-0.0173270166871516,1.56199692517195,0.202447427770237,0.97875297025286,0.067411884765837,0.457307757195986,1.44305131891302,0.799356356540639,0.890363169457607,0.2225351144884,1.35469987228176,0.0389962120146208,-1.6328813525593,1.23026015862105,0.80780417778509,0.851917455178055,0.974696688366085,0.382323314799244,0.881798875708315,1.06240308731755,2.21052817452874,2.36825029857651,-0.53457861642771,-0.375143663987545,0.848718043699503,1.10791306103188,0.639090826673425,0.00632390566471835,0.904639492011341,1.20819908839106,1.66784121138808,1.15671639283009,1.10491617580545,0.801634440584548,1.31652239925632,2.4758429665099,1.15837647010934,0.949246265691443,-0.41486961574806,1.10608377344407,0.805067995374736,0.611860999725749,-1.27148022094495,0.87384432790324,0.456521153770846,0.750655619144331,0.913626417179687,1.83633168463678,0.838702546440397,0.827885379273223,0.941137440152115,0.702677430108967,0.236203177861368,-0.570165536809014,1.46689210802603,-0.205854230306845,1.07900174837219,0.999142050543046,1.22211548837336,1.1088858409697,1.19758729317791,3.66887320492551,0.635190406065761,0.117644580276371,1.30962168230053,0.320388562602434,0.89054554763074,1.0650508552571,0.482951280006623,0.211025599262028,0.996221418348621,2.12769073338716,1.55256888450647,1.10914932174515,1.01520425589587,0.697619459774844,0.385307015226286,1.16603999800742,0.946431694165953,-0.333050268247173,0.680642283600719,1.0214426872305,0.756903836200909,1.15463566132298,0.752429403871141,0.992249390908701,0.628231307799736,0.557977478454296,1.49608463599075,0.870792734705539,1.08961623089229
"11",1.1,1.11715464033658,1.02425584203203,1.03264265920687,1.04980861210735,0.993023940007708,1.16788638385703,1.1410646208875,1.02695348225896,1.01614758544336,0.96869750735043,1.08425920873511,1.09623850801742,1.26636704541842,1.21483487118063,1.16461441845131,1.11850273016036,1.04920659522874,1.04660813603698,1.09215663305252,1.00918034338215,0.946982813375569,0.957695210301781,1.11681880757754,1.01673322475249,1.00720865973284,1.16629698488873,0.98070423941163,1.09027038337799,1.11133842724734,0.971281842062501,1.07248090795469,1.22722574169468,0.852846900206113,0.946099423585928,1.18228055524644,0.866619569368642,1.03595010884097,1.01602589595234,0.971981006384956,1.07139896434168,1.181435058725,1.00578464268665,1.0598332739591,1.05618268944643,1.1006628919712,1.1686434971785,0.971002947401519,1.0594914664905,1.03332875930341,1.1211883515051,1.05545581428358,1.05497224802123,1.1362587929658,1.09226005258042,1.08511379204104,1.08340888491058,1.10131246858727,1.00274423115484,1.18644857714162,1.10683493889487,0.958689580594008,1.18827592618627,0.983264858983945,1.02663951585396,0.94841195604099,1.04996960536544,1.16120536020882,1.12948143976924,1.07440531103224,0.855127390741431,0.999380005275064,1.20995601285469,1.0972033297634,1.19166076719094,1.18486761296818,0.927486557250835,1.03222702055559,1.15187937627991,0.982947050853452,0.979568422665376,1.00120277425837,1.04570339156017,1.11080095135765,1.12110543091187,0.96095620478723,0.993921891255777,0.954616360588838,1.19321411112695,0.957192393045457,1.10032527969269,0.901994478166488,1.08461474722999,1.18102378874481,1.18831633258023,1.11057658242569,0.990433282380044,1.1360098911307,0.940080314760019,0.892037188687939,1.04819436865541,1.18048188437636,1.08870957682551,0.959361254634012,1.05561709562515,1.0442657929364,1.10031131979073,1.1193842829447,0.915502416099395,0.904294198051547,1.16787475325463,0.907495598591948,1.001945297147,1.17491438568361,1.21049126443918,1.05680550743219,0.939223825535175,1.02355096822969,1.06849893034992,1.02778822450215,1.05181975778986,1.01493195333475,1.11885748503442,0.960761288892073,1.06386170323131,1.10126087648593,0.996114600930841,1.07817647346975,1.08803898329438,0.981440410189483,1.0463759484189,1.07380300083064,0.961872647316649,1.02439265297808,1.0328056757704,1.1121575101262,1.06127780414708,1.07083062681083,1.09848358184405,1.03034443829219,1.11689437604783,1.0709430501223,1.11628216416874,1.17320413575755,1.14777342976945,0.984173362471588,1.11037179512828,1.09262712694158,1.03171848591708,1.04833948770145,0.846346325655694,1.01121223763239,0.913684947771878,1.09992782206695,1.0515385925126,1.14927155682625,0.975192773283595,1.18509651779253,1.11680482532961,1.18576176804348,1.23040664229577,1.0779102469075,1.02177901106598,1.06205573556085,1.01399897016167,0.994200155298504,1.10128499589981,0.959164235411423,1.06814742520352,1.08881775207187,1.07900118333979,1.12969493296721,1.04672614582355,0.98718374265704,1.08477872056343,1.18032721078651,1.02186480579609,1.09121915228055,1.0451516149641,0.907960162017062,0.987084501177572,1.03497953624823,1.06403770723373,1.10768684957902,0.966433484863001,1.05704623281909,1.10128820613296,1.17821689094858,1.00378335461219,1.12377974993614,1.0655210527469,1.15897714037271,1.06321784263156,1.03516255515436,1.10080183566288,0.952422880731794,1.06255888196179,0.990957155154372,1.22085563094286,1.15184313453763,1.11935868501283,0.793099885537819,0.985671559629517,0.963313330800401,1.25648645976161,1.03343037747489,1.13570832767605,0.998914795210582,1.02703548493149,1.10043101791827,1.06650198703182,1.09569128291832,0.98450652898229,0.987201731717,0.942764885440722,1.15496572899612,1.11006752758555,1.03785739410808,0.967154460596601,1.05424253946639,0.92465388792894,1.12209682730201,1.14290147198598,0.943260236727415,1.03468855165547,0.997909469560938,1.17926100414479,1.10211744247989,1.19351523036818,1.10963490297776,1.05477858218872,1.00245596130516,1.06810032139521,1.07408763034933,1.07899937017646,1.04526696898396,0.97152696492618,1.14046108162125,1.11862619374658,1.07516974037677,1.06378633061193,1.08730684987021,1.19898759338529,1.11063617807948,1.11702506350666,1.06171505755403,1.0395820896244,1.21074181187943,1.09542138431044,1.07601736453651,0.973430482971701,1.03740180855567,1.09863160202421,1.05434199284835,1.07775449952719,0.918906729702324,1.0802310265098,0.908728941164505,1.1536782069832,1.18158900485492,1.17088796215229,0.954773679437847,0.865129437855452,1.09083636634642,1.04922959868414,0.988074248660414,0.81990483332835,1.10918517354084,1.12004939943216,1.29350567614488,1.20207903029616,0.953351929942264,1.06949559073539,1.14502149374901,1.09211087169524,0.98753598109162,1.11374158929345,0.992796777022252,0.974659543856955,1.0844800084189,1.10170760384245,1.06183403937614,1.02654419719039,1.15307979578362,1.07634218772131,1.09801509911752,0.883648562002868,0.84866313238374,0.906610941676938,1.03841695817925,1.0488063848633,1.01103217225256,0.926098336575839,1.15859642718071,1.10047568638743,1.18623923016008,0.980865183684917,1.13623122631346,1.08667755230832,1.17779632165109,1.14995733533587,1.1726954892052,1.2090212847035,1.06741034858378,1.05123311772068,1.01678473922724,1.0314647604771,0.918341036304662,0.796923165611379,1.30787492695988,1.15984963504766,1.11241906783414,0.930151463401329,1.09343287882056,1.03454433039113,1.00129444387309,1.01924403409505,1.06486056161372,1.338798941408,1.05051501740641,1.16159518162746,1.06943790420423,1.12726759291543,1.18670502029063,1.04384269119689,1.04632488909482,1.11905701334203,1.12268610517766,1.13142596598882,1.12491778006745,1.0001746719122,0.994335620334882,1.07137456350841,0.940158028652362,1.18744415132077,1.15090570079689,0.964239529335933,1.05561510249369,1.10642002271157,1.14128871555186,1.15852534733293,0.972405197557668,0.847530907642901,1.11034451324415,1.18339877833832,1.11538081634406,1.18534586065599,1.05535079717138,1.14441527933763,1.15712690547613,1.04403910299887,1.07052610665327,0.999566138562965,1.09790312407587,1.10569692454019,1.18050791548051,1.05074582923828,1.03850706724179,1.14049784011595,1.08291404158091,1.12758065889785,0.933712491837703,0.946855612314907,1.12510562967794,1.08407882308009,1.15667461541538,1.08099682114619,1.10400311399975,1.12507465172044,1.02996182977091,1.06630580519604,1.07551535902622,1.14902309548807,1.0602075760501,1.12317987872814,0.920875885152757,1.15661864061375,1.19987277128776,1.16082216842508,1.01785763462871,0.959646223756449,1.15747147174506,1.10975370385928,1.07720858743549,1.09451112328954,1.15144451926751,1.09230870447629,1.13449029738457,1.01727141933481,0.930115726057569,1.20851959028453,1.09692404606586,1.20380212111489,0.943303388275057,1.15011081955661,1.1157878889002,1.27825713984498,1.12857378110442,0.966217526221036,1.21167755605424,1.00245286715413,1.05229153162396,1.13927434088244,1.12066008432106,0.962317055022787,1.03165688207614,1.21010366427474,1.11693006246167,0.961441242314933,1.11355519161264,0.976700598715767,1.24384139678836,0.98708542206881,1.0973282538198,0.971915976367604,1.04821167000505,1.20313494292635,1.02796138630414,1.0821201387705,1.00569090384876,1.25668142227271,0.938589132202971,0.934534779888638,1.1317634374391,0.985272382488269,1.09705341076551,1.07131736184741,1.10087316278783,1.08175617421511,1.15277524497733,1.18088249089314,1.19853752425345,0.987284943293332,0.850752641056536,1.0277124424576,1.08812615804413,1.06283881895,1.01834372797637,1.0526637831835,1.23482905848019,1.13974103445935,1.1667081563275,1.07959042651202,1.03640355180891,1.21194648887834,1.18600386596669,1.1647017217561,1.0772866942424,0.978484144800314,1.11190436514698,1.04884928954025,1.03873892265475,0.931368748344932,1.05967288044258,0.856000857484001,1.05048171941441,1.05956255890432,1.16081676960173,1.07158035639995,1.04926483137361,1.03462184276934,1.01928348478568,1.05235402988768,1.00578532008344,1.15792524637788,0.985492099323103,1.09667321757737,1.12554738307457,1.13919164175867,1.13997797575995,1.1166397604487,1.22959455207118,1.05887179534624,1.05141183146548,1.14284730579871,1.06453242947796,1.09673849157051,1.13253512479368,0.960377351695386,0.945016507340985,1.07036862418188,1.14586818550664,1.22220982979277,1.10827968234077,1.1085207547349,1.06295410583655,1.04791110154805,1.16303106614345,1.12387783154876,0.960607155314375,0.902521573402835,1.08330701618,1.12338378079675,1.12539287312507,0.989243946679598,1.10010385731507,1.08466238058589,1.07850441676547,1.2332928916166,1.07049768389945,1.08455016844894
"12",1.2,1.23999594150431,1.12781208445374,1.15299586307527,1.24027221031913,1.1887949694587,1.25803526476926,1.2357066165229,1.11156544436532,1.1182801732967,1.10870359415164,1.18919401035713,1.2205022117847,1.28058911294759,1.26935087225672,1.26923992597772,1.17350523639155,1.16673973044959,1.15511091822049,1.25693934680055,1.08942128802423,1.10041511754098,1.12235288760697,1.20399316135751,1.14755300818273,1.13247825330637,1.23711010847642,1.09993573372238,1.2338055240437,1.17104883293707,1.14436334480639,1.17435284290328,1.26146068952151,1.05939215877612,1.08031187847424,1.31090661110392,1.06722288306124,1.13843769953572,1.15740840776223,1.12565859035151,1.17698867660924,1.25692704843193,1.07587022005601,1.14292551673933,1.17180171975606,1.17924183593115,1.22861403919209,1.11507369873449,1.18070549789504,1.15563788764664,1.17991723234968,1.14947706876743,1.19780155085238,1.22204334674825,1.17959722466827,1.14390458620369,1.21756928183039,1.22397219930441,1.10139108748023,1.29579029885137,1.18912875182003,1.10712112966358,1.24534370046831,1.10516820448565,1.15526547620467,1.10783434177725,1.1766054788118,1.26591514100489,1.23544887272103,1.16571931646359,1.06506527941999,1.11110740591495,1.22364311580306,1.23550136209007,1.27830265565552,1.2637668249015,1.05143418030523,1.14755698757968,1.25960074234346,1.11695111044955,1.1327473491912,1.08558372544226,1.15942106999431,1.21638411265362,1.20438845842226,1.0371771309228,1.18293913964904,1.09332743480594,1.23290419042027,1.05508353827857,1.23047610814644,1.06319048972745,1.18470372745243,1.21762358736441,1.30647975379011,1.18423668871594,1.14827430914261,1.23876393635211,1.11300074506593,1.08539877488315,1.264744457732,1.29342544392269,1.19601326438606,1.15045459222765,1.16341738214624,1.17054970381458,1.20070184182041,1.23259835459219,1.09299385298144,1.0570636189903,1.23331784924445,1.07609431356255,1.12934827779132,1.25022811369824,1.23873137397232,1.15937596507218,1.02147604386226,1.10619535691974,1.19697251189937,1.1536269408286,1.18791532399899,1.1449286542329,1.1827445807209,1.13476253954233,1.12828423379385,1.20162986592454,1.04521767525314,1.15636259789377,1.13937641328597,1.13018399210663,1.18383471879226,1.19332189252384,1.10700237000027,1.0936803513587,1.17939785033412,1.22242810130745,1.18068560240234,1.16205051853417,1.15991983737821,1.18655380260357,1.16250415030942,1.27960851139913,1.20681514787928,1.23726540362705,1.22270493561829,1.13117846911662,1.16546985993027,1.17413941825948,1.15279988926628,1.07003013172945,1.11518279619937,1.10813618353714,1.0375366638287,1.18725541828667,1.15731791597352,1.24414716299308,1.13768452273959,1.23712874257071,1.22468796237176,1.2325083705937,1.28881717708297,1.18731847556745,1.12826020036153,1.20170824663087,1.13538553953553,1.09716537969777,1.18256431306228,1.07119324521589,1.15157108489098,1.19034375411394,1.18172322438427,1.20095191373771,1.08008948090726,1.16737683178028,1.21714322660646,1.26509081455492,1.18911881949686,1.18024023649106,1.19624995977821,1.06073339055785,1.10192115888615,1.17138231575177,1.14451360887076,1.17558832774025,1.07662935196861,1.20967990050377,1.14165462140458,1.2766202246334,1.10160361999845,1.25055758119364,1.16554189976265,1.2428163721529,1.14722778135001,1.12150666549504,1.19182977054773,1.0737945667073,1.17240449396064,1.1064858003042,1.30923689836414,1.25539339844035,1.20913941417178,0.971231993052736,1.08925544184816,1.08716047196243,1.29378085251245,1.11845000588996,1.20091241081976,1.17777436399874,1.22070961734825,1.17791665021757,1.14417360167945,1.17648465099424,1.09053859257959,1.10270529307933,1.06287077557678,1.22885946350968,1.21945854911946,1.15155083276595,1.07118835140764,1.13997526580015,1.05512900934777,1.20384111578491,1.24063810606337,1.08219004099707,1.1714761231261,1.11800067869965,1.26345517991824,1.21120804015548,1.28495277495555,1.18632120235416,1.18389097394818,1.10752369727973,1.16917632458627,1.18590055610459,1.20631629740391,1.21515741309416,1.11247572107179,1.1987068434926,1.18145163629191,1.15858241314658,1.15240478360984,1.21373617317276,1.25308287797617,1.20563199143626,1.20962738623371,1.14418430286712,1.17211998565483,1.26660737098791,1.21448400065045,1.2428941913878,1.10638439638326,1.1555890865758,1.19865882094079,1.19365559056622,1.20843519640928,1.02122169145227,1.1895918246269,0.954938190993742,1.27424440217994,1.24229951635824,1.25805329092155,1.11024931054702,1.08093183183164,1.14109921849162,1.15078955612672,1.08684375884331,1.00098821426761,1.20376216290175,1.20870892682565,1.3287359155724,1.27491138844799,1.09856384733602,1.18438865051562,1.20234609385364,1.19446889788202,1.16875603036752,1.21142596811376,1.09751506530719,1.11746533439877,1.1710711852243,1.17079651926234,1.2230977941402,1.06291977254273,1.23866550580269,1.1919822746265,1.20002462299202,1.07666876137953,1.08209931262743,1.05832634076411,1.15715812772648,1.15702508397936,1.04850168024911,1.07714559597534,1.25433241274276,1.14504913528201,1.28210896455245,1.09684945157069,1.22296406486758,1.17696509798398,1.24790579566654,1.26754400118606,1.23597559238106,1.27221026019125,1.17262549053735,1.16336447044886,1.12653148290834,1.11520445485816,1.04071898916732,0.994591234811784,1.33714893312492,1.23211359305312,1.23627991964752,1.08539789508663,1.20355980394825,1.11512660129229,1.15543575267576,1.11838202782878,1.1368438217481,1.37186188630593,1.22235417182496,1.23442214157778,1.18642642366242,1.19380306447281,1.27566191080662,1.09445312203467,1.15944508264813,1.22257048460026,1.1878196636723,1.24124483681694,1.22269335324486,1.17123670345515,1.0803593917651,1.19558384848339,1.09625381623352,1.22221562629835,1.23160486323204,1.08210489569681,1.17093056068271,1.19816756995381,1.1447550447478,1.21837351444139,1.09267011232379,1.10924938603598,1.16156667568971,1.25235606891395,1.20851736161151,1.29331299080921,1.11788014809314,1.22662918524928,1.21650055444752,1.21215197204589,1.16327501471923,1.1137964535271,1.21896437065771,1.18566652134846,1.25500615680953,1.21836697829493,1.13937579499154,1.2099931204533,1.16346185110835,1.23968254794708,1.12602425177592,1.04607333736685,1.17494912384011,1.17177664030469,1.24776028585128,1.15620357354867,1.23651056798448,1.20590978418978,1.16170335276973,1.1957602140232,1.15288455673561,1.27299562992507,1.15911571665174,1.18188138263242,1.13264618453746,1.27063040789239,1.29061325364532,1.23706863140771,1.09640442976014,1.09578041233736,1.22232590363237,1.1685398023385,1.16703623680938,1.23274074938105,1.23901904242644,1.23956977313462,1.20945830447198,1.11168305910989,1.06741760532932,1.28322270957085,1.24497732508024,1.24795789050021,1.09246238250976,1.23561288037789,1.26253474721442,1.30602758168525,1.18910937349147,1.07265696239813,1.28350080291903,1.1447424220335,1.14982201876738,1.15502353324787,1.2180775394582,1.12524818300587,1.11493507712189,1.32344620838569,1.14644593160705,1.13130335537579,1.14731241728476,1.14816252523629,1.25561526885414,1.18000860782631,1.19831377581716,1.13769760440854,1.1441288925037,1.25347483888574,1.11308406736025,1.16816593645653,1.11241071168759,1.30226023986037,1.13450187188739,1.05854511418743,1.2138112346941,1.18912835492438,1.16024406858143,1.17955865791506,1.18467523963337,1.17401220942093,1.18763456636568,1.2618461150476,1.30672919037162,1.11819030548841,0.980948973444377,1.14300368835326,1.2000359527378,1.14287547133272,1.14893548450393,1.20715195112314,1.26710947785942,1.23681637694957,1.20778368394088,1.15920764824231,1.14979775168669,1.29502555424522,1.26626847452967,1.23771885060518,1.19108524303306,1.10029793368445,1.18490840550882,1.16718018894521,1.14061990564417,1.07070004246645,1.17087452494177,1.08193012400558,1.13995197555568,1.17421804197535,1.23852810378651,1.16168585111494,1.17174291424684,1.136780953388,1.1879015863807,1.20274437069519,1.11419196877186,1.22998880623228,1.14118587512338,1.2024605258803,1.2434327021315,1.19498424296973,1.24558436182113,1.23027815289802,1.2967956560242,1.19704970907436,1.15367923648333,1.23669501456987,1.16420311265697,1.22192369652652,1.23282161733442,1.06653194344608,1.08794324240937,1.1764324832233,1.25213715328219,1.2631659382218,1.20476167356354,1.20284698990978,1.14914211876685,1.14099332442499,1.27128002726128,1.24270666647506,1.0778528067509,1.09604559006993,1.19283231324607,1.22771551556447,1.20246396428741,1.09165453511361,1.23226198727673,1.15965598703307,1.21920743401782,1.28544002124993,1.16380940650613,1.16179221501534
"13",1.3,1.30729223875725,1.2586159218958,1.24225491542921,1.28038967082052,1.26077047352604,1.35937667225012,1.3597100202557,1.26784845188611,1.23409419380258,1.19465576817055,1.34555335109263,1.31972516161388,1.37264926719052,1.36790948465656,1.4056244182972,1.26957144920721,1.28285274909854,1.21387525608786,1.30210428887357,1.30132001067305,1.19196371743202,1.28579582618883,1.29192761760145,1.28232702917555,1.27880018699427,1.37105056298796,1.20880543067409,1.28287031170586,1.3352718138028,1.2085550567714,1.28878593599277,1.37181296112911,1.13780693366078,1.18699131310479,1.32766395022264,1.17185729465248,1.21770679866424,1.2363419673729,1.22033210766014,1.38029651721425,1.34994311528653,1.24781641775265,1.24996862424909,1.28826176949936,1.26653736214841,1.30447270577469,1.23058160759365,1.30894857631109,1.31378825962959,1.29881728697594,1.25510915351469,1.33205189717208,1.28673288495777,1.29838020704721,1.2540529162595,1.25496876344119,1.25815249021263,1.23836258013986,1.3583700474109,1.32645687246814,1.22132632329888,1.36785700952049,1.2294184303122,1.27682593506002,1.16566233363434,1.24580154379752,1.28658927545661,1.34274339936711,1.19831951524264,1.15718169072635,1.21070934935795,1.36536782971546,1.35844872538736,1.40459159254921,1.3577162722863,1.15747562467584,1.26394431773417,1.35482826511126,1.23547454519924,1.220340980641,1.2351169976551,1.28812287670945,1.30277669124428,1.30713766071536,1.1616855289709,1.24659853231452,1.21224370396028,1.35386664386817,1.1334743013608,1.31035883670271,1.158266879002,1.28294010871367,1.38486789821217,1.32618035454333,1.30458518038663,1.25851048278011,1.28836096704463,1.24202313846413,1.15808211710826,1.31049607074639,1.34503703904589,1.30709739251258,1.22010355253857,1.34994604826291,1.2864868464684,1.31183585458259,1.33563413208225,1.14037423910583,1.19079594114958,1.3388108194643,1.14629532077556,1.22833788620168,1.31225934890085,1.37488129373565,1.2446706575189,1.18195752422071,1.22509433500594,1.29932684788781,1.2241817590858,1.25819729642915,1.23700677656134,1.28053489754121,1.22616467109633,1.26356776409663,1.28106307487496,1.15637193111181,1.25277197368501,1.29269558102398,1.17116639103875,1.32801254499213,1.30504138732159,1.16521560374093,1.2706961501139,1.2835483308074,1.30467130342493,1.24637405950556,1.25063527943926,1.26863034112714,1.24186698319079,1.32588734133965,1.35826110313616,1.25938456739211,1.34818809865185,1.33570381823053,1.2463026995536,1.28090541408794,1.36773375551758,1.26088189675033,1.18595460203633,1.19712202225843,1.20969194285467,1.16197388423587,1.27271326341667,1.28889581021029,1.3218003459915,1.25155750281494,1.34139597034546,1.34260123310551,1.35034336491534,1.41514206611997,1.27467290993755,1.24083487048886,1.26607633355558,1.21534596796982,1.19695173840086,1.27509300934956,1.15957836761482,1.23505478574689,1.2812302234613,1.27381268130729,1.32375282007606,1.20285260932734,1.2653049298466,1.28429378398698,1.33031110436265,1.28470841514229,1.27645806714189,1.27865463406674,1.22029299312742,1.18454235251867,1.24641112498012,1.24484467516708,1.23925807844392,1.18077129580054,1.31170887137134,1.24259963449252,1.37505191967929,1.25820818904898,1.30569028361717,1.27641099669806,1.33660489249226,1.2634453426194,1.17989629461567,1.28158575951632,1.21478603301905,1.27944544940929,1.21595882965764,1.42787992810511,1.36459532966685,1.29946420221342,1.09366236238903,1.25156450827359,1.14369593848892,1.42297304824886,1.26622478729112,1.27474477217052,1.24424867287246,1.28456298855073,1.2694395216776,1.25403134574365,1.28507513556973,1.19604588483328,1.18489974424142,1.20528983653762,1.29663605336738,1.31918998741993,1.23066312643917,1.16149216806618,1.2698722879982,1.11599098300378,1.32026887702666,1.35195732625601,1.15170202687547,1.30249902568653,1.23850224746875,1.37065757563732,1.30192330779757,1.36747717249349,1.30511802375903,1.22331450897832,1.22845653586404,1.30545964638227,1.29806138158973,1.23580563753067,1.25094508014757,1.20189519268624,1.2756306728965,1.22818902472922,1.34455261428436,1.25854905468677,1.31209782031312,1.41494881181147,1.29054355845017,1.30930624226219,1.22171229277249,1.25006385112973,1.37386906841507,1.26630948398047,1.29880655636879,1.26027005503725,1.24338360839653,1.31139562796433,1.24083466537809,1.29720477065511,1.14449174273819,1.33548243316502,1.16002771511749,1.29480507000219,1.35611770696606,1.33285044972417,1.21572001018622,1.17290155455482,1.28903463683138,1.23662566212442,1.16589750519637,1.10906566396353,1.28460342074901,1.30865495431542,1.40774927083386,1.35212343571906,1.17865072050048,1.25601434662085,1.31414342272987,1.32158115314365,1.21118920230225,1.32950787710962,1.2015275431543,1.24182425963053,1.27239825434894,1.24585959734804,1.31013171522295,1.239553682593,1.25885961203694,1.29554611248203,1.27150958043904,1.18911997746661,1.1632536602331,1.1720074840383,1.27061959512287,1.27800399934176,1.19448417502864,1.23748407122813,1.30958728286359,1.27498363170641,1.32171999378354,1.21514010262504,1.31747325219875,1.24469654168827,1.31270003398467,1.39584210548044,1.34565239424936,1.41176549857051,1.28035619596423,1.23750828940386,1.23604822847192,1.23114751398082,1.1675039268431,1.17940272994562,1.45079933677848,1.31888129095109,1.29090451841125,1.20704451738493,1.32858675682984,1.20545074020569,1.25678430351879,1.18995137383118,1.28862176854079,1.46575605551589,1.261670769389,1.36435688331631,1.2810753358955,1.2747757891551,1.34040982776477,1.21459459113822,1.27276578162189,1.29849459791059,1.37393077719603,1.34888720916721,1.24648352877561,1.21187019335082,1.20770736326597,1.32168424286737,1.20516352653735,1.37707160583804,1.32865293222331,1.15874068921213,1.26575574899412,1.27634828149001,1.27289946548552,1.34940055585077,1.22249981591019,1.21064074331415,1.24642280280239,1.32976777551102,1.29554414153935,1.37443087927536,1.30988811311967,1.3086003202183,1.33100106703032,1.2785345852376,1.25890622029777,1.19454448311211,1.33342507690475,1.31927703891168,1.30990563525129,1.25396113299625,1.26022510864888,1.31093869855221,1.24295893084327,1.32768533083184,1.15706567226595,1.20529625796546,1.26168855928296,1.29785497604777,1.31535941283698,1.22485328161703,1.34058671141717,1.30865900686597,1.2936266107783,1.27095371789301,1.27879173020482,1.30201460128927,1.26055973067076,1.2979632176515,1.17705074493542,1.28645455010495,1.45877685863546,1.30832851697425,1.23587048082558,1.22927705648337,1.34162514220767,1.3687419646812,1.2820057105823,1.29754904786193,1.38017738358413,1.37957937980309,1.29434629499702,1.21819192333428,1.17247732017328,1.37364646524599,1.33880889421606,1.36705062181049,1.17872219175843,1.41125769967575,1.29970181044774,1.44102616458683,1.32552472017126,1.16720260374619,1.38570653817627,1.22218362091081,1.21794566385028,1.30054044984855,1.34015461310871,1.21746333872747,1.22955667128364,1.34368592763574,1.31345043792257,1.16525419484809,1.3232061490286,1.24780318599453,1.34215335736503,1.28242554181837,1.26689117782231,1.245611647436,1.22212678698179,1.30365672710688,1.29780965261729,1.29036585159814,1.20793487189048,1.36993673067483,1.1850397948776,1.17387820487053,1.31796801443637,1.21857413314176,1.32307742589843,1.24293794840508,1.28294689935202,1.25898259330918,1.28922530985556,1.36514449426254,1.38480561418867,1.2088466196599,1.09157186971896,1.2259968424561,1.27213097361906,1.23737761216393,1.23533569685881,1.31446310368822,1.39085327919483,1.33247153416491,1.3067914215349,1.24770954873997,1.22712508427698,1.38471343362358,1.36277124753467,1.33958274052076,1.26494304055904,1.1904122703361,1.31103662420066,1.24471645983484,1.26550180693896,1.1793128629052,1.26697759661147,1.13944737787679,1.2842683499505,1.22907887846543,1.40487690854309,1.25271941574848,1.21255550078582,1.22569126175883,1.31370420972827,1.27235870419425,1.20295018078432,1.31912821341519,1.24591362440508,1.28933656633083,1.27676559979596,1.3759030082957,1.29420686134787,1.34745230768605,1.41251908268441,1.23569988849535,1.23389522953508,1.33840783444708,1.24407616151765,1.31971845848897,1.28926047041603,1.14830052181399,1.22200770035927,1.29295096467054,1.35141088816598,1.3404476756495,1.2800515021795,1.30543056502799,1.25493238282363,1.26042017426606,1.38262291918806,1.33259233371914,1.16850314281323,1.20874749259648,1.37235096563467,1.32268188514055,1.30445565162162,1.22438329803565,1.27792328799081,1.26556331836057,1.30798349084007,1.40680331939146,1.33212065820129,1.3176017247832
"14",1.4,1.44254659059545,1.32661883188266,1.42423482797801,1.37216831312393,1.39606851524687,1.43428010461799,1.34372150462735,1.39275550164481,1.28107008743471,1.33858815283419,1.43664787560973,1.41704428692398,1.49194722081955,1.4874211506643,1.45254176315046,1.36915398145859,1.41453510460078,1.37007951815469,1.46660865848488,1.34458858050237,1.26083567497173,1.36703480430709,1.42060214584983,1.37891603218042,1.37516941998782,1.39004834791356,1.29017578404938,1.34066732116147,1.35486761247194,1.30794589828484,1.40591259318343,1.44171794699063,1.33156632773262,1.31056412674372,1.44732320668725,1.28497988158863,1.37078989444895,1.33531396294436,1.31370877001224,1.35877534043457,1.45631156014765,1.32168516792328,1.29816207830122,1.36315397415144,1.39929137157575,1.49458638817548,1.25641572336285,1.39359205672157,1.37430656399596,1.35827367470258,1.36858301756358,1.39483521165633,1.3801153429978,1.40514247368552,1.34366887214824,1.37841344337295,1.37059674147653,1.31414967248669,1.49287794398825,1.44734632070961,1.27316352210472,1.47538298161529,1.39368170748772,1.32523061945973,1.23303087346546,1.35998766016848,1.45013659392375,1.35946687622386,1.33346014387763,1.25412600255269,1.28654607732114,1.4345698798929,1.43272664137695,1.49230472829853,1.51316996973116,1.26013103899517,1.33196393418206,1.46621855510141,1.30963697183929,1.34714873175914,1.3268571485691,1.3665766681667,1.4207672912678,1.39455553208054,1.20666075908275,1.39231274541012,1.31559922978905,1.4578743631942,1.25400423215534,1.38368064509389,1.24318226039931,1.44229393969126,1.47868168252974,1.45504481008926,1.39784970632116,1.32973580117019,1.45801202898016,1.31499425673081,1.2591904236115,1.3619592206368,1.4922005474986,1.35130154237791,1.32902958586275,1.34276995181769,1.35999897415324,1.34406526526409,1.41017533183653,1.31922371781709,1.25995068534041,1.39242687951933,1.29886706899933,1.31282794729007,1.4724359792064,1.53422586130465,1.36737449285582,1.224820417,1.37753290302001,1.39140369428098,1.32233028297984,1.36322222580465,1.27885633165141,1.4481937381408,1.3032910403496,1.33782595603966,1.41500659063258,1.26819632704878,1.34143428596717,1.38757753506688,1.24888770808005,1.41700031907312,1.42334782474505,1.25005515118198,1.31892836121802,1.31258719554443,1.43720100795537,1.38216218276155,1.32153177053098,1.36004745247842,1.40306201392405,1.32234007886493,1.34210591535958,1.3991389316426,1.46342820962306,1.42861312287836,1.34517192301373,1.3971527509582,1.46142817775384,1.38213828492169,1.29094550387002,1.29392378679964,1.30408677023775,1.21276285283942,1.43011174725496,1.40728546772142,1.4498885045497,1.32486378582948,1.43134480279868,1.43069119723458,1.4530561782685,1.53320847542436,1.33768002027238,1.31350519910214,1.38558100284014,1.30969328948752,1.25912870761487,1.33707895150445,1.25482091453636,1.33150257459046,1.39098242606143,1.37727090969554,1.41164876457053,1.33992501007378,1.32709216532142,1.30865770137827,1.44397791314115,1.35011976689506,1.36539409272559,1.3792101485062,1.24568928532895,1.31192284036282,1.33066569619138,1.45487912155322,1.32378936247014,1.25187156678068,1.39925319554827,1.34728259775166,1.5053343640411,1.31343206770124,1.46018953436528,1.34540216665889,1.47742765070587,1.29412126921372,1.34150284937028,1.35903692277831,1.25423760003922,1.38237283149449,1.31604913007119,1.56235894174173,1.43637529119488,1.44247431325251,1.17288046976887,1.30599457085239,1.21863579386371,1.55437222682798,1.37573851585916,1.40764410266693,1.36704526887716,1.35496362692209,1.42794749542655,1.34095611959006,1.37671382347632,1.3068337707175,1.30490794261825,1.31829639976277,1.44724840529659,1.3714148113902,1.33403465203653,1.31508434724527,1.3126099082112,1.24205266813127,1.40165964867756,1.47359654015657,1.23958191552912,1.40115127409811,1.29037761645231,1.46745949673952,1.45350496703678,1.44128411011148,1.34433864945061,1.36727620041276,1.33012791891953,1.30958976538407,1.39102300779867,1.38551427629035,1.32054454599714,1.31520428006544,1.46448720901588,1.3610156822428,1.41143602756741,1.34658794150005,1.38438385415404,1.4510749799316,1.49481709691293,1.39120991723069,1.30181667408961,1.31814451507893,1.50229046795163,1.35001004441731,1.39277812263278,1.35968561613472,1.39005633827838,1.38979259938129,1.35640394690812,1.38446683414838,1.23694556291566,1.45960873425788,1.16228394851958,1.38379227684574,1.45210721343409,1.42453687014019,1.3187248027334,1.2481464382805,1.3207049517646,1.37329942850345,1.29287723048797,1.19902435540702,1.39803673854887,1.40991495467221,1.58026418924747,1.46252654428797,1.26490353148812,1.32736958793374,1.43808915543074,1.36319581786139,1.34783913386184,1.46756095610411,1.26994791582719,1.33450436220856,1.37293123092116,1.33824264512044,1.40530655080774,1.34579992503144,1.33907042784189,1.38762826140747,1.37311047120077,1.27731798466648,1.24154397714512,1.27866784026207,1.37649723439651,1.40587558338649,1.28735405251256,1.26691602417145,1.50404819675993,1.37173823607222,1.45762245982993,1.25140372086793,1.4543972627404,1.3559329248023,1.48304163360592,1.41215119916798,1.47987900681755,1.51697664294988,1.34551079821773,1.3578744197354,1.36566656400598,1.34126127416504,1.23485708080505,1.25356080103734,1.55300884786019,1.42661212812595,1.43503771192816,1.26436697461027,1.3605354777819,1.38825971943595,1.33974776226884,1.33359812618572,1.34672772859016,1.62359082243997,1.32438417466226,1.42699866798702,1.35974708649359,1.38881594048477,1.48914579444203,1.28467221352234,1.35096707062986,1.41418642713316,1.36003331768292,1.50575977624312,1.37866538825031,1.33350544729586,1.27009096632668,1.40591667408341,1.37734195584385,1.42733366152628,1.43520232454008,1.30365603972536,1.36030741786769,1.38366124608707,1.35076406318723,1.45171969437681,1.32064307076577,1.28294409983488,1.31321767031539,1.4366939111557,1.38578730224705,1.51722567361091,1.3622971037951,1.46172866013565,1.47163372672616,1.3854961151287,1.33344591306648,1.33066291668124,1.37420672729571,1.40360880560801,1.41427102550616,1.36339863284835,1.34458741270037,1.38503511370016,1.35417184835551,1.41273497106672,1.25174988625556,1.28844407040041,1.36032954124313,1.39268841136075,1.43950040350526,1.44330026398701,1.32614039756075,1.40062140785332,1.39588455586922,1.34019743948882,1.35814831187472,1.4625500131775,1.32564416557255,1.39637494177323,1.37063702832307,1.44197497251901,1.44538015022635,1.46858233233902,1.29773893089259,1.29576064095503,1.50337937235214,1.43294958741451,1.41502201730388,1.40092204991325,1.52640904242077,1.4643978966812,1.4213392422116,1.30419670882973,1.23344067814468,1.49443113953703,1.39844534041161,1.47476179641544,1.2992754596299,1.48019074308582,1.34349779305084,1.53767102951844,1.38803240323892,1.30046668291862,1.42298702129059,1.3430703228969,1.37867582831024,1.35640239222892,1.41269463434585,1.31218524297122,1.28328888791576,1.4878701656116,1.39909360731423,1.35980922914847,1.34942288331228,1.3501419975611,1.53573947293654,1.27737575569864,1.41601160488183,1.34679218641406,1.30059856313024,1.5075451623028,1.30922315188515,1.37497310930585,1.31766047784006,1.49960025332738,1.30878880359127,1.25559914728992,1.39985429805443,1.34582775531657,1.42587762011944,1.30776949616445,1.33380846900615,1.35228887900144,1.42304040340192,1.50783793375655,1.51782003437205,1.29443687450589,1.22155007787992,1.30546285123036,1.35739769248995,1.35084947317704,1.33275042150336,1.38205659444256,1.47911933234209,1.45515399419503,1.40445121236572,1.36563974802155,1.35078435839717,1.46743539225692,1.41830425263536,1.43423497295548,1.4057120105171,1.27088818983397,1.40279434321946,1.38487993352967,1.38510123825257,1.28150935132348,1.33788094249666,1.25457038594565,1.32259366149361,1.34570378962024,1.45281105175023,1.39247392208162,1.28787914674677,1.3794669921057,1.31425156633036,1.37215642521627,1.28380093625819,1.41444306052306,1.34268725383178,1.36963066181971,1.43746101162633,1.39433638062883,1.43473918102606,1.37974083843102,1.48897722820964,1.37506965177901,1.34662192253617,1.43336069493796,1.40237491442654,1.45206306006559,1.42211270458484,1.23693053457293,1.26187399073274,1.3799530072278,1.44992381152869,1.46130794052009,1.40631733065902,1.40546389433212,1.36107467380794,1.35672814650007,1.47159021572991,1.39841143768928,1.22508501940327,1.29118499600886,1.40016094777649,1.38608444444267,1.50503393162812,1.27809022029463,1.45360591635331,1.35298656126729,1.42074995977406,1.51812769336725,1.39374274956161,1.46379399256661
"15",1.5,1.57758015082533,1.5147466789927,1.49601517976353,1.53454671951301,1.47151126844346,1.51744406889635,1.44336066823825,1.42216536289609,1.38499792351712,1.35696666546212,1.43590002081578,1.54512768082038,1.67998886387111,1.61523566409598,1.48564687489795,1.42889653950424,1.53681309643367,1.44711841822719,1.45691042706336,1.50639076367451,1.35193256912317,1.47224323309838,1.53441272702799,1.4172415271234,1.45870355621843,1.52594073536504,1.39733141585098,1.51386266884444,1.4934615593519,1.38966589944699,1.4765162650838,1.56377916808594,1.32547935915067,1.37007588836059,1.57235586919143,1.344574177372,1.4068621960072,1.55327317091632,1.4294113540307,1.50550906322256,1.50658415229155,1.45885855772044,1.43326946769809,1.45869244407633,1.47929931706636,1.53817116508649,1.3584913005859,1.50021231370153,1.48120011584287,1.51642453271369,1.44479152143178,1.42054732872996,1.47857761080397,1.50757363202402,1.4611697618909,1.47895148974163,1.47013257615082,1.40650544894762,1.65188135353474,1.46019359103304,1.37235184875645,1.56031081537272,1.41748593635638,1.39647055648444,1.40279290633665,1.39630795412865,1.53296382064751,1.53417831081002,1.50799380583154,1.34790221377457,1.33902565901324,1.61855441078503,1.47851080106241,1.58644144466491,1.60007680559344,1.33071306835701,1.4515035586174,1.60663986613063,1.43793576543656,1.44880510076463,1.37296511677199,1.43865743078886,1.54512870085151,1.46896061053133,1.32435440984596,1.45153667027683,1.3532502930523,1.59357162373822,1.33077843022049,1.52411874703544,1.36210971132724,1.49998603585586,1.59693339687492,1.63620219815218,1.36755358656097,1.38683315757839,1.57276250873805,1.44431871086322,1.32491664809065,1.5148505191586,1.53166125725026,1.48775127589633,1.44195326617921,1.47914015546362,1.4543561688081,1.51013101939248,1.52497812747829,1.39338711557869,1.34707730617117,1.47309720237424,1.33245925620329,1.42359429472455,1.53395995253744,1.55909102453582,1.43365591326117,1.35786637238838,1.40246923591327,1.53534039546324,1.4969873943078,1.43572605714155,1.42640550481329,1.42873634089923,1.40954870977082,1.44630514725703,1.46221167097778,1.36543497395593,1.46078586280337,1.42835738631867,1.33174255575058,1.45551816864654,1.51092921673018,1.36600288464128,1.42563806660491,1.51697315122129,1.53558786336633,1.34821191224964,1.49875804963474,1.53810510808849,1.47948456819857,1.4119988509238,1.45775786423392,1.47570708507394,1.5545475166695,1.57641975249728,1.37004213804386,1.53309923840217,1.55367127525103,1.45350054323161,1.48404147154674,1.3169832758774,1.35939841598986,1.29707111862439,1.49936186405943,1.49891098526604,1.54912797738458,1.4057622963483,1.55869901192104,1.51163538085267,1.57453636657206,1.66166624180228,1.42305259594013,1.39659553778123,1.43561024825461,1.46974297470075,1.358715829174,1.46770477715233,1.31179576092357,1.4084633803288,1.46199900722705,1.48411260517879,1.50605731798081,1.38746032429945,1.35194128215173,1.50218048071948,1.53561425575411,1.42611169294406,1.48162061781398,1.45204451726639,1.45317173893924,1.34798425644383,1.44920963549645,1.42895631930594,1.44126970376397,1.33628815079111,1.49669489417515,1.42607713563065,1.62853207280272,1.47016045864585,1.51807072629789,1.38845265811965,1.52588272866437,1.41512014913743,1.4095853206326,1.5157872798648,1.35454588407923,1.3823042886068,1.44745935387449,1.66194968123756,1.52552177275227,1.44070420836641,1.27232289118131,1.36889810527921,1.27578573834958,1.69443711609737,1.43731182107492,1.51715845170547,1.46320840162588,1.44664171659859,1.43305707842719,1.43164934464476,1.51073447849118,1.3770160498895,1.37646785980846,1.40869754481139,1.56900647421078,1.45299154073064,1.4155972099624,1.40889411972128,1.43750329009974,1.2634989213636,1.51706224740971,1.57289183116201,1.33596653700435,1.41744710838458,1.4340294742788,1.59765522152159,1.48680350632814,1.61175513860901,1.45422084983066,1.46788093226276,1.36217076490175,1.44818624383902,1.44410971176688,1.4745182594386,1.42655061496664,1.38496145154633,1.46509369743923,1.5194321997084,1.53250445808879,1.41816698703608,1.56278493324653,1.56200708685967,1.46166081184306,1.47682023989192,1.39891495351505,1.39810872162127,1.54587137550846,1.49941202058194,1.50052158737948,1.49432576004395,1.42167689394311,1.50653327216492,1.4476508472759,1.48121562161408,1.28926728715703,1.42734494123939,1.23756624155867,1.57022832858596,1.57155307729901,1.56471273145824,1.42721389179926,1.33857822812843,1.40675123762021,1.45234421153396,1.40633501342926,1.25633704883358,1.50979641608934,1.51119309880076,1.79210811280733,1.56749961028028,1.33573310931058,1.44678013788889,1.51540135917812,1.59366740687797,1.46807441432828,1.49434585484764,1.37738355711903,1.43092478198617,1.47664856376774,1.43876186934588,1.45614403339521,1.360930234281,1.54886757005757,1.48242287243008,1.43641183278652,1.36093988077911,1.31719481180321,1.34729616739217,1.51426881191536,1.50177585954691,1.3523253654493,1.36424372703027,1.59954045421058,1.4637143006688,1.56714067365208,1.33651318147086,1.50660906072524,1.4717957749316,1.55695341096033,1.50855799732213,1.58268202589828,1.5712677113649,1.48345174792502,1.45735326018507,1.41365606287389,1.45024433796864,1.33247587243928,1.34344981937729,1.69687212411184,1.54402591206786,1.54005406360714,1.37169394808354,1.43303465174158,1.48946552736311,1.42623986918218,1.3948573662124,1.42671450451307,1.62607709734237,1.4250205820282,1.49650770465193,1.44344434344595,1.51076725172641,1.58755403679805,1.39890600103267,1.4389733566043,1.51952771809502,1.52214367678742,1.59431584548329,1.45799133762803,1.40409249201647,1.3385090072257,1.47376351092312,1.50934072692827,1.51010901116647,1.53890495035667,1.33873390742676,1.54099231569732,1.47976893879842,1.53263365366137,1.48803368242939,1.36524562706189,1.26441215082174,1.49796768183937,1.51521944073952,1.48405290326163,1.66180287478669,1.49901202218634,1.57248018033267,1.51985939391057,1.46309518820195,1.43014081097537,1.37004518155113,1.52963672902841,1.45195509773537,1.56591600012325,1.43771529620999,1.40466885355214,1.46014198537217,1.4212776493323,1.51290875802153,1.32831715480077,1.38743716464924,1.46511244756964,1.49893107989884,1.50503227523073,1.41358156226788,1.43157771921421,1.67501569128721,1.49151089872812,1.45173363431296,1.42132006176993,1.58782804178817,1.42578154169248,1.49257582457449,1.40476915171954,1.59303561492684,1.58446401903965,1.52838188237563,1.44843141900869,1.43971710970289,1.55988065532133,1.53522633017823,1.53656495854403,1.48039725429857,1.62535106815303,1.49944277524322,1.48001909796134,1.43243466071646,1.31132533994716,1.56000463606482,1.51329294060194,1.59522890288576,1.39075712834876,1.56194054996103,1.53023256866552,1.61003980848231,1.40615540080259,1.36937466527874,1.63676493742705,1.41648720616171,1.48148032930813,1.50891757848425,1.49271758199506,1.40636892616881,1.39298906629549,1.6071045433894,1.53240348687135,1.37088365290514,1.42794515549647,1.44223073929338,1.55766702535971,1.47217940545692,1.51524980450485,1.31127509940087,1.45224020488191,1.65028333400359,1.39177466939789,1.43786827555565,1.42188939582568,1.61866010312542,1.32604098532572,1.37571085993108,1.53091089344113,1.48840126335449,1.39991891961042,1.50155248348495,1.45611657447165,1.43864483696221,1.46616668415949,1.64586863389077,1.52217446646157,1.45712164287626,1.30334789781424,1.38928464610899,1.50260900735417,1.44204938575618,1.45585582961343,1.43680191759931,1.59343769791254,1.57344616009018,1.51686081462971,1.44513825094278,1.39073179500269,1.57688010778983,1.57300698967243,1.51065256108001,1.50926766012336,1.40010822325759,1.47498705614919,1.51364508325284,1.47646649801144,1.35174590790212,1.42660103466866,1.26947115587355,1.42797937976149,1.44952262826722,1.5643651144509,1.48973048266155,1.38234366473548,1.38667022242277,1.46289906430949,1.40560502996908,1.35147253484953,1.60550453297857,1.44384991423535,1.48100105844981,1.4709437423623,1.55450098223489,1.5308226778965,1.53097062427802,1.60571657109914,1.43334540875384,1.50703763795366,1.57788602293768,1.4235022819144,1.48355398736896,1.41246280921408,1.40536618878532,1.31464239061677,1.50008132907013,1.53033932888279,1.56530160435967,1.46683713857912,1.4533785657782,1.42635252950876,1.44197426427429,1.55049873495933,1.49614876577717,1.36526534464349,1.38230622870862,1.45173707442768,1.48129244916852,1.6244316536401,1.35909640251215,1.50283269530642,1.46522074465415,1.56249159440231,1.60175634943364,1.4981449441308,1.53291796700408
"16",1.6,1.60186659450348,1.49457949449368,1.54602073981311,1.66628027132238,1.48328940973385,1.67441083528635,1.65522704169187,1.49767515256479,1.4732308011643,1.50787457225095,1.6731560545415,1.61965087859218,1.79397004232501,1.78039874998883,1.65892241073125,1.54940214204332,1.60061191213927,1.54395497612306,1.57625803870593,1.53416367952489,1.4937728519712,1.58481593767235,1.67972009761071,1.50718963590308,1.50090296833583,1.6211621779384,1.39321024288858,1.62548253394821,1.5260896242033,1.55322880331732,1.54275899743068,1.73483624763862,1.37788001590497,1.43001528029799,1.68871585348121,1.43578397674335,1.60229807393174,1.50960408358093,1.51652775650997,1.55689698828506,1.6719117969666,1.52921946957199,1.50581544117662,1.50280097897846,1.58031590795838,1.70676219852123,1.42662027509094,1.49759404666165,1.56029410069322,1.60547868338717,1.52848779090519,1.54288456769497,1.62285206275234,1.57918563691613,1.54451696286862,1.62726829056636,1.54274705779316,1.53016177798038,1.76387607638918,1.62576077427131,1.49794856979481,1.6346668743586,1.5655827393994,1.48972130161989,1.4205359083655,1.50790286548702,1.6689547291055,1.67425265996181,1.52036819507957,1.42688444746573,1.436584549918,1.63588869267661,1.60944746141432,1.69739333610876,1.72024760278486,1.41747673599448,1.54740109901467,1.69736899600325,1.4967019657939,1.53001231548337,1.45426961793789,1.51057987824801,1.6611802370418,1.56051505257794,1.34807285934159,1.54857905253172,1.54098156508064,1.70795576130574,1.4202075254445,1.62355709245049,1.43160860115902,1.54912010806264,1.69922970023825,1.72991819775775,1.56005668572644,1.52502920488141,1.5390524623414,1.53725605859589,1.43588093746112,1.6047005188984,1.66352371069699,1.61425217712414,1.47197451733567,1.51272235040848,1.53356524669975,1.6381958392041,1.60369031578731,1.47452352940946,1.43080355348839,1.58479864565398,1.45537801141444,1.4891475098581,1.65173861047089,1.6696453479117,1.57124966606235,1.36297800700255,1.49342838181758,1.6449836650962,1.48293335407078,1.6401450102618,1.53831560113452,1.52095553022306,1.49574896116705,1.50285464484218,1.61238111517631,1.4619262978126,1.49362523068995,1.55756984312825,1.47314046825354,1.51529874156,1.64458670325596,1.46753597124986,1.43299484065445,1.53381049035694,1.58671187987606,1.41528862479044,1.58508843518141,1.57698154192309,1.60227528327442,1.57708992434061,1.53575451452497,1.54035000091363,1.6972093716763,1.68916426712595,1.52457351231381,1.56580270645967,1.55977729535495,1.52383479989568,1.62193103349295,1.41382471060061,1.44477121549906,1.3493086749297,1.61361464358592,1.56015005240649,1.69600481411499,1.46713867744934,1.68010376408123,1.6631535099755,1.64611467316749,1.74828062704403,1.5762234416253,1.49886159260555,1.52460090968364,1.51887433555375,1.45265004898649,1.58280506864076,1.40561618230005,1.49548433055997,1.58833761991588,1.51731919197193,1.55504348112984,1.46609717354747,1.49618715867436,1.53653590077489,1.6762604428016,1.54596229645433,1.52293849177178,1.5307709082456,1.47332584060324,1.47339037583738,1.60964745868746,1.54078250876404,1.5319297671668,1.39080580830776,1.50750942627306,1.59105094599422,1.73787733667037,1.46494699623814,1.66324512383261,1.47393159550626,1.65940835877488,1.568455816418,1.45996205540714,1.49901524160673,1.46093750241378,1.55761336193064,1.50646716091242,1.7570236178321,1.65818437676574,1.69742216398449,1.35951717025513,1.42959383033916,1.40728359990515,1.7820768615502,1.54638103632134,1.62971875187483,1.59023713244519,1.5772793582935,1.52816584497251,1.506260008333,1.59474322164905,1.43557845200716,1.44963958930654,1.49684604325756,1.68399955245061,1.55459333011044,1.5517765244608,1.41217903807183,1.53589966789598,1.36307321051389,1.64041399707582,1.61961580268016,1.41105188807573,1.57063184328635,1.50347842729951,1.71342435407432,1.50131739290821,1.66504604424661,1.53880895349925,1.56392159470151,1.45539823640863,1.51707754440079,1.50463251073922,1.49203815945095,1.56572811276818,1.51100350400298,1.5963184062423,1.53193078681323,1.62542441268287,1.52355541577765,1.57795083382935,1.64311029369465,1.58901813643749,1.54823936309427,1.46207770879608,1.59941276146409,1.61674501809143,1.58385778207288,1.55880253268881,1.50044783330213,1.61600434724479,1.62729621453067,1.52942402304805,1.58072749566209,1.39356456910594,1.58019247044653,1.30583149421081,1.55896628241711,1.69937116261574,1.69231204423581,1.52437208957861,1.41007468185689,1.56809642680568,1.49127624109112,1.41087781173471,1.34461076807414,1.60197203147365,1.68704631095743,1.94274304679439,1.67628408723699,1.41759748075141,1.60703490349935,1.59456262921346,1.58766794376331,1.48677200754192,1.67325554113115,1.51659018080447,1.557193779308,1.54564614735395,1.4739555633939,1.53980594097184,1.50105795845471,1.60800597015821,1.53310364214676,1.52485918098308,1.44472719489158,1.3634200541931,1.42561446742822,1.62606966346428,1.57627845073636,1.45192500365523,1.43657907172792,1.69094841443587,1.55103115665104,1.67984101013107,1.45535121845696,1.66964242745253,1.5425706693599,1.61934026006902,1.68456785004539,1.61262885809062,1.72259425978569,1.55164307222127,1.5740695958362,1.53074017435064,1.53034880194179,1.40655918531117,1.41625558506552,1.86771037043101,1.67293728952564,1.65660942990166,1.45301920722264,1.5132878061546,1.58141067847446,1.41769595841791,1.47094235137178,1.55307425443077,1.86937106814678,1.50995371600437,1.62014630638305,1.53701829819399,1.6645035784149,1.69818440052767,1.46855047472616,1.56059482544334,1.59610977749327,1.61335787687772,1.64619332603795,1.53735943728927,1.5370004319942,1.52541995561188,1.53030799489974,1.43924642164855,1.63961846831153,1.76133784793837,1.49757889716182,1.53865652226586,1.6685179059358,1.63866982135192,1.62951995780321,1.37492074880381,1.39433621681328,1.58269614207487,1.57350118667729,1.56945175382448,1.72340391891422,1.54862855577475,1.64327824155919,1.6635830589085,1.58785584405935,1.5509859579815,1.44780422848521,1.60467224115015,1.54138319984273,1.66938388227526,1.55154283796559,1.52662216505281,1.56102734374298,1.5299258402268,1.61117484592903,1.43103882535531,1.39691936577443,1.57075521938301,1.5762723647703,1.55681582179173,1.67245156231386,1.57110384834389,1.58034104981896,1.59328977410188,1.55429383328162,1.50031144988783,1.69563847893446,1.51134243983037,1.59360280066915,1.49208989218111,1.7150370411901,1.74390694793715,1.68124106762739,1.52197505159434,1.47948698652937,1.75107590275363,1.60590561589567,1.53206231564289,1.59955684945632,1.7587387924788,1.65436757261222,1.57498341061621,1.51827812240734,1.3727279810252,1.65374754196019,1.69625146942098,1.68480101416864,1.46973277321005,1.68759766145219,1.61352543787569,1.67782731390989,1.62772152390153,1.48271531347177,1.69137338261584,1.52095570086794,1.56143959064835,1.57248862330784,1.63853810970545,1.44926640535864,1.47878233583348,1.83579965820621,1.62830859607935,1.46443500767448,1.56452752945722,1.44154140490022,1.81132839527366,1.49378691227343,1.52539988439641,1.48029429834421,1.46806705271331,1.7513676043095,1.52122597781759,1.52657527858358,1.48237607618545,1.78649959625583,1.46009894286336,1.38594377217031,1.61564539409736,1.55533433803676,1.52729349962903,1.53808388160516,1.47623070245209,1.63487154080188,1.57415200937171,1.63792076223421,1.60198206242515,1.53464345999528,1.33651105921261,1.50446548159553,1.60041051194252,1.50473490482576,1.49532493433115,1.57809670837858,1.73057555460986,1.70590479321939,1.61161211649391,1.55384029995385,1.48978114302035,1.73102027864548,1.7060036680188,1.5835079925159,1.60279780740733,1.43816966548983,1.60768359995189,1.64792345457581,1.5264813505477,1.40258727263757,1.44892244570368,1.40954511946792,1.51728244042275,1.5699689246509,1.69659572547692,1.54771635791237,1.56596362723139,1.49532024064385,1.5439196857634,1.50859851959753,1.4439720095027,1.57630853310176,1.53159992965563,1.55663505704857,1.57879143318253,1.65411503146503,1.60234783870041,1.60341179849517,1.81566688483003,1.59163703547517,1.5084213734979,1.68361956995842,1.51454481445716,1.63367070108984,1.49698792689674,1.44919613251431,1.40063921113296,1.57214900876221,1.6110521091568,1.71831201554533,1.59469131263501,1.59631047045105,1.50067779614175,1.54718883134741,1.65648906545337,1.62156876253247,1.42543795938805,1.53265513183416,1.5519893784878,1.55276712305596,1.74051394816783,1.4666328925391,1.54780591538319,1.5414236397408,1.58743466077605,1.88308544921298,1.60085945585819,1.59738616450789
"17",1.7,1.72455471547821,1.62502441474403,1.65750883071989,1.69776512153794,1.58319024884997,1.87092996169959,1.69492005419465,1.57846693961073,1.55940759949824,1.50761820290123,1.71365638481193,1.639594186536,1.85009429929559,1.92176133921562,1.76442866039027,1.6507222425398,1.69013172137561,1.61028706864868,1.70299223018655,1.59481658730125,1.50897534518978,1.62365274312285,1.69309308460422,1.6683800101249,1.61594126980224,1.85206397930951,1.48590940619239,1.57685494368856,1.65590960469517,1.65140741534371,1.56278310498308,1.94903997471147,1.4332227202073,1.61382714066365,1.77006447094607,1.51315010050734,1.64387472560952,1.62801239266265,1.58807496388591,1.65225931290867,1.77907823545698,1.60178567054029,1.60536712780283,1.65772833058032,1.58942500664594,1.82383468264842,1.5844342597804,1.58308109319611,1.66509664549943,1.73378755666469,1.60505836563139,1.71095339472523,1.75161879546432,1.6807377272478,1.59472260829665,1.6567754083835,1.6613808798803,1.5582792420876,1.82563609704506,1.73372911264337,1.55563001585675,1.82550684490628,1.56723926711259,1.57934673484239,1.48395169778254,1.5541732554202,1.72605797016753,1.74390951604694,1.61358898832643,1.49772654976161,1.57158878895562,1.99575103150347,1.73211730697308,1.83628687106837,1.73033803840538,1.47990705197619,1.63676388749571,1.81489998400963,1.5643321415227,1.54529644178585,1.58652382423926,1.65297235162269,1.68026493734701,1.59824730194839,1.45017189024946,1.72413454696938,1.52893654920525,1.75628853271202,1.43720272377098,1.75281460742113,1.4710499065756,1.65581519403752,1.79393606806669,1.84334188912611,1.66558094452641,1.6134777283102,1.74263419454742,1.59902201095722,1.45039472895882,1.63875886080829,1.67858482963834,1.73110229085163,1.58020402170944,1.61945813368145,1.597109285915,1.73181121040469,1.71112096754748,1.48170540001656,1.50720535897834,1.81891331741141,1.52089395402746,1.53346840746759,1.77900034396151,1.74912511685065,1.74862044751264,1.48157174128251,1.56048152419957,1.75304232704283,1.56821327980803,1.67024450750323,1.62740718292734,1.68728873812566,1.60565112103876,1.54102784299131,1.72747752127433,1.48230514275109,1.57584872265109,1.63711893696879,1.52852724266989,1.71060746079906,1.6941860103071,1.43153399118124,1.55881892608323,1.66567561950938,1.65083961399058,1.59026485936678,1.64287992172086,1.74533901071339,1.58358587432128,1.65562694105952,1.66481306148959,1.58783451725155,1.69475527337375,1.85216514499643,1.57508535845707,1.6627889693083,1.72606415741296,1.54349727012428,1.5287761741223,1.5434664676256,1.58062552470728,1.42422696844992,1.7074505738143,1.64701718940817,1.75123541258162,1.59906833958758,1.73513192564643,1.69053401296495,1.81061333149107,1.87867870613033,1.66029899519327,1.55381703926295,1.61605713649719,1.65856342179974,1.49176366365691,1.72295700596574,1.45789082705788,1.56822423674443,1.63748706253635,1.68305293164665,1.70226745890607,1.57648346016633,1.58641785501402,1.66575755241371,1.73675320946311,1.58475724120414,1.64275688035988,1.65685173209472,1.51901649090994,1.61249243635016,1.58774500873408,1.6359063250896,1.62523596141576,1.48097132972517,1.59818439933124,1.66216930712943,1.82473686449338,1.55635185139697,1.71920861553522,1.60092404022359,1.79503343283303,1.53279211480282,1.49962397876933,1.68870893247017,1.56423335244229,1.63910045172693,1.5707759585261,1.83715182317085,1.75790430391625,1.79618561299971,1.38465588460612,1.6536101521967,1.48446937849849,1.90927002185875,1.62721511711807,1.72229868604392,1.60649186147182,1.62934576841084,1.61237598700577,1.70363313228438,1.6869673462197,1.53190307067718,1.53646362615621,1.61492422247506,1.78666527438988,1.63531643868281,1.66443709125711,1.49827188893173,1.61375348794055,1.39464458024093,1.75328627584522,1.74448001542277,1.50463288146588,1.59216552994488,1.57757921443794,1.88962536922383,1.67523771774417,1.84587798530171,1.65236980281944,1.68683529908389,1.56577527505851,1.57379362622229,1.59057105830488,1.62288067530956,1.64524178967565,1.58673469956925,1.64245667167619,1.68939683596625,1.67832527011583,1.68326085532383,1.68524921991571,1.8922812739805,1.72037763406643,1.61970202249381,1.52188734318025,1.68019359871558,1.82461915196226,1.70682983186413,1.76963264283076,1.59128680575495,1.59473066888234,1.67957782229106,1.6242749018267,1.68390217542184,1.40247068766059,1.6997119520105,1.35088991004434,1.82779138442367,1.73339211199046,1.78594805076051,1.61312025802374,1.49545975018297,1.61557919160548,1.55901082776743,1.55543035858101,1.4353355535732,1.68871124423261,1.69722752939934,2.09456190861944,1.9539803140131,1.47440579888309,1.66155300984109,1.76757053859477,1.74670810910127,1.54863033961913,1.76950597165736,1.59963889036468,1.65506198685633,1.66209675475194,1.62445198301977,1.61070170100181,1.62300136518912,1.71754866074235,1.56041555726805,1.63519267484753,1.50169981596778,1.46239440075848,1.46413995515214,1.68905603226299,1.70066883725741,1.48128329437947,1.58233375076905,1.80874254055926,1.64026781187538,1.81529073731256,1.50856607398737,1.79032509502276,1.63506755457049,1.71578862387732,1.78443229644913,1.8238282561738,1.76493583359617,1.65942268525156,1.68385613811195,1.60979823323528,1.56284182657947,1.5109357493081,1.46201454811843,2.03385243089381,1.80243573364836,1.74407283271933,1.4807014809322,1.67479662723264,1.65857466913561,1.56072365996488,1.57392195543025,1.63664300866351,1.94479626006154,1.63799553632136,1.71618914291675,1.60365099022132,1.74894671434745,1.83688665434059,1.51438435307248,1.66163252437372,1.76896091591649,1.72529518508909,1.80426805116558,1.65152486503054,1.61889855142421,1.54105007593134,1.56843086929061,1.60644761419388,1.89326614557818,1.70859037354345,1.51073637638223,1.63334662881076,1.69323233058861,1.74411206064914,1.81555835248566,1.53798892026538,1.38335451515185,1.65713885838201,1.6331276667342,1.67396157698842,1.83205709572547,1.63711933914443,1.75126142052154,1.80116872028473,1.61254961294736,1.66001771981224,1.56919790016154,1.78640253438857,1.68908185494376,1.75802744045408,1.63619642530433,1.62305064975876,1.65603740498996,1.58969529424356,1.6746211745096,1.49858878855033,1.51149369722688,1.6198473846485,1.64792775375107,1.76518944984861,1.75331140262657,1.57426207454536,1.68662048822262,1.6140850815864,1.59213865408909,1.6932665736799,1.80753899332847,1.59032185628737,1.67918971732498,1.61561474893985,1.73755912054875,1.89503344660804,1.74200231001496,1.56942889090319,1.57875074581926,1.86667028281226,1.69669405459813,1.81888695222546,1.67253911796511,1.75905035310339,1.72810043496528,1.65231105089032,1.57781581721022,1.4289086104275,1.82391436032758,1.70487338576472,1.755919592422,1.59092326855163,1.73849039346906,1.70420234728674,2.07914940097698,1.57336724878835,1.5313408585603,1.89702517615447,1.60030646836057,1.67144323506428,1.70889743056254,1.76618307613083,1.53967454833734,1.54780948759565,1.87931335320405,1.69273979142668,1.55208494526164,1.58933132330263,1.60961101034857,1.82526848053256,1.61741712978926,1.71120118980335,1.46736814949358,1.63477189435469,1.85174419058237,1.60841173891794,1.68630612163254,1.52631793625825,1.88560816135566,1.53820999084502,1.46309085841087,1.75518915340014,1.62720168911559,1.65696097487914,1.64514926133885,1.63912066434056,1.61580996484369,1.7628046819559,1.7673665194828,1.83938510316478,1.54370146353419,1.41461400406253,1.53712583148178,1.70050718452939,1.60737394246345,1.58432522044115,1.67057534270704,1.86382619268251,1.80061828084685,1.71463086149744,1.64817213776824,1.6386500483909,1.83511509694274,1.81336598645057,1.78061885345306,1.64459404350526,1.53360002609816,1.66675034119553,1.6330933263771,1.74712238149191,1.4675535202023,1.54504833329263,1.45186230387618,1.63245281108865,1.62314842879796,1.83207493277802,1.60362616664398,1.62108015221503,1.57218259567046,1.57955268202254,1.61289971284663,1.55945889776748,1.73271246668044,1.59589767521701,1.66661157566385,1.67346392317671,1.75943245153724,1.69887160220228,1.76835650962659,1.88620248361073,1.57749363686232,1.71419373173975,1.76531573467227,1.68380939271106,1.65260166901624,1.73426657748776,1.43975828108887,1.42403506537762,1.64480847266403,1.74159681476936,1.87861894666141,1.67449196044381,1.65883871402312,1.5581710481357,1.59987582531265,1.7890752281445,1.66964755032606,1.53062082678678,1.64457597527155,1.68839727321919,1.61316469685431,1.71571715433625,1.55836594027496,1.76315250184639,1.60220963363875,1.79033487259164,1.85636356791397,1.63613339629514,1.68608500114832
"18",1.8,1.78995551877481,1.69777501285399,1.79602550818708,1.74189244182548,1.76769390414944,1.88615414699653,1.84203716654203,1.72005645434429,1.61104983111503,1.71846756551491,1.85140496751516,1.72516810464128,2.08268882133538,1.93135892368081,1.88095249863986,1.77738059966662,1.84234826988144,1.70995953124528,1.76359462286693,1.67990111001334,1.51559110153171,1.63607816351997,1.81953552290243,1.67196380544171,1.71868855726477,1.85305420689387,1.53083909078842,1.78207444657603,1.80918686397597,1.68241370792745,1.77805826290206,1.93780276431654,1.54559610711756,1.56152543116955,1.87120682752416,1.54874845544274,1.67890433741432,1.73319555947892,1.6852243250816,1.79238447966391,1.91284582945267,1.6260683064831,1.68154574281183,1.7616400389414,1.68392302688904,1.95846650975086,1.60785837955498,1.68324164639432,1.75826240697214,1.83081294591223,1.72218061002063,1.76806977690596,1.8330110736565,1.6870656113058,1.68553470111613,1.7656809616198,1.73584102385487,1.76062262945443,1.97792807095562,1.74743510595177,1.60303318490959,1.92393814571307,1.6410083653264,1.6426458958435,1.53997491562795,1.63587777454231,1.82269843580492,1.82418082608248,1.78774667373007,1.52051695763262,1.69632045735581,2.00389736321825,1.82462680274215,1.87932851057129,1.84856941697344,1.50914758638659,1.6608664313563,1.90720698227685,1.67956125160814,1.59975918233541,1.59686615487054,1.74843483485384,1.92817068204724,1.76064285873742,1.52060047375619,1.67744442219039,1.61791991556712,1.9517212654952,1.52534993947856,1.75966220372997,1.54555252066924,1.77108223524586,1.87915383329271,2.0054791291276,1.71912112476823,1.63134434509391,1.86461403241858,1.66078165310365,1.49974253302622,1.78769588549261,1.85560928099263,1.76361052975741,1.62065582936644,1.6937350475019,1.71171712569062,1.79242726658623,1.79739765309635,1.55269575643607,1.60027444509958,1.93032005836813,1.52293870242954,1.60280720400102,1.91925753254227,2.0002011935853,1.79950460872046,1.56705349891869,1.61878902380637,1.85270405392079,1.63288960488473,1.88158663138217,1.72762573817256,1.72704379952676,1.63239035708059,1.71033053180183,1.74776368578899,1.60325182454851,1.69577695423999,1.70986867989118,1.64695154809922,1.67762444507848,1.76586369807049,1.55404810662396,1.62362352878123,1.73307088092224,1.84485053695737,1.65022148495639,1.61087141258663,1.81619124198333,1.79173609394733,1.68575302762804,1.75396184936484,1.75473428170627,1.84742803689729,1.85613391636603,1.65362853335347,1.77809003532511,1.72256571513583,1.68913848729638,1.64356488792359,1.64506814995413,1.67515390114433,1.52038261056348,1.7670539315201,1.72835170402662,1.90693598851295,1.60378279206271,1.89157287096108,1.67040879602926,1.9335405483979,2.05050132154169,1.78777110116158,1.6988228881836,1.73740972044798,1.67718426533216,1.59299405287777,1.81614642374774,1.5404746319961,1.63029241390864,1.71951626843295,1.79413233387868,1.84290264139704,1.64831411063564,1.68319061004355,1.67974386335121,1.91131007391649,1.71283350195556,1.70486349724726,1.68291102787691,1.59398564328887,1.62181710242988,1.78315157691069,1.68648192733712,1.7139792307638,1.55033440737999,1.67231808178336,1.70904898558206,1.98059332569511,1.59393262697842,1.78245399426058,1.58192702865314,1.85803477028537,1.74345523541283,1.64590183087589,1.6726526491882,1.60909692443185,1.74717440058405,1.62453694581665,1.87054947969303,1.94108156837695,1.92918156413545,1.50191042512377,1.6885143897884,1.49318305741609,2.01795008500596,1.69284075404451,1.70778105638193,1.7034550277211,1.74995930181004,1.82943631581123,1.72235753691445,1.71437143591771,1.54651164370797,1.6086611707693,1.64247835526299,1.86683265857882,1.7156309864888,1.68970075872289,1.61473921192356,1.57242268742349,1.48660644325643,1.87216467895725,1.85697617964792,1.61933255148918,1.66214209300517,1.66070666524637,1.93231931020802,1.87828799353538,1.80418170033459,1.80276951932047,1.83112756503529,1.71130768080326,1.6284859728409,1.63519207956271,1.67455717804165,1.73309487468974,1.64505147999751,1.78470623890877,1.73469395475799,1.84094172909909,1.71156631363775,1.81923501240122,1.89110315756381,1.803709696765,1.78379427880025,1.58960606983777,1.74419180801625,1.93121881785871,1.79522120963878,1.78998500459455,1.70962532606879,1.6423484649484,1.79709437930511,1.72559753060916,1.75912758113901,1.47188569171979,1.74555400214916,1.50465776427623,1.88586112614069,1.80950739297662,1.89809558055443,1.67657668722149,1.55847533823153,1.71172526707903,1.65971465465525,1.58335186006352,1.44473583204664,1.79952266547103,1.8192513223877,2.05350757686838,2.00962248638321,1.66322520136261,1.7675967770927,1.9036704238293,1.80179378583685,1.62515711144519,1.85252894691356,1.66784737887574,1.73723777863153,1.76645611130298,1.69307466149428,1.69859162520388,1.58124331963252,1.8859391009509,1.71284249490207,1.68021826624012,1.58748237129784,1.4961895736202,1.57403894589973,1.71653029613317,1.75049204778874,1.66483576060134,1.55853584490303,1.8445501618984,1.7359374550757,1.94218209590285,1.61006629789625,1.83771104659158,1.7790447980607,1.74545816066009,1.89644524590034,1.95772588890639,2.02726282085207,1.72958300272914,1.77124578307938,1.69483434331354,1.64431600730921,1.64234774272861,1.51886869170602,2.12501058910871,1.89012361963831,1.82211443117916,1.58700712702112,1.73323925896459,1.73452843391549,1.65911977678,1.6315951752404,1.72029443770985,2.27648908532702,1.71796578473166,1.85113272939369,1.69899460670077,1.81486885168868,1.97492940955539,1.56631127310518,1.72033132539913,1.85628774089263,1.83286391655648,1.85329319124626,1.74313927888475,1.72194998579805,1.58811078435858,1.74829659440483,1.60506782863948,1.88743287602631,1.79052764210583,1.59502662350968,1.72126725048256,1.79631735212184,1.91123733224624,1.92978330675784,1.62437297754803,1.4815814274667,1.75424249341083,1.71275682074252,1.77699663624911,1.84992122572842,1.6938741869792,1.8758697831345,1.86048600206305,1.77965065570176,1.70882934087828,1.62391753160891,1.87582393376319,1.74247609312076,1.80102164009105,1.7325748694199,1.70420201273899,1.71767637363735,1.67462841542517,1.80807003258046,1.54738978832499,1.55748720509811,1.69763623658396,1.73999480730349,1.87944950373789,1.67101995374842,1.65910437821501,1.79526153806567,1.779175835613,1.77727325649265,1.66302108832733,1.89066929733925,1.65939769892391,1.77238752119906,1.65992907667154,1.78034740410122,2.04948520796172,1.82530483980084,1.68199161768388,1.64759095043848,1.78840830803483,2.05654910679672,1.74997787243434,1.81021828792917,1.83559402873208,1.79789969964636,1.77182184908158,1.62726759439147,1.50319348479471,1.97539618895091,1.7890347535534,1.84037607405333,1.6683463062316,1.96937686742502,1.7841455038833,2.14849148354373,1.65750849753208,1.65235977404688,1.98440280558634,1.63838604863833,1.80854139618941,1.79683511755816,1.88118100108941,1.63815093432429,1.61246263633919,2.03664577438418,1.82093133606998,1.61747457053639,1.67945888677946,1.6256231387143,2.02663670957207,1.71317548616413,1.82819365222822,1.58817666914613,1.6908033361806,1.88204983275535,1.68655538896224,1.73177865041286,1.68386952679689,2.08668033665071,1.53605636443875,1.58300218031461,1.77953145453608,1.60779485483229,1.7516927713881,1.71711587319017,1.69341348096522,1.83320320868191,1.72668252743527,1.88727923525321,1.91926782422918,1.71994159927495,1.47809583651168,1.65208537475207,1.72880636350943,1.76580812429388,1.64546103428893,1.72683356786575,2.01988634650979,1.8760962161724,1.84416659614219,1.76915801261373,1.76469996651785,1.99395180623302,1.91688155532517,1.79890743324524,1.73801250544691,1.64181146404356,1.94548974605073,1.73580895684386,1.69294679611158,1.57820243419377,1.66244086463932,1.54083278407457,1.68149603868222,1.73134039900664,1.93232453527125,1.69934396022299,1.72909935092776,1.62742909423879,1.66337665780224,1.69725034233582,1.60882700450682,1.85198947533233,1.67103235296989,1.76128084149215,1.7320667631325,1.86255584806942,1.7768104966606,1.80637689784385,2.11313168137835,1.76329257497433,1.7427559017984,1.89109903685973,1.66367754519741,1.84094535975736,1.81924982015059,1.57384955743255,1.49818922241144,1.64751468275863,1.92707302091873,1.92023841147518,1.7794271419886,1.74152489994476,1.67830413739265,1.65942387347045,1.86931179240176,1.84418705721523,1.54355549447792,1.6318797521143,1.71054963982789,1.72927969307139,1.83901444572715,1.71970810072956,1.85311490720365,1.67661869638311,1.84180121470133,1.98066630058474,1.71813951530379,1.78164927388558
"19",1.9,2.0208410302291,1.82238046443215,1.73426157395226,1.81163828340723,1.88440814687521,2.1905163587979,1.83431054349934,1.83419329391545,1.77673905781579,1.66248175211914,1.85887992438517,1.91665409422527,2.16601122591747,2.14405498055534,2.13073381817917,1.9206935429299,1.85855125883447,1.7925676821433,1.87466597668667,1.67118571857859,1.70258918359597,1.69507728928622,1.98410565339165,1.82004702354478,1.70523496107132,1.91369414250801,1.58660429081818,1.8226171941958,1.84292527054467,1.70647222087817,1.85508317929744,2.00318060820675,1.56613515945382,1.63495826493179,2.13414901352109,1.6670854105901,1.79093528144462,1.71268741904413,1.74436035756352,1.78942280209635,2.06425550605104,1.71026004539878,1.67576557297349,1.86507125765822,1.86797894625607,2.06596038122025,1.67168267061802,1.81904877515626,1.83781482903782,1.8155016321473,1.82624740539322,1.83352808176181,1.95338352309532,1.84020381917475,1.76723144534976,1.85147425934634,1.77495501122682,1.81060107072893,2.03941045815502,1.82464180192391,1.66932867560809,1.94133176515958,1.74640947260453,1.74024385291457,1.61205175250687,1.73097246308848,1.86851537605963,1.85017766813504,1.81036811974742,1.56235236200684,1.64963282905048,2.18127629209962,2.09245873116082,2.08683510455602,1.95371120998224,1.54863557893166,1.74675157880714,2.10662262217782,1.66484583923799,1.69666985670144,1.68729062943259,1.73690699087332,1.96383971131907,1.93162714183857,1.56054648528433,1.76389801958606,1.71895448848129,2.01419669738489,1.5943230729039,1.82418618620604,1.62294617165851,1.89578006399421,1.96426510212044,2.2175627227567,1.76227523682396,1.69688067623652,1.96377484226373,1.75377140817315,1.58464017809886,1.84839490701053,1.98981221450607,1.83171980330876,1.6340068900251,1.79018764911284,1.76397245453472,1.86294818390675,1.95390374046786,1.59554096192215,1.697514623254,2.01044661157178,1.65504398203434,1.72172623049344,1.94379204428974,1.97175457031223,1.91473636589574,1.6977187810495,1.7643964761274,2.03599491242121,1.72170524460731,1.77283060434543,1.78276755404171,1.8384491353446,1.75222278143475,1.79358988268594,1.86862174469777,1.64369378532473,1.79788712542318,1.87020870417551,1.67413237095764,1.77233432040738,1.82142463650812,1.58537764041392,1.68051419313185,1.79843184794849,1.93048569621826,1.70982735569242,1.6977572366438,1.92006756063528,1.75567271415713,1.91787247447802,1.8535649758639,1.87366469559892,1.98161671636918,1.85302249075568,1.70780758772166,1.89994997514078,1.89368388948189,1.68763008591404,1.82598363748982,1.64943551416509,1.73935961764918,1.59284231163323,1.88839238740869,1.77256050259413,2.03841724973155,1.68672630314729,2.01964825519309,1.85623606495971,2.06261864836764,2.21133438161648,1.84507037098837,1.68679293800658,1.83671016469547,1.7571934923798,1.64672884946964,1.87241247010465,1.59978368521493,1.74422502418819,1.79918435408499,1.88293815145237,1.97408655938928,1.70715431307734,1.72049006601306,1.8375841975474,1.99550841145771,1.80111591403102,1.85840605414109,1.76408709368071,1.60310612235249,1.6740981318436,1.82877637248564,1.74852191978388,1.84098020570975,1.63241761232631,1.72289451877874,1.80779175507806,2.11557694006665,1.66073658872918,1.71213427708389,1.81167437521344,2.06661344264604,1.84803512526777,1.71126088162806,1.79940761790095,1.66234384839903,1.82352942710093,1.68769893994637,2.18500203488086,2.12878003122008,1.88229937864106,1.53046584894993,1.75665149682683,1.57089547557877,2.13331153014333,1.76792001112294,1.89862233194605,1.76107434592362,1.75573484042564,1.9095175562643,1.79695985353163,1.82584971782532,1.59616167887537,1.71655245210625,1.64585629866549,2.03133262541838,1.79942299883704,1.80275261068313,1.62050510480732,1.65988483624906,1.54295400921539,1.96918484966999,1.9861412260489,1.59273655846693,1.80362045002155,1.70839298329741,2.06672926127492,1.9642083893608,2.01254219728308,2.02945573733757,1.75184139368278,1.76493420434658,1.67992300123627,1.69550812709549,1.78654607650155,1.72931860628947,1.67603761385203,1.87449116334552,1.90242529969093,1.8910134236875,1.7900418136812,1.93171519623599,2.15261225937716,1.88414853041868,1.82908476635758,1.65536860317653,1.78474217037083,2.07888439979083,1.89902227084127,1.89498397199746,1.78957528098224,1.7401630604049,1.88550790640307,1.81341398891621,1.89755815015266,1.53949746227632,1.92644600907547,1.5112093628344,1.89750912954436,2.00808724988847,2.0074653093857,1.77523513865494,1.6512957565127,1.77413762252879,1.73660499682288,1.67929778207083,1.52482372767852,2.07707610652319,1.87513691055961,2.5048261246673,2.14999851394064,1.627081274111,1.84915327618645,1.97333093880289,1.85704184288841,1.70921861410173,1.92993978783092,1.72137006026681,1.79641673107327,1.82424743413087,1.73739137302343,1.83889149580737,1.71209785513253,1.96519192606357,1.70569276710372,1.83056544765057,1.62327268466805,1.53917692672659,1.60465273376519,1.83475067664672,1.80355135912063,1.71566267874502,1.65379416236363,1.92191485833743,1.85799722975606,2.06583031275542,1.68461275826263,1.98175408420017,1.85813696479442,1.8121778711431,1.97086404806186,2.02808587848737,2.21603528590514,1.85896252811555,1.86120251708398,1.77516323866889,1.78253663746878,1.65138967750721,1.55730222185026,2.44313322142254,1.88911989222259,1.89149570783881,1.64453987274943,1.82769092273265,1.77639128761946,1.70200385982925,1.76119997087992,1.87352508946108,2.62069249432091,1.78249623847958,1.93924774680716,1.77762844640735,1.94399035292625,2.09772764195884,1.66645207707917,1.70953167778899,1.96476673967099,1.90549097021162,1.91081580509256,1.82267181296378,1.75313059600477,1.64355642081938,1.77709206994889,1.73892300249135,2.02679669810484,1.97489905231984,1.63388415524318,1.7837887025028,2.08181909771537,1.86230069652732,2.01817558825877,1.66781819986701,1.56481150727699,1.83823241652522,1.81635666903058,1.76746831217555,2.12455848795529,1.74276358435471,1.96951551219665,1.93683528596393,1.82415294311272,1.82285897628505,1.66385334911211,1.92226618264549,1.94050068752573,1.89122186625538,1.8914513221068,1.72363496051326,1.78611210918239,1.78911118663045,1.9048440494154,1.61583086693281,1.6153184794703,1.86798258736603,1.75430149224984,1.8396632742344,1.74914415435359,1.91235908544673,1.87815875791505,1.82860280736551,1.72811225211563,1.72426495705249,2.02134831729488,1.88297001120677,1.7580838679788,1.6154672614678,1.96188650281454,2.11557257006655,1.99124426478745,1.7751098441881,1.72162026186362,1.89148157287533,1.92427566010781,1.8518990976973,1.81535970614395,2.2463072749764,1.88312368733817,1.84553515234645,1.73078921445349,1.5792377032923,2.04725906833323,1.99503594636747,2.02788124219399,1.700981939907,2.02052245677689,1.88853177134511,2.46764208080958,1.74963470854128,1.71681055709906,2.09297442625991,1.73749335357518,1.80183442892484,1.90399599293451,2.00802706309439,1.66470038680354,1.74441085291971,2.22388376039864,1.86305094668298,1.68249762196882,1.83393887309304,1.73085931146582,2.01159732798843,1.77549807708839,1.82168990129263,1.70737709758182,1.73495946661372,1.99607660777745,1.7793970822279,1.80426250899149,1.77425196652673,2.30105531178871,1.61680719063064,1.61794873306137,1.90140187194858,1.71710468956729,1.83002980063607,1.81308815504918,1.75108727098762,1.92296161660609,1.84319711543364,1.98793561837865,2.07858245309492,1.68342491467978,1.52997687136223,1.72580100536378,1.88239344637749,1.74040012863231,1.7228062177196,1.84210061805219,2.13578226251732,2.07373576746756,1.89929815938111,1.87756991963947,1.78984755542216,2.04863033457634,2.06291633548742,1.95926368590037,1.83958033863654,1.68730944800475,1.91505827679195,1.93312754716334,1.77941989946707,1.66927710706879,1.7297805036593,1.61540696112833,1.77694221032043,1.796687455123,2.09002709640704,1.78433524154683,1.80990803330645,1.70607012357379,1.77064666051545,1.75620695862499,1.68130125189271,1.9690550700093,1.7285044411013,1.84694497100878,1.87256238034813,1.90346328841224,1.98606345961273,1.83690647442214,2.10551481811739,1.84047119762479,1.82755583280757,1.96175613797688,1.81680536054774,1.79289429480328,1.93487699189643,1.59365283036552,1.52977254357326,1.8371943341387,1.9754139277283,2.19712682162047,1.90241128953832,1.85539127161282,1.7151866991634,1.75733424792691,1.99971862153127,1.91083570501173,1.61322550525163,1.67757888853338,1.77259570968353,1.7611794595926,2.06884013953873,1.70948691638578,1.95761333655683,1.75248608962623,1.92381002134254,2.02570548200599,1.82807826747428,1.81454108416844
"20",2,2.00586200475701,1.80678465266633,1.85479568028005,1.97473082454007,1.85805649921344,2.03919924175464,1.9396815189075,1.90422954843626,1.7652575677252,1.71430278465956,2.00969409155361,2.08628027109681,2.51199340294539,2.41190570894778,2.16077015804304,1.7612425820044,2.03190431378593,1.83970216091696,1.89456778011117,1.77426771315627,1.72721809882351,1.82189748681399,1.99433613531745,1.85133930713128,1.92525840813888,2.04038807291707,1.65407093503286,1.97732669839271,2.04646522804722,1.82960977534996,1.7517604492274,2.64822381505548,1.6198514463441,1.78868178853495,2.07451734420283,1.68131272265882,1.81486749256385,1.87336339025264,1.77601931077471,1.85832130466665,2.04563276594114,1.80428729173941,1.8312489721846,2.01199885261769,1.90456565958096,2.25950249907549,1.75402807354885,1.88063783899046,1.87781450535542,1.94757112512472,1.83007217805805,1.95183259114239,2.04584810144918,1.93568087225915,1.86870954840011,1.89598278397961,1.84076534369676,1.86374624963837,2.28898678376188,2.06770397589783,1.72830009937352,2.00208598024871,1.82619406158292,1.72019194955507,1.65307578042407,1.82080659562719,1.97422355202663,1.87721267594566,1.852284248689,1.62645044918689,1.78615052111099,2.27145377062106,2.07104852491399,2.20740535878,2.07984271168805,1.59454258426549,1.78677329744127,2.0240833768751,1.8042100952284,1.89772556778253,1.78507476581972,1.9229582743671,1.99259383272488,1.97152435142757,1.6481913900837,1.8892124000042,1.69339262883305,2.05068209167528,1.6278501516922,1.96195039054507,1.66475717324033,2.00856094135962,2.09574703020595,2.28508012257205,1.82410147373639,1.83250134654158,1.9279845887254,1.84127012848698,1.62061652344302,1.95362631233484,2.02789740128262,1.92892660235466,1.70390593395013,1.85187471918111,1.93852604540823,1.98690724792677,2.07142743615339,1.74561183793325,1.73802177920622,2.0680812833831,1.70477967146441,1.80947172308338,2.06933829750167,2.15954366951254,1.98231226065343,1.64738716279531,1.9078748313826,1.90519616153117,1.92270630689733,1.96418138717663,1.83644721578415,1.90152441845368,1.75235555199407,1.8662004650597,1.94424861088684,1.72493690050495,2.0688836561977,1.86817704869576,1.72192099726665,1.85126964607847,1.89282134826048,1.63833716732258,1.7731399699908,1.89192912095485,1.92886782497286,1.76058187503533,1.75905228349084,1.89864589160581,1.97407847136109,1.88140799462608,1.91000155123711,1.90679750996078,2.05877311585825,2.16995288387688,1.8466878557257,1.83208035247914,2.04782528171691,1.76513274201583,1.878746287545,1.75167521602123,1.79255113909115,1.64444879696379,1.97422501627364,1.81581596264091,2.1398267143709,1.78007032824158,2.11055417031587,1.99991719559557,2.22204992842005,2.50267310188293,1.9454160235626,1.75973985542237,1.91374870738397,1.73911652593027,1.69233583294105,1.92844559742512,1.62793435097759,1.79577558524793,1.8929152883658,1.95699531773526,2.15470150423779,1.74263123609039,1.85905305932303,1.92636319693724,2.08605818134828,1.81182928641117,1.83284373662153,1.85480566421541,1.71574235569643,1.71561396299562,1.8353199396017,1.80882171933372,1.93802073162493,1.66708308331438,1.81651215666737,1.93575139721826,2.17801248151955,1.74430311494194,1.81315503603755,1.87013714657697,2.20541914044776,1.83357631063243,1.76089739110224,1.95658186035645,1.77581900755029,1.89718867441056,1.77490208131629,2.27406433181892,2.04247764296479,2.25300077219702,1.55683224318861,1.80413925982495,1.56629014440043,2.48431413284033,1.91711895154231,1.93885131648788,1.78997854407673,1.94976625832479,1.9601022987047,1.88293579140157,1.90949115646614,1.66863610142664,1.77844001228516,1.71909178284927,2.04327471971206,1.90836938086673,1.86285701462866,1.72580136626018,1.71639550915659,1.60882744720355,2.05159815659702,1.95968720372939,1.67619484894906,1.88251051119356,1.74947449775387,2.23503133233192,2.03280080546676,2.06724362267208,1.93232467356536,1.99052306616891,1.67149036707227,1.86855581979334,1.76464339838373,1.87422496803035,1.79296174824655,1.72088092358864,1.92727175109325,1.91862067734122,1.91098620509257,1.92762410241251,1.9871881586541,2.2599520982032,1.92812911065993,1.83846245241464,1.69800112884609,1.79548877774025,2.32862690169442,1.99175017694322,2.0221500868916,1.84006758254344,1.79344753652195,2.00570639823573,1.93222115498593,1.96019858039255,1.61186038181313,1.93627615702563,1.56600175239264,2.10188967311073,2.12069699473336,2.0541261459265,1.79205080143619,1.73767784522569,1.89454796116646,1.86193432619431,1.8682906026424,1.58414696122976,1.89372429055002,1.91916587383763,2.79870139222406,2.25857020511461,1.69003036326887,1.92571228406696,2.0473883759443,1.92362006927405,1.81655792421233,1.9164268929405,1.79850165990573,1.85620326797889,1.86038882141643,1.88971678780353,1.99879179749172,1.8252814118677,2.21497795614535,1.8183741240948,1.8456366456146,1.67882142654404,1.65468683759829,1.65663370249494,1.91397863421148,1.88565206372185,1.79051254358181,1.73298166554882,2.00431801460567,1.94784036134119,2.10445996989328,1.74749949856358,2.06534173147766,1.97199430920886,2.01941192822377,1.97886119146906,2.25732880510071,2.27983618713787,1.91294900618248,1.86227094916294,1.77034040742233,1.85637200368437,1.74302712249078,1.60886752872174,2.58221861463036,2.03903093644595,1.97021607802942,1.75175810380243,1.89686161934707,1.81661746947003,1.80405191382181,1.6806917547131,1.90333190520522,3.03568876620661,1.88259215973728,2.02049377626331,1.79651127931505,2.04739746223501,2.21900267949627,1.70224655337474,1.87518556435476,1.89563084189047,2.10621784723324,2.05645254423813,1.93609125360717,1.81531815984375,1.70224575848259,1.84388196485866,1.81344389721125,2.03060919764641,2.04259247420682,1.68610880682873,1.85337473676752,2.19663276176504,1.96634525469658,2.10896053896555,1.73610586183748,1.63052984548614,1.76350989519861,2.08441119124749,1.86417395646352,2.2354797705538,1.87368920337308,2.08635547159256,2.02744356711536,1.92560492810628,1.8656360446886,1.69693913267015,2.05293798736106,1.99580389837761,2.07148468171916,1.96254915772155,1.70753925966294,2.04579631167135,1.78525849349122,1.93877198496122,1.68787976347428,1.70251383319337,1.9664854856299,1.85315100322787,2.03013751509749,1.85805276867034,1.94607101264166,1.9704045242542,1.88466694229054,1.80825738239368,1.77822477604773,2.15555126781635,1.96278631307597,1.90850974041532,1.75408192943059,1.87358878522181,2.18907283007415,2.12212546923692,1.79790187457772,1.76148877014921,2.09726150862251,1.98927543018479,1.89188784513446,1.90675505233108,2.37197559703736,1.96577134430766,1.96707341228573,1.77409515190042,1.70308930304037,2.14818903334863,2.09661324213409,2.13157139774133,1.78395675286053,2.13275403113904,1.83698429747554,2.7739096556185,1.92976407432746,1.61168227618139,2.17841456640041,1.79238893456698,1.87085376891677,1.96960090331706,2.079915038472,1.77907430954977,1.73063442227716,2.39373182898521,1.90790390773875,1.81084822164451,1.90801813290966,1.81530426487525,2.17867817485843,1.76011941536968,1.92457024232935,1.74306987673962,1.80997970604389,2.15824000410222,1.85592482354639,1.84896040194297,1.77758901357845,2.50360106816456,1.74555995487912,1.70220031583939,1.97915189134257,1.83695073222549,1.84439392315497,1.81534792911328,1.85591480720986,1.99593323777913,1.94735325878538,2.14737164144851,2.2127948265626,1.78482286963453,1.60168227343554,1.80076854167197,1.89191599070275,1.86436984381024,1.76160155502526,1.96404348336212,2.40107521483126,2.16616225232595,2.05345153601927,1.87704934311248,1.85770908817846,2.1128076435957,2.14455189290013,2.08147013364114,1.93024292881099,1.73034750352882,2.02281670057731,1.87690277599775,1.83204726947425,1.78306710117358,1.81414757171473,1.61540847165205,1.91815675551454,1.93359398367458,2.17209154549414,1.83412946950393,1.85059058919926,1.76221324331574,1.84302840416715,1.82388154171718,1.71348552534947,2.06389457650152,1.75679267522835,1.93950931763246,1.94732281361285,2.04699172812261,2.10301114364152,1.99007119331029,2.15126313462228,1.9186688204824,1.84989345742066,2.18203648206208,1.87476994570752,1.92257911095826,1.96863700531715,1.65277635259724,1.63577655137035,1.80253565702016,2.19307199067111,2.18859378250721,1.9876015011276,1.8961482861805,1.78348387840238,1.85723104274054,2.06605802966228,1.99163413382907,1.6415871503303,1.76095182072996,1.87161152471195,1.85989890350429,2.14767582086867,1.81734157584915,1.91500767118724,1.9840757313528,1.92206576268626,2.45828625502995,1.94061644920246,1.99612684148009


==> Experiments/Simulations/MPLEvsBeta/Codes/private4.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,0.956986452095982,-0.302149292806211,0.133071257228204,0.0218135234313609,-0.387724177493228,1.62961370300345,0.883852255157141,-0.509191738257736,-0.639721102409649,-1.55780357880478,0.78598031959856,0.636058484819567,2.76120200181663,2.30764773500803,1.28783802463627,-0.558036048718926,0.280147351883308,-0.335052416692117,0.20643389334265,-0.587597219376748,-1.75786298683941,-1.1065132373535,0.660161724844516,0.195950970613394,-0.612413214003458,1.11469149154658,-1.58634394126086,0.611423510328107,0.629719369014659,-0.591048462001096,-0.960865641951493,2.30118038623373,-2.79975864134626,-1.47749241277622,2.05516158620344,-0.961063032053231,-0.476846530555051,-0.460144759818769,-0.847865764990771,0.567445904490887,1.09273625606563,-1.23186175415258,-0.888244808525344,0.830287383005737,0.0333059123678907,1.50310785666777,-1.14060749480982,0.0349849464256639,0.244572858047032,0.628997728190257,-0.336418080811902,0.783853435520446,1.20675969392349,0.153500651627151,-0.259575834617186,0.557426952300135,-0.311214733458932,-0.460881160958655,1.78337418112345,0.0510516120220956,-0.986024265190703,1.45096575151538,-0.713564639291055,-0.68134699860207,-1.78260862223495,-0.16470170511025,0.900684213082248,0.45401807850067,-0.254514917406043,-1.82243158372586,-1.34711871510129,1.83648949770119,0.979622226592059,2.19656759356525,1.67053023500488,-2.44592067762435,-0.494994728952736,1.73221614440796,-0.648197806556415,-0.946561647976485,-0.945548737169136,0.116863573941975,0.517490629040599,0.797462314400621,-2.34030637161224,0.166629086479435,-1.45296442635598,1.4465585997017,-1.99986833263157,0.642648560560443,-3.004519494311,0.79250531984772,1.21336026421861,1.51538558435324,-0.0893155464993697,-0.747493137614177,1.23582271464485,-1.06737443872279,-2.75519213173856,0.0341928686003551,1.25655187507558,0.39181133823632,-1.21417093389386,0.148818556714839,-0.10667871149498,0.492436018086258,0.439704792742027,-1.60134667203392,-1.12702644696526,1.38751226409756,-1.16771123618045,-0.595793055712747,1.52215399976367,2.31660456401583,0.119873603573468,-1.98679011710844,-0.359937691469862,0.129526780127345,-0.656261352217451,0.188206881426,-0.924867033663701,1.35749694919017,-1.11553155210609,0.216084920036804,0.864205978271061,-1.24257624226399,0.303443725674614,0.184259143663152,-1.13416647950287,0.167948717881437,0.504931534168469,-1.6306991738412,-0.847008813360723,0.269239931115689,0.207867682934976,-0.536863613787389,-0.457538425166886,0.596700829322035,0.696655048728787,0.714819038671627,0.219954211065782,-0.0925468882907836,1.62970526770608,1.28767533230864,-1.10484599156569,0.0838534442142294,1.17186318987988,-0.620752400562362,-0.154944233584702,-1.70618425422766,-0.272184069247436,-2.67220987146684,0.846876669652709,-0.398037115376057,1.34388039582896,-1.31029713443717,2.03219546401291,0.753562345816244,1.19409852531515,2.30866306957883,-0.0010600378920403,-0.659356555368504,-0.0573160078495224,-0.460829207319291,-1.48165784537037,0.157271359497971,-2.54865085078309,-0.696099118924474,0.053379866620367,0.142779472036176,0.690067175572916,-0.529183000373961,-0.703662557466536,-0.0157672900343932,1.2960188015669,-0.927440236768665,0.172668840755039,-0.287523304541819,-1.27608923858292,-1.4627840373187,-0.54712450108685,-0.00776365995222111,0.903125999640354,-1.9187639418565,0.335583478982423,0.391904102250002,2.19335127391425,-1.15270924172427,0.823874183387384,-0.0804922348953925,1.60559754414171,-0.224178025939839,-1.37662959158178,0.0700843791310027,-1.47822803978428,0.140123402089317,-0.128823001981938,1.98837705686231,1.57044351036018,0.940674194440939,-3.38647608889208,-0.536745870301484,-1.97103518560535,3.07071353362313,-0.850348915879636,0.574766144641136,-0.560960054245441,0.141226863342471,0.692188815717561,-0.187643076416807,0.185170068485292,-1.95382388457897,-0.99317950499176,-1.72459199789143,1.04903392642966,0.937791037053761,-0.0761184841253952,-1.40903786371432,-0.184045766546676,-2.60014532028748,1.14031341238042,1.17807804169677,-1.47426797084318,-0.147694610432392,-0.589481431123053,1.89619638237707,0.417790963238934,0.949999206930796,1.01470458304498,0.243640658629374,-1.06201045805054,-1.09099231145736,1.01137466756459,0.0803385350526065,-0.78914867497721,-1.32712544199959,0.510809933158022,-0.157913886255856,0.453077872878908,-0.21448184069236,0.157645856720779,1.46204672324431,0.425895575440681,0.189372508210388,-1.08771715430404,-0.983809967511171,2.81065103656124,0.455992380068873,0.165811218928374,-1.80418557125427,-0.767201658773892,0.0454914660564299,0.0845039374539006,0.172569009778133,-3.55555533781021,0.561774572893957,-3.99622738333954,1.64716572138501,1.40626831729689,0.854496776497336,-0.765950135605737,-1.35837199628563,0.289833359995078,-0.319060664141414,-1.3633882958792,-4.0106783968849,0.503221699454079,0.612091206799169,3.1291824202209,1.89095208406018,-2.19499595842876,-0.123774171829866,0.89590322670742,0.82021080124938,-0.738610529890756,0.70331357429389,-1.55291334697363,-0.0618606582248613,-0.552693518192772,0.288441960471975,0.216595640498528,-0.0610870282272144,0.635675100386657,-0.0245964109635801,0.00269425107696162,-1.29635817709041,-2.3134334648261,-1.66858045814274,-0.253932051520942,-0.212696461064376,-0.708932330081294,-0.866435833345627,1.37517197367266,0.421293695646215,1.46107983364962,-1.69022965057373,1.38778894838189,0.457685137093166,1.24278133940529,1.09798258132121,1.65534874286019,2.24145371775001,-0.298813693303184,-0.39028101593426,-0.561596678779487,-0.354899091849716,-1.95990590306896,-2.51242506808516,3.23210876812269,1.20651604268231,0.670677331080503,-1.43522659892347,0.576660632769779,-0.779401886129491,-0.635823814786087,-1.18655207838744,0.452408289611824,3.86444057116976,-0.404860706327867,0.93600146719813,-0.951550311001294,0.464231282100635,1.86461257973766,-0.830123600366241,0.0729730086038912,0.886594453952112,0.366055961513622,1.18982936407852,0.424697208177885,-0.0826535688131579,-1.27506010741584,-0.401157470561154,-0.926283218120183,1.66467291853648,1.13950572366999,-1.18793385082659,0.631465411194187,1.02546031698679,0.768484253932032,1.92444508603345,-1.5860959537736,-2.21933881241849,0.313189185090797,0.923539133740831,0.321392823161873,1.3774828972105,-0.65803935741992,1.31444483911476,0.871264339427507,-0.0683940766763112,0.0527313639679635,-1.24093993482218,0.839365602765231,0.492507383337453,1.26655620172583,0.576552727891781,-0.231682143027066,1.24191836504968,-0.2311714349212,1.07474584541538,-1.58456978343099,-0.974239353012559,0.623699259496831,0.293117028423815,1.42238035687978,0.563346312973741,0.0430818115877201,1.18246168698135,0.128851764944817,-0.155174251530193,-0.290081590686661,1.16380966750941,0.524419631808232,0.477947227843068,-1.53832976460816,0.229220203787473,1.75265426339667,0.888810862511402,-0.698208374317791,-1.17857211425068,1.43858627508228,1.11593362166785,0.201705253229872,0.81684998538388,1.13447746215099,0.526529120447281,1.01682407200374,-0.883318608912101,-2.94084321227866,2.22870445611789,1.10616152503592,1.24258913777332,-0.970333176264275,1.35692209775855,0.783684236295123,2.570382908043,0.211368222004326,-1.28430220282148,1.91533703092811,-0.581256733720046,-0.0853486629295636,0.368779568463168,0.732224875923008,-1.47884300727973,-1.16526186138418,2.04808994146764,0.514465575843822,-0.964203815496779,0.470078456452915,-0.534725208696057,2.24828742289942,-0.592736011645473,-0.121462909720179,-1.45978249942324,-0.532345190959463,2.08438947498202,-0.085205837829377,0.436214706051249,-1.06154761279151,3.11717718808998,-2.03631330154103,-1.83074925871264,0.602442378158588,-1.12678561689701,0.151252293256936,-0.0575501568602842,0.504280677075186,0.0796235681891311,0.913509203544263,1.77820395259262,1.68290218087539,-0.870311168220653,-3.00397734840988,-0.338107336618359,0.823104584949995,-0.0918352828903347,-0.32099418582274,-0.233152522216667,2.30265693067064,1.53657222556312,1.11770112841628,0.345338619820327,0.108425170136296,1.91701491932501,1.82832954923011,1.24068083894937,0.400914993030393,-1.05644386898934,0.70896312888149,-0.472256291643551,-0.402983479475738,-1.65541678393562,-0.582604145194785,-2.33612643443555,-0.114536257902538,0.487293579215149,2.01217149671447,0.194867361896667,0.00486241366395259,-0.253100724848009,-0.057956687254493,-0.191044106573023,-1.26147286283042,1.42242649552819,-0.635318142083455,0.616700953445404,0.385228094218494,0.791035098721691,0.995323560241499,0.941468461645289,2.35731330168723,-0.139384632337523,-0.042294473245565,1.37465530364446,0.0940776679017067,0.1686071788643,0.608289887179307,-1.45293132088349,-1.77068077332752,0.282489893055895,1.51080114409882,2.03769285332982,0.683026453929838,0.733160545287253,-0.539794791125193,-0.868286689503336,1.40105761019506,0.0152709552779709,-1.75204519389939,-0.961491665603891,0.768001894993314,-0.181901067206644,0.982767562626676,-0.739196572478577,0.51632305440997,-0.430183588007607,0.0420441566527124,2.12250574595667,-0.275389833326663,0.456296871279597
"2",0.2,1.02409064380502,0.116316317288805,0.121590020712338,0.412304890598034,-0.192845976062732,1.30303147863608,1.03618339097917,-0.164631294959315,-1.04237875602232,-0.871024171335906,0.867963738349147,1.06454809067325,2.11215700933075,1.90924643566877,1.72723228413471,0.00484255668515754,0.505985464604842,-0.758221246577572,0.339354962771913,-0.288185911880675,-0.984234987662128,-0.335968888892575,0.99375587123671,-0.0554992838064448,-1.1511579246876,0.915163245051382,-2.28406727071383,0.302757742118523,0.613027388803559,-0.35660422767058,-0.747630285097307,1.95938565340409,-2.5240744657469,-1.34856044502733,2.10026950602189,-0.8742704965596,-0.225500325513178,0.214637045011951,-0.799658065625996,0.386949520085769,1.70915683421594,-1.12473743051274,-0.655184807720685,0.0388618303013065,-0.148238928412975,1.51357393352266,-1.01538335968374,0.199826797390799,0.419067734250419,0.624621898270926,-0.19030582702794,0.611634463840195,1.46839372496525,0.587358415098857,-0.248294786297452,0.254158882567128,-0.262558628004281,-0.440954124437812,1.77877188444955,0.419761169656107,-0.91882716435288,1.3576596477289,-0.39156368531153,-0.893138414773,-2.10215341190356,-0.439119509181674,0.923805191687199,0.950353875195876,-0.310204243797347,-2.10349549259459,-1.26087386706753,2.3153410382134,1.17194965430863,1.89580786009912,1.92046244770725,-2.34796549854421,-0.848565416894817,1.99362266372459,-0.855397486279309,-0.80068929839225,-0.821424179952829,0.251724287019455,0.933567827989796,0.725030426681654,-3.08235212308386,-0.479226350111485,-0.782552371095362,2.03190743435624,-1.95256651308034,0.960416263645846,-2.96145243844735,0.356148320771649,1.1013968775671,2.21168013670254,-0.0764428204652034,-1.20431146321171,0.971401765009173,-0.81433504008107,-2.6425804559142,0.143147542773344,1.15954565960273,0.722471016676456,-0.539480929761936,-0.451315207308745,0.10625986626247,0.570767921860882,0.819255328311681,-1.54346585920533,-1.05855802350005,1.12946004165589,-1.87483760307027,-0.791614712538603,1.99629322032921,1.85238757353757,0.79884695635681,-1.86030301452941,-1.01010115614135,0.192474208971659,-0.28515559810598,0.116225584978293,-0.858117544379242,1.38563726604246,-1.10454983830073,0.00504218958673962,1.02997845193271,-1.13199785898365,0.610258722674771,0.215015156269807,-0.97216402785652,0.682812520739855,0.632253155110062,-1.63361219551459,-0.841593087575416,0.141705489888168,0.273891258430066,-0.442126969566114,-0.468649170053872,0.633883351769172,0.672526663129598,0.780782334076125,0.266425342859998,0.579774997662716,1.10023559655783,1.12063872327868,-0.405424018968482,0.186043473263824,0.950367479312257,-0.516075734295441,-0.0495919258902628,-1.69678446928806,-0.203292765728641,-2.51192234022021,0.911126278115048,-0.33596528191373,1.03745995112546,-0.553329258839414,1.2322378564789,0.383194779268039,1.72083468829567,2.43068659583892,0.801808368060985,-0.596251537137049,0.00564891395285456,-0.40802059692054,-1.46832622709674,0.163667970554127,-2.44961697249582,-0.629396035221971,0.177700690067044,0.884860042541044,0.828121876954677,-1.418798415703,-0.55915930445635,-0.166009490461015,1.59687857436089,-0.926187547641565,0.407056160020474,-0.0194298709742632,-1.20140269480797,-1.54684674836648,-0.409324889925836,0.0671578352073143,0.95816483713668,-1.87583773298267,0.354411584806818,0.107877194927044,2.39254210807454,-1.36507270446225,1.00615483560996,0.152461198818195,1.40777449367485,0.0252812466602534,-1.04118516475854,0.109438039287539,-1.5079098513989,0.190601388461939,-0.0835942060743123,2.00271311615406,1.65526083331509,0.978521737328173,-3.32018054764511,-0.497170415620273,-2.08194257424209,3.36995728375315,-0.205985427811018,0.733053645716574,-0.104138348094083,0.225646079691917,-0.153288341805495,-0.122761659534122,0.186688387318882,-1.95475706096229,-0.842183501872457,-1.65305313292156,1.09886946060472,0.979442429071927,0.00663731359657843,-1.40452810561211,-0.182837294656436,-2.4682228652454,0.916961031243023,1.37608053964528,-1.58481076057265,0.497177616333534,-0.821299926885585,2.00791343765898,0.479879644786218,1.00149661871523,1.08541832212862,0.252875659198528,-0.952020864374553,-1.05674023316077,0.108654639758724,0.163375099278553,0.325621097272328,-1.1520520793664,0.292689725785895,0.315813633413184,0.0477298643824328,0.185928579405874,0.369480466407177,1.4740568126517,0.491148628939062,0.315932697885593,-0.903278705485428,0.158638218082565,1.93473655176986,0.698091955114878,-0.083523113262816,-1.69790791028762,-1.36366225113655,0.656641344499746,-0.396665337630918,0.671073081333457,-3.1324328484938,0.309099716943603,-3.79806273224862,1.76095279721579,1.51126258232877,0.914451507424575,-0.486544594875399,-1.56207706011843,0.338628003618374,-0.494662700292616,-1.31656221219863,-3.67967927470537,0.416255718768688,0.161346427864359,3.09886190052463,1.96849056527065,-1.70625658193882,0.361880371586383,0.969868409381646,0.867127335252296,-0.549475889368728,0.736327628066507,-1.50634221872104,-0.561770594902534,0.123779880286325,0.453640602083563,0.890188548783125,-0.648364010993367,0.641860378332605,0.026947678213284,0.0712349784442333,-1.21843254281438,-2.29089864185658,-2.36033204203001,0.44912062963375,-0.245190098213909,-1.09083523188433,-0.402336913857939,1.37837591490403,0.50783042025547,1.7597813442845,-1.6691751745061,1.26587406609178,0.422499150401345,1.30047596414844,1.4400865762263,1.53572539145009,2.29772096031863,-0.109329375348729,-0.444727210862027,-0.574374941937862,-0.303324977363221,-1.91698705867848,-2.30468610890591,3.20564226020426,1.24330870223861,0.705403353312164,-1.42409546307319,0.346593955433214,-0.815590327452263,-0.93851732248152,-0.438677503391194,0.217317443021769,4.23480012326858,-0.381457990892491,1.06240975329913,-0.850328976610814,0.526567624481662,1.88325413591588,-0.925608879438666,0.156543658688741,0.52872432691361,0.877362388460759,1.78087046701069,0.332950680095402,0.236359448156362,-1.19136857481247,-0.306911655837061,-0.600346916451115,1.6741866806183,1.17543824375706,-1.08881110394112,0.67102448114789,1.06335804463387,0.788036727385564,1.60008151602973,-1.40215547174861,-2.1018975625631,0.210821867970993,1.22363420172165,-0.209518884873918,1.50955053972722,-0.00554716893632629,1.29736433535878,0.972621570118508,-0.0937536612073709,0.115364774085514,-1.09151460421684,0.891324716526993,0.521239684506602,1.33246890416927,0.557859105350272,-0.134346393810604,1.27730605594208,-0.0259261648075581,0.81748322662084,-1.31921239186186,-0.973868486279641,0.777625922260672,0.683820697720806,0.893681389708002,0.636627546155394,0.137271703061354,1.14953004854393,0.218644354634756,-0.105228045977884,-0.256460890099823,1.68070093758586,0.35261157691165,0.348878405185673,-1.67569039239006,0.619143892709022,1.77950657692292,1.09570308453765,-0.962886486537789,-0.690209540655417,1.4680953679507,1.10665205212989,0.328661079765838,0.796757730036151,1.13423468655857,0.905670579899816,0.310223506559773,-0.724243081687674,-1.66898116095244,1.54001693090231,0.599382772963184,1.72918688880037,-0.734160139163514,1.63566100368959,0.788844736093159,2.85001947604721,0.347237253325133,-1.13012992978893,1.9674537950881,-0.528711100472508,0.112643861102993,0.471059737225817,0.758497217221437,-0.810445615108673,-1.3548173102123,2.42326314841282,0.798636153166289,-1.26649637384538,0.590708680528015,-0.754498107476588,2.34829033669308,-0.469223551659765,-0.112486929647086,-1.35076622868158,-0.47735742304156,2.04987333076316,0.0218938583121487,0.432407674052806,-1.43359905593159,3.31001382980406,-1.46860082826333,-1.68412675737339,0.785470638175725,-1.06150988800736,0.138904244536029,-0.216373154700911,-0.107980890837657,1.03662682832364,0.986492798495931,1.88847823840335,1.7358756091977,-0.845746390072363,-1.98934997516664,-0.697447705204907,0.896308886332559,-0.0358729843650894,-0.26524222298285,0.056020358549683,2.18170007238836,1.68833964150016,1.2074787404987,0.394465594968325,0.20796522696069,1.9189037358666,1.80971821871855,1.34211132660702,0.284221051897555,-0.916232826432998,0.683176802824738,-0.02252927169923,-0.310217682379891,-1.66242261246023,-0.506203254070087,-2.25712772516096,0.241550838363897,-0.145495188882242,2.05849224152101,0.184088145690628,0.0312711823141699,-0.164425689929882,0.0284475483110294,-0.190944086853146,-1.26449932070826,1.46212285367791,-0.728276341678107,0.826753146936442,0.625628528256298,1.00785462610855,1.10246600569956,0.625022416477194,2.57325085897316,0.218905037234106,-0.286322071104523,1.42921762504927,0.174613960268259,0.194835133794586,0.797979499541439,-1.56294484025979,-1.6857029718069,0.673840120134543,1.37623045617399,1.85165658668057,0.660646845743111,0.846349036078383,-0.201586155753518,-1.00034504432076,1.56070365781795,0.775163788671574,-1.95313443531587,-0.921063362774742,0.840430660579387,-0.111964584578045,1.01704937808099,-0.678697963712173,0.582632870891093,-0.608634256147651,0.213715464310002,2.14465879074046,-0.0387641505238287,0.529731661278271
"3",0.3,1.07117284358903,0.173587945188888,-0.208958631871491,0.113019812085221,0.177595129238962,2.28472443126181,0.643542500266123,-0.667206839151928,-1.11136557651392,-1.22748680487326,0.276359667042955,0.843060369976307,2.95283488005774,1.90557405488103,1.61166984698786,0.441447186443549,0.0762690762053749,-0.263932142139062,0.372146850844143,-0.250563596341908,-1.27181474579578,-0.749079100297093,1.12653599541142,-0.560740695406995,-1.00882913752227,0.988573024810208,-1.55830263787772,0.45146921597707,0.819834989561681,-0.446093692301516,-0.580843395540424,2.28208645948642,-2.20089707258486,-1.66455511644603,2.16875337025731,-0.873010592617073,-0.259145873354206,-0.270200462538091,-0.677238708454991,0.456477369162181,1.91912347028821,-0.178031622322082,-0.939122761527565,0.00172047351766693,-0.117710757848325,1.54251156723809,-1.02045566736449,0.220016983970185,0.291887678160433,0.675343852703872,0.167812020651522,0.340245887252588,1.16701508563902,0.494417291990749,-0.159999242068271,0.846582377958884,-0.403532282764117,-0.686440564658481,2.33554426037525,0.34973927982674,-0.866300197289203,1.40316627866118,-0.3688196081381,-0.637395869970844,-1.29810835248987,-0.356243701862745,1.0307034874362,0.38924879789026,-0.252903196350843,-2.14918136215939,-1.56272554643697,2.07567980379922,1.33768352823151,2.09844337472618,2.04121712121182,-2.2741608410957,-0.734905742075435,2.04285485113171,-0.833607499936528,-0.298428831844854,-1.07493287453528,0.169083779726484,0.625578586023033,0.847701547816873,-3.0481154101146,0.126235096085305,-1.00048278049196,2.08252460312972,-1.59422540668873,0.979400013126719,-2.95236702625662,0.415269701785855,1.15761299087086,2.34164920057661,-0.5915071972052,-0.518004934643128,0.613901866333198,-0.40266423120182,-2.54007523466367,0.0783621256255924,1.57865352505587,1.00981776581267,-0.983588181189233,-0.286179628845946,0.153438255682038,0.59009986794844,0.865614598491926,-1.53569256734575,-0.743576238034157,1.5885229374445,-0.889194677664009,-0.550128304331261,1.84530948647317,1.92348668986711,0.822972577096949,-1.53413628274756,-0.935729623355267,0.228365960534749,-0.286495901590816,0.383646204038036,-0.843678485513391,1.45884995016479,-1.07381237170222,0.226867208082965,1.08249316451155,-1.14083073973755,0.421265214205727,0.26137442783007,-0.843083979773446,0.122287085959807,1.10842127937931,-1.47288420386431,-0.350149772258228,-0.203457632449313,0.305101311792545,-0.268760184396177,-0.424307023377362,0.652948194490152,0.698423357349562,0.825984255180842,0.865322516015931,0.0218438371383864,1.11157248767349,1.16963389812191,-0.7882723241401,0.542526420209281,1.25272903187889,-0.502604985091976,-0.157397412985478,-1.60332237591604,-0.125070463380757,-2.37003023599728,0.954549048337046,-0.273401608890751,1.54311824682129,-1.30355704330609,1.69329685320256,0.505352923955239,1.30000971957236,2.90848148601161,0.902941196703632,-0.58106469813418,0.466432692393799,-0.738507762057928,-1.50018941842931,0.268823788704028,-2.45422281265187,-0.553981713997681,0.276250013813433,0.271501387431325,0.831457264433985,-1.33905940424695,0.0134363488804948,0.111025715002321,1.91064564434554,-0.692568799200141,0.399784925244435,-0.494280226324928,-1.03225577467658,-1.47721558228425,-0.239026932642217,0.10712827725702,0.950701354792652,-1.77712606626693,0.392203214027368,0.16852544086918,2.01519957776139,-0.889912132493579,0.77447121729614,-0.239688775006566,1.91591490597323,0.087879358811915,-1.07662691306475,0.213755605729972,-1.19732573541297,0.345240919244651,-0.0256483128909425,2.04365776469957,1.71897653225704,0.995839023568742,-2.14782071457587,-0.985593743048219,-1.9702977347451,2.86633221630965,0.117682934368924,0.192843225800081,-0.375163649324261,0.852328088468696,0.48066263146057,-0.0779817229660516,0.241192798168611,-1.93929579040224,-0.730491534664821,-1.5369200229311,1.16643310866413,1.03560092273622,0.250039142610651,-1.29755571165543,-0.126642330217629,-2.0304316528094,1.09486875410971,1.23131586191883,-1.59361114062798,0.481311338568001,-0.813830756368549,1.60621722598667,0.659241963725069,1.05479648496837,1.16683893238796,0.27918328981333,-0.898273081901022,-0.975585664012182,0.112405807470988,0.180012278398957,0.324516380658879,-1.0775337166523,0.407565795517333,0.641323728924049,0.259234009688636,0.0893889145198746,0.156498748795064,1.5377151769752,0.620176819033527,0.375180906691311,-0.787613760519126,-0.449944516988882,2.97494826933845,0.593133829684802,-0.0262057972144751,-1.05395641382883,-1.27882465440423,0.831512247324176,0.171629262401216,0.562984716056725,-3.99950322441614,0.343519305115026,-3.79253951882358,1.74269477946289,1.5020334282752,1.008836895683,-0.415158974586072,-1.48528559515609,0.395044836411512,-0.227779722058295,-0.727828878079001,-3.5112589950295,0.686704646047297,0.663985595964241,2.81597046967834,1.73448731503549,-1.63107991842936,-0.0277618322921654,0.976725125860174,0.962603369276383,-0.451173296115913,-0.0148366790688589,-0.582528144047501,-0.476383114015605,0.0919595919505079,0.152839624024048,0.930707116130183,-0.597547040975031,1.41145633056646,0.438677820718224,-0.0563385959261561,-2.06827833521375,-2.21782841383962,-2.19778149167688,0.47314320956211,-0.197122617242843,-0.556936000902981,-0.806554997427844,1.44237434146076,0.625417927707311,1.89477747586089,-1.16949072189624,1.62308336469901,0.619743929730342,0.952389673304549,1.14412425347062,1.75554240259873,2.32839171987375,-0.201383050944635,-0.303451158927107,-0.455323915515721,-0.289710531501536,-1.9034062921197,-2.1306134870588,3.84335077743552,1.05640922333238,1.2535186014499,-1.48699296429678,0.0615930603659236,-0.936550138323284,-0.592401557574038,-0.613513232326464,0.691807724862756,3.89894219584911,-0.341761218066231,1.14058766853828,-0.823740162382498,0.604820373201875,1.88968756923809,-1.01599942552019,-0.0687625994606201,1.24003321662897,0.638987960538534,1.520129126887,0.861208621897582,0.240805983682786,-1.17516183855608,-0.308117829236147,-0.496862228324857,1.68545362885378,1.2215062764092,-1.02567920575599,0.680052201121559,1.13519169944521,0.841168006397709,1.61358073101886,-1.16914466847885,-2.10855572296771,0.278732132143718,1.24371861941444,0.300383353464293,1.55450958084423,-0.522064415184702,1.62626759468435,0.986853928205317,-0.0195536692973587,0.226022963203775,-0.96076656294204,0.946881333990675,0.636170440594742,1.40058572874477,0.640258665982516,-0.134346393810604,1.46054452751136,-0.0860047994594724,1.17218730673197,-1.2778889681583,-0.89987445174557,0.366061916604408,0.82418952815573,1.34566247124605,0.634807341659743,0.121915205242249,1.16341671176512,0.374092156531324,-0.00819953537146282,-0.0973707830456613,1.20449594650248,0.66230408077092,0.373060077090481,-1.24267080567628,0.62113022897798,1.8173535075847,1.14348875732644,-1.18998054526713,-0.562316997879448,1.52415767343025,1.12567585439533,0.436410119809734,0.89914464504947,1.13391538681707,0.58101927161976,1.0489583214169,-0.368337978155437,-2.3776784694239,1.5802640544997,1.21858113990086,1.81162397020879,-1.3345075231143,1.73137988358937,0.829773651848953,2.62443153755528,0.396419261549534,-1.11227011052415,2.00903595475863,-0.468820103689953,0.0292297033599401,0.502455480815268,0.832460484458581,-1.44382601484551,-0.729969819577797,1.87602096491047,0.291007262785107,-0.913480255652564,0.901981507458375,-0.706985371704651,1.72050832498193,-0.719956264768477,0.0586041938023131,-1.31834711909122,-0.439008762006628,2.06867319874433,0.0515542577400996,0.481891997039443,-0.927155912872811,3.14133151595949,-1.43408128438049,-2.20580047739342,1.16780412038648,-0.940943016360244,-0.183285742811209,0.659476788158151,-0.166226070811183,0.229650207685927,1.00128345673734,1.93313633955965,1.83850515406529,-0.740222061098045,-1.80434458198949,-0.57070720884697,0.634060457272439,0.315930834730278,-0.324527722312613,-0.098997938159368,2.1101324314053,1.76368617676855,1.20832111765988,0.621432554377186,0.305577765187787,1.99478070790897,1.83688487199476,1.39414174631345,0.479481042766033,-0.960731434171523,0.761791714363129,-0.0412710117382613,-0.215744879922413,-1.44167014363788,-0.414368512242554,-2.74344094986252,0.0590393785668183,0.351069728496105,2.17614286002524,0.449131614286745,0.0633883318115178,-0.0429918607085809,0.0836452824929752,-0.102446818113482,-1.25210953509794,1.52508616866588,-0.464466741927261,0.760706916637523,0.385805485926449,1.12992858588223,1.04375366416341,0.950808023995883,2.70811258390809,0.290144345645904,-0.214616459406691,1.53740144059045,0.25185777413462,0.229117791404111,0.781875841567764,-1.45840205523137,-1.63832098349759,0.384318577504032,1.61051476916642,2.12570691504392,0.280601509642747,0.817017620138378,-0.157998126684195,-0.265202958364408,1.45170176016286,0.254957872775012,-1.50938909705749,-0.732706454606075,0.977734273362445,-0.0972652079410442,1.05360217080264,-0.587228139530442,0.599224435582902,-0.193998745191489,-0.0263370872702091,2.23669878474015,0.176519533405901,0.481328407118521
"4",0.4,1.17642672336294,0.266023976012048,0.0642070807412514,0.00049537678716304,0.638584960964183,1.69696869072055,1.175434625832,-0.0880102477597228,-0.980197627399101,-0.688342374589881,1.09208979647618,0.804722814763973,2.57559579269398,2.50535266471895,1.46993463498933,-0.0549583091967119,0.52736813819813,-0.536999316571206,0.463401972962827,-0.245217214486854,-0.919032420128831,-0.636590395170487,1.21700541844095,0.288815306668568,-1.02258815133464,1.56197773859453,-1.94971194568315,0.775797835189821,0.329059293826792,-0.710054457996252,-0.826926254028357,2.77825795140738,-2.08915489115293,-1.13608883266974,2.03829163278273,-1.13284376321901,-0.474782834167336,0.0236271611366568,-0.533449982098598,0.177451949727029,1.85007088286923,-1.10224030810844,-0.771185589197964,0.935090740464279,0.21171868613291,1.5848983343565,-0.981312861847984,0.321270338487414,0.56856542710181,0.603564579344434,-0.0134993655078277,0.561283194387899,1.49356472729283,0.255887678243834,-0.436259270932172,0.999450790867957,0.329701332553203,-0.568858577144031,1.96241631352329,0.606225956199902,-0.855887971741562,1.43940014978382,-0.300505269875133,-0.569100665235616,-1.98022288155087,-0.362862177167156,1.42437206803604,0.71069890317272,-0.0180160477844039,-1.94869346762747,-1.66530463514125,2.07185768830527,1.29773775092226,2.19902511174239,2.02962921433272,-2.07399080183709,-0.653077422815571,2.14205438657463,-0.466439004801772,-1.00135599240553,-0.714170728003741,0.262338559011159,0.895850544620467,0.768872754871862,-1.99951056149904,0.464317390300702,-0.901051236170689,1.6152815455102,-1.83679345424895,1.10117394026751,-2.92267713077287,0.493691904564439,1.25639656880704,2.43676054884929,0.0253143315961668,-0.263198516815026,0.699587020611402,-0.965161413308265,-2.2590634427766,0.142180599794622,2.05225437485628,0.345301313289618,-0.880770627814685,0.419032897330559,0.121921912344609,0.646412207945071,0.929180858631225,-1.30226804370429,-0.539445492212133,1.68057410735476,-1.56009569014382,-0.115307539361276,2.11255042634005,2.2759888754384,0.365692490723374,-1.46645620474834,-0.46998305469845,0.225264729076705,0.0791093246613692,0.16464007912588,-0.803799458647123,1.46964340435186,-0.940248395301099,0.285035071136267,1.09181842646057,-1.11690694800852,0.477077148898293,0.391172759415308,-0.902946809144004,0.273775134520565,0.594517893658789,-0.898079988672192,-0.66146515624691,-0.258002575631328,0.901527722263677,-0.168651841327978,-0.409524887943639,0.686565335657452,0.81354633739919,0.813209947529504,1.00885837920003,0.159130316401794,1.83178330766974,1.37037547765726,-0.705705049623918,0.369349083210732,0.858681055419206,-0.434141290980958,-0.097911950643245,-1.11838149986037,-0.097087284833258,-2.18298186846546,0.986422830239662,-0.194670631283364,1.58828155935229,-0.942634826425138,1.36159666486471,0.729207672325636,1.27790840788079,2.93406402301146,0.138325330384276,-0.623661450301294,0.608840072660659,-0.427864974379606,-0.807865247929246,0.392801336916022,-2.3220854775433,-0.461694225507185,0.312944944707691,0.228235337532246,0.874443802682702,-1.28760204351297,0.0791760457709399,0.105075174067098,2.01251727077932,-0.555494238410355,0.418783754062751,0.43524307335389,-2.0862586529477,-1.4306411112296,-0.227519408029092,0.112690892246284,0.943815021809949,-1.69169959326168,0.501207896297548,0.60253050138675,2.12467399627471,-0.942418535352367,0.950826086655778,0.301962863675824,1.89925108734993,0.306555049857735,-1.10124545889093,0.586471264115816,-1.38838533019508,0.375316021557761,0.110625076789573,2.10792191369615,1.74746423018773,1.15944198426628,-1.76987959371142,-0.643552515230923,-2.29141576533098,3.42704868249114,-0.596835731779092,1.20992703602074,-0.374410723041901,0.316105371337706,0.518404481317505,0.0612882458756877,0.317853053455198,-1.85816382737763,-0.654670761146733,-1.5423888021663,1.35300630772001,1.03734800265164,0.129396590322121,-1.02457457083344,-0.220309694831544,-2.35892701323828,1.36450896663083,1.27775331221069,-1.92932689127542,0.419026976264542,-0.560617222514384,2.13955015131104,0.660914885912916,1.02090905141272,1.22598720664645,0.323175381204114,-0.842791488433596,-0.936084319635371,0.285605674914056,0.222665690242871,0.0103225793281128,-0.578781314237921,1.04761904307994,0.202182882302439,0.321705516703591,-0.113294979020418,0.434389499078397,1.55551002300966,0.678166388347803,0.401620362488885,-0.670016467166647,0.210971467602713,2.02953985717211,0.768303478949797,0.0541104027587779,-0.933491405319595,-0.312415082346289,0.216749979657345,-0.587417880340996,0.806551729265646,-3.32352317933049,0.479224875350697,-3.69127390364144,1.76112364767911,1.51269366719414,1.05595645143888,-0.558776351935051,-1.13384039714666,0.496236817403889,-0.123752273926756,-0.985209371302356,-4.12142758814874,0.588698222373371,0.737066577579687,3.64177985223658,2.06862595445951,-1.69653024865077,0.42821215419527,0.99782235417061,1.04583527109922,-0.406915340605091,0.813073599621384,-1.11379487802613,0.23440215117721,-0.258296117488367,0.321726770234406,0.982528894198375,-0.839704318857031,1.24667252746431,0.47587434208516,-0.0837228223343662,-1.40787963559369,-2.25022502359786,-2.15407358274511,0.489937611530159,-0.130719081439342,-0.517778238523113,-0.769883824443723,1.48547620570277,0.668152528036316,1.56759068585932,-1.4849713858466,1.70596156813466,0.719431630402049,1.40232930376699,1.57069146809862,1.81101914565789,1.76336655776523,-0.142333389409618,-0.234384724597163,-0.410566903331047,-0.305360961186109,-1.82723218753342,-1.96738305753279,3.201326027656,1.36890830074928,0.839038786918875,-1.20292271142033,0.105820580796587,-0.261654359831613,-1.16284789745546,-0.935055199226837,0.740179759594941,4.31530637428801,-0.121686330762296,1.26197325955578,-0.791317321629306,0.732714890631608,1.88578600896457,-0.80467583515589,0.322997137972138,0.743116065758937,0.995560957179176,1.29240137614218,0.454596884132799,0.263733986704605,-0.777613698729476,0.176077187654757,-0.739749103487364,1.69513363355451,1.27916065947353,-1.05692283370796,0.769597546547824,1.24160827475247,0.928095875050725,1.6581240072276,-0.904470870265604,-1.83398673349335,0.463147302148054,1.26405526877368,0.0610826547198673,1.71908188044883,0.0266459174243836,1.49598957861323,1.04994899685639,-0.0567144332266823,0.27983456325031,-0.664057181831807,1.06869729236643,0.720468011520199,1.4895845624543,0.649432369971227,0.22997593880585,1.35072799531696,0.0442720716273915,1.34747097619364,-1.18557734308149,-0.892765068964715,0.447829408190566,0.742027741601296,1.49810456513806,0.737088121952559,0.125779023350988,1.19039576420141,0.473608761169993,0.0363422650897758,-0.060487903566751,1.31952287088814,0.270665498584618,0.918099959378544,-1.2975502945699,0.630974805985223,2.43330096218626,1.17833597416024,-0.55485979757665,-1.24991839016886,1.53038944586357,1.23260382335137,0.493940549038565,0.938789502502098,1.17675537339279,0.68694518699072,1.02562229613891,-0.670650545203729,-1.78524825266122,1.83853654685399,1.35246702536042,1.31710385995809,-0.958856989348673,1.68455240899002,0.794154076319727,2.67268238401222,0.390125030335141,-1.06308572061981,2.02184515358364,-0.486095026394458,0.0738392183892219,0.512319261778996,0.954077515295821,-0.549015839055329,-1.07355688810318,2.18552414103939,1.01513048931351,-0.532168463850737,0.586342638002113,-0.694495410876274,1.79138146108684,-0.70890040033212,0.166072141995918,-1.3140827180091,-0.35834121749298,2.12425772447851,0.0807725573186073,0.44535552275007,-1.34938804272234,3.62163133621367,-1.38780550417268,-1.62062991565882,1.21488258223452,-0.429544810432716,-0.240783379138731,0.0932237020803664,-0.19996573387264,0.298658805833009,1.0043074925856,2.08851040596171,1.84195190008608,-0.703250631578651,-1.74777694214911,-0.503554582950526,0.94335739860487,0.420706681059757,0.0768433150518451,0.116718913701419,2.07782776006098,1.87535320964867,1.45919024946448,0.441815939515589,0.417440700982003,2.04494719644226,1.95114979558011,1.43501897110145,0.545018792695134,-0.991507412205965,0.793795742036023,0.0589266934910649,-0.0780336245313573,-1.47189807688008,0.113539651595725,-2.17170735476425,0.463546611304942,0.418691799962382,1.71250158680595,0.285753140160896,0.0999533599808453,0.00848800593656872,0.170892368890558,-0.0647941734633725,-1.22898099708532,1.61271764473395,-0.404908806003278,0.819557621987345,0.589991261197558,1.05783818116392,0.951070653306855,1.04330673930465,2.69628735324785,0.11432796773614,0.272087319722078,1.58494079324965,0.307100186050494,0.273825171423923,0.766316771941195,-1.37811941422713,-1.53129377151551,0.878998999730313,1.66307439173892,1.91123638112667,0.794591947352326,0.570482745970595,-0.261024974695245,-0.0983995789563573,1.68403467013829,0.332191637130433,-1.488251660348,-0.492384713917166,1.08585137273919,0.00108540019447551,1.05289888614764,-0.487386000534935,0.678100413462398,-0.226698674126035,0.0376167748303361,2.29899627919044,0.189857516658259,0.720345527808855
"5",0.5,1.10013880291182,0.0961721502501902,0.558684937769113,0.830734583831809,0.150546980534234,1.8418708946397,1.55356365505821,-0.150899100664684,-0.318713237772421,-0.657534023784884,0.776811478563909,0.299414237122177,3.21945547707075,2.26992113639391,1.78958180582472,0.181169999667693,0.506788830445666,-0.146125449557464,0.149990523750149,-0.419955872029352,-1.62886058208328,0.00376086633341225,1.27241548592586,0.0202038052491138,-0.00143017726941452,1.12101422549156,-2.60721683240649,0.666488040798177,1.0158323068914,-0.0469363118779704,-0.224453712504254,2.79990638294671,-1.81233599166686,-1.04075295302332,1.91674088251759,-1.72699605234348,-0.442772581250392,-0.210217386176603,-0.293459990079377,0.671326077140063,2.21668525935273,-0.528787119827334,-0.313018171758506,0.245760408698474,0.0816377897060131,1.66339697480155,-0.641219878073298,0.169122569134009,0.393694768657918,0.70427189856464,0.223223981603323,0.869697989729227,1.06750977560662,0.320329119586064,0.112956403312772,0.539789935461745,-0.174991006531955,-0.0381292637288404,2.48280301676199,0.526539358892409,-0.809259129877907,1.4848920356422,-0.241701002754799,-0.162229762968367,-1.78391269257627,-0.449616243057801,1.18236517599324,0.782080010436272,0.155127578073694,-2.35904144144732,-1.35245705177435,2.19602482201512,1.36095883025143,2.22304029596543,2.14588351177491,-1.897042574429,-0.486042829089723,2.08599341955,-0.3891381950402,-0.507255072984216,-1.10106607989183,0.593843994544682,1.03245094847535,0.920041514217814,-1.92572410331526,-0.27810403275325,-0.392977416413202,1.97817329080756,-1.62491376434356,1.14440373122123,-2.77197974226327,0.526413431553791,1.98337292761007,2.47267256951453,-0.317946171700076,-0.972391003718884,1.22846440968407,-0.0309084297455002,-2.40127147271274,-0.0220872947183916,2.00905466301807,0.363288760575565,-1.02109113276421,0.0143019488976264,0.296861184025798,0.727959985747727,1.07853810839988,-1.29427884306734,-0.596708448798145,1.71687691623622,-0.846502593525011,-0.607256095746347,1.40188855944398,2.52634317975905,0.758482223238551,-1.40568154417627,-0.58867389798574,0.226118309241662,-0.0442073760456192,0.210162394284111,-0.198061242212539,1.12628453458766,-0.821274900657879,0.293753476636028,1.06414132458217,-0.928439887323219,0.696392859804967,0.502782940084026,-0.938950794711518,0.303263468231312,0.646686193374341,-1.70743138408085,0.0625435028666111,-0.138688997832709,0.918261558221076,-0.131113584548807,-0.362663634464773,0.761905529678849,0.747260345681094,1.03373125911786,1.10142723728259,0.268347800558714,1.5042904320472,1.46434958326313,-0.406434940142357,0.465834503014254,1.28002297344048,-0.425181896812523,-0.0271115794648698,-1.06768287148967,0.144455001980339,-2.04968218157787,0.977463587642393,-0.123293948190472,1.4368155173318,-1.15704675049565,1.77753350149319,0.362951553046823,1.7621695021149,3.24493752246132,0.388634946427718,-0.463623418094454,0.0159464246137875,0.0480709538252115,-1.50851725874867,0.424107696576112,-2.07887219860755,-0.44024189036599,0.332135539578694,0.362854553090898,0.901300827727138,-0.145175196082612,-0.778503937813181,0.199259460237163,1.62831795849871,-0.43377053232891,0.146756951296532,0.524751122476029,-1.72878701476231,-0.77001957098905,-0.193721620366439,0.268016368043749,0.984434873494572,-1.61820282450668,0.570036282999947,0.263277142714543,2.53731101263185,-1.23594794799508,1.00976079224464,0.306676410324654,2.15022855387889,0.235078414675359,-0.934697439903154,0.634095555012128,-1.2670879388278,0.425423313397083,0.158216475192052,2.16826855565647,1.77620002496872,1.29440475349908,-1.31206588528456,-0.956430981048014,-1.78216993794985,3.54303021703661,-0.445304678197878,0.817237671318452,-0.562578304250718,0.795145657106765,0.561328845820158,0.0915680043394696,0.359603672313913,-1.74384111494314,-0.692112618156802,-1.342357223377,1.41930568820565,1.13642062027858,0.0549598910428654,-0.484984312122914,-0.00593378694543311,-1.94805435453455,1.48006823376524,1.81098883113697,-1.87328460121406,0.273733606749974,-0.597940782886556,2.08197957185168,0.843609144047144,1.07473796759274,1.31343343302236,0.340647112707235,-1.25460726801003,-0.294736755960064,0.315869770205388,0.289095411382781,-0.336778943528825,-1.55763662880585,1.11995950741927,0.904482293721825,1.04318615633254,-0.0812713816919205,0.508604212441248,1.61812174415959,0.799402213832633,0.413369617821202,-0.61390062511742,-0.2112416075422,2.98953703313367,0.727544215484363,0.155071465863666,-0.864606285060308,-1.08546843021867,0.253779626621421,-0.130862441421704,0.526312078769184,-2.57610248027551,0.875152650510594,-3.57184636861014,1.79681698737983,1.54958126501865,1.09572035467794,-0.520215021533595,-1.06558700029599,0.518738786251052,-0.108355651691791,-1.06482559553642,-2.64588230088443,0.499037873851587,0.796154032422907,3.55371799218696,1.71178565947611,-1.85464339619361,0.466401339984028,1.08174341269146,1.07363283087576,-0.360684800724067,0.877688975292734,-0.887055626821796,0.147462228102386,-0.466319744002599,0.156362931525001,0.897894447531638,0.00412955276811702,1.62832292744822,-0.177492818433295,0.264182152165786,-1.33347758133989,-1.90841890080193,-2.11638046688192,0.534638919191176,-0.124684551483417,-0.490354508730446,-0.648091190460152,1.56855068001215,0.67979930379297,1.62421580366594,-0.963897241493617,1.33428061666571,0.544346275987663,1.50285418080473,1.54613666376101,1.84194902014192,2.50820771892662,-0.151471869280641,-0.0345610513061264,-0.327345630479927,-0.219180657051863,-1.79497222635744,-1.80713116931989,3.52408091655675,1.55069306679151,0.877811572710699,-1.14786628487307,0.145351717323528,0.267320204862455,-1.06802910094731,-0.881639693886464,0.320725696398928,4.38095661522927,-0.0283754129011639,1.32783736548872,-0.804821718254255,0.906630748097452,1.96266788253755,-0.808188457273307,0.0858127697771353,1.32899014589212,1.06242584360899,1.6886037544905,0.801070141621821,-0.000712678205423013,-0.5705499146193,-0.279594870973005,-0.658050150468599,1.73597025392949,1.30353873911021,-1.07003886198671,0.807760943931605,1.30872401325753,1.06833903406146,1.43596357425932,-1.06900373852111,-1.37459752228956,0.590378120495271,1.28292856741492,0.37784047352739,1.17189430105652,0.107355055964195,1.50785520360542,1.15151904645697,0.0427725537530632,0.259113675195153,-0.448930002221461,1.17841114720251,0.722831796826701,1.49474352141539,0.692017832553688,0.299338435098617,1.42171346376483,0.153230352933516,1.41915235886831,-1.38276823339376,-0.861571266777324,0.76595893976926,0.475342994625608,1.55831351752595,0.790978158387398,0.113448258415772,1.35718923882919,0.473706429161519,0.27216440938215,0.0835891966642438,1.79668632096573,0.290336432846611,0.69547991307323,-1.0505479970333,0.616568828458822,2.07578610200917,1.28702465354383,-0.223328009474024,-1.16716885427902,1.57246747953719,1.26675035007985,0.547093405663469,0.960675499828386,1.62217651163388,0.417490912822738,1.0582109364119,-0.590062638063185,-2.32543275489563,1.71768744248832,1.45109648657568,1.91341538566857,-0.414144944765149,1.69095646535397,0.825318626809304,2.79143143574576,0.389875396961491,-1.06035353748216,1.36601652934003,-0.394464454972949,0.876112503378296,0.576055187392115,0.972614332570333,-1.00521402645193,-0.953780545041127,2.64546543863356,0.986431873154558,-0.902559352113556,0.596889931967061,-0.0558604742457989,2.3854936331401,-0.488371860256133,0.270156739842376,-1.68330956526227,-0.135254028222634,2.21565254569785,0.110845684938458,-0.0815907507517928,-0.716709022678238,3.13420519483,-1.5673579110525,-1.41091529675216,1.17936702267435,-0.824375866188388,0.217231637891504,0.0446247145422109,0.64677868530023,0.373235211343553,1.01063475539813,2.09185078724941,1.82545423294585,-0.59007274428423,-1.85437659107704,-0.396466508670575,0.723438784987865,0.196767285713637,0.310633581918766,0.0523056685914562,2.49568713683876,1.91255877639165,1.27161303294338,0.759354670760978,0.385340453883976,2.08901030368828,2.0314932328211,1.45489496599357,0.558398178518928,-0.884139175671903,0.988378316000779,0.0835071137278089,-0.0978292536305931,-0.770895076692858,-0.303783922936654,-2.07034915676696,0.593276067483684,0.0288161709257559,2.19366952850791,0.408697206528255,0.212754333951418,0.0606177324561345,0.18565796883859,-0.439217492078779,-0.784174389531156,1.62178076352852,-0.387051066837527,0.806588143499224,0.72435981544521,1.24392903158757,1.24661660690518,1.06734907425457,2.48683075207253,0.0107719214385945,0.303240208551983,1.70083092195084,0.379652135352688,0.362891946502582,0.829225870633059,-1.2475507136621,-1.4204092696775,0.775269987958498,1.36186993762144,2.17224339956495,0.840558592822433,0.868104239096736,-0.816249339505747,-0.0506144083657343,1.61867350756381,0.460087154590324,-1.3944263268546,-0.227217087026162,1.04670080652183,0.169661798669903,1.16233661100643,-0.390538103835495,0.730712196248555,-0.0859897737518159,0.445906687711278,1.94107883418605,-0.0130328412181158,0.78436543834231
"6",0.6,1.28618073289354,0.267428626664412,0.0297130875545621,0.0603074496726709,0.267402433211277,2.23410344744801,1.19647774283059,-0.0531106850211286,-0.729472724584877,-1.00064807250209,0.54954170964676,0.995670519203472,3.19069115539246,2.76277739686963,2.17525569402696,0.480190461711538,0.469086994775982,0.0366940401809652,0.577417218206109,-0.596788480141225,-1.80432732559633,-0.386638315918982,1.54255314871353,-0.0979847890298159,-0.456842657321169,1.09116931941883,-0.870539901755947,0.467635961810891,1.08401811503132,-0.345902278689795,-0.0501913357800256,1.96645385189016,-2.06256576904927,-1.44577121007113,2.05723423746194,-1.20475955890573,-0.0621080107336918,-0.141558383642355,-0.248518519928969,1.06385545964123,2.19958384700946,-0.518761019368434,-0.789987072764961,0.165180897292745,0.0983437891317427,1.7619520234287,-0.841176557857695,0.182939537630981,0.434868493222605,1.38321926306177,-0.148653962398916,0.889722586197432,1.18505184193376,0.523124298383979,0.29377845454011,0.646245907404072,0.311846102783464,0.0740648703852843,2.09755266385362,0.641240657040364,-1.26163054929551,2.29405128855322,-0.301435311982938,-0.0930338441811001,-1.60776870560463,-0.0944082170452943,1.22436175094115,0.865821534705375,-0.132464905571126,-2.13260941513464,-1.37024014504945,2.26030271845201,1.18920193334077,2.0301352651104,2.41408590177104,-1.98521213474739,0.0758420081024021,1.92528145810264,-0.792608916206026,-0.332935547376354,-0.267866183508609,0.218978536809268,1.18811341986018,0.571526034645614,-1.24797038069736,-0.258148048317643,-0.77969418577621,2.05636498068877,-1.55693173729817,1.17236419430659,-2.66524926066519,1.07797392720589,1.46901071729188,1.94667319294044,0.24681812625791,-0.792574048851796,1.32653398036523,0.0603013978815805,-2.2574124905664,0.0422032687255715,2.01076697585564,0.48776001690222,-0.701327298039132,-0.158706287468659,0.307725446643586,0.788218297595077,0.759418204831134,-1.07801434825974,-0.420094910786383,1.58406979923732,-0.896432682545498,-0.337057940186089,2.43929056962082,2.42901328670094,0.784904964275124,-1.64609711640583,-0.156055670738486,0.274728823245509,-0.125866134149815,0.249864269517404,-0.63148155566498,0.709756479100965,0.137898859628594,0.307890335622681,1.48790450320348,-0.627860584065309,0.543464432605826,0.902271807029867,-0.322930276416405,0.26537647013484,0.802300777629531,-1.90646702328247,-0.459305581742988,-0.0149402421701522,0.961684457269769,-0.0272355016488764,-0.333248877787679,0.816434469570785,0.925897513380332,0.968878524165318,0.526113800350096,0.490270294602001,1.99195030141949,1.39713906676094,-0.713830803397854,0.57971905625879,0.871101120563144,0.192043533644518,0.0738711412556292,-0.927303531648102,0.175083291266215,-1.85421253191472,1.05226902292868,0.0549012167391176,1.63540877297819,-0.992518033812475,1.85092707253776,0.901383557749912,1.68192251663506,2.43228780966082,0.897658286836639,-0.393315696200089,0.787303025328,-0.569430853187365,-1.48023594594393,0.445957985569035,-1.95729194373802,-0.313472395348535,0.436235146430168,0.611406072455918,1.08496655142044,-1.12183960959137,0.344091181764973,0.230696973181567,1.63594800100961,0.210755605710619,0.707809928643671,-0.417257671373326,-0.216348075930206,-1.47281248943223,-0.126096186972378,0.450082999542593,1.03611039632042,-1.48005305790519,0.628531683287436,0.642638478203475,2.15370827197079,-1.14860835263825,1.02590359202599,0.274264856704977,2.17579878907894,0.441842338292106,-0.869712858590362,0.821246933955783,-1.10601635090545,0.264192569443104,-0.344748848613129,2.12228999243615,1.65658410493297,1.32724075403428,-3.11185398519082,-0.271731921933347,-2.2607334115047,3.53195819729852,-0.385362827355915,0.647123748356945,0.00317350731461587,0.490201012844865,0.669395071036855,0.189170404511222,0.692902631679023,-1.71000853737882,-0.571443290106616,-1.2813210179083,1.50259858434314,1.11760758020381,0.219200920234603,-0.968272115345573,0.0933657705136687,-1.85343467615755,1.33576127281717,1.64965272497942,-1.09456211373206,-0.0728225845901311,-0.409644446778154,2.26210423960006,0.882667884403307,1.09629317561266,1.30804297517751,0.380021366809469,-0.735920648851827,-0.709999054053235,0.367304338701515,0.328796576103976,0.461911765424231,-0.605054657172795,0.799787178057825,0.942538218966074,0.230872903460396,0.0489066050992211,0.348940468167496,1.66851432272288,0.753664190983634,0.511725074570905,-0.514112123881938,0.343880165840366,2.09064275271685,0.901964914461372,0.410066395003946,-0.660124967770631,-1.11260501529009,0.269903549636789,0.360013175047947,0.59460356998184,-2.21380063474823,0.624824917829066,-3.25762917734717,1.41778425100966,1.71390401385078,1.20958521992371,-0.404628362103252,-0.875130838189223,0.600838445450203,0.204427806475978,-0.885286169857853,-3.41030382077502,0.967860142527954,0.935897507412952,3.863183817247,1.90433987808473,-0.925563013269639,0.207790397224294,1.06381282268638,0.663892216123809,-0.1900742500801,0.947997484883035,-1.04153258635328,-0.0505132068029538,0.291704251915382,0.53079382462597,1.05869501896667,-0.0839920469866175,1.11520998585985,0.516096255145338,-0.259985143370115,-1.03599732409026,-1.76691397374113,-1.5006428261459,0.294028696216304,-0.0450360488195179,-0.300344806794639,-0.623768528590293,1.6275674660966,0.755097490153408,1.62904054290742,-1.34799360117391,1.79375409790584,0.890589988270653,1.60906840804885,1.19532905385231,1.83228035886211,2.57780859580721,0.15237294537045,-0.159929613256093,-0.250351028739879,-0.67605921304853,-1.13764343349558,-1.72566331449029,3.18009001828631,1.50695086557656,0.860739639096821,-1.13345557701801,-0.0861775127188099,-0.285011984019999,0.0401120536945421,-0.834138937591035,0.442719263036562,3.6682857955774,0.293543038936756,0.955607348232181,-0.754580405164701,1.41599679027995,2.04294984266995,-0.573226384866635,0.496545396561135,0.873443626497444,1.22151422129305,1.48468837190565,0.997635380810984,0.0569144877216146,0.0159653354668313,-0.102567915985756,-0.332876902408234,1.72294827456833,1.3550278601098,-0.397580830840778,0.886716198784813,1.46486678525207,1.01780090806033,1.93694319796739,-0.575944715571093,-1.90859331649322,0.690962579587983,1.32049865106092,0.496560240885652,1.70591120733089,-0.237033696892617,1.53590858772269,0.700618426611768,0.481587741809614,0.152229372270993,-0.444841297739647,0.911122291882952,0.79181815387073,1.57114585081995,0.804064313168331,0.0617927749961946,1.53617102347897,0.0747932877121826,0.989384851498438,-1.11532020286863,-1.0576598585077,0.868362136335014,1.06110400655194,1.8249391447919,0.13576418769711,0.671068198779077,1.40824523629664,0.495991109460473,0.262698141395229,0.16177822982038,1.35749488905412,0.764018601966151,0.740493183716634,-1.36164785460328,0.870665045515793,2.36048334309433,1.2869721374154,-1.10162620889715,-0.90807364935809,1.53664189206431,1.69283855046857,0.40755626226891,1.03302862149231,1.23940921126772,0.811061423410358,1.1394322926215,-0.456475100413066,-1.87944950758822,1.97642754708031,1.29443514442895,1.40279196276973,-0.34672710562431,1.7566086180224,0.87488721954965,3.18247185050474,0.406245532547605,-0.98656504687828,1.23005507717733,0.0260953139189065,0.17858773579301,0.656552087998669,0.982606214582279,-0.875315903278391,-0.14030856766671,2.68881990062994,0.621545195144443,-0.414673148136866,0.614453337782846,-0.691010863459856,2.40644028967756,0.107424164967128,0.267373157565503,-1.56932462345209,-0.0546572666528007,2.24731741554588,0.184562044755103,0.516924063064276,-0.621946645174247,2.58634790138397,-1.3879775423513,-1.6818273206443,1.27403485817138,-0.690841813527001,0.253412647573261,0.797060602466818,-0.0776424863133517,0.430771726530802,1.0040963411271,2.16403249024527,1.87451474138128,-0.552740542187254,-2.00901665610249,-0.221619012951111,0.871310282132788,0.306405385441941,0.413586827421114,0.349316126940066,2.32340892878632,1.84731573138463,1.44793407303173,0.831502583836495,0.440191391124591,2.64109312783684,2.05777348800953,1.74435073218832,0.0358934027398838,-0.829741601949702,0.952774009033959,0.108087322787983,0.00478051719116967,-1.13228446568083,0.0412801658629411,-1.90736611201395,-0.223989624362903,0.879265862249357,2.09782505593772,0.370376046470616,0.27397402159578,0.310405789986883,0.225337319297568,-0.354974434364473,-0.584317660589737,1.67361800076904,-0.356041419816954,0.891947890514069,0.756625197823235,1.17932922528534,1.01387551134137,1.1409296375711,2.84746596096343,0.125580686460027,0.183519967799894,1.38634215587258,0.540729182999941,0.496593311143959,0.817995632343428,-1.25316171347685,-1.29029193766635,0.537002624686904,1.69250212939868,2.39956422263129,1.0434193294871,0.47263978912206,-0.0853399321159405,0.046661012531654,1.76301789607055,1.04663628890751,-1.25800650258016,0.125620368045893,0.576030450047974,0.161508148185995,1.4165341442962,-0.608713790752849,0.531107964964102,0.0900269397579789,0.245137173345884,1.95918438693558,0.391412399106342,0.751554301083018
"7",0.7,1.25576220596844,0.195921209492795,0.0860456833366379,0.749254623658842,0.126486850924477,2.08787289494378,0.942267338394001,-0.100854008013467,-0.750049620990136,-0.410553113323211,0.901541128533985,0.861370067939496,2.41516381546138,3.04428476405021,2.10390460067259,0.179844361716973,0.700995098476687,0.211354570798584,1.00908778886759,-0.312633902850561,-1.04892533570178,-0.755480955687005,1.43452599119625,0.366781944473037,-0.487563422892116,1.53522227836115,-2.21009878405338,0.556074869470759,1.02332391889834,-0.995218858408733,-0.0695868478930143,2.05095561598301,-2.05759848982475,-1.1861126240473,2.6806148814367,-0.323165067278035,0.0573461191993976,-0.0539648346079997,-0.446599375650721,0.872469612413704,1.770785715587,-0.516860813337026,0.104735334449858,0.229151510825942,-0.00597991770917338,1.86679397675134,-0.58706819782643,0.0577949946020925,0.573807210481167,1.15121148719424,0.562312102012213,0.607085775557734,1.36222726646754,0.723926619641566,0.496703947814379,0.563424774607858,0.126478126298202,-0.148288920453081,2.14058829500168,0.777274036321465,-1.11710400636617,2.33768146432597,0.326887899428677,-0.346776443407206,-1.38377480022647,-0.172525988158646,1.16822447707596,0.938354478683607,0.273446005134795,-2.16584683484717,-1.22434109947431,2.30117400492931,1.2700696940959,2.24286866454427,2.23503197684939,-2.08190802443746,0.236428423587662,2.08052670540623,-0.0638477996101766,-0.106634229101692,0.119461872844525,0.426095556981032,1.20890849624933,1.27109312325444,-2.70301323399861,0.306105671119361,-0.74091007651278,1.80074963699103,-1.69965972245063,1.30793659905222,-2.56828387302969,0.825161614132693,1.93697581608136,2.52398521028266,-0.24421251431607,-0.872417784736194,0.828971692239796,-0.278472180585403,-0.680060251805202,0.148901559368228,1.74748979809936,0.580246899429326,-0.0901045318173985,0.449761666815555,0.46217935645706,0.809006489377536,0.75039078401882,-0.950180297287077,-0.782415170093117,1.92160280522944,-1.59975480709579,-0.34039187520003,1.88745860770025,1.58421192839025,0.816358964942371,-1.39334953892891,-0.116990272232484,0.598577761081462,-0.0545613583217225,0.536072039361489,-0.0454647634477951,1.21664478720172,-0.500078162983356,0.36164644064689,1.46252686547331,-0.55864147772643,0.765222260433049,0.486961771567388,-0.695332012920288,0.885479177346188,0.701217409474715,-1.54649499591372,-0.119413898478781,0.223268433194726,0.925937850234959,-1.15411893177264,0.508124382468072,1.17738390961066,0.626836326053328,1.01788403386819,0.778489537452041,0.476684919467268,1.39675887113992,1.87946086512081,0.00157201274891219,0.549561149684759,1.5161661413129,-0.0645230880491281,0.309395205843652,-0.869587392215773,0.240772178702666,-1.82219909712857,1.07179941531569,0.213281320600673,1.3450032155036,-0.0012196455441605,1.86269697057351,1.37538591027954,1.67510762516576,2.56187595154109,0.392000083494218,-0.545791700655334,0.413668443754042,-0.36899732806179,-0.891571915732197,0.412853052808464,-1.98891532672743,-0.23118771321453,0.756002243413655,0.145827407716542,1.00100264541105,-0.283138117858026,0.385926573287258,0.371297130107291,1.97775753424623,-0.492517215456891,0.346670483573806,0.0255010871321412,-0.930344064928637,-1.20297944430435,-0.0463069567061366,0.484177788233606,1.05920265335922,-1.64128438493665,1.3201849509127,0.354275724167116,1.76627079186344,-0.627858477714162,1.57273179320951,0.122118645041171,2.20056090015291,0.326764114983177,-0.540345929194448,0.519967123342783,-0.984996633315285,0.553366126468512,0.195160137578106,2.14718145501476,1.82915821846458,1.31136712040817,-2.53270954822563,-0.348878835446875,-2.36095938800286,2.13842174526804,0.415267103292176,0.491554901630974,0.183223923616637,0.421674921329247,0.69862013169245,0.224255919059398,0.588784423989314,-1.62923351459224,-0.525390771963334,-1.16750663727992,1.47339499879614,1.10806965547969,0.327173075451571,-0.898853527933299,0.245483844135345,-1.95372873605389,1.26805925563023,1.24684920780452,-1.6558336471837,0.701391225945899,-0.681073044940923,2.33922430486663,0.890051098331409,1.15526914663753,1.18427870702556,0.642836061113866,-0.668574454044966,-0.521110609230326,0.388563046804331,0.385668434985482,-0.256102636039767,-0.287089375740332,1.18643242541104,0.549335040887966,0.88836663114392,0.0410672344821193,0.605485169154733,1.63364444232286,0.862738965641288,0.595629044284986,-0.299048840127228,-0.126584914337878,3.13925097378049,0.77713031446206,0.539040500133906,-0.536801359940771,-0.25342733551257,0.431292618346071,-0.348620538021718,0.701407473467036,-3.02814519484721,1.0510229195625,-3.24280850555889,1.71702558337802,1.65715251669855,1.2749023823056,0.0373874492020852,-1.12769846298353,0.637486088744583,-0.0855803697576429,-0.0870568616178297,-3.34551292921482,0.654768916364777,0.96146881965274,3.55003208399333,1.77555618328116,-1.15251407256881,0.221596459775141,1.2087895404377,1.20302724833535,-0.0901391821983671,0.300716755547644,-0.307950211494488,0.0883645915658604,0.419963083383172,0.506537165527496,1.06137886351744,-0.0314051942110049,0.98733635630957,0.716299254432294,0.425973982069783,-1.07947489505465,-1.58850654683384,-1.79547834695847,0.117319021950782,0.617235602523141,-0.0357884222362784,-0.75217096955827,2.04319567375844,0.691021350307385,1.76389570732961,-0.255362479823698,1.62992586960096,0.44555722585153,1.11282228251378,1.79707770814331,1.94521573033708,2.54189008539314,-0.0100216664371788,0.1853979138743,-0.237488696835517,-0.495673900138961,-0.571789142586393,-2.36794904253308,3.26780365892171,0.949813096279314,1.23953441136333,-1.74017436520302,0.875196340776062,0.214031637222307,-0.38689174661058,-0.922860967432824,0.72689906977268,4.09062747530894,0.18531146572573,1.4992936678846,-0.57331450110564,0.902565315756535,2.17129100883666,-0.413541062219766,0.319243952279209,0.943690639397685,1.38985191267487,1.45589793021524,0.96099593789953,0.317840163876594,0.0432422722748004,-0.173657185896106,-0.378374382212321,1.76851853071349,1.236525487193,-0.857478919364761,0.939685076187823,1.53000767462553,1.06877426769425,2.00449645020144,-0.604987257975128,-1.78728368972443,0.420014754328957,1.13628673383302,0.901413182760798,1.56336021966402,-0.348128640001149,1.5878473307205,1.2746998079368,0.227192950829627,0.437437025302658,-0.039713540738807,1.11458828981531,0.966412005616504,1.53900690452484,0.967553347730112,0.406481513221471,1.05369015688121,0.269082677959067,1.51807551704466,-0.917932023047463,-0.95579511416838,0.862754238005053,0.628241539159928,1.71137657223529,0.199550712738388,0.914862168175635,1.40118189775209,0.550848259059758,0.411803429573191,0.0957914823672649,1.42276071494229,0.669225929446667,0.577285259554642,-0.314582661245509,0.679962200929045,2.60045199568419,1.33891138903321,-0.169496192860909,-0.999460411337383,1.74442742739334,1.32368234079339,0.759573643177679,1.03428720762452,1.75187904447406,0.396769844933549,1.23123392598635,-0.184846835608189,-2.06486518503829,1.87218782746344,0.94461964541367,1.9246574292012,-0.190132732029594,1.86137185740746,0.961987442593741,3.06664340112212,0.484177428053054,-1.03811989046524,2.00547958964565,-0.126344620606423,0.138318896299261,0.610927128696209,1.13338015149804,-0.701222446834072,-0.919785189788408,1.72238287465443,0.782169232409485,-0.696553006062783,0.627818278643644,0.0987943549685725,2.43016733543031,-0.591082723060414,0.357543556539536,-1.0747970043396,-0.0293101829516446,2.01162160132955,0.21915648968287,0.521736265776228,-0.645184794345078,2.5979355043353,-1.36267346547178,-1.32421872651016,1.15856269019968,-0.393770630076394,-0.0207389085835349,0.147553307706633,0.735899552661549,0.398563847977051,0.941478452068,2.07954088690347,1.86456533666585,-0.437470390840165,-1.91629744238367,-0.294147551628005,0.859095112541058,0.45419251436162,0.509232365620846,0.447012951047636,2.41947229703526,1.74323897480669,1.47564126656506,0.967771176118072,0.462510530826822,2.13356024778637,2.08796292706051,1.64690128749912,0.683434265446638,-0.756677245746796,0.954949123508487,0.188905853917702,0.050122960257989,-0.992378773883363,0.329208910140312,-1.70471083124471,-0.183748865785386,0.896738934857462,2.09706560873545,0.586898029954173,0.379708194422018,0.169134847302029,0.33452725041764,-0.239119439176255,-0.799162227338511,1.95689364229893,-0.287257511917557,0.904693221589162,0.698243375926193,1.24166694465749,1.17498770169217,1.16477139087862,2.50011404969797,0.266082203670871,0.495996397699152,1.43474379555968,0.350323467368669,0.522434761074992,0.855869300109195,-1.20373396310957,-1.35615001535216,0.882526769435801,1.8217331397745,2.08591793579301,1.13531062867256,0.496722406129601,-0.119699533504564,0.138584183005543,2.02234758238736,0.699752571520344,-1.05435844636893,0.238058802309352,0.688403705623031,0.602213103238376,1.26707760561197,-0.559766384074165,0.804231435557905,0.143611497246834,0.385267374434495,1.97697663094494,0.49616357897071,0.853971334436759
"8",0.8,1.69486975444574,0.703913137321007,0.339229200513405,0.629252188226673,0.770384061417198,2.49598861224382,1.15872893511275,-0.529074551939756,-0.20727589961607,-0.110082579020588,1.07854328917939,1.12298580844225,2.83786652664265,1.74703002522609,2.2162969918592,0.235386551997124,0.203165456665637,0.344478918588624,1.03685913554535,-0.0935381267235473,-1.04967606251262,-0.728968564845239,1.41891440367077,0.540677873386395,0.594889986140859,1.30798230028438,-1.91892953501104,0.857168148418936,0.900965674351036,-0.0733312171649886,-0.0928727379268478,2.9613793091463,-1.41997827149636,-1.00313138148449,2.30158008636887,0.114370680591312,-0.263892614905587,-0.226850114574501,-0.269038532677411,1.0854476719932,1.78821123531424,-0.583116582452631,-0.301179750327796,0.967431171852602,0.00800115045002723,1.91357514518542,-0.468236459730257,0.617665871108122,0.568666011753707,1.00265640069181,0.0671760829509765,0.820562655664678,1.60358687170463,1.00900428922473,0.51896109758916,0.994255756123576,0.474588501886933,-0.0999297791832045,1.60334579028253,0.567782768475945,-0.554913990121966,1.65773979151651,-0.0909848169307094,-0.401109390559037,-0.817025504014659,-0.131836545481529,1.37230831677042,1.01444449517826,0.0157446271102802,-1.6133282101017,-0.798324232722046,1.76399733114447,1.46789562090188,1.82554731326897,1.85738183668462,-0.472438063009524,0.0465614915215693,2.22857133995011,-0.583770816991023,-0.148610480648901,-0.495285333226449,0.857217345336696,0.847771074392988,1.1135076685333,-1.44766339082731,-0.124233451069315,-0.745252458901074,2.41510264622967,-0.690903570033398,1.30443779094876,-2.26295915287115,0.805099266198197,1.61251119963524,2.44904310865955,0.511659731617204,-0.814419579559117,0.937546072354612,0.0779510904255819,-1.72265487090684,0.655904906130598,1.69659506285311,0.756259050239977,-0.906339810266581,0.654709095611066,0.522046724679732,0.886975670191084,1.23753062999171,-0.860520992542752,-0.0553522008847601,1.68876203143716,-1.17689505469619,0.137793646535797,1.84412842151618,2.18397047740277,0.911433469598195,-1.31836666738143,-0.0335714187659769,0.574667911726931,-0.113579626191398,0.614453034796509,-0.35484254714088,1.61403731787995,-0.267505879109898,0.592552641795659,1.34581845629413,-0.184110541617306,0.940173057579897,0.757946064997838,-0.22699221653046,0.491098917542354,1.29952558347771,-1.74372114432907,-0.117832171590506,0.0858973301117727,0.755078672094679,-0.398929473034669,-0.211116899011547,1.0529539146655,0.971085020238608,1.033580597794,1.14160736758239,0.639106134505258,1.44226733784729,1.51233758876798,-0.634712457354114,0.944040327249035,1.57621472594572,0.417401786496476,0.278425525118025,-0.472996146094108,0.373232321607661,-1.62945976110094,1.14834636736061,0.348775183694779,1.53709000377312,-0.492632717732346,2.01326016988511,0.799117340487716,1.54857098411916,3.03761253557033,0.536748770585788,-0.377131961921274,0.373728326782189,0.184670881568129,-0.8725836896541,0.377993236205591,-1.72389792741618,-0.0951992820289333,0.658027186368481,0.723778014056089,1.0137567846353,-0.417263444893212,-0.592017622699946,-0.0017033804130409,1.78388943287056,-0.122289302680068,0.685104896017174,0.568613893371182,-0.721986239490519,0.225509825506135,-0.027994861452644,0.645694704198003,1.13721395994193,-1.36016228509582,0.671335054983449,0.348045694259619,2.20121210836064,-0.675362669375367,1.55470455690143,0.644996743649195,1.5538777903648,0.465673132889328,-0.828689455832417,0.954132261925516,-0.665215836453131,0.642050159983244,0.276177851465013,2.15952022840912,1.80119707600767,1.38836579974724,-0.221963118027093,0.223294256273934,-1.5199968135087,3.20795180359795,-0.313756146185192,0.617549892912365,-0.208556007479312,0.444022514044649,1.08004910295929,0.428902251867726,0.753339821763549,-0.97238982474195,-0.504968852907962,-0.993667609051851,1.48366189742842,1.34795003481961,0.388444863560481,-0.787094052067569,0.236710168613485,-0.730857942831194,1.55885063211473,1.88403088492034,-1.12427286545909,0.354132007029327,-0.920186906399143,2.40942747491741,1.01998723236548,1.21720532364911,1.46970132914273,0.481118188495799,-0.779719262048004,0.569789287650398,0.26504794639149,-0.535326966594001,0.391318912759242,-0.449113617263489,1.54704378793631,0.603346825164542,0.34131081722062,0.233594707068157,0.637131750439907,1.69901624361422,0.963818550424904,0.559295130710393,-0.196697209883364,0.433390311030979,2.2499782921158,0.946382103754957,0.623545477741957,-1.21073784992799,-0.0493723639045952,0.965503915335303,-0.159315546593146,0.780798448136853,-1.50861865140625,1.14515662114087,-2.84748237612802,1.78484244521962,1.74556128220063,1.35823342556939,0.0139749922293175,-0.340495949224372,0.826405729799987,0.408354835532056,-0.770148288248741,-3.85178772040419,1.23263649506206,0.946818562855847,2.89300661227666,2.30633366233648,-1.10368665193132,0.33258935978659,1.28209078356964,1.27719200861164,-0.0396915277851542,1.11842537001957,-0.640548326394319,0.536731427031649,0.193739894203125,0.774920013040706,1.0792635706573,-0.66749572584413,1.15349988223157,0.678103336063019,0.678607268224809,-0.824419433380249,-1.82847076709429,-1.47761007572826,0.68777082263338,0.132379491560447,0.214819181845039,-0.479881418181342,1.70042050078708,0.884692147155842,1.87863169986703,-0.642556170899082,1.56878976844,1.01001754198159,1.13609830065133,1.81565313056697,2.00168672784185,2.62057230414486,0.0332164255076488,0.252968399019435,-0.155880544906093,0.145143180615825,-1.26335372173234,-1.54845280230481,3.29728286955174,1.59111604774106,1.55007150381013,-1.56056845432246,0.00683899525180909,-0.00717406702769575,0.27603091271107,-0.902826951010398,0.575997822580281,4.53100783344775,0.43476243227796,1.47249866512959,-0.509785099745236,1.04502658949741,2.21615311411495,-0.39247978122677,0.335049555364937,1.54351767284559,1.37368084613811,1.54623086048706,1.07497626722263,0.123738889722665,-0.00462015595085499,0.28036951206298,-0.460830097659875,1.73147956893702,1.20923036020397,-0.0709382772557188,1.03836106760198,1.50272809085605,1.04688233544041,2.02647398625742,-0.339287209235156,-1.7286511127054,0.858893786566784,1.5042696059751,0.703344905311277,1.64868204147183,0.530142356089492,1.12761789669868,1.33046484369338,0.387065387254129,0.466183389301614,0.141663275295126,1.263367466712,0.952298597483602,1.74509446090982,0.795432691332091,0.554776636420009,1.21297558979537,0.347444757389928,0.993950428926971,-0.860523104159753,-1.04127010731372,1.10748422525643,1.04073961354362,1.18735681332779,0.943123108475969,0.404904881215337,1.43093549718294,0.711484400385038,0.410122889793381,0.261085743409036,1.59595700434872,0.46214280047237,1.0903672872604,0.284507563166845,0.764662434254568,2.0329866452836,1.50759923986689,-0.500433543786023,-0.33448725249969,1.96698989579493,1.42492220648549,0.682333747824651,1.14219093720236,1.30108074233418,0.948266729566651,1.22346878482364,-0.19760773225389,-1.75359752476337,2.27196013282349,0.808219429876671,2.15208133587649,-0.417485992986214,1.97743308541046,0.9785288060596,3.18185679937141,0.4908267946639,-1.05774205121466,1.84232166160735,-0.794374960401306,0.614300693240949,1.00826746990077,0.951645978902737,-1.10711660923616,-0.670283767441083,2.77648067598087,0.791759057280577,0.376207656936082,1.02881462698873,0.179343287098241,2.37083177424439,-0.678790779460294,0.429413700619932,-1.11792597916223,0.243021641868586,2.15719075390862,0.395373976271185,0.658582554577769,-0.626019369404071,2.39643627598753,-0.978622244476756,-1.63690605057716,1.2525747981965,-0.32164699427536,0.064677000886663,0.215975433331129,0.876104728750651,0.467202143006226,1.15941799966104,2.17636726393354,1.98748544298742,-0.431888519363238,-1.7999729034997,0.266088863032135,0.868478782746837,0.585171153425285,-0.108343279997787,0.345508330383299,1.84353219403466,1.79654198482133,1.30875144524432,1.08839665704647,0.452016667983096,2.19027134772432,2.17463819603315,1.71146248884673,0.68286542052892,-0.535058652064703,1.08453325138118,0.246067907938706,0.128374030666798,-0.600080652368645,0.432051682793343,-0.325108346878858,0.272859890912294,0.128931679176462,2.08180532411936,0.621559125852128,0.428469043092845,0.377628523442225,0.446212779789254,0.149112952227307,-0.8118962520059,1.83017577364344,-0.29693269846136,0.930347242280881,0.774155724348528,1.47108860716693,1.39265007910682,1.08496768427439,2.54778172945946,0.108267967086497,0.46027800675562,1.78294678791055,0.525794350043754,0.580924667693119,0.92449507588453,-1.31756679608277,-0.934916094684601,0.985402035652435,1.4670852231455,2.50189720015002,1.19242182143686,0.677634578465884,0.172944850743371,0.0876142339042768,1.7910153874678,0.790403097428205,-0.941688208068885,0.393752684113945,1.0924269731694,0.189782676073072,1.2762761072154,-0.447268192659781,0.865363247016994,0.312210270854314,0.57957325525182,2.09191895438056,0.598510513998107,0.930789527209288
"9",0.9,1.05458644212222,0.724711808608122,0.435202640214454,0.846560658063085,0.391151328402219,1.55030040098589,1.05424211902544,-0.0578161654905315,-0.241160512938833,-1.43558711555222,1.10949301012172,1.48446209594723,3.07720719378145,2.08041879203675,2.19949970425142,0.358938526877818,0.70608754581304,-0.216164786652217,1.00100117646769,0.557369426425608,-0.986919446702336,-0.167066133440274,1.82821164566648,0.566021984566955,-0.341667332786883,1.68206877413358,-1.1641206560562,0.876940738053014,1.12678972151372,-0.545306948438218,-0.31747209263346,1.43870243224178,-1.07835538689167,-1.47952710038952,2.30786116093173,-0.796027451141332,0.246419139447224,0.50702888420298,-0.40870988605463,1.00789975391049,1.63114263554191,-0.375722268236773,0.10459997304539,0.604015870921827,0.615433077114456,1.97741842423375,-0.316891145201022,0.701380637279399,0.776866409720424,0.992977463027051,0.369076872283691,1.06144670517411,1.90727592279332,0.6848519796566,0.557029263482006,0.944747286500717,0.617626931356615,-0.0480304779872398,2.30933414202913,0.702171225475266,-0.742133193150011,1.6994852423601,0.0708455259438209,0.01801603494788,-1.54869922323949,0.427680698478326,1.32803137098826,0.840422113377217,0.427986210710548,-1.55216745529403,0.619254455720869,1.64888894565484,1.11008013356925,2.50290006495836,2.34979053893684,0.215059348668117,-0.186062392873499,2.26445762134875,-0.180291769379001,0.0677842961995479,0.0797216515279062,0.95233912429438,1.40976846478029,0.734304279838453,-1.18601067855335,0.791862305449564,-0.368506429997773,2.17411202494665,-1.01548869858149,1.21880639802652,-1.47754876568776,1.18807405618781,1.54026007072338,2.27254372808108,0.236910484296917,0.513115282057759,1.12914491568056,-0.0429551317979451,0.0260881964591786,0.225733081141016,1.42646881367343,0.870158617110881,0.114603319316627,0.153221858236081,0.647391058682456,0.887101250827625,0.927103546792739,-0.814448669777159,-0.0302319060735291,1.80675419416514,-1.10620580144611,-0.104203253218666,2.02316384867436,2.84574744137647,0.502414796111781,-1.34129332728335,-0.222512814929972,0.843628775924949,-0.022596749826314,0.781521600950174,-0.104621633621304,1.33982683475744,-0.00648269384450043,0.585060860469773,1.2092554239135,0.300709107835259,0.978834386244847,0.910306894814713,0.167156165362857,0.502363644135112,1.07700407987891,-1.67632939154934,0.0687992302318649,0.598569388656729,0.804785884539888,-0.404212961508824,-0.129067238919646,1.12816091020951,0.984336853221407,1.06114624537663,1.18238841702003,0.514905050876403,2.34518663852514,1.25810358738622,-0.124372978143461,0.596299428109271,1.01615491886865,-0.0336655021334166,0.816663175628499,-0.185601028567518,0.371062100676123,-1.55859605400365,1.17949218856811,0.45006081429526,1.49243392502761,-0.55682621450863,2.34600786407218,0.633257590708125,2.14503854565675,1.74505440331357,0.490317593803137,0.273214823293836,0.418977999094377,0.0270869013070264,-0.560359981881172,0.421786732087341,-1.20609043280184,0.496758304346584,0.836121801627866,0.879596245125361,1.10627042426061,0.497117735238225,0.0195410923743184,0.356499773808125,2.37200501555034,0.19361511399082,0.401567200412551,0.572001024920884,-0.182418479108521,0.361888287618638,-0.0765674940418831,0.712089730639381,1.17228623080604,-1.26126491751896,0.617405331630514,0.890479216216557,2.41042488927329,-0.0775748720293255,1.26505152323178,0.719711121255134,2.04922815959831,0.754693447587223,-0.704066067080075,0.832986736543976,-0.626469404245355,0.541984164719373,0.0868323094269687,2.34609944162108,1.75927307741057,1.3903240742102,0.0969014413667377,0.371656775467742,-2.16888220107801,3.79954999718425,-0.368523148574837,0.828606484991,0.152453876730056,0.837847754397564,0.823026955207156,0.493536007686443,0.787466517846338,0.192916813168928,-0.467147274206928,-0.646706731985146,1.36263179264923,1.31990642161571,0.462962343176759,-0.691617031352058,0.645886944613492,-0.640454364523036,1.53066105790246,1.55336780439112,-0.312981607052606,0.736951069205678,-0.977218322078482,2.01819143609403,1.018970319427,1.38958369785221,1.45853047802662,0.53696954108265,-0.611434990957257,-0.450949559967006,0.320768162027046,0.545653679379179,0.597230709794415,-0.451353166229889,1.09866582135897,0.634549285758178,0.419372868546764,0.217180417730262,0.738641211729527,1.91760269013405,0.779652626044515,0.818492069033065,0.047744402478886,0.564520919844752,2.3095312309371,1.02635528235452,0.648964847867057,0.235213902306078,-0.368419104875821,0.431712608781039,0.395901904333543,0.612057227747644,-0.43681634564162,1.18475493943348,-2.13723294081403,1.76070878561137,1.59457578291663,1.326776800501,0.112882597278251,-0.200796584465718,0.871984940713249,0.167095616011171,0.463297387217051,-2.793327848449,1.26607689510266,0.872059318867463,3.17752805913651,1.71209673468002,-1.09315494562068,0.707956136377236,1.35242265463576,1.10811699737877,0.133300753418416,1.11486167501814,-0.341333669448052,0.518153899094534,0.685025305467813,0.859645070101619,1.31190892092621,0.378601763609912,1.87879963378773,0.0528535766878473,0.561817446618952,-0.0833057248524129,-1.71928058561849,-1.15409073771913,0.411318216796221,0.746203640922149,0.514354694755911,-0.155909751759432,1.71498185890279,0.96277777923343,1.78239276889894,-0.808434657832262,2.01668806441198,0.883339653230899,1.30599630357968,1.94596209622587,2.10302011181343,2.21865573256398,0.107582401140562,0.215066734446627,-0.13321382952158,0.300433683891666,-0.735642716223671,-1.2366432608686,3.4970194092782,1.29736034059929,1.54248628445614,-0.441737003515348,0.613146143648663,-0.517927487919289,0.391853019380795,-0.48556172813745,0.855725623460042,3.24219333005058,0.648425826772622,1.35827012237979,0.0571990220569955,1.21948835746173,2.21001491604854,-0.387582692680341,0.546877165209685,1.01586088154156,1.20964013694661,1.78393187600948,1.10890954143233,0.37402994112045,0.144565778803514,0.321197901660971,-0.303434342299204,1.74865585573208,1.19204418441362,0.418011700102423,1.09833098822296,1.39112965989633,1.05670771942659,2.10585960465065,-0.166955887340654,-1.4364005358485,0.843880157129351,1.26676734802157,0.859406203124964,1.40601170419866,0.543515736738601,1.72767469632002,1.17056550984486,0.651952755822909,0.51944791333341,0.302577770441569,1.36721536936599,0.995063051750748,1.61650108114274,1.19402471618773,0.285820666767013,1.24478102221289,0.579966504461056,1.29721772643141,-0.787315920935869,-0.357478974982011,1.04931115102339,0.762116004667633,1.59512298868257,1.07036565328914,0.557845414813792,1.33598615526163,0.801717738931249,0.696683550055794,0.308783008025412,1.67409849086161,0.960212914363949,0.831535341461582,-0.795955995804169,0.975240764110441,1.90658867350248,1.37023973387969,0.0200245417773767,-0.421443458184021,2.001607089298,1.50726889472364,0.794895487820099,1.25735818301121,1.3755066690973,1.10785748668011,1.14048786215237,-0.348911296374572,-1.3579638497056,2.83548306810542,1.52472661319397,2.07221531630346,-0.995871223719483,1.66867175189811,1.08613678774745,3.06248305128099,0.678092388488046,-0.833242478470478,1.50003593456118,-0.0684368585028637,0.454374255977798,0.892729235778847,1.0806850999404,-0.915933951349146,-0.537349798521521,1.43111878747152,1.09794578513466,-0.0448137062006721,0.744123287188702,-0.409132563160289,2.29173349670283,-0.337901767838952,0.306759765321115,-1.03136032851635,0.377035804813155,1.99142113655528,0.502322971091332,0.825587318995459,-0.125964053796861,3.27556656517524,-1.22859141027388,-1.46197211822719,1.33211033599213,-0.00824503436611648,0.723404979335696,0.400350799197693,-0.0259609823034497,1.0343918197199,1.24037734005575,2.15452057649297,1.91147129037344,0.03882358863697,-0.92335376344332,-0.260744957710647,1.03880205962137,0.429776848323763,0.335579932021609,0.849492652807577,1.68023285307943,1.6177688440966,1.16730107004607,0.827021388963827,0.721427328783409,2.03727100502768,2.15697227423312,1.61024084774658,0.720687063521768,0.0800059541284893,1.31150301480798,0.356740221246295,0.352837340843951,-0.403631106095472,0.747876568975344,-1.73722575001906,0.582719039221345,0.914715722030782,2.48801371340984,0.767283490363445,0.314136951952579,0.565213086451397,0.566354913261444,0.326408015492703,-0.368168557235838,1.92383833148765,-0.221573517155752,1.03802898892083,0.799707642532986,1.30998674614841,1.25566852054889,1.12951219416297,2.07868873762328,0.728303516737434,0.19964962661048,1.88981400020995,0.465494651793395,0.614386634366673,1.07058045544525,-1.39830040699187,-1.23276254128818,1.10673220713459,1.91877436235859,2.2504644296584,1.18041349116586,1.15722397677044,0.118098549348863,0.0177348874197529,1.40018147042426,1.4142932318532,-0.595268554633246,0.609906276427835,1.08523968051622,0.255162892289389,1.21640127250149,-0.0793394301042011,0.886524319386233,0.450727310063225,0.748452840637968,2.38562750059356,0.546329953732863,1.04312923547871
"10",1,1.58993932482016,0.374479025421513,0.938711476585036,0.930309754278417,0.822541163293115,1.260506134442,0.97203628231458,0.729976297712152,0.855426135472122,-1.04883362428479,1.30735868336348,1.11771462536935,1.33260372905442,2.56643841475504,1.17354800805703,0.925931767177872,0.676370299439829,0.350576887620432,1.00643375402425,-0.164619012244373,0.606619638765398,0.77772726023082,1.2061673385224,0.716800776639735,0.241811481128717,1.43237511166308,0.0135273009063241,1.13385619353964,1.1871115121059,0.915105570791585,0.366886706061432,2.75049532338917,-0.380384174367938,0.120905715949593,2.03261416653044,0.194869232974892,0.567450367614603,0.915781295042256,0.818459065334,0.874468712817417,1.76631699844906,0.426809946890098,0.765888243615085,0.990031944970415,0.750562325533553,1.842976989203,-0.669080259509793,0.757191429600098,0.915298620420088,1.13500647197965,0.857132693273121,0.956435290611488,2.15028539799412,0.709159302499766,0.875008337750419,1.06658951628638,0.650536826911645,-0.0548322963639611,2.60550301900999,0.771107087316599,-1.01484045833106,2.56525997712703,0.730026571781773,0.248268251765156,0.665441651852016,0.512625046509867,1.06734887341169,0.967838303244204,0.41900374281583,0.784539226074225,0.75263371555196,1.63082638120928,1.08208170242308,1.54057827768044,1.50770683843998,-0.0655209186340534,0.912501603926723,2.45740958491118,0.600925841513888,0.617483872451406,0.383342874726579,0.98935854314354,1.95977252648506,0.931009353931697,0.718160358185869,0.851627769028951,0.678072318347245,1.40399234947367,0.18916396326113,1.11587059667417,0.634508404163033,0.910566485399887,1.15348473375793,1.19584896448375,0.8209042965593,0.625735348286925,1.00391780007217,0.0365659898911533,-0.349937195972577,1.00035837556389,1.72127751612386,0.779326981748506,0.749440007525867,0.797347526535037,0.469191386828421,0.7559397583033,1.24906379246639,-0.714360855640592,0.606013114412105,1.28173142121865,0.312170087302273,0.769029399085659,2.27865935975308,2.02855024988317,1.06018938449553,0.487338816935871,0.85702881399709,1.14605937704236,0.902713565508281,0.566005191167663,0.257856871469335,1.12502253088426,0.880238499393097,0.852250401218679,1.06877858594508,-0.791568589828886,1.04476469076965,0.659423528163458,0.359782450685706,0.984284022502067,1.31889716756352,-0.587503620126804,0.501940600635803,0.936654361603844,1.061354539155,0.106261453031207,0.766601086764326,1.03998179240364,1.13446718380922,1.06634486337299,1.04711161332288,0.904070349203158,1.14419509128568,1.15439937011237,0.0157078623894723,0.906699473893377,1.03887482761767,0.722520636333201,0.628831044641078,0.767881042313638,0.851429654651533,0.643591767044515,1.25741728822949,0.787080112606906,1.46061242455569,-0.317422453062866,1.1438736963981,0.990424594941217,1.32003930678409,1.65039477552502,1.01697345781441,-0.164703239350095,0.752238972938637,0.809866960792343,-0.921083289926236,0.856107257652856,0.0730261023690327,0.852667275191268,0.762727640531036,0.898464179760042,1.22406744435973,0.304934986510168,0.0990627716243026,0.891000043644773,2.59479943232566,0.551594324466168,0.930144889492427,0.818098492069836,-0.728782826536586,-0.115416306918194,0.542300715849129,0.770953213259528,1.13658816982818,-0.128094560856512,0.623173517076138,0.959634644451558,1.29097556103493,0.689142655144175,1.10256859602737,0.908710742672928,2.14960061167888,0.124111193816418,-0.848210285904867,0.98730817681513,-0.678514032335674,0.775794629722613,0.830583593529314,1.82953585643995,2.06542131309659,1.48355482650973,0.33807196187242,0.390113056731356,0.306955504328734,3.04529903559041,0.71054905914475,0.894061783889173,0.581771451283442,1.15867656908772,0.438466284250351,0.776898403871275,1.0164278774757,0.159165441154446,-0.0240664054707883,-0.450373736121166,1.38235798627228,1.13336123352481,0.51252948384083,0.330635682107263,0.502841221645349,0.686025945890863,1.39415683586789,1.57918520097433,0.59717344300652,0.341821863899395,-0.169746126435261,1.64915262886858,1.06422728473208,1.27658160136366,1.24332961515605,0.89396819345294,0.803158037092382,0.329801825769637,0.81653755181969,0.866273127145048,0.693604021470283,0.373766549811871,1.23749745633114,1.08325029841902,0.938542828635623,0.862876203222184,0.860834467022237,1.1919304527614,0.895118850237488,1.00836186455098,0.709615721357225,0.810790728308686,1.95007885349536,1.00306942720139,0.965579439765834,-0.21936931925883,-0.188480251604634,1.09001415148118,0.618696912193598,0.426905237726342,-0.0891424273515943,1.03605406455087,-3.04195023817514,2.121315422679,1.3854059610508,1.17016133491594,0.779408636636487,0.43923102324757,0.896968352151519,0.94766316576384,-0.329246696865015,-0.475855381032869,1.07467791273716,1.02309391321346,1.43883317374033,2.21066309704952,-0.766428804823989,0.661188333467605,1.80258248251765,1.04406115126683,0.924402525049764,1.11664482553679,0.613442135407923,0.652693969544634,0.962806652371749,0.952799580368431,1.00069485783414,-0.268368065959471,1.03669322021501,0.980284061952031,0.943173524249091,0.639553004003953,-1.86019082950179,-0.191607514729,0.945546941134078,0.866081775538639,0.448230836395163,-0.581437570576679,1.46913415571679,0.822081158074553,1.78315320656119,0.665778880134133,1.81541174568758,0.937434370023831,1.50167403427621,1.41667144741036,1.44014527576951,1.68024562195105,0.900987327518554,0.858823322904851,0.828838218811462,0.585904736462716,-0.429841982099616,-2.50250892133358,2.68370510170475,1.34148929608286,1.08724452167849,0.00152334648956213,0.617015438706899,0.859742470076736,0.743098615481327,0.612788480087423,0.964776043329006,2.89208042122356,0.146838096813849,1.14162955564138,0.791863825014522,1.11377445298234,2.00976458181393,0.115236577107242,0.871990269704996,0.989710971319315,1.25823352240747,1.20590076128328,1.08046040101881,0.843747516985579,-0.0504776190443168,0.519005170583224,0.411991031099425,1.52633794242889,1.11752865138805,-0.75937456125323,1.01153478123634,1.20253017268236,0.953689312818301,1.19047698005198,-1.07162262119779,-0.507757864221863,0.974969065793285,1.06874462290748,0.856818332167661,1.22245896905726,0.840050906568032,1.25805975915396,1.16499141741212,0.69476286666347,0.771299021396093,0.155589072365672,1.43452189928357,1.05216507748023,1.28888137787813,1.04897326401633,0.889993593939875,1.37748227504318,0.838606796395157,1.20926012177938,-1.0949599261744,-0.581814899660001,0.708478265128673,1.07141659379103,1.68198375077605,1.01275900294979,0.891195025617069,1.29383725691197,0.922557854845557,0.827107957354145,0.644865635455114,1.49747731240175,1.05055959198495,1.006891143393,-0.298768758009948,0.996224112649176,1.3998253575711,1.343870746643,-0.081356788943397,0.724339513536231,2.02908613945039,1.55271567509424,0.862176886701043,1.14129975030495,1.1813232721487,1.04041204409164,1.08970710877939,0.674368691047922,-2.03685174494843,1.78219201412916,0.99923310072856,1.97113590687322,0.737985095228763,1.81617970897485,1.18094229338012,3.04471450743869,0.816772995667744,-0.759882752071003,1.1288704523055,0.594425053890254,0.346877958100119,1.03832104243368,1.11882716035534,-0.507641520133682,0.902164833491232,1.25237343960626,0.952042768992033,0.730036111977014,0.971887032823329,0.182182600805258,1.31286154628918,0.729262494003433,0.843154410904906,0.252022894965724,0.563850914311767,1.36021837770706,0.842475699731708,0.909512565650244,0.365265978709233,1.48954924386585,0.688989683350085,-1.26811080398508,1.3867104313108,0.460876756510452,0.951043872652507,0.731830263413817,0.978015233203875,0.720621529277507,1.04741150521597,1.93795594132779,2.23280452100909,-0.308876361849187,0.608268958301569,0.621288074704344,1.41907071842309,0.954401594135085,0.175958635657506,0.944401343203564,2.30279764476428,1.54664477869309,1.10803096870481,0.943918594274372,0.874264600800779,1.2347031792912,2.27101657729729,1.12218736686254,0.96608523769051,-0.192703258411308,1.08976058162702,0.845483157219543,0.24297893408871,0.494609079528572,0.592345593028054,0.568324229774259,0.951252900354924,1.00082757454865,1.70001358748651,0.872895796525586,0.865002542012734,0.961878887140416,0.769689319560386,0.362992283444129,-0.349061322749696,1.38567762786644,-0.0207050552644334,1.02969097987788,1.00967049568087,1.18572180211959,1.41495802901637,1.15571113375631,1.96322841610783,0.71840801466805,0.852780804660715,1.25901116262044,0.442144118926688,0.901704353795251,1.01076427198597,0.597976924821461,0.385764669982096,0.998495255888609,1.99170067367692,1.45219812808719,1.02541688355234,1.11235474226913,0.81820522770664,0.782891612519361,1.58195200093123,0.917797428672964,0.488490786062284,0.391841398084452,1.11053827049708,0.739892825896675,1.12595481613118,0.811885201913569,0.998863632767812,0.68771642968499,0.556777729238352,1.38547991424831,0.727297403486371,1.04703801503193
"11",1.1,1.1283983875764,1.05090386041763,1.01028315392177,1.07095082870376,1.08905833979447,1.14838895610464,1.12308316221074,1.06041573607626,1.05191872078202,1.01383742728572,1.08414262230973,1.12728430938505,1.20380148520581,1.18154759292345,1.19827665607609,1.07905401818277,1.09216726819386,1.0253691644985,1.09481314604168,1.0288921015675,0.961789627110286,1.01757902284515,1.15260239357729,1.02921641301463,0.987209816063523,1.16375374023979,1.03381534085227,1.07331209628445,1.07656894322262,1.03554540675385,1.03113010866857,1.21652789514884,0.983096871105085,0.961358438741721,1.17316302022237,0.938986802147189,1.03324301153872,1.05070875271135,1.01981365370104,1.12019639337044,1.13481964748846,1.00117123099761,1.02047657692372,1.1258984229939,1.0351273843281,1.14387221388461,1.02601216708222,1.06789331500635,1.03954202816521,1.06601385532819,1.06137431941193,1.11117308604128,1.12710964206907,1.07071617297272,1.05183327109727,1.11123769928757,1.06629109655058,1.07763422520496,1.15600280414156,1.13135262247373,0.992565316426707,1.17212321108763,0.99846101012561,1.04198206093293,1.00246343146128,1.05095905937908,1.09672809477645,1.13538616581727,1.09322524081014,0.935431299415697,0.906337375046903,1.1818321700394,1.13469395066874,1.16822022934568,1.19231642422931,0.967671006976894,1.02354553638071,1.17659523756339,1.03268545987547,0.969678247081273,0.982226764981867,1.05869627218488,1.09960971066605,1.11483510658064,0.947157413165996,1.00400030071632,1.05054325591182,1.19190434360815,0.938186339852507,1.09626210214266,0.947476404879857,1.0837734516104,1.16884756715938,1.16414909243275,1.04347273754622,0.997826667790656,1.09219003467769,1.01400471620715,1.04849660391479,1.09416761951512,1.1467909102147,1.112227352803,0.98786915535435,1.06725209959431,1.05271564522513,1.10316213941578,1.11840092517485,0.956261506098327,0.936802361973961,1.14319650202781,1.00037643559636,1.02077264288853,1.1580861156577,1.18024034957927,1.06004449927172,0.977683165442072,1.02254200936655,1.07082100680755,1.02806555649422,1.06233559399565,1.03544407978582,1.10628331766476,0.97906217489027,1.07277788109121,1.09913820136166,1.01804377264352,1.07840210550469,1.05969584581925,1.03928486876936,1.06443343375561,1.07468429839344,0.959716891374217,1.05560132998178,1.06939367980964,1.11527186371989,1.08229683137879,1.08196284214929,1.0993683623448,1.0369367657604,1.11861638261673,1.0726980891942,1.10643183969592,1.15937811584752,1.12679262127169,1.07022596582652,1.08155578541151,1.09873139241802,0.979287854302589,1.06220636202398,0.885322689565299,1.02401854469516,0.955488151169083,1.10273990375867,1.06094523967835,1.15947590835584,1.03302688666494,1.16046258751775,1.12079302519416,1.1429401219142,1.19482197992533,1.07576999407563,1.0438571679773,1.09977582900922,1.0391750724206,0.9762576927965,1.10909926769646,0.994386074440106,1.08370177974425,1.08991659528494,1.0836349630788,1.1644284634952,1.00416365241006,1.02433311298554,1.05599463505315,1.17542812350489,1.03735740153511,1.06752553316532,1.0620929544185,1.01050858101037,1.01431442624781,1.05061781048038,1.07532297052952,1.1012891004817,1.00327969233589,1.05937257151114,1.09029132145933,1.19215237880257,0.967317643081978,1.12709890301596,1.10618202619968,1.16082982402513,1.08756004803496,0.997058797120684,1.09210355245783,0.966894261135968,1.07026336177366,1.00946917101188,1.20154156570206,1.13434020045905,1.10353368585227,0.852585817661292,1.00856499383504,0.998442274993086,1.24448404881124,1.06924073577802,1.11626901398322,1.01885702032132,1.03065843816517,1.07520054952442,1.07440110196921,1.09912237242275,1.01547940796331,1.01113215167273,0.975845878906108,1.14316310632431,1.1054091232332,1.04951790477637,0.995767615945407,1.0531066893684,0.967121444447427,1.11310810198981,1.14581699549702,0.970558135263358,1.07428891913299,1.00166908353401,1.14858688090301,1.09848999771847,1.17763937273933,1.10279903110132,1.06023707752855,1.02531452564717,1.05882388105882,1.11846685629917,1.04098169643851,1.03797355265886,1.04159103450697,1.14593927702539,1.08867009829269,1.09241990370858,1.11373392922933,1.08509557339441,1.18480265589864,1.11011746042625,1.12065428820107,1.08215258946712,1.05581214653118,1.16651660259739,1.11488986019013,1.05631577904776,1.04626779316197,1.03744969020886,1.10285191652123,1.04962332289464,1.08110355075315,0.963663917692936,1.09187508366275,0.956696449702854,1.14270138485986,1.16851079553931,1.16001314644111,0.975989771266921,1.01172575323358,1.08339865958308,0.981115219972279,1.01758446894939,0.914317369924043,1.10547931114089,1.10047644711303,1.27302414355719,1.17198011429627,0.997386197748974,1.08481754258479,1.13740312073262,1.08900054166204,1.0068644160045,1.11463577919853,0.943866034908556,1.09151055638946,1.04920172077193,1.10823743282151,1.05746997915164,1.06278238316658,1.09776540601432,1.05230121149587,1.06850445207033,1.00067339008015,0.995031680002259,0.943347134185248,1.04740741113293,1.05690691587126,1.03331948564416,0.956622459875018,1.17910525667926,1.06332554533266,1.13568319169721,1.02889292641453,1.18219574715753,1.08649018035843,1.12911896358851,1.14593331848157,1.15318639885951,1.19341732574574,1.07601383975551,1.06110946971765,1.03343832925073,1.04517517218166,0.950552617382486,0.943060447151909,1.24829303671954,1.14943640045977,1.12320873843286,0.953476917047866,1.09788108448463,1.03951252588179,1.01730738574407,1.03985792371795,1.07019258860621,1.28108113516241,1.11195698856278,1.11733978293403,1.08521103369275,1.1235877639062,1.16708358632749,0.996085290001967,1.11116146208045,1.12013118655292,1.10642801215268,1.11756667610611,1.12721291229454,1.05439966102822,0.974582951525545,0.999456304184065,1.03852967684635,1.17034041793108,1.159293025963,0.993816368789383,1.06129962460212,1.09334247334474,1.13527187815663,1.13903659715733,1.00060074070255,0.896379229482729,1.11715025278268,1.1189364165783,1.12007374998287,1.17458081077988,1.03860153793924,1.20340320201432,1.15196200704461,1.04974852947876,1.07934091242447,1.02167208082891,1.12586014770832,1.07043522341886,1.17168929308135,1.09070546665268,1.00805579429329,1.13174779172323,1.09318492856568,1.15188639989261,0.973027469850745,0.973529173018112,1.09217895983882,1.08457341156096,1.14789011493507,1.08712979891073,1.10908599424202,1.10976305571565,1.04097797046565,1.07421362507535,1.07149273303603,1.15043011864277,1.06790355471374,1.12674141689068,1.07211297017664,1.11631391321394,1.19415243635798,1.11372095152495,0.985210620919558,0.98666454927404,1.14316753905562,1.09940697109524,1.08444909640384,1.09169803600897,1.13582845633471,1.09224081296029,1.09374917818978,1.08138297394611,0.928906455671368,1.19257190763993,1.12595001896722,1.13822682955431,1.06998548648078,1.15458329917638,1.11135888057625,1.23257583008057,1.10110809718409,1.0326178030392,1.20163512237926,1.02374062182443,1.05879631359243,1.13866062889426,1.10961966689725,0.965376842206095,1.00893877684814,1.19261798446154,1.0682584747436,1.05472891556712,1.08593286100587,0.998515425656493,1.20791501671649,1.05850082963091,1.11074731313594,1.00328574338607,1.06222021519487,1.17610519254134,1.0378987287127,1.0871000528203,1.01280527791631,1.21383011716503,1.00213270856993,0.995070179769767,1.09806798221551,1.00652645932572,1.104890706983,1.08462359872203,1.11187575715557,1.08444944284932,1.14792829886678,1.1570992928131,1.18625831717223,1.00838194675316,0.902579543834955,1.02887754572819,1.11120383661238,1.11440685668396,1.01807257211928,1.06593582911442,1.21465226430974,1.14541309366698,1.13541355814622,1.06503925026848,1.03727581838918,1.18222774044709,1.16379201253312,1.15415270481046,1.08185973921402,1.00312132275705,1.10869300461818,1.06187411688054,1.08605514683135,0.964147306295553,1.03651005228731,0.939992808376492,1.00867696810921,1.05430412870867,1.16188878612032,1.05839811511481,1.07842757545716,1.04616641393708,1.03321997837339,1.06492894428816,1.02922682403536,1.1424681430811,1.02607451067438,1.0877518495511,1.09027626798001,1.1283045263437,1.14543695694175,1.10095944267623,1.19362912072412,1.08271787885944,1.05391919221777,1.14112441004572,1.07498925220477,1.10092036642248,1.13076875557298,1.00219845220339,0.965036627276941,1.07167294363892,1.15621107619527,1.17485945678003,1.11787241242409,1.13034471802186,1.05054512203373,1.05514906093024,1.15939602921929,1.12176673408063,0.993822867093674,0.936724792437878,1.08083701510699,1.1298445168091,1.10910744263193,1.00932780927915,1.12085335471959,1.07410215550575,1.1310553573611,1.17156931306737,1.05538584902948,1.09911606501692
"12",1.2,1.26443697819332,1.16351160401735,1.18019952020625,1.18689441048536,1.13922503214764,1.21078234491425,1.24333212936675,1.1270609359983,1.14389452939038,1.1650974473118,1.27108679134126,1.24115150171017,1.24948372304939,1.26786351977467,1.2432359878932,1.16485281389456,1.1852723017424,1.13427326842383,1.17592606186812,1.16281864366149,1.14964624147548,1.19700528143812,1.17026197149565,1.15800598176679,1.16664553817321,1.29346477961799,1.08704015765824,1.16633518105951,1.20078422675152,1.15197705378297,1.15746860005669,1.3036006735521,1.07253910562939,1.11006075288008,1.29713080678219,1.12904340442063,1.14396421892361,1.14772498685643,1.12129857778604,1.19563525220348,1.23119184315428,1.13153550198202,1.09270388479533,1.19985988333926,1.17839394147095,1.21250376036161,1.1315747520095,1.16820585289944,1.15938604617047,1.2102473196612,1.19275423124133,1.18183993327399,1.2821931522366,1.19584844632848,1.1330240841811,1.17155970328573,1.17139745471895,1.17637018652014,1.2579198517545,1.17988314793964,1.12956612235729,1.26934365690567,1.19336381454135,1.10528583481724,1.11879100847468,1.2015577861891,1.25256794681126,1.18763270474045,1.18739358435468,1.09651176079482,1.06145187448375,1.25536720622928,1.2287692620028,1.26192300618899,1.24626530518146,1.06847111013999,1.16096963264999,1.23520465720268,1.14848612698044,1.15084960707794,1.14066700274551,1.1649305703694,1.21211630906396,1.21911780269096,1.06875855295199,1.16814854048472,1.09160452369724,1.24703047734463,1.05711168524654,1.22913982670272,1.09676613679714,1.18466697009438,1.27176855499689,1.22954021271716,1.19186988815821,1.18812262720292,1.23858532305173,1.2418088080293,1.11605213424754,1.15992980680884,1.24216849248596,1.21637112970884,1.13040362579704,1.17495980859231,1.21524044015753,1.20350914273682,1.2324129676306,1.11869779213208,1.11395636005952,1.192483559046,1.06097959261504,1.11909084583918,1.23654650921932,1.25757460222954,1.17845389096372,1.05139054144264,1.15556308725852,1.19364150811051,1.1728662988341,1.15592377953747,1.160818269191,1.17543547667519,1.14748941821282,1.13584721502256,1.19895786898405,1.08872453919328,1.14104293911046,1.19206185190952,1.09738161671112,1.17765979112785,1.16493272785779,1.13663467030706,1.15444011948575,1.19751748278942,1.21377265926219,1.20003506222248,1.17213656261949,1.16092029459997,1.19078969233876,1.28087928129135,1.18331969266794,1.15795507179138,1.23987599246792,1.23197422852976,1.12731915260896,1.14887409671132,1.23495649614422,1.1335803737303,1.19157244316999,1.01671314169992,1.11739531285463,1.07067137702686,1.18987223488852,1.17436304471471,1.24244293829486,1.13605330725361,1.24829029735335,1.18471480512835,1.26473076395661,1.26052637084824,1.16695841587932,1.14985922295875,1.208589239889,1.14158866729119,1.12185772645398,1.18941479997943,1.10199706834766,1.16575296364328,1.19174381720468,1.18557715211488,1.19616994499643,1.10027376482484,1.19489398342476,1.21221187864395,1.25327141464478,1.13474668383129,1.19982716063112,1.21356980970688,1.10174787646782,1.15739681662644,1.18449329949258,1.15382753400249,1.17160996133742,1.10780266805444,1.16639998381098,1.19534499990987,1.24990945807428,1.1662080411019,1.21926634167307,1.17453489134685,1.23037835948116,1.18074874409665,1.10778743450144,1.17143097828223,1.13154325328385,1.17891470205428,1.12008138408837,1.29265399538264,1.2434366062127,1.18355391253194,1.03307300908094,1.1057540069654,1.05364963621651,1.32834979791119,1.13083904766492,1.22379002705601,1.18741222518346,1.18220415360445,1.18905929925012,1.15366894478463,1.17969246300863,1.11703894170865,1.12170296726891,1.08739471626854,1.23502998965898,1.20161699839118,1.16047127377211,1.10839067987933,1.13726993135267,1.08131979361293,1.23341984283099,1.20358620131735,1.1074126634828,1.1779541452076,1.13640576547846,1.25700618449918,1.20924568180247,1.27221659167368,1.18162563650101,1.18840735356586,1.12541018474694,1.18127395018293,1.18903523562728,1.22244895982148,1.22416205750228,1.12012900727371,1.22417470392549,1.20343443244727,1.18016259645754,1.15891270812755,1.1665715398399,1.24119178503114,1.2057024490926,1.21744976004303,1.15917745119629,1.18527228905898,1.24679072297819,1.21178040274301,1.20812373370695,1.13457206366087,1.14724324161855,1.21665693090187,1.15674868587944,1.25892754564424,1.0590564445086,1.22642695451722,0.999430875392701,1.26653235416399,1.23177105833624,1.24937024009326,1.12309578552141,1.10296139309098,1.16416550746365,1.11945118455394,1.13122839948519,1.04280128097916,1.20828831758029,1.17830546351994,1.31215541222254,1.26481347278878,1.11904592045333,1.19413183834595,1.19639422686854,1.19269187742626,1.18302580584721,1.21261997475829,1.11392024480529,1.08746607267798,1.17956838895514,1.20499043157017,1.15771163878778,1.19043871331009,1.23214372573789,1.18117194536679,1.19032137347682,1.09974553722,1.11456722929752,1.08556176788924,1.16328132530043,1.16375206314855,1.06938655724238,1.09394833258058,1.23987956742181,1.14805356734103,1.23345805903618,1.15351852334621,1.21945629694542,1.17032072535238,1.25035182655477,1.24879920802989,1.22327868717732,1.27336349233603,1.15667173117078,1.17168969848784,1.14056629173985,1.12633965326359,1.06391573671646,1.03164121673769,1.30208284388325,1.22493751744952,1.21174785483491,1.13297014387957,1.15348772705253,1.18412569920415,1.1710612327658,1.14177942416427,1.18236145291795,1.38844455636612,1.12347023150702,1.23129986025119,1.20070847081,1.19114793081402,1.25796580677727,1.11257004099488,1.17603746521406,1.20831590908355,1.21807650361577,1.25217476196974,1.15904547989716,1.12841310923218,1.09984427033127,1.20578017780981,1.11199866767922,1.27139409178819,1.22355945731585,1.10515315228474,1.1755563090527,1.14955038842288,1.18051729945188,1.20495902656552,1.10950718398739,1.13982751489073,1.17416512734287,1.24991992523929,1.21213130295929,1.28310564744468,1.20254350482744,1.22895667006563,1.17558916104568,1.16931991561404,1.17094841180479,1.13186787759749,1.21578340079987,1.18670735057574,1.247760245573,1.17757673801299,1.19192077471217,1.20330389760659,1.17268483187263,1.24681206351024,1.09661232147686,1.0692810950922,1.17161110168737,1.21318683464143,1.20439780820157,1.19948079026294,1.24144402957684,1.19777322421945,1.19447791023153,1.17826488835079,1.16232051514869,1.26624883323874,1.16485164500184,1.23292456057417,1.19262075040508,1.18993466266708,1.2738555895748,1.2071005978523,1.1423367448752,1.06765462037263,1.21741757156799,1.19858567621345,1.17349897991378,1.20130760245687,1.25929546278769,1.24023431371806,1.17517584196702,1.16177478429378,1.09468760384909,1.25139129135106,1.21810345638135,1.273330665911,1.13116292403813,1.21349030544908,1.18232954750909,1.29911848468702,1.18498468085233,1.14802222388372,1.29238936510091,1.1620877475395,1.15503973853987,1.20653339701107,1.16403807189544,1.14731354039265,1.17026718745454,1.26682921610096,1.15190618287994,1.0847218053945,1.20542039227479,1.16052361914283,1.23297789676059,1.17082062939133,1.2382605867023,1.15534480992324,1.15617710915769,1.23843409386633,1.16441011777351,1.12871053292748,1.13003539888541,1.33129142499117,1.0953596866949,1.1105868778331,1.18896223767516,1.14146393628366,1.17755641609306,1.23824236945963,1.19264523114288,1.17653603706714,1.18333738968785,1.24371068991024,1.29594490010466,1.13460782649656,1.01930075609512,1.15695110621562,1.1882563077766,1.15001382221535,1.15370064626482,1.21532814504434,1.26476773715796,1.22539962481268,1.19407653571421,1.17229612350104,1.1567379284568,1.27316462290099,1.25133395721486,1.22933395530366,1.1950768969931,1.11865283362851,1.18284423520848,1.14803707855151,1.15064744683618,1.12120288862878,1.12449376042489,1.1120083546443,1.2006854718051,1.15888631591712,1.2463530030466,1.16800397517517,1.17828132958703,1.14577138634024,1.197417299309,1.21327343409623,1.13246216110232,1.21906739022648,1.14926754317423,1.23215112085764,1.20372989576889,1.26898554233236,1.23057897333283,1.17768189401674,1.27390547232971,1.16951372785655,1.16847362610773,1.26122249504807,1.17310190358651,1.22603713660046,1.23186215047838,1.08998099287461,1.11556557388091,1.17781295202858,1.24185411658814,1.26820623903217,1.17633955770521,1.20295965114933,1.16184561350916,1.15277308896635,1.2612832177428,1.24149007875004,1.10546683043936,1.11191687878863,1.25801312191507,1.16730639164512,1.1917228099853,1.10750730740161,1.23472461435081,1.16852786761638,1.17466975644746,1.26597971664206,1.21659149322958,1.22252226072847
"13",1.3,1.30959933407154,1.26294241072104,1.28777808552393,1.26543854085629,1.30392390343131,1.37157387221626,1.41613665513095,1.24082598518542,1.26313039862382,1.23479383312677,1.32845959094035,1.28657082944092,1.40020413669525,1.34250828627233,1.35023908361724,1.32069013488002,1.25128898349584,1.31662687438121,1.34879070014391,1.25548371104747,1.2211424195965,1.28512772691314,1.27849107823794,1.30845750916932,1.27574606941973,1.32087147461215,1.21155582354226,1.32809257788725,1.29500426088482,1.22373906391248,1.33957657876827,1.35375432952912,1.14221353222371,1.23384593629583,1.3500885497813,1.28060886370629,1.23018103133661,1.25579939017026,1.24125627846743,1.26137133320869,1.33937714751015,1.24928419027115,1.22946234195695,1.30600232753371,1.26373802113666,1.29002244020636,1.2679968634851,1.312383444164,1.24118461628296,1.2848929102294,1.26733860881507,1.31862888975094,1.34207932648323,1.32313497741522,1.26414608438765,1.25699187860728,1.30911253892365,1.25275330353244,1.35287707268747,1.28430728904812,1.24380169692775,1.35479821563789,1.24020635996778,1.21702638325171,1.24505861191819,1.24143260535742,1.25264284018251,1.30030532488541,1.31301043497264,1.22603099281518,1.21402694134369,1.34180703739035,1.3274364430327,1.38995416607287,1.3473648284382,1.19062179614794,1.27762680493431,1.34115643122266,1.23154974360463,1.26349038024456,1.22316646368336,1.28787392882048,1.31709155967765,1.32061839643179,1.15331425318943,1.26000023193431,1.23583419383189,1.35351580679488,1.17562156545116,1.30942228154952,1.19108370829474,1.2833579112621,1.34827226731705,1.35752281193454,1.21115097907357,1.27663140518758,1.34677824511313,1.30466449584683,1.19162785147119,1.25501594874568,1.43656413512956,1.29690551859683,1.25359714049336,1.27938632350792,1.32234338376714,1.31523643520992,1.3359990185746,1.16561658530663,1.22086884834723,1.33267786841609,1.19954028146192,1.22909828304549,1.29926434981974,1.34858577265362,1.24539318859868,1.19765847298215,1.25601369151843,1.26381016856099,1.22111352156841,1.29283698923753,1.25308345760514,1.31710498459448,1.23916150021686,1.22856148741343,1.27893013084846,1.17427047708599,1.24452418438259,1.32790461484485,1.20328484415043,1.29012554604715,1.28706186609423,1.21920561224346,1.25885209917334,1.29443684265225,1.34558033901427,1.26635951055051,1.23917560838889,1.25637137880499,1.28213564094862,1.36005729837641,1.30781921291549,1.26328073134441,1.3548148829874,1.36521887933249,1.23606335341899,1.29079858223284,1.36472301588424,1.2611182458621,1.2734886303499,1.14136065096474,1.21855107748337,1.16894933943406,1.31678399160571,1.28255576843118,1.34470008415586,1.24356596849721,1.38568533705452,1.2785844181686,1.34155169838356,1.37506602419699,1.26087212639747,1.2773456531776,1.28641306263826,1.24222105413306,1.209040968089,1.28247055650708,1.19022266384309,1.23904718156224,1.29352849349616,1.27657154615661,1.31976029216659,1.25509912151983,1.23840127175369,1.29164429883197,1.31873887795515,1.24425404546587,1.28086631179045,1.27135205892779,1.24226352217454,1.26012496731959,1.29348592850492,1.25437808071193,1.23585054097566,1.21210623562251,1.26646407233626,1.29761060818351,1.36006356697758,1.24101998300553,1.36687545779241,1.26573105186776,1.36259751553513,1.27097092147559,1.21328482919181,1.25677384315243,1.22678281383276,1.27979850135379,1.22922081455514,1.41053737147658,1.3529683988389,1.291589814892,1.1295755794283,1.26782840969177,1.17006433899513,1.3764237821242,1.26606549386271,1.30042433852565,1.23097828623357,1.28602635633919,1.29396968864462,1.26551148421994,1.30022919880612,1.22285000471964,1.20352171413675,1.22930663796865,1.28855856106535,1.27976922543456,1.23082022313902,1.18648611563366,1.28130160634699,1.20118853010506,1.32936953763738,1.33120654130713,1.20451344735704,1.24333192361138,1.26874903858201,1.36939399428275,1.30044988951789,1.35500596011184,1.2573536411994,1.27146262085319,1.24663647969033,1.31880730175597,1.2936696936136,1.31391784943892,1.27113626108082,1.21834215265783,1.27588371922229,1.29195154401327,1.27554658186457,1.30023949414516,1.23149394393945,1.40303801857615,1.29103417857832,1.31352969525963,1.24105153108099,1.26365295555385,1.35460068524865,1.33281672837881,1.23689271235684,1.21814187382392,1.2597652880007,1.31254288985842,1.29345430746152,1.33596269926388,1.2137881317435,1.30089134166794,1.11002848383831,1.37341787540481,1.32943729037566,1.3410737409351,1.22835944741756,1.19390745683088,1.27121852705537,1.27270740913716,1.18453970377527,1.12756360446737,1.31048086500962,1.29029747847447,1.4143544865005,1.31932502753555,1.19286675086599,1.26148420081444,1.30946683130654,1.28036353815696,1.264602611414,1.33137653400815,1.21767288890527,1.26124498914239,1.2533164175564,1.20924198905486,1.31135091692969,1.26939502904223,1.34162059128484,1.25617584677262,1.27902365661126,1.21490234285963,1.19560626038602,1.19577145815738,1.2771802853744,1.28529748364972,1.21275108341214,1.2534569696975,1.29538428375901,1.27842147899835,1.3499525006728,1.19510089599798,1.28632741976806,1.26752172526962,1.3782971256161,1.35521514565048,1.3235904725798,1.35913579477265,1.27374517458363,1.24602133780197,1.26468000500708,1.2422328715363,1.18854002479264,1.17959503462428,1.45697558315336,1.31218278971719,1.28794646884676,1.22174520483267,1.30495593154624,1.2281477672572,1.20470643426824,1.286280482166,1.27960550699063,1.43259992940713,1.2904384884731,1.36181126218362,1.29641671212794,1.27264138932403,1.35120493193709,1.24177280467836,1.24211447294112,1.29359473708557,1.3259871241913,1.28572302932776,1.25561652497128,1.32697532791412,1.25731907639976,1.31851402202935,1.22066086743544,1.33360434521735,1.3212060708582,1.18093327712378,1.27076355924932,1.26932755671708,1.26869683895642,1.33722527174052,1.24509437451181,1.16389240633705,1.33466576989429,1.32107270729834,1.30613002316965,1.34894490371134,1.29666639022739,1.29990217462609,1.36645539983798,1.28375628993502,1.26706318744191,1.21240179276133,1.33578300517695,1.31612222850088,1.30291857861477,1.25519180670104,1.25273219610991,1.30512632764325,1.27329314443939,1.3223412148935,1.18730995553743,1.22537655484862,1.24499441119941,1.25648088280738,1.32320707761425,1.26775708652714,1.34640086209174,1.30129709513185,1.30307911049098,1.27782787493437,1.25366526807984,1.34566981979278,1.29413822677429,1.26027667820062,1.23437668132472,1.30994490690542,1.35193287467543,1.40328001955439,1.21547727775317,1.22202731870333,1.33226463953906,1.36334313262556,1.28888086064079,1.34086249616216,1.32460852452909,1.38111750633492,1.31053151607725,1.23308030048134,1.18925454787197,1.31986413924486,1.30897921096198,1.35909046516748,1.2330648612044,1.35653742603892,1.31405641060745,1.47105440142089,1.33000143700419,1.19411404405548,1.3329350167831,1.28081338625051,1.28213030028271,1.2418668184702,1.32977236871385,1.24799154510881,1.25699009235072,1.38484695831335,1.32832301639406,1.1928995208173,1.23936706905514,1.26481739502604,1.32164803281733,1.29823978565692,1.27175603144553,1.27244388263248,1.23425149545468,1.3771354771534,1.21911198212912,1.27236773539503,1.24762478297249,1.34146416015451,1.20783865437996,1.19910608427496,1.31542219867731,1.3077439838792,1.25951942869247,1.24995471910592,1.24456862258399,1.31076331679466,1.2838268781958,1.34756932817108,1.37393364855032,1.22519889176404,1.12703271836776,1.24006534543469,1.27200631717655,1.24455971150647,1.30722366441614,1.26400643384311,1.34528500013194,1.34880361908731,1.2798342966979,1.27299126621672,1.26702173538444,1.32890144313198,1.34827394104009,1.33169879489784,1.26928096283517,1.20821486920508,1.30970005202677,1.25249091404702,1.27583988914303,1.24490496917913,1.2749990505252,1.17197690234841,1.22260630876066,1.26035272655405,1.3325323154978,1.31323066538806,1.21918823724218,1.23465860099682,1.32429587693174,1.28343058001386,1.21170161461087,1.31727007202998,1.2613648471718,1.28963882096482,1.27873638659634,1.37093608527845,1.34841025484239,1.32142139390008,1.35533889222005,1.24485217540934,1.26990955155824,1.30527550255363,1.3069436512328,1.27029522849215,1.35707126638999,1.17077962372147,1.18654887263052,1.29492246063381,1.3412862001666,1.32169459454675,1.28075453890273,1.30605986063104,1.26846775025803,1.27248506269532,1.37282079323486,1.33181007645112,1.19585857397975,1.23973673267016,1.27982130304066,1.32978730489713,1.29471538313247,1.23586899242345,1.36062302649067,1.2749752009252,1.31176548294427,1.3872694848577,1.33795026252177,1.25211161130455
"14",1.4,1.42650619778215,1.41034477667171,1.35076396920752,1.39850762894371,1.31595849285331,1.39328401106424,1.37494127727051,1.36310276944155,1.33035307025968,1.31224754765753,1.38672902071742,1.35451574031956,1.53009087383504,1.46408309452905,1.46856506756525,1.41231643011259,1.42439504230245,1.40289191713645,1.3945637630499,1.34660192933609,1.27279467312543,1.32759819154008,1.39249346283364,1.44657121947781,1.30863578221403,1.46593575786123,1.30972872408582,1.3442765705117,1.42083565069747,1.342788780349,1.42641816307184,1.44959296567065,1.37146591755758,1.30673922758838,1.44327554726261,1.34002363678226,1.31281739037456,1.39724176820776,1.34745448000446,1.35473539660338,1.47791878015713,1.32256111210102,1.3201519496776,1.36724739055807,1.36935261800987,1.40242117556275,1.34943857958195,1.37309264076337,1.40399177377146,1.40530091120373,1.37868975543476,1.38291166814694,1.48834974304094,1.41137214332153,1.31514007054024,1.37567955414718,1.36109651418151,1.35711341421443,1.41732026796004,1.39916962864533,1.32593236530568,1.42745343727101,1.35671066650854,1.39543640016753,1.27625912786424,1.31566948662828,1.44142653584551,1.42524937512884,1.36032580301607,1.24783853356289,1.27800085911825,1.47812002405982,1.42763996755248,1.49187054883562,1.45283218066908,1.26724951442792,1.37852346043656,1.45165632619467,1.35298082865446,1.33767895086583,1.33400133985931,1.36695848371663,1.41723014401803,1.39109305215347,1.29150326081307,1.32951635785969,1.33414751030112,1.48803799449198,1.26775811628868,1.40225909782417,1.31007492028827,1.40682914999877,1.41320639213512,1.49373285551164,1.36800985461686,1.37354754144338,1.4015799931027,1.36603250627696,1.3000529680459,1.34196051574604,1.48223277981636,1.37886943689947,1.3232947418115,1.35281194485444,1.43671641232225,1.39932542451816,1.45434176432297,1.26295681227243,1.28180372453015,1.45934339603642,1.31436713733759,1.29368804361405,1.50674528942115,1.44779140839684,1.39232601431839,1.27941370012231,1.33370815662868,1.43585495356111,1.31474280349235,1.35534290002948,1.35751030698248,1.37482388382408,1.31721696181369,1.34633585863577,1.37993766352106,1.31553894373509,1.34484254943984,1.3853990123287,1.29632097825653,1.42530772145287,1.32574105995841,1.3410821986659,1.3245701502426,1.39097220420487,1.40121789081285,1.40596964708471,1.3329602898569,1.36210952757989,1.40895995512529,1.32488536689202,1.4182082643494,1.39771889830113,1.38849559281048,1.4200738075138,1.34695353999282,1.43404568446291,1.42227993092741,1.30400912397274,1.38760424333046,1.35253431943598,1.2961459465037,1.24605492723966,1.43450033624677,1.41786799526678,1.41214423420333,1.35377187223997,1.4473913817221,1.40393670551342,1.46516014217279,1.52513087326534,1.38051588785015,1.3280590117034,1.33541828452345,1.32491880256904,1.31196516449356,1.35402783957814,1.25435109358349,1.34747415489939,1.39360730017602,1.42396398951156,1.41891978472784,1.31849056937586,1.33936813263918,1.36335175994117,1.38186317525005,1.33161883933646,1.3578292850363,1.37812384494091,1.32942503324731,1.33675255145331,1.4513668054819,1.36008326339833,1.32073749183837,1.28526922759465,1.37354661727683,1.38438996385724,1.47873501071266,1.34589104750573,1.45632849120806,1.30256608886519,1.42380459333494,1.41582148513552,1.33917245240176,1.39960128440346,1.27856164557621,1.36464399348575,1.33062562569764,1.54252071906894,1.4242991302409,1.43439429245594,1.22086432118444,1.32323698443021,1.23746293961927,1.52165505699902,1.40609874670851,1.42742881199731,1.3909232829416,1.42498719325061,1.39575201614779,1.33520929533444,1.37480535936568,1.29142239668781,1.32556706173493,1.34538351984522,1.43897944633586,1.36917233954521,1.39378389300144,1.29340161273194,1.32459178552404,1.24835888287264,1.46069917192257,1.43338311180495,1.33812760483963,1.35279160249385,1.29180906670405,1.50160731540248,1.40644022192156,1.42830256491575,1.34060764308522,1.37306228785675,1.35049271236961,1.36113112914691,1.35622126809129,1.32886665829285,1.37909414297623,1.36648318139086,1.46595896465282,1.42088205804694,1.3652986881738,1.46919302164584,1.3879538519572,1.41635814885447,1.39480851874133,1.39628520888486,1.32281703126565,1.33278581653644,1.40528770666979,1.41864321870129,1.43268303842103,1.40098931330411,1.35876061616643,1.4324470272144,1.36004433879621,1.34027146122827,1.25019925675785,1.46369841629619,1.2341332173124,1.39051992927067,1.44166186962382,1.41591281411745,1.33275909719745,1.27012500772974,1.32516237303598,1.3449078722546,1.35314274277437,1.23172658804953,1.410616052612,1.41389690281537,1.50684038253418,1.47384516883641,1.29050900714986,1.33347105350224,1.4330541925643,1.36229186855911,1.36445440541395,1.47059604717678,1.28699624753244,1.38085605115932,1.3472898012181,1.38602388591532,1.30816301425764,1.32495521889847,1.42911070302022,1.38939059658505,1.3754060748537,1.32601919212394,1.28553462388981,1.28477841908933,1.38423222095398,1.41485404595136,1.30709532100256,1.28340802321855,1.39189966495182,1.4207243060792,1.44329174724101,1.31405776896366,1.40132487048272,1.44195791392259,1.43105789119491,1.40289622388551,1.46687848898886,1.49448690865171,1.37152638714866,1.35066434116695,1.38245811224674,1.3538785481721,1.25668252126824,1.25862042807968,1.55884709577625,1.41985023797467,1.43252647875265,1.29028280295939,1.3656687371425,1.37630070876323,1.3884000274395,1.34592383975028,1.35212502582877,1.5067143962517,1.38900636838969,1.42463331109518,1.37679363191562,1.38711214967314,1.43056880322968,1.33803042360219,1.35909222122193,1.40943073923057,1.40692023378921,1.3711996715065,1.45234384611456,1.34688235476331,1.38058826909985,1.32438145270618,1.39683827777378,1.41567454982155,1.44563602359952,1.3128684992164,1.36617575908439,1.35637793921339,1.36694681745543,1.48244025101647,1.30863945604863,1.22882665446378,1.40071051676967,1.45254299426579,1.39077906655028,1.50608310617726,1.41605575637919,1.4526226981863,1.42241244892747,1.39185837016004,1.34244685164213,1.29493901197852,1.4331578074418,1.40598427560596,1.40722792350673,1.36532993740517,1.35508472649053,1.37907325060941,1.36503461211478,1.37831107853213,1.30828919279481,1.30638014848357,1.36250501530727,1.39480662465702,1.4331946764815,1.32905462262522,1.45459536350767,1.39326260503382,1.40698897298798,1.38044213396724,1.33707405362674,1.45578823563679,1.33224105778157,1.40130245681443,1.3529346432296,1.36110617861305,1.58271896515011,1.41319663664949,1.36257796126491,1.37628196660198,1.4250451476404,1.4722867530242,1.38157112516438,1.40014062644612,1.51548627256185,1.46660848766766,1.42375833680123,1.32044464729197,1.26844470608439,1.44451686385217,1.42230500223739,1.43595658860958,1.34227572392825,1.47128598428296,1.40256517110358,1.44003643520176,1.36691723639735,1.33075598690277,1.44164089688406,1.36351927360573,1.38546849530369,1.35700935027939,1.41073516336114,1.33732478381229,1.32084053817282,1.4459543109397,1.40284655636833,1.38205182201862,1.33625907109192,1.30289486389596,1.51470626609432,1.37423734570127,1.42242490419936,1.37729584802373,1.31364610102672,1.49159247722112,1.31637361738329,1.38049439134773,1.33727790341456,1.46867555914084,1.29229712062487,1.32406395379447,1.41612591580655,1.40920637618239,1.35214758699821,1.4017697829777,1.34311797308056,1.3301587840531,1.37942229033099,1.48822196232585,1.50586656655863,1.31214459258034,1.23429998454364,1.34854856384189,1.35775411522371,1.35920959033814,1.34714883385614,1.39227664301048,1.45958310163613,1.42008157580853,1.42283455624887,1.36990825472675,1.32696397462541,1.46363077376006,1.41943455525019,1.42615109372332,1.41144404090786,1.28978022171597,1.40183259044451,1.39439246748553,1.3526335817511,1.34784795035309,1.35225295339853,1.24677534962405,1.37463082418905,1.36447644795069,1.42219692979233,1.33622583139002,1.29500234279577,1.39112657842167,1.38780214382916,1.3848855399694,1.30121076590587,1.40571207523795,1.36002469822259,1.37036768519339,1.36376172825498,1.44110151409951,1.45980973804717,1.40744894617101,1.48188703482537,1.3366211785264,1.38019575046746,1.50574697404674,1.41386629250648,1.36771546446993,1.42214223473615,1.26039844824501,1.29164136234908,1.38256888786496,1.4393053266297,1.44134409542787,1.40605805620572,1.40845973443122,1.36599557956862,1.34891387189839,1.46129478147041,1.35995143793079,1.31770223981811,1.33910935673254,1.45779799120269,1.34123419801845,1.45595716656867,1.29429482197624,1.45792111886222,1.3635860850954,1.42569310657795,1.4965848432201,1.40036455432718,1.46535891264774
"15",1.5,1.50577186262246,1.44882121095471,1.50499067282069,1.45753681778135,1.48419985452264,1.56795784460386,1.49732960545933,1.52022952147649,1.45851977583007,1.41094474045732,1.51882145442794,1.51425230316584,1.59513520767657,1.53600204717431,1.58489345474047,1.50440119153518,1.44574289547789,1.45856338088896,1.52380262695872,1.42089136797416,1.46241887624392,1.4267206942668,1.50006799953217,1.42857749209235,1.52070065747082,1.53638332268889,1.35260874286378,1.54665248436552,1.49523762707982,1.4930911138107,1.45827681214796,1.71953663984768,1.36500740094385,1.36818341391328,1.55398413295295,1.38102820479424,1.4639993629675,1.47138141882933,1.43609864244431,1.55812074442039,1.51298666814999,1.39108970928334,1.45327198584878,1.46385829786923,1.51743332381264,1.52160434232058,1.42176918812234,1.43806630790106,1.49282070288616,1.54612714640975,1.44927933222062,1.48584639648148,1.56645017990228,1.42753158200065,1.39074411122926,1.48291505233148,1.48226899913248,1.45530949292446,1.62880303319182,1.46458249910653,1.39939146490379,1.62123181277431,1.44401258161752,1.41942890462582,1.36128072081644,1.41142098003329,1.5857904285355,1.52149471412435,1.41793083760052,1.37748955891119,1.36389861962357,1.61333977873021,1.53518655953771,1.57648107681746,1.56964542776711,1.37051157872908,1.4691359616092,1.5903002250586,1.39563416990407,1.46784142341767,1.40351577057553,1.50576289435523,1.4751162289404,1.49736312975026,1.36132118352066,1.47815237452404,1.38286656936075,1.55305240683032,1.39284477081272,1.52431850836105,1.40342845019286,1.50195675849976,1.53159887351956,1.61438836693299,1.4830680542145,1.45690265873761,1.57220958320119,1.46572788830888,1.41335184052133,1.52647315883703,1.46647280051738,1.46768260435538,1.42347707184824,1.4513950012579,1.46370886774319,1.51582242486576,1.52671544152892,1.35396403844421,1.37151340832032,1.59190980956229,1.36439128426373,1.44287156238395,1.47479788869696,1.5383889863738,1.5374977547497,1.36598096501623,1.3921432068615,1.45369081058105,1.46401768500232,1.54015795990846,1.4472988310866,1.42290993011282,1.4259411607365,1.45672551380383,1.48613479183641,1.39155386276155,1.44534981451306,1.43102965511684,1.3518482693173,1.5533265058952,1.55097817119011,1.3961867631813,1.45311130434826,1.44698205266876,1.50424201144732,1.47168419805911,1.46042737086635,1.44385612745275,1.52804710011019,1.41530107482565,1.46130746467563,1.48193787559281,1.57656569463043,1.53327847067356,1.38894419188483,1.52227701486302,1.55109135943332,1.4696923930236,1.51150064856162,1.34273535539966,1.36999962392207,1.33376165584263,1.53681297953758,1.46181097511723,1.53757807265289,1.44500980530781,1.54527278789001,1.52226829791065,1.56119137201051,1.61985741449175,1.45438801663933,1.4138173349356,1.42105111680867,1.48957566237563,1.38876757246948,1.47801198098807,1.34730677189459,1.42650046699462,1.46528726101444,1.46742665266085,1.51311571382469,1.42345157276789,1.3698005592406,1.44557266671327,1.55077602212561,1.48429132092135,1.4961252183679,1.45734749490951,1.41038794185816,1.50124868094231,1.41985986461454,1.44151897791275,1.43851168832248,1.33486593931318,1.50188482500931,1.50774608184174,1.5774118054809,1.5011653345729,1.5172576342803,1.39966914333157,1.59865334375048,1.42659211247698,1.37956048786576,1.50493683504197,1.42345463592484,1.39064315749508,1.49744753872929,1.55054149183491,1.51250427318144,1.43263321503632,1.30072179800289,1.40153859402869,1.39508931862205,1.53201279124887,1.45096551337034,1.54495681310191,1.39693947805899,1.50543242976307,1.47026880154751,1.43864828659363,1.51706934598356,1.41045761344165,1.38658754370383,1.43994411114214,1.56000363628443,1.45099728861455,1.42729823606871,1.34371650553788,1.452238684385,1.38803633419092,1.56994332648928,1.51506742331107,1.35140567548909,1.44199832700808,1.4023261441297,1.59796868234356,1.54722876560483,1.57306461832093,1.45066713156332,1.43814599670673,1.41773190699466,1.46502791001564,1.44934381581288,1.49369673115756,1.50077739538731,1.39967668596852,1.4665520535866,1.49639959238246,1.52006146534279,1.42708350494542,1.45426719449163,1.63814698485507,1.49813825736562,1.4823973721,1.42318125890641,1.41466898557813,1.52355401408749,1.49790134437754,1.50953802365147,1.52150359073632,1.44262504209363,1.49326738334015,1.47255526760327,1.49312344070397,1.33034335605214,1.51725185867927,1.32928314334234,1.48714749906271,1.47953767579665,1.55518979903693,1.44390182758803,1.36306936813695,1.41214176426058,1.4671066973212,1.43055022321428,1.32899175478028,1.51003681964439,1.47902609352957,1.73846939172442,1.54787509460233,1.37179159240702,1.5308662612453,1.49056362407822,1.47020128838923,1.42672065751054,1.58044232599214,1.43258083802371,1.44327154841671,1.48932550267003,1.43583193873775,1.47065799221443,1.46163870934052,1.44597777088813,1.49073556924558,1.46550814473224,1.38087058551082,1.35513431460827,1.41994519979748,1.52460389723539,1.45546566169974,1.37221481786297,1.38467670248325,1.5821214661893,1.46906637340994,1.55118874505009,1.35895599356406,1.49551453613815,1.47539835984606,1.54982656116523,1.4987006538523,1.56828173733703,1.61855975006066,1.48115406089526,1.43130879429739,1.44461538485829,1.44501740367775,1.35692518478323,1.38581244069097,1.65013178417748,1.53688109160631,1.53785411981733,1.35551872380128,1.49107614526306,1.50588580818199,1.44512676906936,1.41609143131922,1.46306759118814,1.57696880486781,1.43712755052869,1.54173677563304,1.39249255236412,1.50956282254316,1.57099560160463,1.41749754848579,1.44856302009799,1.51473309982966,1.56486031062246,1.5370416404187,1.46241500487132,1.39085155580701,1.38781539936517,1.48853233750096,1.53322713488946,1.49764271650568,1.61015637362252,1.36487430065018,1.47729797631454,1.47261864773629,1.4444532649223,1.56330418715673,1.39216183096591,1.29784583993286,1.50808046526727,1.51379217849368,1.49037462901731,1.64894037404992,1.48251071490793,1.59728434139326,1.51662551185387,1.44609176624311,1.44079777251924,1.41445367899726,1.52760853399769,1.52037393318818,1.48900946772277,1.44022346533975,1.41629839316283,1.45408482701006,1.43347580218567,1.50818691272179,1.41041979400319,1.38235776714754,1.4416602159822,1.43929811618312,1.49855575447511,1.48227233832625,1.60043832197458,1.48884228125232,1.45172708252112,1.51512634354008,1.43378897856517,1.58059668706987,1.43377587774525,1.49885542115813,1.43708304047037,1.5463062071761,1.69647072809766,1.5338695243435,1.41175950621622,1.47419052913671,1.53757222000937,1.51194252284523,1.47696382422362,1.48002599077285,1.61334212620567,1.57592088245743,1.49985877675698,1.45233891722516,1.34665053986233,1.53994610579068,1.51149078153027,1.56791034096876,1.41429529835068,1.49684214189594,1.58189746921535,1.65242719660121,1.51447371818825,1.31859051470547,1.56547441542284,1.43949443553445,1.48691601503659,1.51380680367682,1.4910603973023,1.43540998613074,1.41691724379416,1.58218655887519,1.46142745673644,1.36873337453953,1.53578900492377,1.4487289304356,1.53348529311407,1.47264634085922,1.54211265301116,1.44100018546086,1.48896937458694,1.52002104799972,1.41831345809537,1.40864582876808,1.39513077085101,1.65019035649406,1.35221838753868,1.40734407776672,1.52906888027525,1.51243387210341,1.50108253045083,1.42177793469334,1.41496958935138,1.49136556933801,1.55930275253739,1.64025212658376,1.51017609761154,1.38728745087822,1.345508989137,1.44224944695936,1.46507147850112,1.45196635846686,1.47358183726042,1.44810691083604,1.57124380601285,1.53581698872705,1.53612765853422,1.45032413017884,1.39965084972437,1.55071222712361,1.52862786227868,1.57213299173463,1.48252689902354,1.41683721374657,1.47439809092798,1.52600420194932,1.49104364335891,1.37808292401852,1.37271775893824,1.36654432679854,1.43840389345135,1.46341734889742,1.53835010308711,1.39141255779557,1.49902533205217,1.50400165492599,1.42312095949198,1.39123114264989,1.37229893719641,1.56507600294359,1.46431439870857,1.48257092804195,1.47456450172319,1.5493674668522,1.52873451218912,1.49268226806206,1.62016978880262,1.49546879115038,1.43925869617458,1.54023117736063,1.4987226206229,1.45583533722397,1.41244892223549,1.46398748287172,1.35879672453282,1.50391838257378,1.50367277634915,1.54298444205228,1.46879797867026,1.49829691830403,1.44150398116465,1.4700615273777,1.49580052787359,1.46935955182803,1.38832319250237,1.38709537806072,1.52215584253156,1.46430941549789,1.56212158152104,1.49226683281601,1.42849451435358,1.47857176766195,1.56964817114469,1.57800734244793,1.50649018876812,1.53516587038538
"16",1.6,1.65774354909829,1.53179005957264,1.5119510680495,1.67191332595247,1.5871991793814,1.61775363640315,1.6451444416662,1.53787526301945,1.56960214763257,1.44378784091121,1.59119864944974,1.59160324030409,1.64004998601137,1.69261631834775,1.64299025495219,1.56518957801036,1.57060628439147,1.58612712623687,1.57112565772174,1.47401866033877,1.49922492265221,1.5569771527672,1.60695948222685,1.5680827897465,1.57832012008781,1.69318647662461,1.43029362473088,1.64632819142234,1.69357852046497,1.49005067719175,1.56928643456473,1.66354855034124,1.44360161925564,1.46879694427298,1.79889025777321,1.47327616635536,1.51508928017216,1.57753930098614,1.50153959727003,1.56995377644556,1.6911657245102,1.53995673855582,1.45549688168109,1.58780945936256,1.5686744021875,1.68643532767413,1.45361086224419,1.56005211025996,1.5789566892727,1.58644703495608,1.50205503720392,1.60459160293307,1.66274907200175,1.58758014355525,1.59306704315797,1.58805207860352,1.54313689548967,1.56743263602244,1.73703871832524,1.54253147593196,1.53172749323587,1.61807284418334,1.52954092134846,1.56914354086398,1.45019341109938,1.51608767154874,1.60347829303515,1.58646501970408,1.57276136193144,1.4492419741311,1.4658109199594,1.77823503626334,1.5606465970527,1.69251753983072,1.72705572053281,1.46348909613767,1.54114158916538,1.71458354668924,1.48030457301577,1.53452178417283,1.53621182639004,1.57674774842533,1.71315038525732,1.56151402738446,1.38640972961108,1.56148375275212,1.45804410249381,1.68412433628001,1.48259201163778,1.62457279374504,1.47819505302331,1.55157548227792,1.6694408833103,1.72290331550817,1.58913034924887,1.44525715496284,1.65837677184899,1.5720945226397,1.44220685911243,1.60897650845757,1.69273886853799,1.58633462693942,1.54135449109001,1.5255900947317,1.54827105123061,1.64630455981947,1.60621522481728,1.51254675195178,1.45887258358012,1.57307764298297,1.44760393373219,1.53779707876678,1.5759373209257,1.68154871716772,1.57085892360947,1.51536966913232,1.48127858479647,1.55897032346116,1.53070302395887,1.6517830251879,1.42190437530354,1.68384363240339,1.51505254751497,1.56518377807265,1.61171387240457,1.45310835724673,1.49873279359364,1.50437816301015,1.49862817801273,1.57034024116738,1.58577810906363,1.50853237940797,1.47385191005131,1.60105953207721,1.59425018668985,1.55459979398262,1.48118063455412,1.62783495573023,1.54483859599965,1.57798005387597,1.58361037909827,1.53127982802556,1.65575770145258,1.58059892942563,1.54957710404781,1.57143188686315,1.65116799992075,1.61745312937079,1.58391850300155,1.4438407498351,1.45717898887605,1.38892997846462,1.61679147826031,1.57469549620942,1.68822014657017,1.49020480077485,1.66474016557575,1.61355003977144,1.67005268801777,1.73623231961768,1.55253144351092,1.50384707560684,1.55294578758736,1.55982700395319,1.5309706134665,1.55739509258771,1.4468775040242,1.47801560571671,1.57838855056494,1.58096456079545,1.62339867479274,1.49371205819467,1.55693074857456,1.56224215597854,1.71623967032684,1.52950714913244,1.56738463387088,1.57916781866663,1.56083795402754,1.43450307208735,1.47216318817241,1.55654070298076,1.6016987445545,1.37544854308387,1.51245046056554,1.59623056536673,1.68059832177352,1.53586618681276,1.654951486713,1.54560539862292,1.67536717803372,1.54201758193683,1.52279526622099,1.50650016142692,1.47683612783225,1.4976779698388,1.53692158845455,1.73150468633189,1.64315621342848,1.68762358868716,1.40587044210481,1.49117368397393,1.38888061413937,1.73739556944867,1.5793136495735,1.60789293522366,1.54561970556116,1.60427945684026,1.5347927038943,1.63846020774993,1.58279187625534,1.4599883453933,1.47560619133073,1.53353211752999,1.67401896976422,1.55302480562129,1.50339372576997,1.49894141455314,1.52495990965204,1.40464116947196,1.59199947219723,1.65556043203697,1.4770216748463,1.58327339448503,1.41520720095624,1.68268774371167,1.63567508710154,1.64873218167976,1.53536529941627,1.57305719609549,1.48040962740734,1.53634439008229,1.51073860827912,1.57940412649678,1.53649520935179,1.4705599096219,1.59912740722544,1.537597352434,1.54869079811747,1.53967854509255,1.64155032756004,1.73375915727274,1.57262258764133,1.57452987378772,1.48917319626652,1.62390884467638,1.59238288899864,1.58275152941937,1.60614536649824,1.63364757083726,1.53876983521135,1.59308598694202,1.55365037398024,1.5771401281886,1.4046887269661,1.6424984778029,1.33026727514516,1.58602573620937,1.68618005457243,1.6816335480663,1.54452556055734,1.43756109467187,1.57614576479719,1.47219609450084,1.56560371083242,1.39076277923978,1.61190196813179,1.69131510003755,1.71760610636136,1.65380574705023,1.44554453170507,1.61832382857853,1.59590258373264,1.58809702420106,1.50793255151843,1.67930648119292,1.54202731873996,1.57318315123135,1.53548992810604,1.57145281438222,1.50782015378554,1.49161644403816,1.60125390194728,1.54244042717518,1.56068259919625,1.46251564491365,1.40417257100183,1.45501815619387,1.5928853788199,1.63556747850788,1.47740737942547,1.45773348212693,1.64701522498208,1.57738411178601,1.63910733747921,1.50117166249309,1.60342941389992,1.59529366824636,1.57329018130415,1.6729829984235,1.63799093582076,1.69331790100071,1.56482975144682,1.58947633868458,1.5328118544949,1.48046537905039,1.51617736820458,1.44804612883286,1.82669090304545,1.6602163723528,1.6678233301217,1.48751201261606,1.52061146447075,1.6013114398107,1.51330168116613,1.42498700051897,1.57222238393228,1.77566780631458,1.52432073894501,1.61847375414403,1.57267793511108,1.65020443855444,1.6738150441036,1.50239494158738,1.54576880974624,1.63445297668781,1.58666920679737,1.66164617401424,1.54291570128223,1.53875674138876,1.49799242882319,1.60611379081745,1.46019423664064,1.62536584230661,1.75162210220619,1.5319611615364,1.54745866743873,1.66042593778917,1.57680730332611,1.67635426276997,1.4022871020739,1.43485716438217,1.5306788237287,1.64160958844813,1.6320018229499,1.66369885579482,1.54361660739479,1.67078303213189,1.66071068783666,1.57982827468872,1.55634139251211,1.47258947998014,1.63887750473566,1.58194444812734,1.59477321104117,1.54588596511895,1.54144564705562,1.55471736554648,1.5451546281446,1.59625798824919,1.47367791365654,1.42473125644816,1.57471631565166,1.51640945201854,1.63895057431229,1.68637545283235,1.55810079461552,1.70110533008979,1.49768823955913,1.52853727445971,1.55159330765035,1.68792665258351,1.52097789258925,1.60171538477675,1.58407144930282,1.65530400676896,1.71929127429499,1.69112520159146,1.50846427342161,1.53888615894058,1.73820546360632,1.60024112658155,1.54316552947333,1.60002889089467,1.74491264845322,1.65896021612494,1.57916312483388,1.54173795991492,1.41151515118024,1.63124712794248,1.60389864016638,1.75088824613573,1.51066136537858,1.66083433113642,1.63119737172202,1.63939067658278,1.63707284207563,1.4889575949607,1.7287845438097,1.54893574250149,1.57169221302193,1.57489006084281,1.63763120482015,1.48065230776585,1.50663735999077,1.68484547129269,1.63549801895392,1.49111453455413,1.66506724281176,1.47764910134791,1.63415783036935,1.57724324763487,1.56648330636006,1.51874757667283,1.48528140147291,1.72999894216562,1.53212937729938,1.53446699597568,1.5081908920608,1.74128321958454,1.42974825444335,1.47992505913318,1.61416710925597,1.58276909661145,1.5378290723742,1.55478222476172,1.61242783741221,1.51272703976846,1.55241081122431,1.63586429645893,1.58899108511834,1.56125239606578,1.41493218875794,1.48541407784614,1.60274466244236,1.51607217598108,1.51442933068857,1.59333441281841,1.70394462773951,1.63451384859878,1.66072126595836,1.51787285673916,1.54237143776337,1.69884276547282,1.68556081392277,1.57454934977387,1.61210362570827,1.50982676855815,1.55268990870802,1.6646156659518,1.54262756801175,1.43118050398587,1.46625849748127,1.44225630417854,1.56236522047349,1.57910465132519,1.64040048817731,1.56498073425119,1.52004683338193,1.47891238740404,1.56010698781027,1.55827249711851,1.46778866923292,1.62688020771859,1.55585871085145,1.55892860360871,1.58389343281394,1.64888943101879,1.60054450308157,1.66235393713158,1.70571859996749,1.60866136413091,1.5248513978572,1.60766994603608,1.58762230185116,1.64371409435588,1.59977044553598,1.39507565446372,1.44845275223672,1.56300931002001,1.64788289931962,1.63852655105784,1.59810981878118,1.59948936853368,1.52039906219515,1.55531508551782,1.68201736019324,1.57099143633379,1.45855392094907,1.51829623848584,1.64360225806152,1.52043494149372,1.65149843955297,1.48839579415115,1.65589328754626,1.55664897225589,1.70277286469626,1.71226012737872,1.61154952429798,1.60033720839666
"17",1.7,1.66635684826282,1.67471935206854,1.67152550009745,1.63100493781266,1.67556369280152,1.83140240134364,1.68757908107341,1.66127222060571,1.66805276899283,1.51422478672698,1.68785441842328,1.64799624058995,1.83497592525303,1.75113611481695,1.68778268852473,1.68953293150128,1.67691948507602,1.67885384544638,1.67843537743789,1.61781690860255,1.54469977185852,1.65161670227842,1.69463085929589,1.55493977931657,1.69994969427107,1.69349692644518,1.55556304324668,1.70267638263023,1.78478487537851,1.60014959330552,1.71092565714551,1.8386652940363,1.49424875407027,1.533561162688,1.85954988345074,1.53348338237906,1.61202521652261,1.62017755216051,1.60963749393519,1.7001876016178,1.77101834139637,1.679354016909,1.61971755417931,1.62444697917895,1.64363665278196,1.84880724276481,1.52643894497233,1.66177586306309,1.70189918655004,1.71294528842849,1.67522385407656,1.7214520611838,1.69850789525297,1.64839643594689,1.64884376601936,1.6788400725754,1.62261226154579,1.66709993644322,1.76987945119451,1.70614126689909,1.52548547505641,1.81449678059332,1.65457115970502,1.61056254884981,1.52314220452106,1.61216025092475,1.70895127508621,1.8241122635901,1.59446798164845,1.54338639916893,1.58032066718358,1.79871093207828,1.64549272813233,1.85376248530531,1.86256187123561,1.53155855780663,1.61174503178124,1.79297779674795,1.64230273570216,1.52593433716879,1.55174966506778,1.61918177278341,1.73122189488957,1.72608173626973,1.49584256587338,1.63157124163996,1.65864508701602,1.84776233270865,1.4933928852365,1.63732890554048,1.5211954014882,1.71421408455808,1.71834408518937,1.81446693512848,1.69182597301675,1.64892896080176,1.73774414585979,1.66247076537443,1.47893867774566,1.58032608952764,1.7912651210597,1.64764011477076,1.61490003252088,1.63526757715416,1.66327679681062,1.74231942265148,1.65403903759857,1.56114113437894,1.54635488868176,1.69007231663003,1.58795989098877,1.59598002679825,1.69967621664956,1.77788797480956,1.68339679654758,1.49923774569871,1.6263101563846,1.76436125140703,1.60571569366074,1.74486723673922,1.6584923902801,1.68084881157729,1.52688974967364,1.66198120430437,1.60722060605645,1.58387361632972,1.61335501304663,1.67826471086933,1.55689227505427,1.57995458979511,1.6702286532316,1.52167193794348,1.65089717107654,1.69986166371497,1.6598238230566,1.62545137194585,1.66427694521699,1.60822683064839,1.73299254410065,1.60503233636026,1.6715160895619,1.60438003946378,1.73628126786685,1.66908923809853,1.60281104972769,1.67028256978992,1.72422254883484,1.70035251490042,1.67030816446689,1.5228147365202,1.5375127632173,1.4692609192327,1.71700408489242,1.66466996162085,1.79217288301655,1.58826035372378,1.71876751439059,1.71792939111054,1.76725890689007,1.80735994193686,1.62570942000553,1.61962667780626,1.73384133112236,1.59190778410074,1.54636916363532,1.74154542418338,1.50323944187826,1.5927719633637,1.64328177210465,1.69423434201812,1.69884500034802,1.59046518262712,1.63103793132763,1.69742572371446,1.75812569784347,1.64785385609496,1.65128908953681,1.65378820831506,1.514616834953,1.55018706072807,1.72988320261785,1.65532474407282,1.62304427146823,1.52902493984855,1.60461462922232,1.67860220593428,1.80017528397521,1.57734533614025,1.73604822895384,1.64011598816588,1.65029763958688,1.65494560419519,1.53089675417231,1.64428818150035,1.60497116060983,1.68654826622902,1.62547572915974,1.76500689166491,1.7409992359143,1.78552474558185,1.48932568761358,1.54004864334016,1.54850387936763,2.01468018521775,1.64750126666374,1.68341535718421,1.63202189118207,1.63749403731923,1.76874837727031,1.58796039657147,1.72082066980833,1.52343857051861,1.60443187126039,1.66145025227595,1.77580850398375,1.63413254033395,1.60501054501074,1.60171643077105,1.55020682055589,1.46636487963645,1.80689272019273,1.73619863801087,1.56918931984431,1.65868959866239,1.62763904639345,1.798070539179,1.69785411562494,1.73795719266323,1.64912011460757,1.69930285607305,1.5968165556061,1.59542413091251,1.59824971548448,1.64884905959486,1.66993958972804,1.52874186316007,1.7416894977145,1.69529302412227,1.6917514638326,1.66829526366213,1.7527404163669,1.87244035987584,1.72535643423712,1.63667464581282,1.54545683124717,1.70938065300577,1.79219681777255,1.70659175002807,1.70224160659899,1.69700661315741,1.59645231022987,1.71712535039216,1.64263035351493,1.65480324069055,1.48211110123734,1.6495687971819,1.50192611111337,1.65749210323346,1.78401581467663,1.77663724112824,1.63737033253173,1.5275714176266,1.62470342141444,1.63531302746838,1.53389826910343,1.49697693836747,1.69064053292032,1.70172484786531,2.06668284119118,1.87686771539335,1.51113782110229,1.67446247520307,1.77428837374033,1.73735788105582,1.57257037984954,1.77772337753043,1.62975463192904,1.674908712629,1.62554589147236,1.69488633716372,1.6148704995364,1.53704581382741,1.71040994298072,1.66195094474921,1.67508459853283,1.53665312859842,1.51087420363794,1.57643755221514,1.61488281286765,1.71807317366075,1.50821126024275,1.61047411593275,1.78603093738282,1.64885660835299,1.79360592876216,1.53879866085702,1.70782062951001,1.65873739714298,1.76991699687687,1.67536502250294,1.79036642869257,1.83874592398737,1.67630669909036,1.67079791278879,1.66733627554675,1.60020555796239,1.52768200826678,1.51823476597564,1.94714431331977,1.76694168704395,1.76887379232976,1.56589330757168,1.6261031912126,1.68213433656535,1.59176555706276,1.60372770518105,1.64024197576931,1.86651792272898,1.64308542223618,1.73774010119405,1.62517847329825,1.7494774701272,1.80733886883868,1.61290774585112,1.59850602711657,1.76414941126966,1.7221647138061,1.72264616315002,1.72130194335258,1.61496487207258,1.59778891368652,1.58640717598282,1.6844798878317,1.72024828028577,1.71611050100324,1.59375595148468,1.64463575834904,1.75821587476829,1.73325663824656,1.71365031169363,1.58416742776742,1.42309981577147,1.67257411786543,1.72551625345529,1.60012150075477,1.81656266041112,1.65210915883943,1.73950978892275,1.75151189530727,1.6780429948755,1.71881351201492,1.55253728960136,1.78597956342089,1.69740100072951,1.68716873895558,1.69618754492694,1.64140010835003,1.64939089556099,1.60698828412956,1.68756758761141,1.52013013848585,1.54577166681161,1.65162812130777,1.62653259696692,1.75775030272148,1.77031818067896,1.58409913089246,1.83341227037901,1.59320663914785,1.60177511669221,1.62759145087401,1.79931353692546,1.71359993767981,1.81918836942329,1.56364852285473,1.62082526351661,1.87743866386826,1.73557209963214,1.65497887739543,1.60200824020119,1.79440536195005,1.69084194302493,1.62881362110689,1.69459639425312,1.98499034823043,1.73405328847545,1.65773467165647,1.60482512373807,1.47161999630475,1.79487831459292,1.70409018726846,1.73829774721898,1.62534107013309,1.72733120927729,1.79192053059008,1.88848342911186,1.58148864387705,1.62560018136111,1.80649415245392,1.63319313188675,1.68485116874599,1.71318239859005,1.72667673360348,1.60707350051985,1.60057560111443,1.84512624583171,1.6750640781917,1.58369005926658,1.72063575550958,1.64096205510699,1.8981418099405,1.53566073033234,1.70548125013296,1.50484396826385,1.60217759115054,1.82735973147721,1.62174434261338,1.62648268988401,1.61715171080152,1.83324668076383,1.51320478624463,1.57904752147616,1.73060414200515,1.65903527312482,1.64942273836028,1.6927179317744,1.59395976528489,1.71846876307865,1.72458509910802,1.74012371196895,1.82240854843804,1.57076721846269,1.44331594323787,1.61979735633109,1.66271609169006,1.62446778408964,1.60731123789156,1.6893766625998,1.80655933481517,1.78442005951457,1.70592570391009,1.69601371578844,1.63876714138988,1.79773226149199,1.78988093396987,1.70754307232614,1.69349228375056,1.57706167398391,1.66761328666847,1.79097508236909,1.63564686872609,1.49965625032373,1.56603519802508,1.52060814520735,1.61775894216394,1.63358899784583,1.80655447901206,1.61674049831539,1.63507209072747,1.5883083175531,1.63910903486126,1.63123114950736,1.5529809873643,1.77979495768814,1.57650207799116,1.67032212098221,1.68027864476101,1.75417921961699,1.69759063669116,1.76917752461544,1.85566273119523,1.64779198006085,1.69464773467129,1.68301220800666,1.7508233941193,1.70549581529837,1.5876625254128,1.55595308724368,1.50738373139788,1.59366012456623,1.72746152415572,1.84451887836789,1.67908602107545,1.66289368714563,1.63473664820292,1.58663285246815,1.74991489661923,1.75769769456739,1.51239872961214,1.57640051857736,1.69105058097304,1.6134014075494,1.84976353521058,1.58439255173297,1.77364956804556,1.61962079064795,1.80359449936291,1.82257253758288,1.66163094093447,1.61314153345872
"18",1.8,1.73744859964179,1.66697225228841,1.75075564139988,1.75660474789348,1.68537281242122,2.01160668147791,1.75928185966074,1.65672921185054,1.68688714418641,1.69906581882346,1.75600005357618,1.85711748449137,2.01685482808029,1.86493259319062,1.92994183447499,1.70672663184025,1.85997888896171,1.77204895968821,1.79534943425698,1.7530878176771,1.6627514029702,1.69221284468814,1.71701729261952,1.73369485090851,1.67600012752996,1.82143861962886,1.61009903142112,1.73857012691416,1.78977057979165,1.7082596295917,1.82202036644287,1.86158065384476,1.52552596362501,1.61856881596311,1.95321638141564,1.64010670904744,1.6642250193328,1.68638117572593,1.71392092109473,1.76801250860438,1.89489622463907,1.73089819193882,1.65650775178171,1.81492451814839,1.78150069004507,1.94819074012838,1.67348217097787,1.70007554227798,1.74755231312339,1.82174666492985,1.7291199692974,1.79247333911496,1.82509211903477,1.75653935932481,1.73998207033101,1.71617032466097,1.71896191903558,1.79804051638749,1.89988254694157,1.78905462087455,1.64478196753937,1.81563427150979,1.72568467561753,1.68850992778544,1.58047904747116,1.66026701120167,1.97604412408517,1.75972225780545,1.76695529124674,1.56486734672475,1.67500265428288,1.86854188489691,1.74644881575472,2.02615610902045,1.90353519476991,1.56382857795963,1.68868184951195,1.94843648353319,1.63122240483244,1.62550801532267,1.69338377645282,1.76193864377985,1.81141910581239,1.89941649768501,1.54740167049802,1.70560441931202,1.6294037659405,1.86231428938765,1.59754505770015,1.78766345152573,1.57115351352481,1.83712695610104,1.85052701080059,1.99320731357662,1.71065302489854,1.6971035691031,1.85633849824051,1.6419521172809,1.63470439629804,1.74056195242862,1.87075420723316,1.76572288016022,1.6462714026236,1.70248511469735,1.75784414838383,1.7811149346854,1.82795825541058,1.59700322039144,1.68167405770692,1.76615506225828,1.61843498760265,1.69392713420445,1.92720286497943,1.83315102348376,1.71783921245992,1.64021674553024,1.8203169093436,1.86584518791392,1.72522325756879,1.689157782455,1.76629251277403,1.72050442830896,1.65797808291396,1.72910889302416,1.7359256134187,1.59981989254309,1.77178194148352,1.72624639893167,1.6220881706587,1.74113679813864,1.7485100986835,1.67133832911741,1.69346936196729,1.71701093001083,1.8114117729624,1.69022719259182,1.63082545647479,1.8257214076642,1.67938619881554,1.82500275193265,1.78127983094084,1.74959685321301,1.95725621331538,1.85736348311946,1.67638531328628,1.68628776412456,1.82231990505497,1.68125701683539,1.66080763543777,1.64698010279996,1.69549395445016,1.57441911254857,1.78831305138077,1.74039768956095,1.89144255519862,1.6340497877392,1.89554484280723,1.78420955208953,1.74401419087115,2.01792463967115,1.77770848863467,1.73823123497839,1.7794274895077,1.70872642857006,1.63416796433716,1.83940630825951,1.59370913013358,1.65824427342135,1.82776860057104,1.71142836429948,1.86102198340869,1.67281202156277,1.69634846952782,1.77368680615215,1.93908253882446,1.73181392769313,1.72096140628279,1.67183874656039,1.60431315981828,1.66833626256227,1.81994482196861,1.63696505774976,1.79453331907696,1.60547029306983,1.6802855367025,1.72743851085212,1.95025221012702,1.62974945929779,1.84780425644558,1.77012308298599,1.85947991719327,1.59992267329563,1.67249353425726,1.72801898795646,1.57247153376999,1.76617915765197,1.6503878658803,1.96250087020834,1.80657132734614,1.91735362505072,1.56218596711849,1.72380918196405,1.59059404452547,2.07715594999597,1.65265765087372,1.75381516680381,1.66051848251604,1.69337099742779,1.75911231637816,1.79603221396817,1.79014350838193,1.59218997004964,1.64418935250007,1.69180820335325,1.85521477215104,1.71502828224492,1.71070704750345,1.53016122145857,1.74015689056213,1.53851871582619,1.86055649868744,1.85084424499771,1.62640480053805,1.78034327693714,1.60962477884221,1.9753759578893,1.88195167063661,1.86023741531185,1.73209890371917,1.84915966673305,1.75349436975476,1.59416644546689,1.82937483310805,1.64661642224085,1.71250561582648,1.64334899737315,1.85296738973894,1.82990798702384,1.737707552511,1.7289434035403,1.76913293178063,1.9927692814245,1.81044025651796,1.7977670126195,1.62444891689999,1.77783632794321,1.89337908527931,1.79588071703433,1.80830598010905,1.75211483879406,1.67478652594992,1.80479824905588,1.74875158257591,1.76718261249913,1.53407560200118,1.8698914616326,1.47971463904782,1.82397095206336,1.89717570721838,1.8821227726769,1.70444093096416,1.61426512508276,1.69979973353105,1.68255695129411,1.61728906868181,1.52179111399227,1.779299018423,1.8262609447595,1.97363501894783,1.97402011234261,1.64745438336943,1.87601609761179,1.89860819264176,1.75403430068473,1.69520656920481,1.8631132023965,1.70268141442866,1.76123220027735,1.79069459482001,1.67082800639616,1.744989246791,1.68385279644829,1.87833903852772,1.70976392415906,1.62916705205288,1.60764973682634,1.56708751261653,1.62284889246579,1.77507311800595,1.72860205573185,1.70402035810143,1.5853178342529,1.82072100303563,1.74712697874585,1.91666189444786,1.62774458759187,1.87978062894479,1.78840581471129,1.73739119714662,1.84245535747329,1.96555899182373,1.96937991007281,1.76609095377952,1.77328794476079,1.72695682676857,1.75916151535024,1.60462374332572,1.57712887228073,2.11968138845566,1.82619971968246,1.8216742024978,1.63186046304322,1.7461456757466,1.76250239843813,1.68934844558316,1.66520561382719,1.7335137441545,2.14095212427901,1.74432075275373,1.85135292751033,1.73228394663394,1.82247921229305,1.93117380556394,1.66689181004007,1.65937746676074,1.83739647167283,1.84439168152464,1.82913929816516,1.76363806707906,1.66929219441799,1.708566735532,1.76272300121363,1.68046599570425,1.80432324273823,1.78058321898405,1.63678667601996,1.73515428430243,1.93282674239582,1.7690176212536,1.90772194601552,1.5788724965445,1.61040447136423,1.77150827841572,1.79435437913404,1.6756287158218,1.87299481571741,1.76143067566715,1.88756030601004,1.8069107919169,1.730429610511,1.77413354825362,1.64189612879392,1.80386407933888,1.84240379050937,1.79202506715853,1.78136876048446,1.68832019566274,1.71087929090781,1.69553792602038,1.80341521190677,1.58592850037068,1.58222691533399,1.81153409070258,1.72207594518318,1.7981563930597,1.68490513536808,1.70529356876655,1.93997679687721,1.78070218605399,1.6612659513072,1.68378593262445,1.88215012144851,1.673095933322,1.78553062165119,1.63541909152628,1.89744049142575,2.01183247058651,1.8187755336909,1.68825240579119,1.72333791051434,1.77501297396164,1.84413864333267,1.76860994975255,1.76295811448519,2.10003568470295,1.80545023472417,1.7798092751122,1.65658654163867,1.55237356577677,1.94026572025547,1.75824488817627,1.8554313590838,1.70888515524534,1.85147202945397,1.83276616057799,2.14963211496236,1.66760334489351,1.71025207079594,1.96935237573519,1.73316871898141,1.75766590605866,1.80283409693239,1.88276528870631,1.68379880290075,1.64886403877765,2.02442359901347,1.80995084387851,1.65356318100901,1.79449319493615,1.73562976253599,1.83589359929926,1.6689835717084,1.78107943619117,1.59340044418618,1.78669367467931,1.91255762586368,1.70260070326545,1.74510613339819,1.72292669162664,2.01558443983531,1.57387854921121,1.62964457710582,1.87139309699852,1.65432116548659,1.74866742880308,1.73515096763845,1.80354988279459,1.74929085617133,1.72416344407917,1.85926025161068,1.80915746956817,1.7592900864036,1.53501444031724,1.68105734824482,1.84276152494418,1.68664651211977,1.67164378296979,1.77036328126437,1.94762192675489,1.85848490784746,1.82058182464687,1.77784900788075,1.75463321405255,2.02096255582933,1.83185202023768,1.84279037660973,1.75120537399986,1.67807966405012,1.79625367112329,1.86668659461723,1.7398925372682,1.62752835555791,1.67883847841116,1.59267755847832,1.72359509544482,1.72032105475704,1.90308698037058,1.71585330964668,1.65904730394303,1.68860033856212,1.72708866357871,1.72201578930061,1.64240939090892,1.83588014541004,1.70354326301985,1.75150405739965,1.75510254327569,1.85744982826882,1.77613898232052,1.80770644559763,2.05428394065042,1.78143390345175,1.77713242608964,1.95764779560229,1.68362557160277,1.79412457205047,1.82380167867987,1.57032520589718,1.50955168717154,1.75136317769639,1.90975501320996,1.92943078008574,1.75073024964207,1.76045138379265,1.66554316012816,1.70266913338635,1.870143576537,1.84848885677565,1.58609931888369,1.66754282745141,1.71353325482465,1.82674550791898,1.8626835159437,1.65736804088585,1.86665070791099,1.6972387549861,1.8570444853635,1.9402576918811,1.69172035587505,1.70424754582434
"19",1.9,1.98333587928424,1.79741216717896,1.79709611736198,1.93131019777865,1.81004629373945,2.06456663164875,1.88604057659074,1.72064156464176,1.70631728417586,1.75046449254123,2.04640909201233,1.915350039954,1.9931086120143,2.10305364594143,2.08719971280593,1.73693151762429,1.9687406364103,1.82201617022254,1.83601246839367,1.7583846738858,1.72659496278244,1.72658297298628,1.88105046319128,1.78301027511774,1.74638037151302,1.98921839912299,1.68901947263197,1.83609276417543,1.95544593423185,1.78645677002307,1.70542016159819,2.34656349483305,1.62756693546346,1.68273847638454,1.99560722114669,1.66989688713436,1.71822715591619,1.8482627211878,1.80901272612135,1.86501508399314,1.89776016420008,1.80521167096089,1.78342579185199,1.88072538405746,1.89451312323526,2.03334190811818,1.72654944865599,1.84235713452923,1.81651707529247,1.90494493139629,1.80537228242283,1.83988258909796,1.91845720405846,1.88666411631121,1.79440495546917,1.80182421413339,1.82896029742865,1.76624975619887,2.18891177536164,1.83712091365871,1.71736697299208,2.00117812328152,1.74447071973467,1.7179518168386,1.63483782724203,1.76322123099621,1.94468673226914,2.02769470024395,1.79048142633409,1.63997133372633,1.76481351660827,1.92231000562056,1.90244341094809,2.06243485701784,1.99910064262969,1.60787590395187,1.78038714851715,2.07467976371086,1.72131617635585,1.80562087533993,1.78429117915479,1.75490680946885,1.88673051290761,1.84844138945519,1.67752504547931,1.76436211984608,1.6758846045858,1.9826572593827,1.62366897503517,1.87960482285571,1.69119082567434,1.90492641107558,1.94666065577646,2.12467795507655,1.79486983298889,1.74152300001108,1.95848578366257,1.71646678537898,1.70520348061837,1.81704431077105,1.88002078346966,1.85811172932431,1.76444612346578,1.82036533130849,1.82727540402364,1.87809624610787,1.96396927801632,1.64393346738908,1.73120534825296,1.87688215950883,1.72021575490168,1.7783955317207,2.05713426129829,1.95330699178242,1.80406414449415,1.7616692549151,1.75964493996148,1.80875202145782,1.86205551032466,2.02686757269496,1.82644687880349,1.83172819846463,1.7742728815483,1.82879985330235,1.8562419736482,1.69070822077261,1.82122489412923,1.80947526496765,1.70155077295953,1.92151486218788,1.90530592412544,1.6371287230284,1.72335725573005,1.75816598650862,1.90795903775433,1.75529064365887,1.72198767277436,1.93307007432613,1.91123007240742,1.78635911933073,1.90858909344461,1.84030424478431,1.97379555826158,1.9392399749774,1.67414985503579,1.91482792872593,1.90227417026333,1.71415109912956,1.80118133129936,1.73250215938332,1.76298834920622,1.65545878343059,1.90419269379342,1.79627327128374,2.02079859243093,1.74144068677214,1.93950000700052,1.8136818032442,2.03265429213608,2.17504009176223,1.86427725142525,1.79092707969551,1.83751862346697,1.79359313603505,1.69531967890172,1.89909485744571,1.65993383265334,1.71836632699321,1.88257250274041,1.90183788408153,1.91539285200239,1.76004022577957,1.79917529882024,1.85256556410792,1.97320628732685,1.83945539819493,1.84579297548539,1.76409193240036,1.69468122887099,1.72606928423269,1.86958523956019,1.77361972238851,1.84020750836442,1.69789889667689,1.73214140200573,1.86614818980536,2.06248121939763,1.72063781597458,1.88833460075019,1.78026959989481,2.08341569527857,1.6485974024453,1.7531560701844,1.8614785569819,1.73776099363571,1.84641170004215,1.71738422459438,2.16331611540266,2.08069223631582,1.87088940228857,1.59425514119692,1.7976562349444,1.62450333230977,2.14372314641474,1.74899233815389,1.78878129272738,1.79362820062221,1.93100043908342,1.88175449080053,1.79255246597793,1.87655645235668,1.64670348234164,1.76130396461457,1.69551719301263,2.01824596473622,1.79962781749205,1.75764028867254,1.72448078327371,1.68325931511071,1.64087337820099,1.8836715220716,1.97139338187745,1.70806333966932,1.76516635068711,1.75390829755637,2.00814542110569,1.96980140917941,1.9874848933369,2.029194447998,1.76654799511172,1.81242679646936,1.70717738643094,1.82476390628909,1.64429923571123,1.78639045912034,1.75389014279085,1.94255202769858,1.84247458834246,1.86823845881261,1.90845024632508,1.92116761275211,2.12585492571222,1.89304068050811,1.84487682550686,1.69541105994056,1.76064730361917,2.13716015357773,1.90116638932884,1.86685638981297,1.76834198268644,1.79616437860783,1.9649017722607,1.87846068392317,1.99314081135578,1.60368592134165,1.89186911295279,1.5831083423125,1.88674084860553,2.00806490245665,1.97557320509899,1.80998618337111,1.69542050644045,1.83554173364667,1.73932828836373,1.76708946887197,1.55146185142195,1.94909846230191,2.0718740979426,2.22170449686409,2.12349637356791,1.71243003949692,1.82268108352825,1.96861984928064,1.86376400293409,1.74057612299047,1.9433402803751,1.76052777278398,1.82394400550841,1.78792370872219,1.87101069880107,1.74891722668195,1.74324584592769,1.8781209201464,1.87177740211054,1.74944219655879,1.66084055311563,1.6458276739234,1.65668263942087,1.85704067595364,1.82585181464934,1.75940459863847,1.6865242387463,2.03328063957685,1.76801215993691,2.03591565597688,1.72259488572069,1.96475670988198,1.87853432570033,1.941230053852,1.82030010939558,1.99261830632319,2.17326611859911,1.87639465541798,1.89122624039827,1.81361551110021,1.81379416108034,1.6956868661787,1.62031816386743,2.30114048923478,1.88033966109602,1.92673434057736,1.68116992799631,1.8518917128481,1.75931056825964,1.82791213886445,1.74391935606654,1.89319885857761,2.41211977262478,1.80895401349007,1.94072813576313,1.81722255026126,1.94752598190432,1.97423313336199,1.75163917355153,1.72724011403437,1.92255075768159,1.8888006710878,1.94051448325673,1.80164441168065,1.81325022758144,1.69153851302822,1.80578402582163,1.77781006314607,2.00447385288034,1.96365314946443,1.67914641503999,1.80012547066851,2.07194426026255,1.85950153777487,1.99362938339714,1.71600389723872,1.59077041442004,1.79537634836143,1.85435965876887,1.88369954551124,1.97335683828586,1.74256780645073,1.95514460470935,2.03220425681184,1.85934173256229,1.8487901293706,1.70213064664792,1.99645859595979,1.886510683915,1.88176790139497,1.90293084044526,1.68079026791093,1.91029824235582,1.74547692236544,1.93767292026754,1.65102483507518,1.62628872157273,1.81222446562519,1.79859675707087,1.9481068868833,1.74640209531597,1.93537786710962,1.86795719263288,1.8572249080688,1.7459794028438,1.85974995506531,1.8686182655161,1.75512302702126,1.97694245057032,1.71140469347997,1.9403711911122,2.09345415038597,1.89428992796489,1.76936896348112,1.81742378379376,1.87659088469357,1.91845022919093,1.87583963796229,1.81844594985127,2.22407306353494,1.89312283697375,1.85559603829832,1.74968910443206,1.65092035430105,2.05107150259724,1.99827537949393,2.04184612467709,1.74344342814441,1.97470420794198,1.86191916268963,2.34468789053455,1.76253968988778,1.78336072732953,2.07651977097394,1.78164649876215,1.86551774409375,1.86366976187331,2.01205831243262,1.76471259905427,1.67320703949631,2.16406842529914,1.88756942511153,1.74635516544259,1.86633537906206,1.74243876648162,2.05321170896542,1.81588671502344,1.83926985773789,1.76865312070871,1.76533218505505,1.96649664469486,1.79948866049476,1.82031986392519,1.69759230097627,2.34215904026678,1.72439311946465,1.7275551612786,1.91830200095114,1.74978967828375,1.8095047559956,1.80422024894059,1.77356297709334,1.94015376671837,1.84142486292186,1.95074439675349,1.93011034369607,1.80155497554272,1.5930788967659,1.75992024226476,1.88991363215574,1.75997928158164,1.7550475843774,1.78717477504652,2.10320849431281,2.05471202820324,1.96040256583558,1.91311744691564,1.81175778667497,1.99742832224052,2.03014425997523,1.96319052029219,1.84354733012778,1.72735278127225,1.91973355239962,1.82651282854403,1.94188678659843,1.7175464057945,1.76107425045009,1.67591710165121,1.84211792473351,1.8246207582826,1.9761894052207,1.83347446164719,1.80324052527838,1.72788985229035,1.7920819710483,1.78995434987259,1.72052017332222,1.95075203367087,1.77590160489152,1.85432430480374,1.94144846857545,1.86235812439607,1.91278142643576,1.86911035378861,2.05273042521964,1.87424973994711,1.76013346114899,2.02757077523551,1.85331339970863,1.8875558601909,1.8954827213037,1.63614678429448,1.57611468873513,1.93090657150901,1.94772965729535,2.00173688670739,1.91244131753495,1.88209122757609,1.7670891271415,1.77311398854899,1.98221870126081,1.91658856256614,1.62838080035532,1.71506086104299,1.77658068919181,1.82727022011657,2.05001585324748,1.74544239029169,1.97572135702539,1.77702102157855,1.94282105445722,1.97617259172374,1.78980373254227,1.85660155935505
"20",2,2.07660083060786,1.91211805679789,2.00984010585596,1.91286557512722,1.81904680975408,2.15508239356098,2.00375652492282,1.95763682191906,1.90432916277216,1.76778741815304,2.00500253750609,1.92283627434798,2.33359846070671,2.15208922505403,2.16072673084082,1.905914975751,1.95387044638561,1.90507549228803,1.93010429644716,1.90375746398412,1.82583578537197,1.94569639006689,2.22300483810443,1.88541836282258,1.73118902295206,2.11637334209675,1.71365118880776,1.90897314313856,1.92893287045395,1.78362874621312,1.79316816527254,2.20278124650603,1.6712403963311,1.90647715402971,2.22286612160334,1.73221140697668,1.88294157522315,1.81163291337727,1.83408088027682,2.02399842390348,2.09800328663181,1.85729601346377,1.94357457705309,1.89512394904601,1.85084975726769,2.21777804951256,1.85190510724573,1.92880147003118,1.92644015927922,1.97577361095757,1.91659374532194,1.96668993891661,1.98969604205724,1.95918245932295,1.84572515069794,1.93197284511844,1.87067889156882,1.87570611267951,2.39845478656702,1.92012033958611,1.7828638696748,2.09641247398244,1.77438814908571,1.77463381136503,1.66816641893181,1.81791363040625,2.01276506565846,1.92177834649188,1.89131194755033,1.72185342052668,1.84623128362454,2.09385147457572,2.06693166164469,2.03337249082195,2.21478588364866,1.65967354962995,1.82363199281861,2.17721907151153,1.83439498920685,1.76509897361623,1.8321500393991,1.93896234423836,2.16437443005859,1.97985775877351,1.65365089981589,1.94215058142429,1.77624884451008,2.11267939965924,1.65929694743141,1.93879577653817,1.73940422286381,1.97504734854594,2.14310851690192,2.15410783644712,1.93350057026994,1.86347126634303,1.93179373615884,1.80560538677934,1.73044014398239,1.91265118640368,2.09004701853998,2.05464480089523,1.75829248052637,1.82074990162803,1.96808470025191,2.00807226288539,1.98476364908918,1.81301061763125,1.85768700284054,2.03241909812445,1.7617768570827,1.85267535157052,2.03993431004731,2.13116058240544,2.09703341797893,1.70477054018482,1.89426656636167,2.05919711301119,1.92376773201981,1.89634005165154,1.88578084659338,1.89480989394777,1.81518274586008,1.8935474831283,1.95096188046369,1.77086243292724,1.94788611567439,1.88928719482555,1.74832848537898,1.91989785883195,1.91255304995034,1.69111256429492,1.93669256504048,1.823840019357,2.00299521177495,1.81137798376467,1.78685198301307,1.91086424411519,1.99909151097837,2.02725016744033,1.8967433325837,1.86133953240029,2.07246894360072,1.93396758132031,1.80215893968055,1.96495496567572,2.05001949694283,1.91643040615931,1.97639342167545,1.73965186064053,1.81928828478377,1.71433048076981,1.99420162610547,1.84208806325366,2.0781133866108,1.85057558671211,2.02188313835815,2.04622432640539,2.15643585623992,2.10989268272108,1.91711193947999,1.877667141829,1.90461721903152,1.87747910554449,1.8036277805381,1.95903702261343,1.69174354301511,1.83609811055171,1.90559240403753,1.97993453695436,1.98576467700785,1.8369154687092,1.83282208327525,2.0159859613886,2.08905835934656,1.7678939595121,1.95462391166644,1.96463704113121,1.76531452694696,1.77244575041631,1.8930491356227,1.83772063048503,1.93846403282389,1.73758323161528,1.82857200093886,1.91967425169051,2.17633945968904,1.82845608239428,1.81512042330244,1.93660785824007,2.1525979032293,1.86250047846175,1.79916312522882,1.98071835324565,1.764893110456,2.01176452222947,1.81094141029019,2.22213933535045,2.01872704144885,2.09308178994004,1.73649078566026,1.84570813072475,1.67592393219655,2.06373884306602,1.95667475954296,1.94880330192778,1.82828998914674,1.98258408005949,1.92787986689026,1.90599931200064,1.98123994363781,1.72757291378627,1.82974345147766,1.77724403477939,2.03011531872806,1.910078255453,1.89939786369463,1.77655110768139,1.85881414922734,1.69021402298585,1.94193163497017,2.02664572615006,1.6450804804365,1.95201483681822,1.80791933960696,2.09345335737931,1.9364008285736,2.16968289077927,1.93081047656892,2.01764528850059,1.85608489126355,1.71451615119156,1.81813368619957,1.81637914217023,1.90857324656604,1.75086628987157,1.96029255693347,1.94474699587916,1.93047131745991,1.98946160890003,2.00106587049446,2.05717646059353,2.07200054010316,1.85460181645476,1.74189881775366,1.8872215577839,2.18512172915044,1.97705984009166,2.00921782541553,1.89684277788297,1.83865924648963,2.11526384712035,1.96732944418877,2.00187186196473,1.65946776308058,1.95265977773075,1.6465993638785,2.08996800467415,2.1002492545312,2.03956495364746,1.86557472371732,1.75816943079118,1.9135899127071,1.80201656568186,1.86454817308836,1.63810395314891,1.9414302834931,2.00871476803182,2.94635841693276,2.2014568840498,1.79725253458642,1.91701742053927,2.04322857809109,1.92896891933913,1.8594344149192,1.98943063184554,1.79854663094451,1.8878925471203,1.81077800036179,1.95546481403936,2.10879165577025,1.86015517564637,2.04437065379446,1.9238506792121,1.96001400283919,1.74286942189928,1.65563706117557,1.71470257158084,1.94110384683188,1.91288455825264,1.84212604897221,1.77190988888564,1.97488371401076,1.94529539933294,2.00337848186074,1.76908319734403,2.11580930465422,2.0459634287303,2.01022236120964,2.03483483032485,2.14647781502535,2.19890835249643,1.90990492336133,1.93433631937792,1.86484044169118,1.83401627998423,1.7970343595081,1.67905551815379,2.33277439016143,2.05015773171817,1.98602685601753,1.8155000985904,1.91264175343225,1.86419241848793,1.73674269917429,1.82282547620312,1.91772553697178,2.60759024091507,1.9400607669511,2.00294415479926,1.85257337413084,2.05346943996834,2.16870752070489,1.74287798776208,1.9016701935666,2.01107929455772,1.88333766558966,2.16228888600783,1.9866985737025,1.86270018863337,1.80057732374127,1.86278897499044,1.77599659042559,2.00812277879616,2.03097008099007,1.73671259510727,1.87290624722454,2.18693800788059,1.96446710964092,2.08886528552607,1.79204693244059,1.69145090301236,1.78242647287364,2.00214784746409,1.94992658511928,2.19140417343004,1.90643502309069,1.996341769081,2.12620326504055,1.9220964145256,1.92035111226718,1.73802222727647,2.05681371200023,2.011924310287,2.06135128807544,1.97676593358396,1.72978328408893,1.94296617861881,1.8508738069241,2.02650592310867,1.78240325798729,1.71684824034241,1.86101494810743,1.93149948163359,2.02229239751832,1.88013226491767,1.9711627054311,1.95964131383612,1.91735007748975,1.82838069335214,1.80679705490001,2.03405040537159,1.85683921888849,2.02163891450437,1.74311391384618,2.05526846799488,2.27709622294454,2.11649439685479,1.85260971441801,1.8123399136214,2.02152142193866,2.03720387212157,1.91826528422515,1.91164943769592,2.34784332498576,1.98668605665122,1.97365747039624,1.81458264628019,1.75897423127,2.16202743876939,2.1392675450745,2.05108452895265,1.83613619980707,2.0819975858447,2.01932156874067,2.59172018605813,1.81363296441303,1.66481422906169,2.16097002434823,1.78747799126727,1.99433949401029,2.01758427795702,2.00696924010528,1.75247331177796,1.87375751122966,2.15405521600117,2.03584700669717,1.85574525943282,1.92518306584341,1.78520910520947,2.12053590553351,1.88066324503351,1.9474771318606,1.80932645748236,1.84600107110988,2.12174552095981,1.88015180766779,1.8670490287129,1.85227773133193,2.36197125769438,1.77995445992762,1.80138405373653,1.99196821898239,1.84619123892032,1.86757252021143,1.89647226285838,1.8276923876485,2.01689613513284,1.94669253632978,2.10090961649146,2.18741926953808,1.83022447647433,1.65959898269245,1.83020559556229,2.00207748524784,1.83759804762147,1.79550357178268,2.00172797093793,2.33365200100535,2.14206843580682,2.04987993453459,1.91799011469501,1.86066878331431,2.05656859454633,2.10814068934648,2.0821257973669,1.94123832219387,1.77428857669292,1.99689636839983,1.99453501585321,1.86413401000682,1.73587377939128,1.88550957378487,1.70627194380602,1.95022920504404,1.87376824993052,2.18244516587886,1.90472578685216,1.87497277908408,1.78704893223965,1.87489179703467,1.85700965717736,1.75556900893035,2.02486747774873,1.80830287464069,2.07024521871115,1.96887331020664,2.03589836623272,1.97949037484225,2.08152341427958,2.23173554780778,1.80633170266941,1.95791555364544,2.06586716175371,1.90743087909142,1.94392795245467,1.97689076571515,1.70086805319344,1.62807876330225,1.90693129054735,2.04242674864288,2.12570805947601,2.0390561916827,2.00264087168254,1.83160523359338,1.82395211452062,1.99910911449592,2.03001673395171,1.73766940675264,1.80130706525726,1.87767706905069,1.88380058407621,2.12747604657641,1.86309908598017,2.10898653189079,1.98810296450083,1.92306630533413,2.18841889892188,1.96581387694307,1.90060505617395


==> Experiments/Simulations/MPLEvsBeta/README.txt <==
Experiment: MPLE of true Beta under Private and Non-Private Setup

Parameters: True Beta = seq(0,2,length.out = 20)
	    N <- 2000
	    A.N <- Erdos Renyi graph on N vertices generated with edge probability p_N = N^{-1/3}
	    J.N <- A.N/Np_N
	    Privacy Parameters: Epsilon = 5, Delta = 1/N

Simulation Details: Number of repititions done: 500

==> Experiments/Simulations/MPLEvsBeta/Results/nonprivate.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,-0.291490676395174,-0.284987834230635,-0.44956551029074,0.0866208018713569,-0.458489868564008,-0.739876648047205,0.570662534686314,0.54040090073905,0.101776428206171,0.561756482448889,0.621327919331311,0.367307955421945,0.321674128076212,-0.0287627218496407,0.248799984633602,0.568855300319005,0.621421320361797,0.126020562037092,-0.681869550706745,-0.218014735024407,-0.104024164041486,-0.350156320628936,-0.123435380611972,0.400991615251653,-0.035361362410138,0.192921034030023,0.532552418669671,0.370345216991046,0.362653481584194,-0.205385891794881,-0.289163257699698,-0.32003319148983,-0.183390652153842,0.574867862811828,-0.137136919923199,0.308561449785881,-0.139547872519649,0.155832943720303,-0.0261930592531146,0.00194913947612354,0.274369968262314,-0.254527293862927,0.603976656517676,-0.0559324254064834,0.288350854759435,-0.255455244885324,0.121738357228137,-0.327225937503568,-0.359030434113439,0.272355643531079,-0.408780989414127,-0.082231643713809,0.693082404262674,0.603376818100626,0.146968555543255,-0.257131081488791,-0.0622903649619567,-0.0054806806991779,0.492605921787994,-0.398222396045585,-0.264426587449347,-0.622749214388119,-0.581741974902406,0.0955682049212388,-0.367976144905939,0.35208700860049,0.195225413844977,-0.263390470535593,-0.312410463226749,-0.620196664253446,0.432687359259399,0.148264447158145,0.324426268027114,-0.0125840541848638,0.339774910842236,-0.134784197939491,0.062715156649614,0.0459649647968428,0.0683948468493773,0.00428061317932634,0.0589247437623975,-0.896686427268107,1.13792715038496,0.125056065208613,0.498509236198115,0.13223400643202,-0.0883976555486879,0.524686234871448,0.239891974419006,0.14602516143527,0.256922459864315,0.102124895138064,-0.144976531909535,-0.49122513385274,0.298872113924284,0.358805760671956,0.0421132809993349,0.376394208696494,-0.326624554862009,-0.220029407059905,0.487098140802596,0.288243074009486,0.389447035925455,0.502120248271224,-0.334591721598108,0.0597920607908663,0.0728664715961594,0.33810973238694,0.299852236841084,0.0278892942172959,-0.22138117370615,-0.207857585118605,0.747861780786573,0.599464840018585,-0.537473069623904,0.622426599063096,-0.481515069891491,-0.292984929795978,-0.0495370434892023,-0.298906817403679,-0.419295690441909,0.62251321012145,0.172102413622663,0.660392892918073,-0.0739743838312616,0.472064844469619,-0.580594612244299,-0.0237774881374514,-0.212222266904467,0.609888850070473,0.0854475408339483,-0.105456467178471,-0.0220693326491409,0.538494822100154,-0.087071622259124,0.260800851555943,0.729683582188897,-0.0908601776857927,0.226069574560212,0.122490831415533,0.0065513887497664,-0.462458513265419,-0.0277633518509615,0.438083681695568,0.69630663836526,-0.470660911760884,-0.388619473386134,0.00406468243480512,-0.00523535333076451,0.389884318432498,0.43983094512665,0.415567141949253,0.163489682392271,0.706198319623762,0.108786367167419,0.542267610300005,0.0570904400998739,0.13254607951204,-0.39598232872927,0.53135600106928,-0.163831374159476,-0.308642981961268,0.0219768603691005,-0.230594033234849,0.382724793256243,-0.433901377611015,-0.660662601820941,0.0737080001927972,0.788455742232928,0.56989453502098,0.761038653965617,-0.380736649719781,0.516252071258365,0.372495260672854,0.652154337291577,0.475612810610591,0.110202127396992,-0.064140824212024,-0.232048450324127,-0.0990309020019797,0.225314516446073,-0.591636402421729,0.279695338901643,0.344041089921233,0.733983844156032,0.218801183282717,0.353703246975121,0.78411253337359,0.304973519430637,0.280143858445114,0.0863042294411985,-0.043979217836812,-0.397242897458032,-0.163139721362205,0.49894567172924,0.137665944261162,0.165656798526045,0.126738402154087,-0.550040800099181,0.179720090902611,0.886905502621928,0.240364488091979,0.218396150114245,-0.131352281740567,-0.144887212471084,-0.213282161594382,0.230358727918922,-0.0607000063020411,0.824945982490031,-0.231859940183563,0.203151374296328,-0.189070447031522,-0.162641811442747,0.968798992330755,1.03399857323276,0.57981100219267,0.578757803209743,0.415168660402304,0.383252694141924,0.16550100889467,0.37812773829755,0.126135362303403,-0.0927847937452768,0.471817805544756,0.0530932178722836,0.321301823160074,-0.210684565934819,0.195330769769834,0.097153189653069,-0.43868671539619,0.226608638463854,-0.383213453507193,-0.725106846770167,0.386717167990624,1.03440156353231,-0.157993514677022,0.297887047779874,0.648633937026697,-0.0466574621202162,-0.342102583836881,-0.862010528721277,-0.0197117484613948,-0.389815412094494,-0.0711793087994742,0.371744230936173,-0.109843752567397,-0.161597656657641,0.398535585737384,0.16121096447044,-0.16774019371354,-0.708886940705656,-0.200141228422373,-0.0661241654112699,0.0391112028745024,0.191942254483206,0.472938111826499,-0.458717833900618,0.53822039016543,-0.727752348992474,0.299225096432333,-0.00223949873554532,-0.028239292164573,0.236552226511511,0.890712198859792,0.162339075491567,-0.106677514371032,0.374226897522141,-0.156965874396314,0.114705317059798,0.536807414478967,-0.0348402885597218,-0.0063540134548188,0.609468501190497,0.346829622950871,-0.363936899582143,0.191417008010399,-0.289879032993873,0.281191289172611,0.234169065677342,0.5410607699316,0.35999357206244,0.0554344099649074,-0.115069101833314,0.247478783069873,-0.802944480430718,0.247098754745767,0.0650776359092756,-0.581936544335225,0.0391154602007,0.589777260362363,0.671028047035163,-0.844004805662337,-0.786618337639601,0.320783746162873,-0.0869797701537356,-0.651074283043068,0.242177504256995,0.181681058583303,0.366250289924147,0.307969525711365,-0.591808520542608,0.298023231488903,0.118611831800063,0.358093969912899,1.0283811164039,-0.490285334736773,0.139440348337937,0.273434023991807,0.298243117640299,-0.214704412099648,0.194107602986527,-0.313517249497424,-0.148698428758666,-0.0755910847395736,-0.0180345964197403,-0.389837173401437,0.536884741526374,-0.335821804184886,0.575941975266908,0.788075246468941,-0.494182347329066,-0.371538584811824,0.181540343023199,-0.905149249370786,-0.0109045863543355,-0.124170294555845,0.64453148312085,-0.00615861260091597,-0.834451962397504,-0.187162623282473,0.656306315860693,-0.325462319390748,0.50774675261753,-0.0844207551490434,0.688848243396502,-0.562001940790692,0.248425842365372,-0.253317815069406,-0.0768290327386176,0.188822304841282,0.204628557515038,0.420584366984261,0.066480117110497,-0.247434419054855,-0.0217667536744437,-0.514722988050207,-0.416564816896748,0.358666682534701,0.533554282454868,-0.658773526535137,0.484598034204377,0.254057617405998,-0.598640290431277,0.339862161828135,-0.105811155531945,-0.0916876256358173,-0.531916353862893,0.631756666818976,0.206263884767214,-0.0105605510736956,0.169790650656612,0.378188337986128,0.0851452241380236,0.140239458136573,0.82060507104811,-0.117561627055431,0.0127741639950121,0.368996213401063,-0.0233766113921185,0.0107591309400825,0.0247048013839333,0.529457439376786,-0.250774650004235,0.192829667098339,0.386293414190261,0.0616750491432249,0.233705168655948,-0.624118904267893,0.314508840865117,-0.407703884709172,0.511086889898773,-0.0904476815593112,0.204582198974181,0.785973647412456,-0.207101245160881,-0.640081799071386,0.195438275903925,0.734896148417414,0.40011755087019,0.730335849103448,0.178765771166439,0.705091295479813,0.00979635975502144,0.0039021153362454,-0.0322301950510125,0.594142696156438,0.150679502328786,0.396556709838433,0.21008861787301,0.537854738507905,-0.0686416634136157,0.941667703841522,0.867977207264019,-0.366058022791909,0.886470868016614,0.241245251351262,-0.150779122112582,0.0899294048139363,0.550810694191606,0.307991181472469,0.165811513770568,0.272550494303085,-0.270428810436072,0.29933134925806,0.239041458261745,-0.00202322648558076,0.106346197568932,0.34168849344826,0.627106831093857,-0.49471170814417,0.832098556148607,-0.784987079239201,0.862926949097403,0.681021697329261,-0.488291399583598,-0.82369854667124,-0.274202002934563,0.171096889343314,0.383431725331587,-0.00640486011830064,-0.214615844147205,-0.16580006963762,0.128084218409121,-0.195655003883715,0.260498712936732,0.0516826391812395,0.727361046348576,-0.0414501985530489,0.0860515636992187,0.24066855674241,0.218661569557384,0.728075120587904,0.204578863941865,-0.0383567510289562,0.312352868150288,0.139229089344075,-0.342412138236096,-0.362258096433797,0.134590620820298,0.229497697599049,0.292220827229965,-0.553248070002177,0.499816549324658,0.481600932446833,0.787881372016897,-0.0307539673511549,0.75948503954082,0.326919496396178,0.565793788060266,-0.213313031400353,0.340037395051061,-0.095598036402698,-0.255477031192769,0.369698707125086,-0.0085121116149546,-0.0837801950096954,0.121916782304009,0.268856203772679,-0.136769424538079,-0.330360480896054,-1.02972520143738,-0.0589898233415442,0.585276819970453,0.0854551825132206,0.369743449661868,-0.731662010599577,-0.336859463905306,0.183471140097825,0.104249800829417,-0.0750879281119016,-0.141086936257655,0.132954843613713,0.300423781037666,-0.092015542384486,0.0362888236215865,0.80595095959982,-0.0211934772771244,-0.364756282353778,0.196262729202638,0.162851392690822,-0.207467095468214,0.394895393822564,-0.184664516836575,0.6405747707895,0.119579046515672,0.687918928309977,0.409359150295665,0.263976848025897,0.535643557700253,0.549248195033208
"2",0.2,0.31042617662173,-0.0605576335552801,0.119377260963189,0.169206737892688,-0.25307419274284,0.344932630189338,0.104845014342337,-0.159292768340363,0.218333099113829,0.740210414406394,0.57918923613166,1.0917230060758,-0.213424949177119,0.177607910808149,0.108984071138055,-0.127530075331211,-0.669898551040254,0.626732213345743,-0.216018933463726,-0.0271573267550753,0.999883020681939,-0.175034158352871,0.35090194098526,0.0223751565794484,0.21913749236091,0.71686751869731,-0.140299588149962,0.52706607731384,0.519958034415339,0.392075620845746,-0.105556392174738,-0.115743925740992,0.634882547438329,0.171945795083447,-0.262749502693876,0.401452374983001,-0.0239214607647352,0.0757520527397287,0.750477082780774,0.303048789503626,0.388446608605028,-1.80847034613255e-10,-0.0965013942466066,-0.13423009740075,0.149429899427427,-0.121500870940658,0.250601144232002,-0.264780809101723,-0.277936511504229,0.827865403561949,-0.222994106533744,0.512802693015878,0.742286363668499,0.510984016778831,0.00427415869326322,0.286991818116995,-0.206444099503501,-0.0783975127633476,-0.275470800015376,0.0493478159839511,-0.081611871910338,-0.600004213005637,0.125346682127038,-0.474113513316328,0.252356492405823,0.497508952500643,-0.148092477038394,-0.392317516667054,-0.277410794602149,0.558504912714112,0.244558857132565,0.0323243864486178,0.350070550057902,0.378916393383627,-0.153334785803263,-0.0040217457950055,0.0787371884037154,0.106122273399811,0.261447656514141,0.0559945423659502,1.23511299573962,-0.841852893663369,0.267520151761446,0.256109669614349,0.102895388230969,0.0062466608294789,0.576128076966274,0.401710451395385,0.373716776888109,0.58872893105027,0.34718985547332,0.211311901194654,-0.404084869900911,0.0434966085447583,0.0297235883447543,0.318848262756041,0.539792471508168,0.494945092147816,0.36209707515674,-0.0236411487587457,-0.182874193604711,0.457831089378704,0.616313376872057,0.538059393392001,-0.240743907181083,0.138120422382708,0.260578963603626,0.418607561504392,0.366182598725726,-0.1012555587199,0.0970311842578836,-0.129032386836529,-0.353070365758074,0.6307273975584,-0.151650988369428,-0.480226467806647,0.763720372585813,0.941516097055123,-0.268673550336473,0.0195111418466224,-0.317104137517443,0.616469007492657,0.265210554351654,0.703921484483564,0.456473585818364,-0.28592674343685,0.0661079681094487,0.0759015714173848,-0.138829506036486,0.634800462914514,0.662417752310282,0.126337060731594,-0.100593062349482,-0.014152310850524,0.036963625508407,0.470317077292802,0.826420114247654,-0.0129439516133576,0.360344665112226,0.0619875907233053,-0.193082765643829,0.0987525634490467,0.151768203741199,0.530448991753444,0.7929173398104,0.0559334149345865,0.080541794861244,-0.373480409153403,-0.315216159467077,0.374396567259589,0.590991304983973,0.520913228922038,0.357771552365287,0.861209982033194,0.204844046667973,0.082898648641473,0.311091012863247,0.600927840271794,-0.274120885696191,0.523028172168117,0.0936715728509086,-0.239527702647949,-0.251943583037452,0.622798370955431,-0.0433076168954462,-0.278264356931142,-0.626555060563282,0.2278626007964,0.932271110731232,0.683092780720156,0.898318125475101,-0.319142534909522,0.143879224630187,0.393907925627289,-0.187452428754807,0.612088914443921,0.716248498055605,0.605166453307255,-0.0727932784068639,0.0865335142926919,0.604716440137037,-0.529647744922513,0.405106214825706,0.336657721521582,0.835449272792557,0.368035714191357,0.521035005080712,0.56184943025604,0.892221479620325,0.399436988537586,0.246219001852863,-0.0627172965351262,0.0548224171823249,-0.25800839455879,0.514239832683842,0.236456491831386,0.0678393993034369,0.225266658677168,-0.458268405972286,0.290368509518092,0.949171830755847,0.334526818293981,0.277385552474072,-0.035622776911707,0.228314157664733,-0.0377361948700811,0.057373209889112,-0.028253443008266,0.854273309782926,0.0662909205213778,-0.0109201905966683,0.409679540424162,-0.126561788140671,1.09990017447553,1.11811677256533,0.592740097383968,0.553112817832084,0.409125828829061,0.640267257032215,0.617808593697825,0.491325526132198,0.0527156374178643,0.301991088195704,0.0698009710458157,0.0704383884102478,0.446333923398702,-0.112813979239601,0.223266226600078,0.142963912736945,-0.249408600072678,0.232666986791133,-0.284699224890091,-0.663649649083644,1.07023783818823,0.0549602486555476,0.39725611562576,0.337356284106524,0.755114710886971,-0.226659105357731,-0.224191626629892,0.1063756810409,-0.186199427978523,-0.7865584811936,0.0882277629816805,0.452730106530647,-0.134742535066174,-0.155180168272185,0.52823934481229,-0.0874032595129467,0.149353811001104,0.26482849611008,0.0376374386828039,-0.464594797325901,-0.130074116940698,0.118206302462298,-0.328994694756982,0.493111923030102,0.714970135523626,-0.576153636260308,0.476993203081883,0.0760606736375508,0.0817673629474701,0.324541996652808,0.929074206280252,0.163180421963094,-0.061108198022163,0.445607669590068,-0.0852090581991499,0.26543067782057,0.728556986380997,-0.113187178420614,0.116687181142432,0.706688236950103,0.372947001647207,-0.237554651210304,0.281694577343876,-0.157443631756227,0.361408748285511,0.34255720397713,0.689030865356886,0.51489665697348,0.176587381686602,-0.0396567191157977,0.309995862481175,-0.559329747198413,0.16613130023206,0.400969287002846,-0.572584889831409,0.258018955124169,0.617957271963899,0.734782188815973,-0.734991144109608,-0.772463245528041,0.367650927459279,-0.0859308667848895,-0.597085410908195,0.289025163935862,0.390278250281085,0.429668929159634,0.21675420287998,0.340514575605677,-0.513254995530833,0.138313752514268,0.334043735025719,1.10905977068915,-0.484248418888032,0.189246244178284,0.310277908885189,0.406636788940097,-1.01552219899329e-09,0.27845862375422,0.0264659725559586,-0.234308494553219,-0.0346162133178397,0.115025573321898,-0.291914065982014,-0.232208353335343,0.594415357893204,0.605642728079959,0.844156131313705,-0.46567359124399,-0.194469626515243,0.42082754616955,-0.881742407346525,0.0722672312729478,-0.0545142035042441,0.8295419079591,0.0837191249400567,-0.7284272164243,0.696186868930627,-5.38600300101742e-10,-0.260739922118038,0.960945861083199,0.151822662938394,0.499478673721487,-0.538390214741449,0.163392788738048,-0.0365560376481492,-0.016665892002485,0.37154611684082,0.291432377666575,0.101440395265224,0.366188805918947,-0.145469003555764,0.0932129835733601,-0.371031694714541,-0.433509102970871,-0.601476608139725,0.713084761831869,0.503671739064305,0.630499355345771,0.217710453885895,-0.29447846974985,0.434445362067407,-0.00844059838494238,-0.0524920582208751,-0.493614083820561,0.747007188011275,0.193610607163616,0.0862733680491088,0.424440424470644,0.220225462580961,0.172244309055607,0.191530070403063,0.0964605977389744,0.899784538246907,0.291581210387828,0.513358742165165,0.068573218070474,-0.00212588996768172,0.138018992758149,0.552816833620548,-0.0530335787328006,0.396643702401097,0.38358481942682,0.443941014194007,0.321965324150192,-0.531760687583437,-0.314341949007391,0.587710868175972,-0.0259814447300707,0.442088529855882,0.253322163371085,0.889978047452613,-0.131338554486159,-0.575754890925176,0.193513010686263,0.819448487314373,0.465020924785502,0.820218444336999,0.282079435901161,0.851165298812957,0.0461175155678587,0.395996370797531,0.0840214552752131,0.158073808868358,0.595779434323415,0.49840457174837,0.298908800353502,0.549385777275784,0.0570629367071713,0.901283625885444,0.84663059803483,-0.246970464801579,-0.0361529937088291,0.392763236667867,1.00303368457289,0.382080007545796,0.183055317367847,0.280531455881936,0.329925789681483,0.609698136964114,-0.20990623929745,0.441397523000582,0.0708522780232571,0.356419878153633,0.114434599730568,0.451352584294348,-0.328166595740147,0.714919037567091,0.8881181231692,1.00081472621976,-0.784847597419762,-0.118270081274612,0.228882441409714,0.790222132613444,-0.578997115042298,-0.294214045015829,0.400555006201349,0.150952522722269,-0.197608964735832,-0.0384238142919502,0.315651157104533,0.252300321376534,0.326126000560582,-0.174179779279483,0.872452528196196,0.160241834542726,0.627595196301837,0.165084270759381,0.388616669587537,0.468772439888668,0.250967742878839,0.048193895987188,0.390233423913068,0.10074747382944,-0.403376609232212,-0.237057142682582,0.197823644700237,-0.314723953219263,0.331286579937089,0.358648400592168,0.747800508391272,0.597317626529239,0.0811955490418084,0.923647969066954,0.8631079503506,0.427153796897375,-0.272913914564047,0.631204474106228,0.473942528652546,0.134929114797438,-0.180756852071527,0.506527671738689,0.0685102439007959,-0.0609187187946492,0.208398541326955,0.31118034068572,-0.213609246019123,-0.918546081164421,-0.154075085882819,0.647939034189781,-0.0350741304167112,-0.666494167507898,0.405516434198013,0.154539645160466,-0.246003542620036,0.289991921994006,0.127122762193286,0.0175660452842331,-0.0616042155137554,0.139646238353274,-0.0104719462389343,0.632660738512299,0.916746145311976,0.226006678691189,-0.178858023802709,0.124341809498994,0.196431417563432,-0.199815237439262,0.301646233280209,0.393099072221205,-0.194767888449635,0.675056360018459,0.243164512966895,0.823786270298015,0.384334036353714,0.333442220729862,0.536375332063498,0.580548280147679
"3",0.3,0.608276890922829,0.178662951104545,1.15223617744044,0.628803028815633,0.32594176007223,0.217767755271003,0.40909383263786,0.682825445871524,0.123993352360254,0.317989947222523,0.308225011849988,-0.0971094488477558,-0.398494574637574,0.701101182020955,-0.06472232653962,0.558496725158839,-0.596533177755699,0.0507164823639617,0.67770595621604,0.286081988290449,-0.241231416654688,0.00635113026881124,0.408569691981994,0.548281024855687,-0.0793830072398116,0.185678801772739,0.591820140706146,0.0716690214518616,0.771830909054367,1.0600313860194,0.0337062275456554,0.0396634828547661,0.0509129685081253,0.799454193456966,-0.168033039860943,0.341854585049525,-0.0639307920249372,0.487059429546264,0.0816572648525986,0.240435354212558,0.413673268106021,0.692776504849095,0.232791684803915,0.432302802245598,0.0573900490757315,-0.045780922701687,0.330270696762921,-0.0901472549039823,-0.135725285856689,0.599625134855382,0.228653922316617,-0.114838955239784,-0.0610431404483299,0.940320881006691,0.200800207246298,0.591428494755258,0.250093565839488,0.843807336552925,0.0485706704809377,-0.245723318761853,-0.0453116965683705,-0.535365883625171,0.0449542447075116,0.368397624635992,-0.24895775407928,-0.460271275489819,0.236327350795207,0.333331763939654,-0.158761864901966,0.739841488364179,0.629504781635819,0.41384616371606,0.135225162555833,0.46680687474482,-0.237560730377042,0.0659743684023486,0.404690365337395,0.104093835491528,0.31344532867364,0.0734420952630125,0.323538402322298,1.28030190318616,-0.724487608550466,0.363094686991502,0.173208671782222,0.68903984020658,0.0513736973362364,0.400750541829384,0.379613643124482,0.724499023197784,0.448576640611483,0.380110089410759,-0.280358245439363,0.141737731926063,0.171282411236282,0.709145220896283,0.544555800998452,0.536825877474584,0.623566259524243,0.426777794238878,-0.0987789720773121,0.615822476692398,0.0836334195349851,0.729379401422727,-0.0197266654702367,0.171701957834212,0.35015261429924,0.466776065481394,0.395172412880624,-0.0266371309403233,0.165609680096513,-0.0161763412837889,1.07568462337111,0.761263921181098,0.634250008226698,-0.264202379655153,-0.478621166529883,-0.115308768201668,-0.107404986703435,0.387583572726766,-0.296087220769623,0.64664364435853,0.265210554351654,0.801111740040736,0.511000777477686,0.204488618033226,-0.175187987626765,0.186056679540631,0.101781747455852,0.130909512679624,-0.102963235281028,0.020885878964583,0.0190067437780355,0.703591219820206,0.706369642079421,0.519278967443697,0.128557709202219,0.847735957246884,0.168454680600363,0.487540718758329,-0.016686308480888,0.285585778046691,0.228601653219007,0.638542830396948,-0.191463196020457,0.236896737104477,0.619730795313443,0.138564018143068,0.9538080346921,-0.0250416846670795,0.685586412172272,0.696667299283697,1.13584998670977,0.435925157999323,0.288177282320211,0.137272426842449,0.375588714869427,0.793441105913936,0.114686590430926,-0.119810408249928,-0.0382417873616719,-0.210810693722761,-0.0623587316993826,0.780728024015804,0.622512037924261,-0.116440337030072,-0.445448710326524,0.331103310737331,0.942815877789944,0.743773695752599,0.922248964489802,-0.238205948520663,0.592317771661155,0.636829915637834,0.716248498055605,-0.133881909486499,0.531718438115283,0.237165245023905,0.143681286849251,0.0676235289174501,0.634684552645515,-0.425650747399954,0.6084843346734,0.37507993025018,0.898617087131105,0.672674974441997,0.497198780333036,0.519865412911718,0.740487253737744,-0.194678852259289,0.57345530792075,0.981205225512877,0.0906732403050112,0.133316613627617,0.510492159957701,0.184526538197842,0.447118716186378,-0.466298289472653,0.25638385438243,0.323209809046056,1.08979105091207,0.368026320745043,0.493692105539857,0.251219817813013,0.841016046218709,0.0396728756728217,-0.0399980329228199,0.015269995504372,0.221158151724363,0.127364709237275,0.393084621944108,0.15510383139073,-0.144004284173283,1.25636061059819,1.12149881592587,0.732245698158922,0.682741948073716,0.415791914758535,0.089950795188311,0.700090884186417,0.474324295828119,0.639934896913023,0.543959316113459,0.103583528759709,0.0709789455889093,0.497764074086135,-0.0290768769854652,0.26531634634466,0.160597065889148,-0.21849788545336,0.320835710337374,-0.293855863811512,-0.489087980064517,1.17385504368501,0.471680037682369,-0.148634768107274,0.568451416871322,0.238081148225516,0.784890477781611,-0.1253752815757,0.140589137296335,-0.64849400734411,-0.0480489779070133,0.33051552886012,0.517512771739933,-0.121554697858484,0.623963712213473,-0.0927518335373129,0.263472498337524,-0.00316050609359645,0.155202199497977,-0.330930496757931,-0.158515328771336,0.443432059926694,0.192110715352378,-0.187168378853235,0.627860143811069,0.662188905260797,-0.707478621646157,0.509498085137046,0.0835412572236121,0.438866953945,0.181971464868174,1.06356542151486,0.241770664922907,0.0429051524654377,0.47020728153711,-0.0873923215386724,0.877400730174123,0.436596169222054,0.0475388509998768,0.266811988426753,0.849629857753694,0.500886752742038,-0.174456407353089,0.291808601359352,0.479536852441276,-0.0377499499734857,0.648239962330393,0.451804406115358,0.670323393776835,0.342363260837633,0.317018521351039,0.0504479838172562,0.480585862981298,-0.377894429218553,0.498799927506432,-0.485465709789492,0.43857719058036,0.773288528388671,1.08868297917231,-0.553759232606527,-0.636077932463296,-0.0214575063913182,0.47776187560806,0.462945241943754,0.394716644610558,-0.46629105430693,0.792917565636601,0.280465500975497,0.437300182818024,-0.393517326015329,0.342902334786852,0.656920784301058,1.21854816617715,-0.448174331382009,0.193580066510717,0.46145856598807,0.469366813774204,0.0868789794687186,0.174169009392622,-0.161637605377894,0.340133173552964,0.0593778731778415,0.245824860077223,-0.149047112556794,-0.162985981255522,0.659770711368454,0.685909163151498,0.831307089129465,-0.384348524670563,-0.00421290655723466,0.568910118292934,-0.718736886533368,0.198711421116671,0.122918696511769,0.178509185136327,0.949470992717279,-0.43279489497993,0.815516211018157,0.079610702734586,-0.260280941268183,0.607247425069684,0.313114544981705,0.996169292837547,-0.458588762591446,0.231549149248581,0.0575797695128485,0.0884289496080464,0.479496651995719,0.3199548715609,0.451451707267079,0.471004434406471,-0.0406251557015299,-0.29173186699718,-0.293001355636694,0.21070168514113,0.761245665922983,0.525831297799329,-0.542425580144877,0.858388191900473,0.389676632358381,-0.271684959401215,0.508966927642342,-0.00622201612165605,0.132417127908729,-0.313327157762175,0.851095684129009,0.415261469980262,0.0903070286161451,0.296839043074278,0.427328059884331,0.295955872119224,0.227561830177571,1.00089214508323,0.155042043462831,0.430986623081112,0.659725165898345,0.355539904087446,0.227771175874186,0.170347608635396,0.640687469224352,0.0845177442106994,0.450327112263711,0.596165978852854,0.425280569004654,0.310509198779456,0.747184043158338,-0.327792821552616,-0.311325110842142,0.578837302916126,-0.0499768015208476,0.38714793951475,0.836127118352725,-0.471296786460574,-0.0791180888983793,0.284586497019417,0.929361539285378,0.932769133668468,0.546378679548946,0.564618608115025,0.862905966805895,0.106745888350707,0.48279764890794,0.265187687512102,0.66370506021239,0.227597732549285,0.541094647065421,0.349973546926391,0.617045421011138,0.117305398283916,0.890074429639917,0.911683870598056,-0.153776894164536,0.493630992378912,0.316083347517338,0.222742760667818,0.464560110663843,0.390954348243987,1.01589530163453,0.410437469453931,0.718509816308612,0.0020051021406644,0.539850111264961,0.0575350386125695,0.598312309644135,0.243092851086503,0.440857467827418,-0.219097333197193,1.21301266316608,0.788006166167277,1.08739485905425,-0.0918631262746933,-0.577946651462721,0.838174427155018,-0.479263728120601,0.265480263496701,-0.0832772208089941,0.471696189827901,0.364075552334015,-0.149500130618586,0.0277630984750291,0.384819132040569,0.363209132341261,-0.131789646563351,0.33293119779882,0.327233667817211,1.06755399010137,0.775651619928403,0.468772439888668,0.584369776543408,0.227902857333542,0.389356242105624,0.118610789074852,0.43741822398003,0.27213852160798,-0.292382976530624,-0.0835818255656398,0.19070152722028,-0.0962526871385096,0.364852615571334,0.169045122321633,0.438469046465235,0.772935956469773,0.685130586214202,0.888537442694924,1.08608407058279,0.440759928224926,0.768561027384565,0.0571366974852415,0.59061702634952,0.146631669320091,-0.149064601132744,0.553962026891685,0.210916968963432,0.124867745589964,0.324923094913377,0.372184034531906,0.804444836007117,-0.245595545496341,0.230374968700023,-0.0221336834348019,-0.771278370220607,-0.437054508959799,0.276465316386949,0.542930577135051,-0.222090082459832,0.34093220602018,0.207718284537324,0.238173551492143,-0.0422191638875038,0.330234442321606,1.04109343378171,0.0870268569992494,0.645471211601828,0.268811083237237,0.150269356454102,-0.0472959065523435,0.219353296031068,-0.0272383388548337,0.382780718142943,0.498825877253057,-0.138694782620115,0.790466597277209,0.340898771831826,0.838567817477037,0.441644949703287,0.51354771896078,0.244205055134632,0.692847931033135
"4",0.4,0.697121563965358,0.218247758841231,-0.113171716246805,1.23055156921691,0.363815819326489,0.997425261268142,0.798970898021701,0.40024029334638,0.708231150667992,-0.0197236710316131,-0.372062408231649,0.487657903104546,-0.182096460925265,0.632612985055861,0.48102856098358,0.538895613416186,0.821961692794216,0.104130837304193,-0.0467846060833451,0.108273327606639,0.649802141260574,0.289122663791613,-0.030914824435257,-0.469520163271342,1.11641031440621,0.525998815353504,0.336536775353754,0.200311698686593,0.826089364219613,0.425621830231932,0.160998390577559,0.0187643889465354,0.85348804487136,0.525297369625915,0.598879687708212,0.048978817411133,0.452105769085902,0.0575833338906685,0.422489617291314,0.145467257173993,0.229908037447729,0.310176769203323,0.712725868226384,0.539367673054929,0.146046998056437,0.645434466934547,0.20250055449337,0.333346648072018,0.20784601136948,0.0717933397866408,1.09696434596479,0.474768866920081,0.99301617248293,-0.0384046711042049,0.0433248190901914,0.114281027070088,0.245055614871141,0.663658490754025,-0.00613971512979384,-0.222569319861228,0.13083177229287,-0.341984092197861,-0.388146539134903,0.718277282445818,-0.0321513244637952,0.290554185818083,-0.193760556688053,-0.0976621255141008,0.937068804591018,0.0428666752994224,0.373030869472242,0.709518699475471,0.58867236262196,0.588008429637181,0.353100997876637,0.138588429029981,0.358052840435341,0.310068531310045,0.463495258710916,1.25551016379061,-0.596839551347753,0.185519687801875,0.449556645289507,0.179896521608296,0.0814609322722418,0.429095093759338,0.8583802735791,0.751693815733828,0.437902742681217,0.532090557569784,0.539965853089747,0.535175774092823,-0.0728088848714837,0.314750849160671,0.573470466936279,0.619927608923154,0.796021970855754,0.297120772642185,0.128119051480925,0.60287751119343,0.0570607503344062,-0.0543974911574624,0.834349624956331,0.771953940517879,0.773389397623141,0.254163742131327,0.41243665940709,0.529440984183064,0.452274598742875,0.371666039137131,1.1740888179494,0.0184627268427186,0.745947612173917,-0.275319701622048,0.0322411153444732,0.87856702581875,-0.412779563136385,-0.108786577396927,0.505060491778152,-0.0907328200953728,-0.19593757200915,0.771066659986384,0.369332031431029,0.914600312179801,0.265068435014607,-0.131992576211335,0.568325793031809,0.781168448297778,0.274968389039148,0.12870114857116,0.482183659738143,0.282985853597373,-0.0320279965275173,0.19160440059632,0.780966478759438,0.596980473806671,1.00599008730846,0.216185557802876,0.30154869722332,0.68475158847981,0.0557943206993005,0.237537529934655,0.309365599069971,0.781714992089006,0.70660887063607,0.198602699081418,-0.0505927620541936,0.449545469990343,1.15492481890196,0.157044197110949,0.714556396975706,0.742058904239472,0.515683063117019,1.26426718419731,0.260599656858782,0.234206850850237,0.849690395980407,0.403687728535953,0.0969329238667987,0.132942289847926,0.755126737624784,-0.0485089888118157,0.014017513791654,0.698885668133285,0.108356297466702,0.0867825516501937,0.385420077407988,-0.437595066732923,1.05302202274589,0.867222872858385,0.958276009083716,0.653995470960047,-0.155921658104113,0.831458110110723,0.413942417771063,0.828800422035495,0.711525883261093,0.0216713400409786,0.428480417051722,0.259888733510093,0.703209886334657,-0.223725813828798,0.585521857680811,0.499452260942523,0.876749468382905,0.682597244509333,0.754829844218528,1.07944848034783,0.698291549029232,0.748543293373688,0.432733611875878,-0.0921299732415228,0.243134755681313,0.21540009218933,0.496931665092207,0.317826308190769,0.502546326015508,0.340737488899649,-0.323891708906243,0.349393495966625,1.09087418312822,0.428614552916534,0.487930284598786,0.217607265735382,0.309024575900697,0.21098760769962,0.266926953743053,0.913411222575226,0.269864553147408,0.275657423978638,0.503120193070138,-0.060694273588287,0.346836732097919,1.25696231808904,1.27169235489814,0.849276604467376,0.737112103428851,0.752640695038777,0.643873320991095,0.546386721396628,0.432201583761484,0.822227760400573,0.230564220078563,0.208137443413479,0.172279417661205,0.642802364785327,0.121894065974403,0.355983811776857,0.159370295358439,-0.132443971473047,0.41495513797923,-0.310435345132129,-0.365340070578107,1.22545689234735,0.677318375517943,0.528833328823411,0.507526345684212,-0.147875202681468,0.853600309751522,-0.123644828504251,0.277646256557034,0.191717844965823,-0.524738774273309,0.546016895923484,0.599353480201831,0.106793621874729,0.0277847712208191,0.779469137199179,0.398120074230865,0.0312458673546917,0.27408933582035,-0.00434958216227529,-0.301300972936498,0.314189650606915,0.606990835647271,-0.07600872452209,0.73542070229631,0.727967058474841,-0.625551621941607,0.705895141719965,0.103741867144384,0.27115854436208,0.562308879059816,1.14463798295472,0.594289890722457,0.292466958026488,0.117388256707555,0.0781655842558421,0.5930013180975,1.1250451470842,-0.00565590102394921,0.389267012902651,1.04677451755155,0.64272194011304,-0.161877724306575,0.480967896588779,0.0997690556430595,0.498907122394619,0.483140021245731,0.704470941162913,0.672916654495537,0.552109882154773,0.138696075595796,0.504215003864527,0.637235760201507,-0.1789420246721,0.53105524221317,-0.26239668150994,0.839535146838712,0.793474622886239,1.20708389917661,-0.379567686215853,-0.56023142095703,0.564156925770182,-0.350347534983541,0.0667699752472637,0.564258653397835,0.790412484100527,0.531281313678505,0.505174170764336,0.541536420289547,0.353540251978921,-0.346246471009305,0.744376090199016,1.30896821267014,-0.252806350738032,0.353113088832827,0.636534144692638,0.509555333547143,0.312449729425534,0.361163634811164,0.110864018521902,-0.0666984211996311,0.232672964842529,-0.0398223731391734,0.26239614237844,0.72717452414508,-0.0320905271903252,0.806139200417916,0.963996907906244,-0.276293574318905,0.0757755847700883,0.658524089009704,-0.603399335158703,0.281058698942084,0.374830514822616,0.993743970048426,-0.28103955185071,0.195998334845843,0.836224138643095,0.285321410109247,-0.350054531060604,0.666148127948915,0.355476980462644,-0.309053353891066,0.976860924521155,0.195589744524971,0.234288865150046,0.190314625326589,0.558461346677321,0.471276879401527,0.376833234577249,0.617250695092105,-0.052906525976903,-0.302034221409347,0.211100636325691,-0.193848322659601,0.544372017953464,-0.444624321947833,0.980243523689777,0.96983053568269,0.420418605333909,-0.190187639514608,0.642058577816369,-0.00415566632027536,0.17527024233991,-0.211179974588209,0.986910201010161,0.455954134050922,0.282896318286849,0.545191761454875,0.523738081220254,0.204216869608042,0.450172925216543,1.09843766654132,0.194204668050939,0.495839349424322,0.785280766462348,0.387911525467189,0.330177075331699,0.359663992424195,0.742500196385359,0.124184309611847,0.570078428374971,0.588954496653683,0.462316072884297,0.59158468435808,-0.115952001427798,0.6759291986282,0.880359436464502,-0.175233797483671,0.0506068295918776,0.635962840474703,0.92156349399254,-0.0355306464568388,-0.322858084080708,0.334089769105676,1.03027501133857,0.65142525009476,1.00621120401399,0.659718225876826,0.884900557792447,0.161087880066413,0.612366943695889,0.347577786148023,0.775077421805505,0.389232109670213,0.709138815923977,0.51995540458623,0.638500348224512,0.19784598896942,0.972755593463318,0.907241633663553,0.0126374090063107,0.31490563865944,0.638145036772333,1.03116265573352,0.334470183681139,0.555449745552744,0.509454293936377,0.737042255456313,0.607009334889486,0.196978048591964,0.550122036577177,0.129055177601697,0.760774665652671,0.300244542796282,0.434814682266971,-0.19391741074904,1.00449345954375,1.1237491703396,1.30313495848888,-0.421598371466763,0.0994984236430455,0.988936658235303,0.372255577789841,-0.437968644672695,0.0218547043968372,0.475100852733385,0.370809554145994,0.0432578432389373,0.0378100976983464,0.44321812350924,0.522930811922392,0.371310435513167,-0.0290692527653628,0.645277222570219,1.08535955823348,0.852354191582965,0.37198555883592,0.50367540080607,0.721697278492435,0.480195730271654,0.255323397162712,0.408790452286249,0.53674627903652,-0.199728545297175,0.027186307662564,0.297690914564455,-0.0063899922058698,0.481352471356333,0.854564402434169,0.542560866781958,0.237396760193184,0.689890835362619,1.15142478430086,0.935175175646154,0.527003372497888,0.861904978633304,0.0996117683266572,0.660977795926737,0.198163065536977,-0.0749838543267008,0.613477702406869,0.288427074962908,0.300643595348903,0.538681695536193,0.481564144466483,-0.27570761360866,-0.709189527227524,0.00892249908774883,0.259786905195023,0.85936448028707,-0.268972131248055,0.455737954314408,0.671868341940562,-0.158546261826862,0.487284410409427,0.370991675874955,0.322396598389074,0.182675344468124,0.407819485184544,0.135365310590409,0.783799685848616,1.0830489460355,0.157064966759858,0.284782132658362,0.349623656267033,0.101737711807248,0.0795331906644049,0.426587875391209,0.602991061266721,0.119857248621534,0.870093480687707,0.427678442822148,0.931366563560696,0.554802824100683,0.582744595197773,0.695013691615178,0.99341240409639
"5",0.5,0.970697092360105,0.10605456831041,-0.0630426500898759,0.810664673670316,0.206887964285797,0.776858008880955,0.600921689094149,-0.374577507882093,0.357117515674628,0.173112309102457,0.300748260221646,0.131630995310714,0.0704740693145954,-0.240083630317002,0.938870244874607,0.883405195501313,1.27224870071488,0.711253241229005,0.00878692436876287,0.527284139668026,0.0417186911202391,0.263199949012768,0.268908290299379,0.690061962510788,-0.389587589738846,0.104284499356969,0.248984333034871,0.486868676353765,0.506717963630715,0.915644964841446,0.268320017849334,0.188688873745083,0.113598585604585,0.960110510674013,0.698268497163671,0.044920338319995,0.515301010602736,0.732297813766878,0.703071142124262,0.257836343224334,0.244622328447667,0.665732336796457,0.362167317238364,0.477511584043627,0.475062047094568,0.230164107745237,0.598974114736878,0.0820306243675285,0.228311329545375,0.146961102342941,0.773208033216276,1.13967983498211,0.285737453543978,0.379979897684353,0.398157952053085,0.100074886204008,0.819665345026421,1.05227931287318,0.335705361755467,-0.100615588335247,0.184301435112541,-0.302648428460527,-0.194495956340406,0.770248075585396,0.149848515374445,-0.110297316941695,0.335359445331742,1.06695356389891,-0.198735363309597,0.354253651952754,0.332243542215145,0.774660878072548,-0.0145914474219374,0.780761576682667,0.777495411374257,0.396576432590909,0.218646523507875,0.397218545842017,0.554735214143204,0.613865555356491,0.376216166611309,0.426090791710929,1.46004565503549,0.214999125804585,-0.51893550533262,0.8283830606308,0.102693992856876,0.911427991590771,0.466270449168142,0.711020081764874,0.57951512302347,0.746958330276446,0.0528627263672155,0.327517386542498,0.545889263812279,0.698479995533421,0.513325948757436,0.690234731305186,0.813183875636109,0.166223105234519,0.807022527347882,0.203966888330132,0.972504837173816,0.846945755370065,0.0457582845833436,0.490931651170334,0.633275928228297,0.618676771174922,0.46185135141754,0.225849403415303,0.161302603169286,0.600806799992857,0.744796646655614,0.990330022426127,1.1676254434808,0.599355564141565,-0.00212125971990666,-0.162613881337785,-0.354461941132144,0.0671900927968486,-0.142341132073837,0.954376303671888,0.495842885263525,1.10322015037659,0.578806462109251,0.605223096319138,0.311877690191398,0.508082824795146,0.935598357469814,-0.0584489693205488,0.584824608286669,0.756236188727422,0.0714965890167928,0.347514233158694,0.373455700134887,0.667376663779624,1.03933320410348,0.262932806299267,0.441993856864184,0.804965123558785,0.1815962229171,0.536609232175438,0.816657199363275,0.289080155665388,0.317779661406373,0.448779948275131,0.844854402336271,1.27974555446255,0.264917360810535,0.248860012096523,0.865450772086569,0.816055067608894,0.677017129546629,1.24689716088061,0.384384216378504,0.800257045858427,0.154963505872926,0.288288126135738,0.323766584031611,0.0313450579039499,0.882754700424473,0.498508324044183,0.826336613323293,0.116267963546827,0.121651855288889,0.215645846393082,-0.38993758874596,0.379461195048786,1.1127842201541,0.914068379642797,0.983538665019485,-0.161545895560959,0.946692556323315,0.685854937702211,0.814411938349216,0.879255352897566,0.562401131229553,0.45677971088014,0.319855439964999,0.520881251598467,0.789586533464101,-0.0276804402895119,0.626503296908003,0.574574254030633,0.877548704843717,0.920195150158731,0.823376655240175,1.20772987360672,0.414676068472838,0.465713008859115,0.818096235786543,0.456420141867194,0.776878639574379,0.0207146521333212,0.634696774120117,0.445644946972506,0.531876306726337,0.411305797946574,-0.10108807976829,0.605706766469756,1.10385740921358,0.530019973887357,0.703426872072601,0.335807769160019,0.373919030913292,0.908795810778512,0.253317963565345,0.380322731987823,0.357865518346796,0.397601030006357,0.667317312221846,0.529638619185651,0.107296361484104,1.29502011629241,1.39217012344468,0.954860996930628,0.802196023968482,0.284223986810178,0.692584128767648,0.897914327001349,0.586973084981556,0.583759263149217,0.771369225150115,0.310211259825921,0.244139763224909,0.67282232135375,0.324695382050794,0.453996186585486,0.399066054107822,-0.0963993336085614,0.532253024306748,-0.0874415378668308,-0.288473748010229,1.22939362431539,-0.090595162494808,0.635684660259021,0.756332460227649,0.849960012314077,0.577567577106576,0.0085664275326436,0.33865563292673,-0.392633820329361,0.29798584626165,0.66277927566998,0.838377784919416,0.108860561901722,0.140011153932223,0.900458735884842,0.211770546679537,0.361342275725133,0.485377232252218,-0.153534775211848,0.12763753456381,0.735682790020913,0.392545419673824,0.168527066814892,0.833619813704609,0.701594283906806,-0.474377558532575,0.759950784399155,0.0717865708573124,0.464300591897488,0.581888637304939,1.18445380598842,0.322811953300292,0.154166676181095,0.539652938697251,0.262568972791403,1.16647243124337,0.095096190847183,0.707640669559872,0.428766091641248,1.10056218355765,0.629853917638982,0.142310806035284,0.583188855931252,0.0582803729258409,0.571222773205235,0.652947119240656,0.821474146464918,0.681140888786606,0.63459484576672,0.351426027594134,-0.0967905795029119,0.677360855534485,0.565429407443505,0.701007381873335,-0.115469033282311,0.960662778128258,0.828699540451387,1.05153367142147,-0.297303920195996,-0.370410337107198,0.606819141004122,-0.258268472875651,0.057742241651264,0.816635861213844,0.657295681794212,0.59399615141817,0.604817786629825,0.615917323342711,0.397583397242309,-0.117791281368769,0.809384795794136,1.32938169652204,-0.183927106608419,0.524827148537183,0.713358052378258,0.657451071086853,0.419830696100192,0.384070828368958,0.312783533044707,0.0964877246768301,0.0771620287851952,0.307618519714806,0.792310238679049,0.0825111504796426,0.446168233268514,0.990460952098596,0.990610505694259,-0.176554708290419,0.262309317894409,0.737879350235496,0.429406658312045,0.515791315725844,-0.410610477366414,1.11301472244874,0.333310424787123,-0.240088377155196,-0.0977140929221553,0.865179941006971,0.426443563685109,0.735329184634117,1.10781919632778,0.486352908529234,-0.316595509156934,0.355046331178031,0.368791078405233,0.27652249867565,0.790997269320205,0.529425559720231,0.538321859308315,0.926242965280418,0.053580641228557,0.376331793782218,-0.0519832176724768,-0.0993958514593239,0.752338027447729,-0.372046639420341,1.103753730144,0.982941058767927,0.51085417575637,-0.0984193475392012,0.667365461925764,0.27367838849456,0.320400550024193,-0.101071608637162,0.979462966683868,0.407085113972013,0.369003976845717,0.655064237698789,0.542321056908823,0.574777402332655,0.357057071985493,1.20043980095131,0.398665623556277,0.61135652676583,0.861626489735919,0.384039048505229,0.549647258748161,0.694379360553011,0.819430366479815,0.165251754504781,0.60653487121655,0.649879861577518,0.544812312728137,1.00209461759669,0.162016545411673,-0.181762659841376,0.747403302029445,0.825465167121332,0.138512545890981,0.803422436968688,0.965889882921764,-0.00731759098739249,-0.150550104444834,0.323920065845583,1.05415364337316,0.714225230675054,1.16220301659919,0.68398711768236,0.753691200044862,0.169383793661724,0.535457008398945,0.891928961024653,0.9096450687283,0.35498833464619,0.885030002077503,0.592535999410796,0.665071371801058,0.272188696428369,1.15875490254996,0.932503017062348,-0.0148720713594041,0.354082733300795,0.692550939360668,0.439653599219724,1.15880243794692,0.657365770088486,0.636564151999652,0.797617255505711,0.835918210952089,0.433012202313291,0.668485491091427,0.294390990175491,0.943135715616655,0.416481137579282,0.559779317200746,-0.126063358114897,1.25492801805143,1.31747905255494,1.17134677797222,-0.367348131426649,0.996106627760523,0.258723599448954,-0.352660711553105,0.498781669145794,0.0437615797987489,0.457860277924262,0.508722266269012,0.218584536517096,0.196791236520804,0.500217084149825,0.563045489667428,0.503902584487884,0.0896373294320551,0.688213049175854,1.21835581508432,0.757954808365548,1.06724821992586,0.624069156201309,0.493741796232856,0.456193334811879,0.402741388094772,0.493463574542061,0.635251856681448,-0.115436897918072,0.121455075524173,0.341401479032211,0.21407148940874,0.57429504789002,0.957984289553485,0.691967896034889,0.879422661040602,0.319476834928268,1.21459994572911,0.993626052433344,0.559390502251261,0.977906591780719,0.114343077432022,0.710156949841843,0.248129102850367,0.0155612518522411,0.673118275696986,0.327322280311016,0.475126868939691,0.501449862261772,-0.229817277578477,0.577325319807332,-0.633982927262247,0.0666824001994298,0.926928612873416,0.359368156927166,-0.248024328387075,0.506091088344692,0.79808808386147,-0.110716156903925,0.680374717508874,0.595323075558281,0.385756262899227,0.350976208177601,0.182569721929261,0.490241352937065,1.24216088000375,0.950553970862539,0.251648942540279,0.375888267793711,0.382170633881149,0.45338375904795,0.218709801915626,0.679705756179389,0.80007439063309,0.0970175196143509,0.861625618718885,0.451101127077924,1.02525583304619,0.737968928452636,0.839485450397044,0.708838730758179,0.560646404117556
"6",0.6,0.404266267198122,1.13196484711931,1.02219475242561,1.0852960456798,0.727435392000042,0.666531687277169,0.305004214794967,0.477636450810635,0.913277424033264,0.591852322627885,0.341893403113763,-0.0537792174821208,0.774268538379995,-0.37645117241511,0.633997589061917,1.29909576540357,0.668412543808639,0.452067186256192,0.7299242746979,0.980123030880275,0.36559481932971,-0.189187967460525,0.24463625020057,0.214677899881767,0.606633823541158,0.23308132100486,0.951790584211282,0.310238633553191,0.642450503132799,0.684084754730043,0.510662556117367,0.23420767743062,0.203829504055671,0.925281007617152,0.497496463903894,0.625420746923772,0.734788955243492,0.949347621924246,0.482096803046791,1.03700059621485,0.303286203044876,0.490611703478421,0.174392154570304,0.505505241375071,0.955446454935897,0.330324765857688,0.77482841545647,0.253474652489345,1.17959705436891,0.329327842841078,0.220356394747541,0.326330735207883,0.387985944600929,0.31723208141275,0.772553436470317,0.924572883192983,0.177205205289296,0.976690813955565,0.465952344131542,-0.00191131725783164,0.319805411804042,0.0226725222538345,-0.0353908002318243,0.878279898137684,0.453016801229236,0.0621691425244164,0.291913053622848,1.12577389417901,-0.0324968984742441,0.839879456621305,0.785293835317396,0.786450345175335,0.459850710380877,0.528920960045961,0.0822254477106601,0.518421678961475,0.468987231565232,0.547338649661951,0.510772306125497,0.674425506954875,0.633673090143977,1.39901908118775,0.616839358646646,0.18716638106232,0.941194230031961,0.271571042923033,-0.507430342975453,0.920321737432441,1.01102582609054,0.58031026302484,0.561245401193472,0.767086310095547,0.183459567860105,0.428220621818411,0.596271932703871,0.762654799538139,0.684948148539328,0.907786558833779,0.953105671349032,0.883907918719323,0.247835274952268,0.205524560186143,0.937381473176366,0.122677667011267,0.989653538412389,0.644100441235555,0.641618695698463,0.611652894149763,0.622434069311107,0.279680162437306,1.21488213157336,0.612273583229378,0.884287415329624,0.00845340634227317,-0.155248777763915,1.07036946431007,0.220062859575249,0.155442892390602,0.0618210804834265,0.558311273945413,0.0927480641037281,1.00588546599743,0.494823931510659,1.13251526537641,0.724904779339483,0.706746651882389,0.971737901668162,0.116164293653549,0.638212671638332,0.437486255681033,0.485372597830652,0.786371501491874,0.877253118339881,0.684428448387911,0.0432309364794211,0.722406512591961,1.18848799986535,0.313229394332203,0.492230851580781,0.869731816531065,0.315495946077114,0.881366517007036,0.694163191978742,0.580183331273668,0.427676468171238,0.502446731305002,0.308515055581033,0.884626159487059,0.3994892104632,1.35286945330041,0.969839966353455,0.664169148408187,1.02549472240729,1.39513955357618,0.420080125259242,0.277777447927147,0.532364046199522,0.317859729508632,0.968431047349876,0.268949468128989,0.852512951551669,0.236006884276447,0.184981221986104,0.850494355733084,0.21196142070599,0.289016444274321,-0.345941394453652,0.54570960793259,1.17302213994523,1.04457012353211,1.00207258999011,0.77392031337742,-0.145523539268009,0.738304835697728,1.23082677806904,0.814744429482164,0.848017499103454,0.347768422157416,0.684936020343214,0.541453641803948,0.834102722081775,0.102257163900078,0.763412989862504,0.593085701783164,0.86854670836342,0.889720877594103,1.26447329995596,0.952477690479381,0.872191822833749,0.514065080035481,0.920708649252376,0.30366706483234,0.67989498045444,0.474520556849953,0.63355563710391,0.58835401178345,0.547910145329923,0.514304465682406,0.0525077669720434,0.583917365722789,1.07442522426358,0.64120382005938,0.742107765776379,0.547851567955177,1.08370317812817,0.41874273916675,0.415479770508281,0.529971915672517,0.442162609807047,0.444896243886224,0.748260531948237,0.647521659878269,0.222582531608022,1.54336649183983,1.53883929556594,1.05795048974919,0.973714805575765,0.790769240773425,0.707965635612209,0.723129823623669,0.392967231134974,0.916306775416836,0.7134440814444,0.332453868958526,0.288508273167516,0.862950091593654,0.43598565405546,0.524489282180062,0.488534099477807,-0.0606432871274253,0.552421611769688,0.150149443920509,-0.254294158181349,0.744673858915401,1.29463688929358,0.615768820472262,0.0290544292351231,1.01461615314778,0.911486614933635,0.230302901803408,-0.235900070841559,0.350429978036426,0.456338316301985,0.662478179983793,0.987378742579517,0.28304742981493,0.280924476182694,0.923225349340506,0.335861002976192,0.625294447212406,0.401943883855703,0.0442008120368621,0.551987218116885,0.499340624332406,0.951109253878571,0.192782338205346,0.694062381294529,0.850673061922721,-0.28507460304145,0.762067438267788,0.150022907266755,0.493120096489448,0.686646397777785,0.352105994641656,0.320406955684963,1.22701848112495,0.42060150446513,0.633530428329303,1.22523795335303,0.765357679380964,0.239235026094801,0.35756400726757,0.750388049094362,1.20524020448612,0.274953189802753,0.738466068832665,0.209951718306987,0.560523597380599,0.663498055443337,0.827834769172379,0.789035564018578,0.477711332415168,0.706502973505555,0.0739766334744729,0.675752562907412,0.800648631186309,0.893212157327712,1.02782586097065,0.125342609508091,0.90927921659371,0.966435898833779,-0.137196381131871,-0.176166883837107,0.738677753024344,0.123585766431618,0.780225064387732,0.738566476064781,0.929083771707756,0.0664609601299985,0.622536349009224,-0.0630001961023541,0.670274530199343,0.459272861642094,0.805669341303912,1.2961458448812,-0.00818164500420211,0.833025443480232,0.774548623407965,0.835477962232614,0.529588362823866,0.597185255267786,0.648116823024427,0.403892232468885,0.136221158394179,0.095957642508599,0.624164211508169,0.146375296868949,0.903008437279778,1.06118221561475,1.0133037556368,0.0118132295248904,0.592363703764882,0.864395909949832,-0.288428024377085,0.484635272659812,0.621216285027073,0.408789129167721,1.26625924944473,0.0672956543600834,0.917580549224592,0.620508631608404,-0.160897600730893,0.881534582343809,0.587288065508861,1.13644644717598,-0.301384663975568,0.442861410845893,0.466886710693545,0.356264293442831,0.827359274479616,0.754437947889622,0.640975247480659,0.0986474866451994,0.878132680464957,0.437597657545526,0.111137135758941,0.257666911717995,1.14729823968938,-0.113388252104866,1.16121947170973,0.930057632400704,0.726022250189252,0.123284427400195,0.757865075452578,0.426308988982041,0.296055945413006,-0.0601406245346725,0.499227278767275,1.06187057325328,0.447642598244542,0.706373053188103,0.650624833695969,0.584789290222302,0.410487430068507,1.32662468227538,0.581474635778884,0.810872091683149,0.87169684521996,0.456655978589015,0.590189900733234,0.711209987183476,0.28342989970204,0.766413490718106,0.883104413354704,0.704921462312061,0.570025044352158,0.673196171640102,1.07030080069291,-0.119312739339693,0.986452457535714,0.250164942757616,0.240919661341208,0.899883130655862,1.03372641540776,0.0514057898959635,-0.0042949765283077,0.430781548153737,0.833229436708155,1.10158748734063,1.30141020252683,0.855377113877172,1.00472961540596,0.83978038938257,0.958364298613614,0.371704310093312,0.595747089635155,0.400283147896972,1.00838520908619,0.682120555259773,0.80035321995775,0.477735842353071,1.17507047929604,0.285036160801893,1.03807952749823,0.729837366008066,0.517618149561956,0.538379113879177,0.766043265194631,0.732190318823303,1.26406238844445,0.914413311096252,0.911244028971624,0.589135625232709,0.738412994395948,0.276962533130303,1.07584890819989,0.421450823962359,0.589141626362023,-0.0699603506461595,1.35419097507396,1.1992022098939,1.32782066071918,-0.226031722306239,1.10648822700119,0.345113230677182,-0.451706478231478,0.366388165727312,0.790994064453283,0.490518069589489,0.680134630987661,0.27060756165797,0.226161235888707,0.627882690490397,0.770054074818961,0.540303147395104,1.24832992548485,0.819039190540973,0.262017737417365,0.700424100770149,1.164826788453,0.658983709552293,0.679054813737134,0.571474302935885,0.572999956119507,0.653545067370044,0.603039812864464,0.118582454853591,0.245977700696895,0.380426181798491,0.280780058837399,1.07402021346644,0.555422839784806,0.759152063283029,0.88816582224956,0.427694455656295,1.33339375868714,1.08935586442557,0.639300668095925,0.878786994481231,0.239247426895105,0.746697103830807,0.51626408455469,0.117924145373545,0.789918105596124,0.323362172193577,0.646792070461095,0.495301033031995,-0.00381390549712936,0.851816291536741,-0.566993071839895,0.287672567343283,0.45665507525641,0.975890540167161,-0.0969103995486728,0.533493906464997,0.94018895285483,0.147208802231817,0.703413267350993,0.728239012763879,0.482501965068566,0.628716859676335,0.338333837295848,0.311788970580953,1.15050821654904,1.36919281994003,0.511686137410274,0.458944507881175,0.612081462183636,0.677795190847621,0.213118625124279,0.735914178645971,0.939899769523202,0.251070999952609,0.951893109702205,0.480226740964574,0.717201745026442,1.01354608855647,0.851525645661435,0.935851263732364,1.25138238688802
"7",0.7,0.547398248682003,0.568186061213683,0.886130843371989,0.426254755187056,0.862639348121073,0.660291889206056,0.49950283082796,0.7909035808367,0.552658838474415,0.0798075792681758,0.89870019736476,0.594815742546644,0.377145915355758,0.591761309932015,0.707762192611946,0.402351101278715,0.745960960802776,0.321624970870075,0.3909942121748,0.456197505517095,0.216502822320423,1.09783996591577,0.4347262293893,0.782367011173899,0.827911376762668,0.664205053224843,1.01078199500865,0.807224677052317,0.125486167147223,1.28611313078659,0.691506467073896,0.351944523878673,0.979807090595348,0.735552153250844,1.04745472880962,0.573637073749171,0.873838674204291,0.659308486749873,0.715597188052671,0.186747082286726,0.569947862541385,0.624450616718248,1.09055589180404,0.718522420772761,0.505262461663439,0.421401723033335,0.877863345128245,0.836684233040242,0.580377073873914,0.212342998411715,0.39175252382694,0.415252373603997,0.432863081261977,0.0234716469998461,1.3537120624914,0.516603544390832,0.275823765449237,1.08353012468469,0.508713306433168,1.01772187819197,0.390477145319435,0.222094177828936,0.919779292477034,0.210207386826448,0.14927637644782,0.494704224467038,0.425184129581023,0.648533017363337,0.875129184254583,-0.0116059545009896,0.968487377823203,0.689654398004125,0.899733427102068,0.324665381444337,0.849850659763216,0.769029037528316,0.678073451192324,0.608580758816635,0.821810041938223,0.980841968317695,1.30344784142442,0.449500128005143,-0.530690286105047,0.779891659854011,0.165233703241397,0.687524151454941,1.10988701057931,1.03533764874144,0.673080959499368,1.06645086610807,0.756180685533138,0.225085890384023,0.913687781318141,0.555489560922994,0.806356762963005,0.646542887825906,0.835474525192153,0.171436075186233,1.04189376130206,0.899257370251089,0.973523793654293,0.301479109117486,1.08520987130435,1.04298736265482,0.203421387954063,0.700932746178616,0.755616706563461,0.698129212785582,0.684353435066181,0.364294413168035,1.51803148330412,0.590421901621343,1.06361907382005,0.215750588457122,-0.0722921756459556,1.01966118533783,0.048744637037748,0.692922797964485,0.140728841248839,0.274200238305527,0.275247240792044,1.03099346654833,0.476577416436821,0.876650082467589,1.113633088505,0.705798707139931,1.08657497012516,0.484480986805298,1.00404828840219,0.506615541232977,0.689286684362391,0.0564889840900228,0.908879526763876,0.278121767707497,0.777037498817152,0.793792033892354,1.47484704183197,0.460979534670501,0.618774396501676,0.875173191664178,0.882409133227589,0.361532471183242,0.682521694192104,0.903338200791052,0.507519638349212,0.882130384597893,0.467116040039444,0.594799500365292,1.44792859273048,0.538096012917677,1.01205892782314,1.12442716844768,0.755756783613627,1.40379103571177,0.55175567705466,0.362565448681369,0.42396218920691,0.637253830325276,1.11563362775103,0.219662879101521,0.907089621912391,0.280785516812747,0.446862948846492,0.288367671158375,0.916947089807174,0.446031388700796,-0.0232999783142507,0.720710944330094,1.23993197190164,1.09062111535014,0.066031510044672,1.0739177679507,0.814137145931443,0.44386434947027,0.569052365769849,0.999026953611889,0.854406862757411,0.892693417410514,1.32580620714441,0.668655473862372,1.03257171992892,0.39260721942684,0.854663026527063,0.607015031995462,1.00519223956411,1.0559125516868,0.849790927746064,1.17875309603724,0.928476029870832,0.709359541596366,0.590313289378778,1.11798575737524,0.635061914283092,0.378887072107282,0.805173111294517,0.830244506921289,0.744426365741948,0.573916800000512,0.286139787224442,0.571062089432427,1.0607530191368,0.818010571338984,0.511543771469817,0.666957163595793,0.47007910395199,0.687720387259355,0.418924567115055,1.20801677729523,0.549091376377003,0.671447810122412,0.949666201373205,0.710615073701069,0.253211437031824,1.78282921282554,1.58450827808206,1.15655328965151,1.00151705481491,0.858398414371604,0.403560803720576,1.01548644801768,0.783977133627505,0.799459809845932,0.414949061845142,0.852206690955723,0.401292554092388,0.900944541518491,0.580743138624684,0.731268102967488,0.698308315342962,0.0340483263676093,0.572669111948985,0.386457933945952,1.28485482366413,0.0340832486163765,0.95023590169961,0.778490173196027,1.02443180273588,0.460889325278949,0.124837711444917,0.839864038031776,0.468966179338832,0.0144433199931652,0.534474098278744,0.953067667123487,0.989323467436154,0.390940443375235,0.561017879801504,0.512156500340015,0.906849163484686,0.459499258200375,0.672466824259703,0.482200683112591,0.622020883662893,0.151068015875937,0.334357764053778,1.04205372080435,0.923854983728516,0.963447102553247,-0.164461639912016,0.642396148997914,0.320396739159947,0.770640983423531,0.542051560176941,0.411501923185366,1.24465480486379,1.42612926632459,0.488806127053105,0.545697706110573,0.663079879218145,0.940275234698671,0.293809400391533,0.485657090453181,1.35966895234512,0.791899275203807,0.326196782036223,0.860541499270651,0.329799403538286,0.852011896697499,0.830381191214876,0.836573013452949,0.941023943434295,0.49517618563567,0.811226279221345,0.853528279269912,0.972240316068786,0.268860065432117,0.891340297365037,0.203695448904591,1.11065987278085,1.02624703010264,0.931634327208478,-0.0152699339091958,-0.109415526114368,0.871743353434867,0.319406019500096,0.951011114710127,0.378732960417843,0.888267478370841,0.834565367177437,0.834541501101613,0.767887416253688,-0.00196337256650112,0.492556518880041,0.959046325649211,1.37130966303769,0.241718164747253,0.731849449222367,0.620466450197433,0.865366150313804,0.461171741313564,0.812170175992956,0.573014523139977,0.648824462144163,0.147434177945086,0.279915825103611,0.995111292214518,0.726728726526822,0.257254345184232,1.17080815331021,1.18092734921253,0.161313368666435,0.714712632257103,0.934672092041022,0.747282282169283,-0.113601499871499,0.825916323224549,0.914276235300491,1.35137608757551,0.16535959529311,0.466153625291497,0.782185510339458,0.623557284414983,0.155020076038064,0.67622943076156,1.03661187160678,-0.0459100341127673,0.438467327798496,0.903519400207543,0.473592786527081,0.793665408364113,0.494865027818407,0.190563917178743,1.02262557875172,0.551011327475059,0.90079112488418,1.00454185944799,0.191508555332756,0.387220873975326,1.27044986416943,0.0478820993343736,1.15013991862294,0.78114064607963,0.920364101004941,0.290298349632748,0.637140309772288,0.412511147760675,0.0281731979669212,0.53194838150344,1.09371691176055,0.678126548997649,0.816106762972472,0.654468020331253,0.765256129610844,0.709162443039976,1.5189830876017,0.714747224200746,0.959226204679331,0.944711938349803,0.625959578239561,0.871276992891721,0.852729659060936,0.99702138835934,0.7502075571719,0.812985310067691,0.911533555818132,0.491710268456202,0.71691349518625,0.427339993626608,1.22343834244281,0.032038264655991,0.947690894504198,0.33632401166411,1.05555019125653,1.18682752250622,0.243846167364314,0.403839526559073,0.600362344744591,1.29106936342501,0.944581519593147,0.928245418668314,1.34499170706418,0.526507065667792,1.09474075561605,0.777075054245911,0.868839198408551,1.06435422939866,0.474159871584822,0.950901761129029,0.846575925238079,0.835925017396197,0.578763401171068,1.22287007454411,1.07138820964166,0.311408639777039,0.668829412250442,0.809909871561745,1.39367330987122,0.680149142618354,0.826943600281739,0.939193256880561,0.894533060565149,0.911244028971624,0.61614181413089,0.763109780748168,0.302364719653757,1.11048056916619,0.480721013657985,0.522030447561233,0.363112282695526,1.39121864141894,-0.171079960251778,1.42160090934876,1.37180805752632,0.533421456556273,1.22506449903853,-0.345568305423787,0.602495941605499,0.846291152283747,0.489789273687323,0.743622494931614,0.272970789544865,0.311093032626192,0.843449294912783,0.929935429026741,0.903596961707791,1.25637345977179,1.35793847958741,0.6440393370786,0.834600278920415,0.299450466110476,0.763525243274382,0.679065259171697,0.630159417305163,0.615944931882024,0.775783691752779,0.224763273920073,0.433589708507305,0.673799317034472,0.42681695108636,0.969838776033228,1.05232320064727,0.647253528198867,0.422718528957832,0.604467386233757,1.05397092298247,1.51053733943912,1.28518611381484,0.652771213588401,0.966842028881354,0.406644153112514,0.820101804250747,0.672439009722991,0.354812104502375,0.900416544722578,0.356555407154873,0.9614871625239,0.595089197112739,0.753794302591423,-0.0423952340457973,-0.47766892063472,0.347980298178191,0.642626552711996,1.21439540253998,0.0043615316077676,0.521251503974653,0.748246978071142,0.278920931124754,1.11977547051095,0.853710473297945,0.535492714957963,1.46251695851255,1.16740508302214,0.29969158741776,0.725437042020355,0.32886401379011,0.686871230406884,0.537668128667033,0.575017216494856,0.820271630202791,0.648901282814447,0.861595138225624,0.560846588593036,1.05932113682799,1.05297787811185,0.556103765058299,1.03593904639097,0.912636562053719,1.13726877123937,0.699353193661898,0.718729799916029
"8",0.8,1.00228245197146,0.793993424930953,0.641429823980482,0.670366207971863,1.08341745747327,0.872052626202725,1.27829785445887,0.744403247495796,0.668214844263195,0.887795210614654,0.47094109410008,0.33295906668941,0.743523915516335,0.140424470254047,0.820209075029007,1.19657876363802,0.664614029063241,1.07461424419507,1.06590433566841,0.447603867252475,0.345798318064392,0.945963606098836,0.514013755678451,0.1801805620025,0.687394300450402,0.513347116213133,0.441934039952834,1.4360728651391,1.00015085562555,0.308136074379716,1.04827045335921,0.680783487278868,0.833077393484847,0.660614717748968,0.186813678824353,0.647259889042759,0.732743438077063,0.764495510697246,1.05091422315419,0.904196720934899,0.925468143251475,0.443427260605076,1.10654084829218,0.639553712623067,0.718057949741532,0.46791412612803,1.40287347418312,1.01333642291773,0.817626465199209,0.674304137135176,0.484277108545046,0.696164627827035,1.12344082675196,0.435730632291098,0.559364430090752,0.634877489435332,0.102384198770884,0.898924546247383,1.14872041168204,0.346959735129262,0.478234439531513,0.378868157148861,1.0171670864333,0.590851638442619,0.424954256066778,0.167015439013107,0.328723142271153,1.06553098319074,0.98840249105594,0.785118068134509,0.359010299373825,0.618025018431356,0.873619236201719,1.00204174753055,0.281865404968853,0.867555170443663,0.695647017754161,0.676673676012755,0.971143584803766,0.918341578459411,0.922541120504427,1.22391587598303,-0.365918651575083,0.773173510602868,0.460949178579653,1.12751292964571,1.20257285702919,1.20247543878535,0.524978112965302,0.871794706277728,0.633089758756696,0.950068879730991,0.688223784795745,0.353277190573708,0.570998317513436,1.0292343629009,0.85253406321609,0.827589729845748,0.4167997865,0.340187849658533,1.24576562115217,1.07051026711882,1.07745764704673,0.98724921908977,0.322748659046183,0.780698037983372,0.868451429542137,0.692223638535822,0.736699853726588,0.550249443826857,0.511748280110003,1.16251552760143,1.34855910003406,0.466786989338338,1.6891158587902,0.571220188429106,0.0510397206413205,0.205468427554395,0.368543653300083,0.828724862410901,0.499601832493275,1.08119241445327,1.03764707513295,0.519794500386718,0.875639673136634,0.931724840483773,0.0204407121888095,0.523307865587988,1.12038808624778,0.832485564819761,0.572057855816582,1.05132460969201,0.61779378554289,0.993865183962799,0.873471109710268,0.771252958434578,1.42866156508676,0.566204475793769,0.727723905427868,0.963237969278634,0.426018090075246,0.905411888812644,0.935038418202417,0.569715281759759,0.625640349535232,0.660085229696043,0.95278429557754,0.951304774398748,1.23728412522369,0.723760701199591,1.02123561703305,1.21127093058943,0.80067656145529,1.52778306101544,0.693340353963479,0.567854615465229,1.03222072568256,1.03199883179405,0.685807862689741,0.234243884949931,0.503787915781383,0.44158789485378,0.577955831555457,0.411683862206236,0.985239737911389,0.416632969933748,0.0603727420095522,0.777908406414157,1.1985135945747,1.13544934400095,1.14628892655245,0.0154903165409295,0.827938692426194,1.36163310684278,1.14921602067562,0.59248436355107,0.913860880757469,1.0569859932019,0.56528453492213,0.746064519870853,1.1446061416972,0.611930904296592,0.88017971549219,0.76771899048743,0.857053884881879,1.07778178504431,1.06846256962857,1.05267168284904,1.29596688391878,0.717042405682052,0.632970386174919,0.841353135398743,1.15654220582953,0.767961050043108,0.816815466581709,0.895054254534451,0.790828030337705,0.613832166545702,0.331537861080003,0.720229902989197,1.04587802413566,0.971772234631361,0.392783597785894,1.0937632216342,0.652598857314379,0.788738794724969,0.913191540304186,0.507207346091331,0.651775750485444,0.745920544479933,0.972701350250971,0.891348979322672,0.396274408772285,1.78702671683983,1.65147347058089,1.23258499492736,1.00037405831573,0.889117220194797,0.814878271272292,0.91013466099271,1.24219552512225,0.824969178943732,0.557325750941474,0.728840503100402,0.365415091325123,1.08958309256208,0.812344830916588,0.887441281835491,0.751472304906093,0.0711196188183784,0.551377530897646,0.476342897922963,0.116972400842717,1.22486950732195,0.574723320190905,0.890616230857486,1.15849858217583,0.912441737258281,0.993623991074421,0.303456948041667,0.466767915516124,0.214363174678788,0.538224969852649,0.809288359011927,1.04076154901944,0.564910666423569,0.507877200354829,0.987784140912219,0.616384141471558,0.824254356955788,0.553576160083853,1.19515066232394,0.267194671529906,0.620157094400866,0.721311011180028,0.578072382884561,1.17255455380605,0.931561147255064,0.402793120994218,0.857007259295983,0.423085750408799,0.714415001425285,0.811642464037756,1.38326589282701,0.546595956739467,0.658124816162876,0.718247971847277,0.592076493819365,1.30328474654512,1.00170696211,0.397012612501911,0.604362576518267,1.29432560199423,0.837881594492303,0.545295856670152,0.972846754434165,0.42600808780018,0.905136679991386,0.86185211744494,0.885098955030877,1.03059851799164,0.892310764076337,0.624743185664536,1.12282755884679,1.02847187996928,0.461695775138486,1.04193329015677,0.408829090417637,1.20737964354684,1.07817994370635,0.96223097435673,0.216818709976184,-0.0385872541032703,0.866696935273647,0.459836838366079,0.468823154138084,0.904072023305896,0.99403453327014,0.929336668236066,0.927131850029031,0.835504990634978,0.0682480154417269,0.816691948985616,1.1363531163477,1.44068798575635,0.267246385825874,0.942504430901779,0.822060760150501,0.872800589042124,0.772823703869628,0.642352883309828,0.494035982729291,0.229917459372981,0.752827434778059,0.671930560032684,0.469924565007937,0.263879044208182,1.06979313628292,1.25103052639614,1.26472004322185,0.301878211659272,0.864398157898315,1.13866094055635,0.800439140928628,0.119583740565196,0.81745627817234,1.35431217777014,0.45057755208485,0.162684312835315,0.224716850865766,0.777512988136363,0.945689268582464,0.94585490334684,0.760836980371776,1.08938055222557,0.202349008728062,0.465325214320703,0.608318030443728,0.532118510734509,1.04220089428696,0.856243269498982,0.972398752689466,1.05177675678139,0.763133209108985,0.309515566422219,0.303367049924859,1.04529111458504,0.575198688180271,1.4011668543875,0.109046629069397,1.20494024613741,0.838217341239203,0.407208001850859,0.973730109336271,0.764478787624255,0.579444557072538,0.152028106337366,1.23283294362877,0.673839439827594,0.761663722462418,0.897875688520924,1.07652925792461,0.61953545639198,0.794494039715805,0.866928043268724,1.59855218908162,0.97489797019699,0.990587472630707,0.651047347610507,0.839174748207901,0.889827470575037,1.17458411948955,0.48232676696476,1.02433918645378,0.800060453508771,0.916481709120219,0.939144355307283,0.455221298805719,1.30258765071152,1.01509674373321,0.276997776886495,0.512716087279395,1.11779474508564,1.26359596719139,0.297134747733188,0.430822598513539,0.898661397930604,1.33942984698234,0.937565323756005,1.12849084575401,1.06877673953931,1.19000326063682,0.702079000207704,1.01273614692256,1.11826831331454,0.840102839239215,0.363779279016434,1.01669858578855,0.911272413582824,0.840489906671254,0.557433548075112,1.18298299373166,1.18211762527165,0.452022345051264,0.802312894526022,0.904119242782398,1.36252108319975,0.676994432206431,1.11189141629875,0.983932557191695,0.893055847736122,0.568637433087236,1.1589003828806,0.918247432077087,0.617018388967974,1.05809580238248,0.652618513803523,0.530344979455148,0.472570359630114,1.41021440152267,1.46110886847001,1.58623173472395,0.111322521589881,0.617242711453649,-0.0302006335172558,1.55144172377887,0.764135361713204,0.983627598093796,0.584916662267044,0.802249898504495,0.573825667893277,0.418493675340918,0.857920213870832,1.02992386782772,0.824067958344574,0.392822900935756,1.29038195404009,0.967374933259653,1.33732212715857,0.897423718382793,0.82159844507677,0.717074013615123,0.857403196961217,0.707921209547742,0.941577962379271,0.721814782198565,0.282615449068336,0.321894630808848,0.533069390136484,0.479749092448495,0.80307489667418,1.22067864510022,1.07137782240537,1.10052496010572,0.60538980612191,1.48614647808673,1.51001269489787,0.689279321741308,1.08551777430736,0.738465731496892,0.91759200200643,0.798931911539602,0.582245440189119,1.01789775877678,0.45526229725469,0.517981146832346,0.709452088070146,0.00877502367055499,-0.414495594058458,0.979818237779958,0.597197575619582,0.88157136525727,1.21023544739615,0.778161298313514,0.14792413309076,1.18968523704379,0.474638548978677,0.821663523196801,0.89222856756238,0.592405679729398,0.536756186464236,0.806329081654513,1.2789069504035,0.376614136378486,1.57424109806892,0.944972268228527,0.599223726629361,0.695589098856126,0.793984339247751,1.09517973706519,0.87230622914515,1.27549493301717,0.891670115949674,1.14492282231991,0.564861985326525,1.12763277173322,0.848850087632839,0.924414577033614,1.14522534449408,0.901143280201056
"9",0.9,0.672026705453387,0.825507822926333,1.10973385652364,0.725704411288137,0.893734060360862,1.35191245537711,0.975379691874622,1.15427743028251,0.716030683228491,0.651546733102247,1.14011302249521,0.819623684830823,0.704164432160698,1.58831799714564,0.924143314963046,1.23287190471938,0.576146505465345,0.717827112584092,0.304723281913614,1.04214541278661,1.00616630526797,0.777917813707481,1.49685218337811,0.397614135159096,0.705884455611731,0.47208182296007,0.64672079629523,1.16176051478493,0.80859478808694,1.08550805316208,1.15285327935248,0.901883313117058,0.697623666127172,0.746909945943797,0.717003000298408,0.445276279630908,0.308815087528762,0.949675377620889,0.703531178800028,1.10976372772043,0.928661121383269,1.01880179757664,0.943503160300067,1.08211224957309,0.738156175992046,0.680664446159312,0.948760048811597,0.661463388754079,0.961712752838273,0.436921526077471,0.878511015690028,0.76880342737573,1.53238973671727,0.352009460033586,1.10328298739269,1.16865216154633,0.757433306405647,1.126988858936,0.547363847842403,0.288139515552328,0.620241563344346,0.556405371317559,0.663463315069328,0.517676759247438,1.05773223542342,0.189399751831545,0.717146443038156,1.17597224024254,0.530817404462277,0.859191432087807,0.861679371084672,0.972352441209349,1.07956924412934,0.522627507031609,0.913232703997013,0.956139078165764,0.817670508043049,0.982314599542976,0.919024272740333,0.0972358906483673,1.16199007484062,1.07208924666362,0.979316001512743,1.17569982287203,1.02931077250155,1.25081605785714,0.917625675971569,0.795025850277006,0.74473310968508,1.27695273673745,0.940862752535377,0.85569040324038,0.575338012259808,0.731532216517424,0.72585465513592,0.652558242246263,1.00647124783157,1.01768322549675,1.20432117546512,0.934937105197331,0.662131943512525,0.200053881771867,1.12803126904113,1.01728685234158,1.24410909382413,0.893832538231544,0.957056980099462,0.741033791106753,0.755805209054793,0.727339910524272,0.746926933961499,0.955516709558359,1.78369513188548,0.747172248238496,0.702683136897465,0.111103468218632,0.339155364682889,1.27615490719687,1.19685786896914,0.256231510827533,0.556406034216889,1.17051274012661,0.73838258310137,1.02962478377484,0.986268652844488,0.939103912531765,1.06948466206811,1.10946064030453,0.74569265811845,0.972097355121928,0.873225026133902,0.543228170278974,0.123854590999975,0.750434115694229,1.09534404285255,0.711619072462729,2.01121730975752,0.711153890002441,0.841032919644303,1.01278158844284,0.498050578286314,0.979648319147373,0.944441511553084,0.77711153259254,0.660615961403254,1.1010131722756,0.913048313101953,0.605987793578301,1.15547401025871,0.929138353792398,1.10363335563836,1.26722761460943,0.840056896292019,1.39825037984599,0.84103525053789,0.687977744499749,0.878172676992855,1.12344264265197,0.338160212468389,0.877592075977718,0.716958705967324,1.19712363412346,0.893493422366644,0.656751529071165,0.646704392524128,0.552388552189617,0.289133540767014,0.887905161477924,1.18442848310208,1.0697891490878,1.12323741457696,0.329674445470758,1.49209025674006,0.905674867698407,1.2782800504339,1.16473589122315,0.933402648973996,0.795533306007302,0.745748320906922,0.758539026230922,0.937208385257137,0.715417994156398,0.916992233278916,1.20197696083873,0.945407151821441,1.18976351284726,1.17730618268322,1.63536976217333,1.22882875073158,0.832217515208746,0.729418755030476,0.900185520955571,1.16286034866528,1.10452002492221,0.889068135444603,0.94911067069749,0.829398860304961,0.685892357835293,0.573792229333247,0.842493159840984,1.06035569259197,0.880692185970663,1.06062305180096,0.396567075379872,1.06466162007431,0.987695403850663,0.723598176632871,0.746987147600884,1.02516296182612,0.831684091285545,1.07746724039548,0.865335252222084,0.357563218557257,1.48118704828388,1.67152529526665,1.31081581837334,1.08865817561295,0.947700425282885,0.930491285127393,0.841741468489853,1.36183513984126,0.973587286051537,0.811232378927814,0.751796334723056,0.638877803818121,0.946689565582911,0.920976152481759,1.00080276617883,0.798278534670207,0.320661501209683,0.695565174364042,0.578583249724792,1.1607399496134,0.0664487361728629,1.26174455427994,0.830480022062322,0.832507709261125,1.05194484068008,1.31152741264908,0.600749796509349,0.520816778260569,0.259730479433834,0.230594145226695,0.893382159551813,1.00213078427216,0.620935965120875,0.690538026330166,0.60806555224571,0.710553238255996,1.05961400742255,0.875224343615933,0.884210043664959,1.1779907789939,0.815515947596381,0.386545697342585,0.792213237839656,1.22159755105761,1.0338277092635,0.818842450164554,1.1509362288219,0.501065654375331,0.703005962735861,1.0016777239178,0.76508794481679,1.14963618303202,0.823912668197841,0.935029596847195,0.74480652110007,1.11198034369335,1.18981116423582,0.665702314508614,0.659442123419814,1.28990265305615,1.0396719341314,0.805042444176475,1.1275749054489,0.526291369774084,0.955336722175516,0.88832962995061,0.952263088444137,1.19983204337849,0.928843027602575,0.821629383097264,0.594975875574993,1.08459879909642,1.04938352238633,0.520708949531797,1.52133478261155,1.30538429086402,1.28670285519333,0.996448340545732,0.544567361919643,0.230711298524801,0.976727606144394,0.63282197758904,0.478615411514402,0.98305152100653,0.985279551515639,0.895545756122248,0.173238244459499,1.03012102257459,0.878299665757388,0.778880174164081,1.0958481352292,1.4035604784399,0.600803126088152,0.961368921190232,0.897772658866695,0.635860699181632,0.819511109536652,0.858911259439628,0.520366760360757,0.908130059746152,0.410981446609836,1.31093588615656,0.776918845704125,0.758288610280514,0.538954702290155,1.24838266736669,1.41681110742601,0.460304046004129,0.898839000811755,1.14976952982479,0.911701931584547,0.101886168284614,0.863442294920883,1.43774355020075,0.225486869601594,0.991416003503399,0.712419055316255,0.275635702452681,1.06978126007164,0.902913908478694,1.0166758436387,0.781205878695979,0.693794666932993,0.603478654158189,0.761154672328434,0.601590064420577,1.00948989072202,0.923759894950931,0.942956768313784,0.999851204383253,0.958910634674744,0.234419031269174,0.423713061088159,1.08552839692102,0.7949794807132,0.258696357038774,1.47149659018389,1.35557234362681,0.896423616072913,0.537599778018684,1.04805433033137,0.819861896979125,0.76474269080437,0.474757010504008,1.20575366759296,0.910536525132731,0.517781924946925,0.729929519819547,1.16327865187554,0.709310345783919,0.812199532616474,1.68269350000611,0.793516618188894,1.01162372612903,1.01561430968955,0.882486240265064,0.967538360812823,0.880980983099658,1.27820205261215,0.595767328887461,1.13505773005391,0.997232113204491,0.883479222598424,0.334886137169139,0.936801471303803,0.508921706424463,1.06521919137486,1.00439215012199,0.506879988823138,1.2329331098659,1.26083931507661,0.513731646209338,0.945770862525128,0.40915712396647,1.41905458230582,1.20579377606325,1.40350933184155,1.10797076121985,1.24094383701126,0.659541081575861,1.14246617194471,0.96261082954271,1.24385532438988,1.32748191130181,0.907039548796762,0.997220934644051,0.881883217255302,0.903520510268568,1.23832771920393,1.38850094695161,0.879583103926989,1.47692204879979,0.488153092970107,0.805634555602354,1.13591878859053,0.84896950657727,1.00313390180539,1.17913996237329,1.02179234153867,0.562291761973906,0.928682572600904,0.883753162177315,0.907676837963388,1.02438527448921,0.876179503365941,0.645680153177149,1.30099052982072,1.4581142741692,1.56152140579624,0.403250161304398,0.723030527356855,-0.0925338632396397,1.27907983180451,0.907237934081938,1.02885769514483,0.973446955234419,0.916966294804173,0.737090950295065,0.537459546764111,1.08234546913489,0.95122437281303,0.928079240166013,0.517230216301363,1.31802982592813,1.02082066562988,0.979406218875047,1.24975076225259,1.01408241636475,0.820483080465849,0.927184746631339,0.99597095169531,1.01633164427762,0.808543970527902,0.817254462575798,0.702621102527602,0.609686389696088,0.861277528564925,0.444777605966491,1.33524951586979,1.09045847363588,1.13045951782434,0.821580108240354,1.53665662485046,1.30593463281862,0.654394268126144,1.02908095590269,0.886328430902973,0.97155684548933,0.959364656613268,0.819528886635107,1.03786743023256,0.462501544159182,0.737979808063847,0.840649379004009,0.9890611225081,0.381507520304737,-0.263251377612766,0.82700262339341,1.16286502274616,0.991264861850043,0.543934466356181,1.20947581920836,0.786955118392052,0.512509374902962,0.883497137617627,0.945723333355902,0.723936701231776,0.75251305806436,1.13711772523774,0.399639040296277,1.15548428874885,1.57241881349938,1.13327446264847,0.777679661690294,1.08374284888967,0.762168311554756,0.977935369356655,0.880573618731036,1.49347112667527,0.944768074055942,1.1720138760773,0.643526453593079,1.21166650669492,0.948855386155601,1.10434948834387,0.955068950659077,1.21267898189333
"10",1,0.950569681993815,0.92334951332797,0.920018870766105,0.915655923374324,1.08416871686198,1.30147040759203,1.03883626647911,0.814740230129409,0.510355049533558,1.09648580653787,0.97184511883113,0.856600223842112,0.779731813905603,0.997546916752233,1.21719083122095,1.20007757542919,0.952497742592672,1.05762639546445,1.04083458991757,1.03685154051665,1.03560108316934,1.05338625195815,1.0008768465888,0.619073824254016,1.29990075182993,1.08527582952212,0.582299071658242,0.963569275648446,0.594615366752831,0.933212757201069,0.880001589713177,1.08403802900193,0.516607151766252,0.636385431800287,1.0103304538626,1.11675787581132,0.919306032374928,0.887540977128944,0.861156315933111,1.06336922741125,1.01724542499037,0.993830395123792,0.953950371935976,1.11747143107369,0.844861539280546,0.705749972488119,0.926566454522137,0.93156734746248,1.13486104361246,0.987031893543589,1.03573689018415,1.0836255898502,0.822569200369245,0.548477831554286,0.90877524495987,1.00767447438812,1.06024034474471,0.696782828862321,1.11556715102322,0.658312122449515,1.01440081305466,0.876893627276723,0.884572592851913,1.07789070316991,1.05647703721794,0.974594097858013,0.642856713224563,1.03376139375806,0.954184573747815,0.912318538557283,1.14570937084305,1.04162871586259,0.956932412651305,0.988581349602386,0.745281551756971,1.03287784429198,0.926685250034349,0.813555396508104,1.07925687569281,1.05932025057778,1.06969204767119,1.02172014985351,1.04126825417121,1.03780125197972,1.0167170383998,0.44357825543767,1.16104143911015,1.05122332485895,1.51433118541993,1.04979198563929,1.01946769819701,0.967606121977348,1.02071385140276,0.924302315532845,0.989520702588482,1.02363424914679,1.06985631551561,1.0841183497135,0.626205122685889,0.985900842806031,1.07764967035188,0.9092482761691,1.17006444160146,1.14450417981871,1.04462977689672,0.896312894310563,0.811717185228104,0.877822681807089,0.774808103982375,1.15965837551201,1.00965666248238,0.982755002032194,0.909707892406717,1.00807117903428,0.82255484167277,1.11926082847978,0.854712564919655,1.13606340572353,0.967815152752137,0.688989078735031,0.261700190937474,1.03920956156621,1.01576418931273,1.03937660021336,0.903431254567212,1.01953954323907,0.666281034057773,1.05346488667895,0.995191590833195,0.907937488283383,0.856587781899569,1.15360438887807,0.307508962196199,0.823449678847666,1.05679940654812,0.959094918859631,1.43878060754247,0.902812656009386,1.01576806423944,1.04838895330299,0.422802700019231,1.04401226422216,0.940034591519028,0.494758414848065,1.00226072147359,0.992891168472205,1.11751323514037,1.12797161239259,1.03689396636144,1.00742403944567,1.09518254198057,1.08544751598744,1.0745450709134,1.09371883613795,0.902504284434667,0.451664579212584,1.01929874374207,1.3715183335661,1.00322483347263,0.9447473075871,1.0361662758466,0.81998031297086,0.775070700936462,0.846837544414256,1.09366460124399,0.954362097457563,1.01118649817814,0.987677605308814,1.34557595429178,1.1263654085898,1.58751861288837,0.982452812075251,0.884070698152758,0.955316333174416,0.987726677519885,1.49469478472434,1.16207496282198,0.835262545162116,0.653760497803092,1.02916456022368,0.967976206393009,1.01528314453096,0.906650672223205,0.952315081526827,1.03726311890299,1.02777113860637,1.06383683040189,1.36253381029024,1.41119814239643,0.995033525515861,1.12415809341239,0.865387391707368,0.563919365922397,0.815142301009189,1.23609960969021,0.893494813160597,0.933125600315105,0.73588185146398,0.388812148775643,1.1813258556293,1.81998192137536,0.925299117856524,1.04122016590882,0.777084891905135,0.92739520778799,1.00517747470444,1.0830311998697,1.05909894424002,0.916239370086766,0.919869459993939,1.05077597622967,1.0378450487026,1.2148625113864,0.787802394337562,1.42537873721063,1.00044780168328,1.50492381099799,1.15202363375364,0.991057151576825,1.00743603143556,0.791317414115978,0.983787806377589,0.774212006477062,0.863812880884548,1.01588600460586,1.04795683889487,0.830982225144842,0.993731076611392,0.972529675577986,0.888320149248208,1.00418410874597,0.479818150310221,0.877622253965402,1.05913032756787,1.03596481383591,1.00859567978793,1.0139043498708,1.1490851879284,0.792008406271933,1.11416908452932,0.714537647542426,0.946013608339356,1.02354477787866,0.810611970660935,1.02646884800991,0.734896121259506,0.885398616431385,1.25831682954639,0.797302248703214,0.99663044524142,0.925789466477968,1.16665481926581,0.999839770333081,1.07014510842603,0.933558423002497,0.786893479492182,0.996292253336208,1.24596549199774,1.05390519670726,0.923037151042843,0.875800769993068,0.806750921856174,1.01576333109728,1.02579944757093,1.05131774210814,0.979356316939579,1.12091370609275,1.04522411893453,1.03196963186023,0.858081034728426,1.06306879928813,1.34822935702591,0.741441463631536,1.04680661052689,1.05053521699942,0.978834334499067,0.829843229899651,0.996142079726585,0.973948010545947,1.01912200115396,1.0105627776055,1.13984518198922,0.97656417124039,0.81127820645439,1.03429776490144,0.989412776958692,1.01969213256435,0.93809222530976,1.09463256853269,1.02985097289,1.44795295005831,0.36405458235439,0.931746292064115,1.03927801176597,0.607929374837779,0.991116379318095,1.06912787268245,0.843598015169467,1.15242472516813,0.69209341804841,0.986983920932743,1.03022342285132,0.999567837274979,1.18726594974488,1.00227167840084,0.34858470637658,1.08877815825041,0.998635589710375,0.544536465650092,0.856259022939921,0.862493333561354,0.628064360403388,0.569167113726781,0.997181706300139,0.906776725222237,0.964649750084248,0.940195678986361,1.07919413159809,1.33664860454915,0.961024465748868,1.43169925017449,0.851162179650159,0.993488903240095,0.966259676624289,1.08567501874372,0.88489192488693,1.54889491574474,0.993945129890186,0.242714955424617,1.07441404652468,0.920406498412568,0.913678676782968,0.911659548357759,0.731080716942892,0.908691141903004,1.06131190093246,0.98895763036586,0.965824423227889,0.25217788766679,1.11172375622083,0.998043732451137,0.934609360837463,0.935696339714011,1.02173753984706,0.482160563955981,0.969495687270877,1.06753933557974,0.99729978072446,0.956504258634552,1.5605213092028,0.93965040830171,1.76013787652432,1.06230524829252,0.941492259994539,0.965870806247292,0.944083503514577,0.883667814093448,1.03242212222412,0.829530198891413,0.554604598009855,0.959871753423855,1.05870277295737,1.5376928548159,1.02339609909538,0.721810047898481,1.01020485941435,0.983062556980998,1.00537946806359,1.06820026069346,1.05016349121239,1.02390451265866,1.3023216402849,1.06749188256948,0.676775966279914,0.986429794956274,0.970359638021087,1.02018792185128,0.883153972745658,0.939020165966405,1.03936570548862,0.926150790753712,0.7737377789764,1.26747431662907,1.13277249508759,0.784424638342259,0.956542863104071,1.05455068747674,1.41657204254645,1.04993568622923,1.19046891143865,0.981751134651941,1.38994610255329,0.708146567964323,1.07094000447116,1.07127888606918,0.782898296680528,0.904472531636591,1.06984212256765,1.05292049625375,0.954047977491618,1.05286039372947,0.800445513805039,1.42063706364783,0.841261596660746,0.98964052697505,0.927572272116554,1.12414984776554,1.0494509983059,1.10278345405571,0.969420570880587,1.02409099914285,1.06812451308045,1.01668660735146,1.02632931710224,0.967343244103311,1.09358744469371,0.998791100447216,1.0595625757991,0.896669365870577,1.10597345218031,1.10641799926043,1.50025654336137,0.297831366093934,1.01900953418171,1.06916218951234,1.02814585861228,0.778909465291093,1.06876453789539,1.0295114247702,1.01543484485695,0.696635992280405,0.650401076339846,1.02580235299987,1.05489052183089,1.03008440056093,0.685467463253731,1.63647737449704,1.04094178516763,1.07730460510227,0.998813436442969,0.996878396931079,1.01022925520092,0.987369331678049,1.10563185823221,1.01142686512345,1.05438400544678,1.00559589360193,0.982857151044631,0.707671625565187,0.943358849809478,1.00464599489436,1.12119297659407,1.05027201995333,1.07648885215822,1.94347767355569,1.04802598957471,1.28572265124058,0.969212937388206,0.960817161864553,0.876611860807994,0.976295006387858,1.02645273911331,0.985242367948312,1.08811193220271,0.977797906131095,1.03406973828279,0.973984212768721,1.01718088517008,0.746958506700556,0.921712031323554,0.936880396757333,0.831946961854441,1.05748443217148,0.989523995117998,0.980863021817806,0.871681444559429,0.95879048902325,0.999204206292966,1.04561183526109,0.982000049509103,0.31337767825555,1.04416948750369,0.942934178294009,1.01520524890311,1.17340539902759,0.943451625260944,1.00281654305666,0.94963141246363,1.11623623622934,0.983248771548345,0.705836330330218,0.99877786845266,1.01635834912872,0.9980513881553,0.957910460009862,1.35602112985889,1.0056730154835,0.979245289900342,1.0866468651058,1.12000993200678
"11",1.1,1.10823376136508,1.10469046657187,1.11252774113705,1.13030503878509,1.09911492559303,1.15043793306013,1.08764189101722,1.13861768299275,1.09527981342692,1.08995206896419,1.08381683673533,1.1174196476381,1.08818420249346,1.07745670940226,1.12142951245288,1.05792194116926,1.07920113826621,1.09510697241456,1.10127141019139,1.08216168415463,1.15724835697144,1.06841396394367,1.12281170567871,1.14284438260268,1.07788982823402,1.09564916485067,1.10571478302518,1.06793979708371,1.10720547149963,1.1124370757032,1.11560087902542,1.13887349256222,1.10499861158601,1.11544704341798,1.1165947163089,1.07465358057526,1.11257799496524,1.06657027794617,1.11425320361984,1.10100661656788,1.10854311430985,1.09668432975689,1.12793390560279,1.09212691591993,1.05770204490072,1.09326310745978,1.0479342171732,1.14090908264809,1.11138920382402,1.09312263206441,1.09856076383832,1.12556450502705,1.05995527435258,1.0741638954171,1.12695410736672,1.14817691265996,1.07539420846331,1.07064316951288,1.09927161194482,1.1026926441772,1.08002379387256,1.11893257836684,1.08356223222568,1.08047327141044,1.09793455338147,1.09779498862996,1.12818215845735,1.13173167998644,1.11218092193773,1.09112124851565,1.06471212146155,1.1050583393529,1.08552866856431,1.09726510339142,1.07982929660556,1.11392891112871,1.0954270750572,1.09236148263945,1.08024646561744,1.07236021154716,1.11200335188879,1.07332792689286,1.12705148900074,1.10911413857941,1.11306501635355,1.08181517477494,1.07171636281517,1.13044764268377,1.08633941440266,1.06802676752995,1.09656859596771,1.07091713490176,1.1203307953594,1.09054147197494,1.12635144456658,1.11578747937415,1.09598076829231,1.16436108393941,1.1624849683443,1.11239194818185,1.1022341285391,1.07400093814017,1.09725255769103,1.10663441540992,1.08720987192124,1.09928156950359,1.11203930477749,1.10315747765244,1.05608962972963,1.05562679221643,1.09867608312398,1.10685881354027,1.10762192735445,1.07490332313339,1.10881251089804,1.06464180547072,1.04942544365575,1.13386046561189,1.09761397272414,1.08150870990081,1.09182094377639,1.05498918296912,1.07335010688717,1.11467427121808,1.08866870992167,1.06876685915764,1.11695289966838,1.03739936946351,1.09239199174544,1.0759956960157,1.12058661155089,1.07337038100814,1.10820282574772,1.12073377763716,1.12383401872119,1.13069337861186,1.11116582028106,1.06618621167349,1.06719984946742,1.12929289184025,1.06437052594182,1.08373638536874,1.09461352706451,1.12347028708461,1.08161466001919,1.05035148475448,1.06025487541741,1.11665804140968,1.1230882592622,1.03627047005442,1.08028610273546,1.09448354577323,1.08046280768012,1.11759031906717,1.09511636904681,1.10099946313847,1.09668660048733,1.10523116981366,1.095754278997,1.07402034408452,1.09914987794166,1.10043577141893,1.11338634385256,1.0975814365923,1.08376732844875,1.12629616533803,1.11552012170038,1.10886526217972,1.09582963712653,1.09747990645619,1.15606385983964,1.10629733965703,1.12856283469163,1.08692037793875,1.09992075892945,1.09768677754919,1.13398718285228,1.09192418758474,1.11237054402791,1.12321208397646,1.06157408888741,1.08219885794648,1.08937890078908,1.14108144002845,1.06651967191489,1.12038845563441,1.11189149418602,1.11801302967913,1.13702273490162,1.0795601285739,1.07945776775391,1.0860921521813,1.10280463556135,1.07261917194886,1.09593586661811,1.13165365409248,1.0854168960456,1.15829592911612,1.07625898412465,1.06598643349695,1.10038213479165,1.06786589648479,1.07398376666655,1.09602330319276,1.07441293247137,1.11661448866394,1.10633593957309,1.10286694345559,1.1071362948792,1.08029865823928,1.08963854382312,1.12902264600224,1.06701317722548,1.09664107897169,1.10363717005634,1.08979567992672,1.08731087803809,1.09572269281906,1.09168426947075,1.1030148530394,1.12836792117188,1.09847776354738,1.09403436862394,1.10248695549714,1.05828393111295,1.06244293491062,1.08706800479097,1.11460290349468,1.0968142769448,1.05021494461466,1.11455358538694,1.11885770158358,1.08916130463792,1.10147775926977,1.10601568353846,1.10145925044051,1.13556479667511,1.11176559970555,1.09450607822003,1.11403386164076,1.08447304319086,1.12192056552199,1.11571615522526,1.12642612755435,1.13053685299639,1.10860614159358,1.07475220439425,1.07224951139816,1.13153623239315,1.11207219761104,1.08713767225408,1.0763703124483,1.09948106570496,1.13635417610325,1.09857459361526,1.08951430932593,1.0643023373596,1.1187135077444,1.12341803071234,1.11330884260124,1.07815617762474,1.0957417509847,1.0918790097556,1.10639635039751,1.07505647991359,1.07343132607711,1.09477387997909,1.11960538974776,1.08798943561052,1.09139921216954,1.08607177251253,1.10742415536662,1.10450513123961,1.10163635292169,1.06931462207809,1.11164874391348,1.10303060124856,1.07711220734702,1.10800856433039,1.14084467938446,1.16896924789712,1.07477972911415,1.11575146945985,1.12920982677275,1.11547729518205,1.1107671153154,1.0898214672742,1.07094031564404,1.08364494265018,1.10637517210821,1.10201845561486,1.05103208595653,1.09047413629318,1.09624173231386,1.10585394512708,1.08553494231267,1.09764878471792,1.07078413288854,1.11814160169137,1.06605003786939,1.12988923973639,1.09773292125745,1.11022546915523,1.10079559445157,1.12594759314986,1.0815672050234,1.10423240942761,1.1275203871826,1.0964519204596,1.13031092648542,1.08433047284592,1.10260495081163,1.0874834179425,1.0410252008879,1.07090520907066,1.10163902340339,1.09014393989702,1.08318379369504,1.10103690155185,1.15431784779811,1.13317043667451,1.09655905772496,1.08490451504254,1.08153272826685,1.11003490301875,1.10641931705431,1.07669758488104,1.07402060882144,1.07541424346535,1.10290145363283,1.09801027534516,1.12198796935058,1.08030718776426,1.03934713818843,1.08668260146927,1.10022756065457,1.06247984732883,1.0859136617909,1.04200888412953,1.09588392451587,1.07883208153819,1.09796254994657,1.12434207924922,1.10666273610245,1.12423577736528,1.1437133324831,1.09076496320892,1.13461688244365,1.12119955056841,1.09766881861477,1.1056738561386,1.1093593684473,1.08043298117949,1.11375991337294,1.12828868595734,1.06503774794137,1.05632822695941,1.11962781510762,1.09376945111465,1.07509150934793,1.10243483962353,1.0825508045858,1.0868096423286,1.13212032845265,1.10045780864931,1.08750450910795,1.12484008274373,1.06202586695127,1.10698521177631,1.08800188265996,1.1302936530856,1.12966904588112,1.1187855311264,1.06723827725849,1.1617002599889,1.10955114949204,1.09572325036147,1.11202490290335,1.0956930708329,1.10388001199343,1.06904865986402,1.0818854098194,1.08817918831293,1.11546874319052,1.06354089788091,1.11003121095194,1.12761860769649,1.10525490022369,1.10024314513101,1.11184261415122,1.11228606185056,1.09257110058776,1.15015538109098,1.08337394099858,1.08385352327747,1.06576592676666,1.11486506762575,1.11574413578568,1.14079896185724,1.1216714134657,1.04354724785736,1.13855147096149,1.09932030530238,1.08873566425857,1.1134151161916,1.10546107390417,1.06591469239368,1.0651136341391,1.09339312738859,1.1083654171721,1.09431224779912,1.11180107597116,1.13193911890619,1.15069887986275,1.09563171155769,1.04788426925039,1.0933445528174,1.07907627827817,1.09305977347123,1.05078386325516,1.08318044158678,1.10676595471602,1.09331286643773,1.12459524444069,1.15468762280501,1.08216569074187,1.12618889976759,1.1328893103045,1.08028895306542,1.10279691167838,1.13997314471352,1.11937190290755,1.11833025729558,1.06589871344612,1.10082627227213,1.09526331636346,1.09069081096281,1.16105657742014,1.15224359882201,1.06691363821694,1.06175058806832,1.06305031405116,1.09834545838037,1.10579971422201,1.12818047997081,1.11988033490405,1.10716657168328,1.08164240678605,1.08826963198337,1.10120852833802,1.09995442909381,1.08862543164726,1.10993730154552,1.11866320570649,1.09558882305409,1.09146899738947,1.10934332035649,1.11286104369873,1.08103040816501,1.05436204651246,1.09761661586775,1.11389405475017,1.07910738747423,1.09592403504428,1.09233620821315,1.10161229212107,1.11988273125072,1.12895298162357,1.13825337476188,1.10146335721793,1.09109983295356,1.06122649154461,1.12633594358954,1.08033255377447,1.15639771399095,1.11383335750986,1.12627487506974,1.06717696020242,1.10723528134304,1.08731858622416,1.0593400293546,1.07202580329781,1.11037963869444,1.13323426813527,1.10160574852108,1.12837380118996,1.10227216438998,1.12241485786354,0.996367807507862,1.12208954184809,1.10941507496308,1.15961221657265,1.05819487899557,1.10442897732327,1.11458763427069,1.13348693469595,1.08185731464035,1.13926484305074,1.10774653086477,1.08200334279671
"12",1.2,1.16794379587734,1.17445812771268,1.21285523876174,1.22250844468043,1.16519577155641,1.16052202603578,1.21960482227179,1.21424990586159,1.15576930011788,1.19107891123773,1.21159718018763,1.12311234511596,1.15822255544231,1.20206449771232,1.22125353249991,1.22275255623136,1.21416894074773,1.17041122715224,1.20289012479558,1.19259925152104,1.16498216529064,1.15382481891188,1.18260745512241,1.2382689660607,1.21186068706837,1.17703868699567,1.18589932391325,1.27069499850355,1.16120852644082,1.22956388938918,1.24434355086716,1.20022278970976,1.19786333142396,1.19063668266742,1.18480356515748,1.21856668719274,1.24193223798768,1.26102278557664,1.18710131277051,1.16134009307718,1.19829136209229,1.2155527043636,1.22239369618669,1.1773903026285,1.21093390257466,1.14208557110297,1.2586399759363,1.21758494344729,1.21208156511933,1.24017071367908,1.20594506717814,1.24512434985018,1.16229368610339,1.18560851488166,1.16505278972582,1.2024299542627,1.2053227034304,1.19097800222349,1.17257430897212,1.15970633577324,1.20113744883602,1.20742287128587,1.21453417730602,1.1712559497696,1.19867049911647,1.17358934432826,1.20370816864941,1.21374343032926,1.23744623655597,1.20651722328802,1.18765966549325,1.22655534644558,1.18544016428289,1.15398468191936,1.17622946612778,1.19046614169654,1.21394912149278,1.19899100234886,1.19687359995832,1.18511323773403,1.17241654297175,1.20381075846751,1.20196653103087,1.20626027277195,1.19818663704339,1.16672049709513,1.22064757734654,1.19124391986913,1.19298642928825,1.20335784025473,1.1973732204962,1.17079990672687,1.17879699223061,1.2360448700513,1.24380021748183,1.22272111516066,1.24788906383065,1.18255519412663,1.21801073625498,1.28247217746389,1.17408310839826,1.20449987460235,1.21644391866965,1.21166140031254,1.19990811087096,1.22848519341959,1.22586279237345,1.19751994607613,1.16522473242474,1.19528556422753,1.15188685101582,1.20495649719196,1.18603051003659,1.15925558016144,1.1774380497,1.14708649897315,1.19441158256335,1.19981382234739,1.16932834874589,1.20988967851633,1.19979642389072,1.13779849899901,1.20270163292921,1.18553295983946,1.15104953108025,1.16369103051399,1.21615227284911,1.16976119252102,1.16486465459217,1.20758342489295,1.22528849216413,1.18350738884879,1.20690961795595,1.22680435717266,1.22591116600351,1.23447844070661,1.19753568735974,1.21309365505501,1.18075016659608,1.27608505407898,1.20795228972243,1.18434407268911,1.16131184698993,1.15568882285534,1.22176105079619,1.22380355484335,1.2081843237287,1.20520444273158,1.21784141616973,1.12802867964631,1.17435763809483,1.17836570421564,1.21488053677278,1.18293936019902,1.20041581078409,1.18970639977784,1.18921474058612,1.23032363388679,1.17060608834645,1.18556498464478,1.20835115454858,1.19013270217147,1.18353617269912,1.22346222270213,1.22809059675249,1.22349152616753,1.20873799990665,1.21770242695341,1.17249143835555,1.19811577523731,1.22822680994223,1.16053137648831,1.15918576913381,1.20549537482842,1.24747525699907,1.25473650092295,1.19885200822024,1.23142067562934,1.1834890109612,1.2041580642701,1.20882542840596,1.18752647166025,1.15029406847059,1.22373543631222,1.15984420374383,1.21512037851074,1.21146458452144,1.18845080144248,1.20012390423355,1.20098557210695,1.24909102749289,1.2079100347304,1.20807765975015,1.18787608367079,1.22012092168869,1.22064745156321,1.18197103201621,1.25839922386713,1.1690535528746,1.14233462382166,1.17385203871566,1.17851192334545,1.1903840057326,1.24080709680518,1.23440146578665,1.16075635690154,1.20386476531815,1.20135962270516,1.20580747799821,1.22475788658339,1.21302394005261,1.20912201020025,1.17532889664051,1.20739206525182,1.18695820577045,1.19741100330377,1.198826069402,1.17209218151457,1.200631570108,1.19399000230223,1.16705994983912,1.20880362445182,1.20618905177684,1.20465292835035,1.21400169161972,1.1698227441848,1.21060630905868,1.19894519555624,1.16163802411416,1.18163744191756,1.19726326649114,1.19780445732144,1.19793322455401,1.20484025487517,1.27520552409129,1.20155295100252,1.17112265919021,1.23743607188224,1.20521766615273,1.18058992512017,1.18565866755669,1.20039428735811,1.17260430937987,1.24363721388277,1.23927081599465,1.22577011894444,1.19436700568751,1.19083285786921,1.26309992616089,1.2367482492399,1.17397275669739,1.20509305932728,1.16485287715952,1.21614018108907,1.17932643278074,1.20512326268808,1.17200705933408,1.20262311652274,1.21621947609763,1.21169154980785,1.17499406878491,1.18804638531607,1.16594183493001,1.19218222974224,1.17758340420808,1.20559620100191,1.16578251416249,1.16232515889743,1.20107270989305,1.20422650062344,1.21198005374117,1.20939010892916,1.19924637772387,1.18037764813894,1.15221355733492,1.21595734801198,1.18708331501206,1.18313330353874,1.20388022121641,1.24462974828981,1.19079602059282,1.27816987076267,1.13836112036341,1.23708957722811,1.18119916173333,1.21048667087776,1.19385192198805,1.21745701615416,1.15975053259353,1.21222169481228,1.15190861717144,1.14618934201713,1.19048177322681,1.15288785621648,1.18739524706683,1.22584407279487,1.17530417238688,1.18352472865286,1.22676579224543,1.22834077743376,1.16553734328257,1.18295784589737,1.20465574468221,1.17244188329809,1.18972912511775,1.16616388097677,1.18942310670342,1.2242137691938,1.19120302449927,1.19466468624057,1.18559310484641,1.2034749452382,1.23168459145911,1.17563613316584,1.16010661786804,1.1712849436541,1.1878839692109,1.18269907096081,1.261135556852,1.2210754806785,1.23916216652947,1.16374193094724,1.21302241022148,1.17305911665096,1.20497931847455,1.18284308114003,1.19026852913065,1.22821124044469,1.15903674355179,1.16937310610836,1.24526439950319,1.22385532280347,1.184556553779,1.20049552557794,1.17642818564167,1.18916835583912,1.17087001929135,1.15348574800179,1.1400446967145,1.1907938749188,1.21770852356463,1.18749823040654,1.21815816721032,1.21084396032429,1.20350859566908,1.24295836081404,1.1666789037809,1.21604695293724,1.21365404460202,1.20251030766097,1.19966023671774,1.17290216067712,1.18865290699396,1.17681103542081,1.2221674826947,1.19687657461828,1.15659755433436,1.21962681397468,1.19841787471988,1.20442512834785,1.17058940430298,1.21517569846313,1.18416816367952,1.21357463367877,1.22422372815126,1.18936229859189,1.2489650314625,1.18124460051563,1.22431037847777,1.21590634935976,1.21629083561124,1.230042924974,1.17840866957594,1.22755231730821,1.24117198068159,1.21433026932587,1.28124669999214,1.19761224310358,1.19590858646057,1.20079953708272,1.18254879047696,1.23281362731371,1.20313781214351,1.22376914114237,1.19440053099363,1.22077119373322,1.19037242547446,1.20507901993806,1.20271997756933,1.18031056695185,1.21982732449002,1.19403226146428,1.23441903034247,1.17766150500854,1.17719279684765,1.18159773548383,1.23245928361149,1.20655134629034,1.22751476465369,1.2426691269763,1.17298071054667,1.22282803172374,1.18452145086583,1.2154123469916,1.20312867742072,1.15412446410497,1.19791343950992,1.2075758847742,1.17180713952899,1.16386493051218,1.20122533328741,1.21408420539183,1.2539353850899,1.25162001541448,1.18533329944331,1.19098592169735,1.14568637673594,1.18967471950537,1.21936941819665,1.17531024281396,1.17183141010954,1.19877747469581,1.20120087489037,1.27017002124538,1.19300726943537,1.17487127308943,1.19741477786259,1.22394160282509,1.24212955294967,1.1786857389123,1.25246231453035,1.21472167061422,1.16474229722618,1.20900068411045,1.20043073279562,1.18543504698146,1.19747843415347,1.23368159322817,1.23935222935536,1.20071368717951,1.17803420078231,1.18895320755766,1.15215382228882,1.2139169503605,1.19241629606212,1.18960753648354,1.19629340461639,1.1802928188705,1.18463893829481,1.23395176743338,1.18285970351735,1.17793622272288,1.23253975801741,1.22879412011096,1.19141886005136,1.1891026365752,1.19860386952101,1.18095069175554,1.17456177772001,1.2186287147403,1.18305774674828,1.24068608581277,1.17589037214843,1.17212444827892,1.21503488483376,1.1945451209802,1.20138534788437,1.25988299095162,1.21981884674221,1.22441857646265,1.21602798236488,1.19262083581578,1.22492068723457,1.18935939726104,1.20049374319411,1.22201848569365,1.23719958459096,1.17653945008048,1.21595626282387,1.19185224007599,1.1715940857721,1.17702194427537,1.18899564721065,1.20359250918072,1.19734333729725,1.20920982674567,1.210453472069,1.2436330747915,1.20103211082855,1.20547679471806,1.16853528520681,1.25193704146124,1.19390879475974,1.17306626260383,1.25549238121164,1.21549667751327,1.20950200809732,1.23515453664283,1.23292976076357,1.2192210965132
"13",1.3,1.36889047069995,1.33102243572419,1.30596192468997,1.28411904107861,1.28542784494894,1.36259945018715,1.29322623238817,1.28952162342523,1.30658102413928,1.30302201463933,1.30824694038851,1.32600644923812,1.27928969466292,1.33976290592436,1.34008954181975,1.33825790337223,1.25392449099967,1.28052351378647,1.26427692797502,1.28983817110636,1.32742986354747,1.27917777348552,1.31231741460076,1.33200098625724,1.34405627285666,1.32314629529572,1.28449420402596,1.32765225879463,1.27944619877823,1.35061077624681,1.32699180663825,1.38351344970661,1.26959435691473,1.29209702438575,1.25801270395411,1.29864917247592,1.29922881533472,1.32978904986828,1.28998643698223,1.28971334389516,1.27490842294115,1.3244394973297,1.33292303526719,1.28746987322013,1.2703560762925,1.24949545656053,1.27988930028432,1.29326976647761,1.30556369932144,1.31491902697394,1.31399221815745,1.34893532415853,1.3157259511531,1.2763604225812,1.27200817935187,1.27449420727159,1.34459969584817,1.2997677267985,1.28755007438155,1.31383093606848,1.30654055718977,1.2926425000595,1.30823402458346,1.27317910676543,1.32918021288957,1.28194307990664,1.2596474472975,1.31654088248968,1.33465499958209,1.29626942626012,1.31022994959319,1.27794940423842,1.25713182435606,1.26844742640399,1.28314566507786,1.28139713135208,1.29193139418461,1.31530185123249,1.30418352462803,1.28213012562013,1.31772202548452,1.31729092138326,1.2846692027558,1.30127217345716,1.29689867688779,1.30664462553977,1.29204712035936,1.265316753165,1.30099109855143,1.27521983985947,1.26905312702068,1.30043309820367,1.32640410193023,1.26199600785567,1.3419981131412,1.33289769244684,1.32761347166501,1.36727869876865,1.34231189712018,1.27722944732005,1.30224006360494,1.29960124954049,1.29075184767576,1.30934603595796,1.27837844985425,1.3401810486648,1.32336433903825,1.29642259671816,1.25838127973795,1.24778253622461,1.27691725018744,1.30165231564953,1.28883545297001,1.24973385022716,1.26387285114701,1.29574017829916,1.30289210759456,1.28799039800958,1.28924388042108,1.31319715047872,1.30402377150594,1.24416964271515,1.29983645404041,1.26301776809469,1.2459375614857,1.27745986012321,1.27511104576973,1.26848875963091,1.26053558074046,1.2978615856559,1.24210047922629,1.29984730630774,1.2869981160578,1.30809859194039,1.35496483128123,1.35039598283298,1.30282078550011,1.34084780551718,1.30771764568087,1.38808485476895,1.29243570007759,1.26708413008168,1.31807261531889,1.28528004412914,1.30164113236688,1.28891112381061,1.3110237871257,1.34244520628577,1.32475359572477,1.23228561717112,1.24490230103573,1.28946725365507,1.30871880074573,1.32998344699751,1.30574531346225,1.30854741095526,1.3173526113516,1.29557821479983,1.28554093794804,1.28792602730508,1.31576435589641,1.28755317544502,1.32203192522191,1.30870379195816,1.29502973626382,1.28493047299286,1.29652742828835,1.3263730751716,1.28540632071124,1.28666594930355,1.30554209602538,1.34282451624421,1.32449198550705,1.32069105595228,1.30155262905593,1.31857101344952,1.33612062439075,1.28330435399682,1.30446182541704,1.33974182202007,1.36306501307075,1.29878558166316,1.22381597409089,1.32170536217291,1.30786897213889,1.2860239682596,1.3251190167815,1.33782973088694,1.287742004422,1.29793157615422,1.35096520886376,1.26174194307952,1.33643491763715,1.27390323198578,1.30296893784838,1.27810697735049,1.37987925281361,1.31036397155303,1.28840944854893,1.27671098379969,1.26799586303941,1.26274491544382,1.33914165450187,1.26321815566315,1.30805420219572,1.36643411104815,1.32861451228024,1.24951953410699,1.29993547823509,1.32411166255765,1.31925588810456,1.31882264252231,1.28138372855923,1.32601551898626,1.2785252057498,1.25987720925475,1.27350099217348,1.30158684466558,1.29668989048618,1.27257915670684,1.31847992204563,1.29471664760944,1.25956413672277,1.30005681898654,1.30771599951439,1.31250449364357,1.34675069548752,1.28382129123913,1.25258093609685,1.28180012398368,1.30416918904112,1.31170702455113,1.29562763464416,1.36274556403818,1.28868625714896,1.35927878320941,1.23415791848346,1.29093012510638,1.29102764829822,1.25203037928192,1.27128223720057,1.26314255584939,1.36208324919476,1.31708402915744,1.31281800809667,1.29833970094458,1.27023412863452,1.28607600330455,1.3790823816219,1.36449626559247,1.30293907410167,1.30317645441647,1.31488791164337,1.30677136103457,1.29061697166419,1.24737444826052,1.3039508316839,1.31670366693737,1.30020596763908,1.31097516641566,1.26766044073165,1.26861480153657,1.25101420337697,1.28716770316007,1.29169129980147,1.30702375122104,1.32288142748959,1.29884468404383,1.30145982429043,1.29676631410365,1.295899946575,1.28329025231004,1.27347497034761,1.26032530077464,1.31462778367373,1.27409582075681,1.28749218109421,1.27702587553051,1.28075566639708,1.33534908560252,1.37593348613268,1.27798545478472,1.32776851735262,1.23833653737668,1.3018885384472,1.2984486690578,1.30774739657132,1.32572477113555,1.29926325478222,1.3030316813214,1.27112590390102,1.24552874661367,1.31107867261269,1.29840196087915,1.2612365345472,1.2543804607077,1.31897027645558,1.28914631422647,1.31711757942495,1.25768414524558,1.32365982318956,1.28467291025365,1.29554880867032,1.25836518610519,1.30151273306876,1.27281594427298,1.27739767340674,1.34451308179537,1.33723271140704,1.27918265059192,1.30102744488931,1.29897239790735,1.27088007870673,1.32292161269107,1.2500338649012,1.29842177954193,1.26999831650317,1.34424970248959,1.28975427752781,1.2602946284292,1.35616067958563,1.2886488608941,1.30676957381539,1.23896396708586,1.29184983851948,1.30835236283882,1.3014262772887,1.35195696049589,1.28853767264328,1.27138705058281,1.30180654102533,1.26419239598125,1.34982924686896,1.36026280630403,1.27605890857443,1.2531663958438,1.28961351330501,1.25321904029545,1.25661793098971,1.28360780274168,1.32995629128161,1.2734877225039,1.35203560145358,1.35616389399535,1.30716719546863,1.33012361651839,1.2674609885975,1.29042636366458,1.34942916765327,1.33473179204696,1.27306613690578,1.28987528579808,1.30669611495139,1.2838929683553,1.29774603811909,1.27611613766339,1.29398046976547,1.29969397167044,1.29292436423446,1.3184177629066,1.29187263665399,1.26842016748361,1.25730973314265,1.32160410969577,1.31811452586712,1.36672749130693,1.28978188406256,1.24380501517665,1.30343082252495,1.32546371772042,1.29327851036825,1.34022495179042,1.2542130611821,1.33896733503304,1.33816268427348,1.40777909067473,1.33608789440617,1.28959523750221,1.36505209796236,1.32093934129564,1.30719153424014,1.26629018764815,1.2866810923643,1.29597336655839,1.37420768341156,1.29663942954701,1.30143730773947,1.27785929336002,1.29616856646757,1.29607970851082,1.31617855331221,1.30585958441279,1.33766628920869,1.29135468280107,1.29435178182825,1.35456832543557,1.30197951933139,1.30160415872273,1.3601648310643,1.2815528853356,1.25249186650475,1.308898378571,1.31684040622471,1.33915051254044,1.3002352849671,1.31638044963203,1.25137569676644,1.31430748157057,1.26999271024946,1.24116429577775,1.29375667581188,1.36738996995538,1.32804938345942,1.2938188205362,1.31963031035997,1.35309026780625,1.2405892764666,1.31143178839094,1.3110798369817,1.26457064429467,1.26778605445308,1.33538792590472,1.29613241551971,1.38995470938651,1.34610984432411,1.30885180175228,1.31021956258468,1.25645066876903,1.28517899129834,1.36612528133417,1.28486484736135,1.2759542680774,1.26507682972811,1.29498437740879,1.2771626328507,1.26387304889926,1.33043761437176,1.2883646355728,1.27052262270274,1.3230660546902,1.26832109334961,1.27380891386317,1.30124598680077,1.26679424974343,1.27200814485489,1.30877887553658,1.31379134842014,1.2592809729149,1.31604958351072,1.36127328265606,1.34090895945307,1.28819524430637,1.26061312829934,1.32504841085154,1.28798743961423,1.30787208826237,1.32369356941172,1.294528305213,1.37272794324372,1.29138288281723,1.26865094037797,1.31680535273982,1.28481328888496,1.26372253382128,1.30780138001738,1.36209743666897,1.27832882814425,1.27905245159381,1.32002064561009,1.33068845471914,1.29120203241519,1.29872678411919,1.29271437695143,1.26743053851301,1.29111248106738,1.3391284432255,1.3433821895972,1.30907119940775,1.29131206078898,1.27910572197979,1.26019411769701,1.28629330945211,1.28205819196198,1.31959892370046,1.32996705678539,1.30837207608053,1.33238371073955,1.35192235313847,1.29426947565061,1.28064984368169,1.30122802565575,1.28928659648896,1.34917002919275,1.34883837834868,1.24537452556498,1.32747806859353,1.30052198140775,1.33109544530721,1.35931256525086,1.25256965673326
"14",1.4,1.42054827170519,1.43351509867757,1.36246923328517,1.36371280453365,1.44003615180314,1.37668856126889,1.38881654951703,1.3592073077663,1.3738087305457,1.3178886383253,1.38007681451167,1.39537642589183,1.34107212448939,1.36627094341659,1.38174186489394,1.47386577886764,1.38289470921437,1.36493197984653,1.36293513611149,1.44772379588159,1.43094408186429,1.46143285529842,1.41974396974918,1.3668394101582,1.45198913365472,1.45010917778378,1.3935526706953,1.45480178626795,1.40067431046639,1.3715370175396,1.48919038475963,1.3610693999076,1.41817753865143,1.3934227604816,1.34853165820485,1.43049946372376,1.37682597676497,1.51847890894268,1.37577266992577,1.42079296062022,1.36750389149482,1.39138643930645,1.39993538489101,1.45763498995406,1.41274057880743,1.34228753950894,1.36739445623559,1.42873211164979,1.36982936291633,1.43750904416139,1.39028527491336,1.41692905409508,1.38356480009195,1.38587523503709,1.41056085658514,1.35231948056474,1.38168479900947,1.4075857018635,1.46768126857324,1.41110568672509,1.41625227985244,1.40342646307647,1.46760850720304,1.39215602664387,1.38998480317561,1.38440006747702,1.37807004345802,1.41197261560502,1.44636164107339,1.37127519825619,1.46428639886165,1.44788432711569,1.38964310081057,1.3796726639263,1.37139336272136,1.3792936594902,1.40528235162754,1.42972090522804,1.38313683658284,1.43768249168612,1.38033730299138,1.41670445745458,1.35355200189786,1.39295238944223,1.38426960401773,1.39561616342916,1.43816528846512,1.38121350410577,1.36297143304942,1.39259109873223,1.43109131195433,1.36406850618533,1.43431171109486,1.35188156352059,1.40663990661449,1.4383561845125,1.43690941178613,1.44838871807035,1.44009206704529,1.41202407764613,1.37497228051014,1.45730278199961,1.3913231924337,1.4209278122353,1.36837498439509,1.43484900031904,1.46215898028321,1.37445483091407,1.42308872086401,1.33424153401759,1.40832923086046,1.41336435984887,1.34219567734331,1.37989107465683,1.37455008489836,1.36632752346513,1.37259817234991,1.35723311648286,1.41381481638699,1.45536897168334,1.41737242314207,1.31502494737096,1.37114724610945,1.37033718074333,1.40735491526713,1.30813957083388,1.35155780836887,1.34840744228263,1.38137178313932,1.43720496006249,1.38913489011378,1.372065107991,1.42190112519871,1.39437696363683,1.42676864042646,1.47600960506951,1.3914320029289,1.42154153958552,1.36712882185015,1.4575008387763,1.42089673404164,1.37829497735948,1.41190478230648,1.41264709071951,1.44585134731792,1.37108509817573,1.42309088198936,1.4442970821731,1.33359421141165,1.41309125828847,1.33576999765939,1.38273209058721,1.42323669328678,1.42840871970269,1.42059321141659,1.4039551969851,1.35370090404345,1.43388953945761,1.37177461527463,1.42514821452582,1.42865579077073,1.39238758329334,1.39248238582815,1.36736984034169,1.40465288896887,1.40924719215227,1.40070496291815,1.37939558287176,1.36391663081565,1.41012268581921,1.42671617267904,1.44295627662911,1.40588758274322,1.43011485125603,1.43032296146367,1.36547159594872,1.42026413403982,1.3791852660264,1.43300545703196,1.44038704021071,1.47128345375841,1.40600116000458,1.32090985402255,1.43101084056778,1.39946179905908,1.41621158615829,1.43377314673881,1.44090651416865,1.46125801087799,1.36357628606363,1.39533126587248,1.35632192911222,1.38335110038416,1.34307486754198,1.45577906377291,1.4073986469758,1.38496965848358,1.47975720227346,1.37322461182807,1.36243862137234,1.40666733477591,1.35343068484786,1.40778891598634,1.3962812398486,1.38113382692341,1.44472231399622,1.42042880165193,1.39623402369401,1.36764613063023,1.45198914906529,1.34595633007047,1.42971767210134,1.36967878801933,1.45095056850814,1.36574487092278,1.34862134276939,1.38580899626971,1.38787487750676,1.35635610312999,1.39354467780183,1.37395104517858,1.36331971582887,1.42378133524393,1.42985517997877,1.40953169368546,1.47217466521235,1.40631474119707,1.38019902800311,1.32980699761164,1.39969951504726,1.40563281163974,1.41246341248372,1.3783241597453,1.4560143260775,1.33957065986262,1.41970009979466,1.34775004853282,1.37352969282498,1.47215108215652,1.39398301387343,1.37166034601383,1.39760750710657,1.46654169489802,1.39801218165565,1.40491055863359,1.39881220748186,1.38441561237907,1.34405289910114,1.4431437417468,1.50213686538811,1.37146692847438,1.43028824939548,1.42642385052407,1.40635006870749,1.41055664432411,1.47242734245687,1.46343340398345,1.36909055461031,1.40128969785961,1.39570523871059,1.40062754330426,1.3594642360787,1.34832093347472,1.41974821639849,1.38771312029644,1.38573904612448,1.41193720139,1.40714724077615,1.41188090765542,1.37192231135524,1.38718780909145,1.37741283121795,1.36076999485,1.37871692478938,1.34418364642521,1.45062436519356,1.38453673520327,1.38396555850513,1.34910906578871,1.44373489119338,1.33909582946834,1.41138770595426,1.42885886680137,1.35992400966113,1.41223685874617,1.40080024413356,1.42667013899247,1.38431893048224,1.42963136188168,1.41220531386783,1.36342014216683,1.43836492923843,1.34945744117757,1.40251227042331,1.36051009346248,1.39480606234197,1.35387850328644,1.38895440515479,1.33759175549311,1.37838642931776,1.40986470622444,1.43232589946741,1.41225925665197,1.37891254032036,1.39550448624679,1.38913808649358,1.36770343486419,1.4392153758647,1.43156256120683,1.42893487061702,1.43535001033472,1.37475201995076,1.44966753548783,1.37372444955058,1.36028161373523,1.38006454030247,1.37855319804167,1.36118494672531,1.41481483742306,1.36365667685513,1.46930878200065,1.38561488867246,1.42795916517479,1.35607659297732,1.40064974743973,1.39885534836796,1.39171475764339,1.46080338796936,1.36656138517758,1.44973974807518,1.39937317522882,1.34840805649149,1.46519651022214,1.38021730403884,1.37804333374024,1.34641952690973,1.38898934908493,1.3341590270934,1.33444254297726,1.40752409396212,1.40244645850431,1.35373339923346,1.45732468416552,1.41344718878046,1.45979679906588,1.41153818920436,1.35942157191519,1.45782570456905,1.4204144258521,1.38205199330243,1.41154837340815,1.34608017050256,1.39769243875279,1.43282298638101,1.36919602385318,1.34663914495917,1.38863887331858,1.37240319414233,1.40679168118302,1.36238543431019,1.39449103786859,1.3225057714273,1.3984208781911,1.42018349258012,1.35291792687458,1.3839277792848,1.36908809490908,1.47775206285017,1.43209258433168,1.3823204088183,1.38957901906383,1.44461125854642,1.36340935788776,1.42829020434712,1.44270754807152,1.51248301793007,1.3710241855567,1.43916545204616,1.44338512238355,1.38134230472072,1.38113201274732,1.44896063969928,1.39514706693443,1.39064769111033,1.35672103802678,1.45650614742106,1.42550363958494,1.38246183498109,1.37471059243233,1.38226158619747,1.39410979432213,1.397689923323,1.42145673396315,1.41805849402009,1.47194006655374,1.40701118292669,1.37444288026038,1.45366657229567,1.45132146280186,1.42875165776778,1.40291040196224,1.35056641436756,1.40882656689956,1.42529822154882,1.43215102013179,1.37349562404402,1.36538070436249,1.35833924100923,1.42579870097676,1.44162958070432,1.34663960076985,1.40722605494824,1.43768515521167,1.44621142434072,1.37369651342832,1.45830198117017,1.35486006323389,1.41275214817887,1.41873140016836,1.3794647894371,1.38173758620231,1.50055637439857,1.44244739515534,1.3925000536777,1.45387237290369,1.38242708593139,1.42282698849377,1.41400200210178,1.32781824274228,1.40024781579034,1.44547093350475,1.36003893167312,1.34626895332971,1.37282970070971,1.38275385971454,1.38182673673836,1.39263601499997,1.42664576630397,1.408038643672,1.40452372661008,1.39701688784844,1.37049539911019,1.36114049855614,1.36572914009011,1.40833595743332,1.35385637053092,1.42430620853102,1.36702288816485,1.39915247300056,1.43632317152101,1.40552281695218,1.34481773592385,1.39831668544179,1.428081449568,1.38583155870387,1.41001944674261,1.38947188514878,1.37101880839317,1.34778208683581,1.43639829023771,1.43312745788874,1.44600118604249,1.38131244175445,1.35166276862311,1.43186502401671,1.36899723988528,1.35076611588095,1.42808690255644,1.43902711292978,1.38736180763985,1.3872664506196,1.4030811358378,1.40518099371529,1.37063029237848,1.47064045614805,1.38640894944607,1.42316261564688,1.33594262299768,1.40904166758251,1.38719399195964,1.39130141084055,1.36379916262748,1.39276727956234,1.42855076394451,1.39534464733798,1.42612024433849,1.41552725882185,1.43442617491496,1.36173146494482,1.3765539344893,1.42398297354693,1.37804623958398,1.42914615720503,1.35795207866566,1.46673026936689,1.41439344038452,1.45022321713502,1.41752500258633,1.46671319362888,1.33265508507433
"15",1.5,1.51865962269738,1.5389943953581,1.50557923170721,1.49977169739742,1.46426673182154,1.56907395896955,1.47081557851117,1.55765252350188,1.52171408983629,1.55829442955851,1.52754631383961,1.47774047510626,1.47210627375765,1.54381107235675,1.49406498076089,1.55084535768225,1.48451529356714,1.46859025651403,1.59966695063911,1.55309131985457,1.52351433451132,1.54952537430979,1.49848597054959,1.56879442623313,1.52393987520092,1.55116613657013,1.43078702081715,1.45224939197202,1.57324620145663,1.45302538078834,1.45187525972219,1.52499685871136,1.62266353777478,1.48476567562704,1.49799098357649,1.55336326938199,1.53647529870899,1.48575398509429,1.47688525065448,1.64450658814273,1.52511932521825,1.47841545369296,1.46025441909979,1.51591014314793,1.50982769737338,1.46837235304526,1.52032837505513,1.51002065210253,1.54776550063626,1.45019494650624,1.50658122715616,1.51024658031841,1.51212854179408,1.55276971940636,1.52102906738776,1.58213534406136,1.48240286026839,1.53219790559654,1.43864972578256,1.51552544609813,1.51813896418023,1.46944074014185,1.56050637547347,1.51116227317198,1.44732610485158,1.46691567430245,1.542387847858,1.45570096997068,1.50637432521676,1.46684048252289,1.50753373036277,1.54340775544966,1.46940228155711,1.56558205000676,1.51375427167083,1.48612875953163,1.53504654184061,1.47187643951217,1.4963604952661,1.47715490708881,1.55040526743773,1.49031935348253,1.51092557215852,1.43606315125416,1.55963688415092,1.46481849536193,1.48977272531753,1.53542632000434,1.47105853702607,1.47176334645585,1.57475743090134,1.51732883528322,1.48014760612267,1.45368092519376,1.44615755950145,1.5512332783175,1.56250159226568,1.51050602770826,1.52079262714366,1.56043635269317,1.54732823210821,1.46310132350246,1.4965817334935,1.48692929616095,1.47416673648732,1.53759248046038,1.55343885420324,1.46090108116821,1.43690767649072,1.54427324280427,1.42909218417928,1.49443199465285,1.45794516927206,1.50599400118989,1.46262376439007,1.46454024667507,1.45369484883477,1.48693115693335,1.52389632900013,1.54398790466583,1.52120544809331,1.43291775013135,1.49162572707837,1.48638673483005,1.46706413132869,1.5002063857134,1.43572502776408,1.4274221956034,1.53968341244845,1.42562335151369,1.48544274426534,1.5004315806696,1.54445642417084,1.49850808443711,1.59433493785894,1.59876901921096,1.45257661616829,1.49996100581747,1.55440097900448,1.52953091599783,1.48666481767596,1.46009328219597,1.55624195353174,1.51569202627886,1.44984305904916,1.52335595712095,1.50749703636588,1.52474674390051,1.52297378210813,1.43412986257241,1.43183800465325,1.4661301553938,1.5512548151872,1.51171372912952,1.48388088111361,1.50661414339507,1.5399718202373,1.53003926844589,1.50099239305173,1.51141929007132,1.51924865253623,1.52907132720432,1.47776079861647,1.49170755654541,1.50515906480428,1.47471844134584,1.54251669316381,1.47655259214249,1.47116717849332,1.53624961174429,1.49988579707472,1.53347323830232,1.50892152706063,1.53152395412562,1.50830396491656,1.5038849471777,1.54999687490591,1.51183258168022,1.520111650889,1.5401658048862,1.60186540285703,1.48768235989358,1.52885303725371,1.4484212398631,1.46288103966165,1.53320574229515,1.57623784672094,1.4594704320227,1.55040586478206,1.55498602183431,1.47591716957811,1.54551625886691,1.42728582868579,1.44512040991876,1.51113994189791,1.47034638296776,1.52148157510924,1.47997714245424,1.55534801776535,1.54441280111589,1.48992994128989,1.51272956995799,1.50764760561693,1.45954358371284,1.47323482552531,1.52559539893542,1.448044043439,1.53108559509454,1.52671399647012,1.46879994578145,1.54422371455357,1.54751891542725,1.45701128925396,1.56114228419751,1.47227038526013,1.44082827437988,1.47869096874295,1.55366119537218,1.42794760736936,1.48478687188426,1.49461480428078,1.47844369416606,1.53146716479976,1.48679465248826,1.5018927919476,1.49501684446801,1.52439882314455,1.47681493861286,1.42582101425145,1.48489726654748,1.49583693740927,1.5552599520284,1.46591485641597,1.52755594463937,1.46248772836238,1.53694992332545,1.57530231724993,1.4597819860408,1.47388198212958,1.47901479118984,1.44867815487941,1.47353825452651,1.5558985793923,1.49217337307518,1.50176140400522,1.47645918488726,1.43823180447494,1.52679684836193,1.60866045937735,1.53300830413399,1.50393754488583,1.50112880313114,1.54039769752909,1.52693183443173,1.49235207195054,1.56851046460763,1.51592017964333,1.46699456775683,1.48915394781641,1.5502427897459,1.49041375820762,1.44052299258289,1.44730595581603,1.50318730559522,1.523076793138,1.46604032533292,1.46938172552706,1.53699402066588,1.46265109545426,1.47537671574342,1.56599068436813,1.55634031094385,1.48790756169377,1.48453053138412,1.61121324925656,1.44889588606414,1.46066170319284,1.44795283084205,1.47644763389173,1.45360748863908,1.49861907944841,1.43440759327462,1.51189565258035,1.52705302596347,1.49825649174221,1.51367891329505,1.49864414761923,1.50008414923862,1.50894608273757,1.52404878795639,1.46341811461624,1.44860560365079,1.53370752451212,1.47760258471748,1.52517138881604,1.49550504144636,1.44445808022113,1.49543042927661,1.42131210358249,1.4935697688728,1.47933746340353,1.55444320317288,1.50328742509244,1.50149239306612,1.49474328026275,1.45152872000988,1.53729644440008,1.51405688806966,1.55863989845208,1.52930547208969,1.50266388116599,1.52717754617673,1.48013910546446,1.54365442454209,1.44784196113623,1.52549680484892,1.42916376908649,1.50836402703368,1.46510339635501,1.46367106019278,1.55183249335835,1.48233187667784,1.53389973950572,1.47924505020542,1.52623135964036,1.50036412844759,1.48444987874913,1.54139188655582,1.45005726673549,1.47220827307035,1.57388862270382,1.58475921424426,1.46569111914902,1.49000825123049,1.4801844021443,1.45567821518738,1.45002911544072,1.45346672041622,1.4362165694151,1.49586311274293,1.52621852578808,1.50276069930985,1.5388133211728,1.51940342873622,1.51342551618087,1.49695058308658,1.53889515104087,1.58895424168193,1.50676330892903,1.4983153570398,1.49139296036655,1.47317977247214,1.54039116750783,1.53223196034538,1.45884216402648,1.47792439865819,1.48673079122271,1.54417559864817,1.5032101930695,1.48878766765242,1.45797169622543,1.50876653828129,1.42756318952537,1.48768106601813,1.46452033233016,1.62316859254255,1.4644875266074,1.47983675777465,1.47194145638508,1.55378820260384,1.52682308306707,1.50265121218615,1.46240405560863,1.55819272185407,1.53730435856579,1.61369791965688,1.48229494845901,1.55477072831275,1.47547423397521,1.55367682426068,1.53655873539745,1.4847639832521,1.50033048153455,1.50548289046702,1.44602098440991,1.54191274861913,1.52771166718686,1.48838413897699,1.5062537239374,1.46124639044438,1.50138929697457,1.52886949771461,1.52099349293898,1.48582587293432,1.5238059839958,1.57990163279095,1.44744920657492,1.47058706450502,1.55958036752876,1.54579686235387,1.49441626293931,1.52925506369736,1.4609706876224,1.55062415693455,1.49186616913907,1.52956843200538,1.56016037921544,1.46614692187144,1.47834925085401,1.43455138850831,1.56026711727189,1.49873166888189,1.56659448045892,1.57218655676544,1.54393056002699,1.44741145054246,1.46589039851634,1.46019170179748,1.44111386726146,1.55233116715397,1.58428444994787,1.4924452693368,1.47026632871395,1.51910712009331,1.52224315558089,1.5010597586747,1.56518645952066,1.4881687816419,1.56250485273759,1.46263221238177,1.42952405804036,1.50650776519942,1.45430946487754,1.48850159530547,1.48629744780272,1.54174610668808,1.48071961988982,1.51420962170965,1.47119670429023,1.49659191040963,1.47728361793783,1.453997501226,1.46587743811567,1.44663600975164,1.52934577830978,1.51656134938446,1.50211830034291,1.47889220340421,1.49125026226126,1.58336431571857,1.42940870285397,1.45852694965303,1.50201932015829,1.52873342671007,1.4856797091744,1.51556312973497,1.49761187032232,1.53243575758485,1.44077095276192,1.50857282589508,1.45018660691211,1.46373887126524,1.46545261678092,1.54591752265676,1.52736561380218,1.48810928008543,1.55316729178068,1.46320371965106,1.51543438335146,1.5250334173289,1.49648807534984,1.49284800736788,1.49829583238929,1.50729683699309,1.49174895925051,1.41450771812947,1.55738826598022,1.51987939211518,1.43533644754402,1.46276800795714,1.48034606461273,1.48222794395427,1.4672456706846,1.51917711042947,1.48123327208914,1.49922527939604,1.50347651088119,1.54445564155534,1.49234053554025,1.461071314418,1.56040042584752,1.47906718060321,1.4767590299143,1.52757070584766,1.57238486612039,1.51466000862533,1.55772931544594,1.52493985235316,1.55627512008844,1.51401963800391
"16",1.6,1.55421102783182,1.61717318028118,1.61544059802296,1.61719210331861,1.65282123680514,1.61177998241644,1.63352278967468,1.59464874930929,1.6095732896971,1.65275512681929,1.59362463046397,1.57812606905232,1.6031445431962,1.60683870762096,1.57327784870198,1.5893661493965,1.59692099479858,1.56827007945697,1.65805536698803,1.56272338807371,1.51203456694592,1.56243999218142,1.65452097381648,1.6896646784587,1.67019143556441,1.64108415526306,1.64553080755779,1.72227183625211,1.66637798446599,1.56537902175701,1.57624127050834,1.62331470936207,1.54943781263179,1.72623912048395,1.55584137981941,1.69531555106729,1.63871442768378,1.62425984977415,1.58543281227667,1.54763175914369,1.61521707707946,1.61891421657171,1.6009269463369,1.65425092476786,1.55048763092648,1.5871857250668,1.54980814862223,1.62605840719072,1.66502173500473,1.61724507494843,1.63076031183492,1.62873001038385,1.58189984650392,1.58173631897254,1.6436023098539,1.60385273782504,1.56691424341758,1.62888535075562,1.52535215256114,1.6871529121742,1.55643195415798,1.62300317360498,1.67577930794175,1.5907252793618,1.57724652923667,1.62785966602769,1.56666720538102,1.64896129965947,1.69110116731079,1.61282564325986,1.60703983701233,1.58403146167927,1.57187918887602,1.53626959173871,1.55762470175801,1.65228790251528,1.61022164385794,1.62865667350459,1.54931753164974,1.59070555686089,1.64775906608162,1.64930980566986,1.60022897863111,1.56916938458386,1.54968330833775,1.60029597182824,1.59063640686008,1.55820558574348,1.62200573533565,1.58545320572336,1.67555531902673,1.59000723356463,1.61055699807403,1.60997841561775,1.65466565645723,1.62914293159828,1.66384628857681,1.61433971540974,1.64129175652083,1.52551581263048,1.61141733768366,1.63301852675928,1.69849573587595,1.59466530022131,1.58006110875922,1.67651901512812,1.6165866055487,1.56862010638654,1.5399257314802,1.53794440326762,1.65806422344554,1.63363217762268,1.62920010032107,1.56853350482862,1.53873192289454,1.66663922991033,1.56213089822306,1.54026930962675,1.57821483868224,1.68648867434595,1.66739316934837,1.51059515815467,1.5892151667991,1.57773231348275,1.54058918663939,1.63698037339728,1.5318368726447,1.58904262015733,1.64285470406273,1.62826105990772,1.64775570772967,1.49942659557106,1.65277497016543,1.67453406178757,1.59646759704875,1.50779013531917,1.73240601710886,1.56059134450275,1.6204069047743,1.53020981472037,1.56118544159798,1.60941136494661,1.580434261283,1.65178434401669,1.67040933533075,1.71548800362865,1.63291712058635,1.5295714774226,1.51870132106979,1.52869877836605,1.6286377667182,1.55982799384931,1.6681778412102,1.60188130696448,1.62896825016169,1.5624535164622,1.62029591815368,1.59934561355018,1.57873620106598,1.58311219280558,1.61075501316545,1.58949301669622,1.59465512271282,1.61210416551882,1.65191153299173,1.64093690763385,1.60537357014019,1.58371087123576,1.54945681378093,1.67266616381904,1.60808396331667,1.61899571431955,1.57543437289714,1.66069725745133,1.60502032324695,1.58949457171463,1.63487234176777,1.63959018905188,1.62138833390893,1.628953317394,1.60412467526659,1.71548157573561,1.53734406085857,1.61999710201744,1.53757000162063,1.65803146864527,1.61977282182263,1.64746483608151,1.58056707916656,1.62126177121489,1.62366447547911,1.56836564032186,1.52479600299932,1.52264023322058,1.56586524040804,1.63685785567438,1.58745191754816,1.61878365830385,1.56537550430611,1.61646708869946,1.62138182780181,1.54864237277422,1.63801898408902,1.62202410338273,1.53845902078958,1.57386716490607,1.70648635689322,1.65477787739269,1.60269186079718,1.59974121864542,1.63517796593694,1.62195367349531,1.6233638227002,1.69940683168234,1.58800827256338,1.5459006821511,1.5555001394152,1.64243980158512,1.56816964038379,1.50225505048029,1.57164428460066,1.61598729235196,1.56648664639897,1.59699910771231,1.62386513174705,1.6106468015459,1.73599612001585,1.59865435023609,1.52282446502254,1.59766588803111,1.6236754951245,1.640658423789,1.5625108426045,1.59949742802952,1.62517106045739,1.62399013745117,1.5583296873401,1.68645205373127,1.54743342965348,1.58050226534744,1.59793333870402,1.57690334368796,1.66818109520555,1.56772170694336,1.60432759772961,1.58318426981227,1.62046513405904,1.54698529988982,1.63138723064737,1.70444048263885,1.61079540607964,1.62729381664483,1.63105600036886,1.59018153149191,1.5935485633868,1.66623102944819,1.63921893475821,1.59419101427418,1.58248869207915,1.64800974397998,1.60005881467055,1.54336957761549,1.50887637601667,1.56107703717714,1.59438537464763,1.64978665726147,1.59096590374606,1.68131951772029,1.58784745980186,1.54391878255635,1.58298109375816,1.58886059006654,1.59226333370419,1.63768377304907,1.68444653827304,1.55783149260084,1.64418943609558,1.59656914568584,1.57793914650265,1.56327751395829,1.54050482722445,1.52613160463994,1.56987763380708,1.57732716508662,1.59664233312489,1.57998922616356,1.61833245269631,1.58020621548597,1.5865966023132,1.53807987334847,1.59666006766499,1.61484001456048,1.65410693765172,1.58256188815433,1.61917361914026,1.58108106663308,1.54657442570494,1.61201497690696,1.64376606726498,1.51868455796125,1.58086120153433,1.60706998942626,1.58638941530573,1.64571596368531,1.5643652362725,1.62982165539592,1.5789124767094,1.63600587498047,1.62136501651494,1.6299845573285,1.59756152102584,1.58182342699375,1.5557299018359,1.54835685732191,1.65240974526108,1.56637397354685,1.60655298801039,1.52095182826361,1.60426986175933,1.6458689659681,1.64360253411394,1.61216207192312,1.58598390234879,1.61479573969938,1.58485262252265,1.5743591125626,1.60548653519982,1.65605836168448,1.53816053038462,1.60779406544868,1.5616812234561,1.67496761244172,1.54198925770744,1.65908611601474,1.55139606488743,1.59847884729152,1.58362941785303,1.54478994564769,1.59939934773587,1.61903843037295,1.61824073271296,1.63928612314596,1.52021256249854,1.59095149942982,1.61018330810717,1.65542066508429,1.61487815748995,1.60645584011378,1.6064761675768,1.61216177081545,1.59049727265329,1.56497829436875,1.609500062428,1.56000512171334,1.63056134202703,1.56006243784056,1.66543329636058,1.6048775025751,1.59217390605539,1.59283100129635,1.57888532307732,1.56235210878604,1.60950143674777,1.56951301509191,1.59291736729835,1.52127752135648,1.69383794699429,1.6797834313672,1.55150601225078,1.6206723170602,1.60526525170444,1.64542311033529,1.62555637164395,1.57341141690187,1.62214356078159,1.70815016663529,1.65639412432756,1.617002154419,1.61007041314059,1.59239161449585,1.66144480456986,1.63995675499633,1.61815780569802,1.60243666059404,1.66341578676087,1.64836443307589,1.60838913484966,1.57975646653255,1.61774700243658,1.54687870572144,1.57073343247833,1.61234979329691,1.64534859835719,1.64450241367947,1.59594400198329,1.649685029827,1.60179459346371,1.73964677431643,1.52336575120442,1.65188166276534,1.63126015856648,1.56773889022303,1.60019458177613,1.63071189573745,1.56734569582113,1.63041473840542,1.58469293656199,1.66274996669786,1.55706146009496,1.56302289179481,1.6825281927644,1.68053748155159,1.53428496573402,1.66303987932331,1.59642439858363,1.58454985714505,1.54444753443757,1.63470216868808,1.66053446235543,1.60203075499096,1.56151978207897,1.58068448752858,1.63445842963535,1.6704662110694,1.57127976624514,1.60633949349262,1.58695855357837,1.65735931404205,1.55285031833335,1.64480032913247,1.55749935546499,1.5875449178697,1.6966922609957,1.54044054350259,1.58605017597976,1.55860318668934,1.58293618361349,1.66048310554325,1.64396784536291,1.62305906460853,1.58229721754442,1.57093857623185,1.58876115246759,1.62992761250459,1.53792464089947,1.58190325513824,1.58848484671096,1.60986481636003,1.71740305553081,1.55857484142257,1.59238433682645,1.53391162573318,1.55717128436772,1.61651926407843,1.57105927247023,1.60146699539279,1.60112100184311,1.60983672166156,1.53154127690587,1.56851699799295,1.58321002755369,1.63471268782,1.53994305524373,1.62694875370759,1.55250701892492,1.54906460255919,1.56364281071168,1.63550402275123,1.60115382858821,1.64347149134847,1.61266792871661,1.6586223398713,1.60155491382483,1.56350438265307,1.56466680753648,1.64194809670262,1.63019871507766,1.50426207450563,1.5636808564123,1.5886520926038,1.57397800052052,1.51260315918093,1.56262566874917,1.62180540819613,1.56208548898304,1.59060190589549,1.62908173413308,1.60808528822593,1.55662559246303,1.59147523570213,1.6799562114108,1.55117136035404,1.70090669785486,1.57846723454162,1.58782856990936,1.68553090377678,1.6070118796946,1.56645595080669,1.66232972171674,1.57641776088084
"17",1.7,1.65826833638037,1.7746887709219,1.7104563594782,1.67336632014618,1.67476947808504,1.68328831997034,1.59765201280506,1.63007768805275,1.730729321292,1.63621004863029,1.6881550553309,1.58691902289063,1.81106649199931,1.66547173283628,1.64507238904427,1.82471836533158,1.741390292406,1.67558250852158,1.67861675735023,1.75784843110061,1.82891462635541,1.75916990002484,1.6614818180595,1.72423347126256,1.7174016887919,1.70576552173069,1.82895029399748,1.69706936476431,1.63014765758565,1.63612731501412,1.83601095613757,1.66533328865744,1.78466381148854,1.69761551367761,1.6936392962873,1.6485012239199,1.69675936211195,1.68755162358828,1.65217120192457,1.74236025665444,1.73694622464126,1.71860777563005,1.71615402506193,1.71209882333525,1.68102039268852,1.71064321847988,1.7437938200401,1.76305212483942,1.69309659477769,1.62646133705093,1.71745014016316,1.75606641671389,1.74697345462522,1.66824043103875,1.79943881433813,1.63469298841402,1.69888858036997,1.74853850733224,1.70383036758773,1.64952568389454,1.75873564197322,1.66456028131572,1.73016338568658,1.70299499226556,1.69945893652276,1.73438638653149,1.68095435173456,1.68274631443169,1.64764996083274,1.71584334185734,1.69703142568625,1.71882525600085,1.83986676752973,1.6965406236906,1.64267251069714,1.74914169399372,1.73134538777242,1.7917119729143,1.78574356878,1.73328620940582,1.62169670319688,1.67800213959384,1.70169969311514,1.6530146427468,1.65994261695095,1.66471669743228,1.68573680811236,1.6650217534812,1.72000164004957,1.63890000316203,1.73646689352179,1.73074127973114,1.74605842657578,1.77242323212996,1.76599563302058,1.63075958625246,1.6840174957344,1.6789270364746,1.77109914052379,1.7352184206757,1.69240769865111,1.67103710896059,1.75825323936556,1.70762735156199,1.70539491684946,1.76913714303549,1.6979845702185,1.66113947318883,1.62147135322834,1.7389978926835,1.81023359165728,1.64791539833361,1.68167268743007,1.72060080864924,1.69470792360064,1.68286361477498,1.64753888803138,1.71632859759887,1.65698083414957,1.80210856115043,1.80989218163134,1.59566508604622,1.68436097462693,1.68479752121529,1.63110130609636,1.65512300446175,1.73268308611243,1.74225777909598,1.65730230534003,1.73300875969356,1.74335444374208,1.70417073883542,1.78077976004864,1.70291090440451,1.76990965324284,1.78307631207324,1.62645511488698,1.65383811788381,1.74628153555791,1.66912689161807,1.66155865232818,1.63474661491706,1.6611677101933,1.61577850678132,1.71089222829642,1.74542597367201,1.72204255616861,1.72579524587266,1.80451498626521,1.64127762726731,1.57545173169949,1.68271547650038,1.71126427928354,1.74282883459978,1.71915806435793,1.65243957967339,1.67283567907584,1.69163503639504,1.68500468320442,1.70247905652131,1.76360949093234,1.74910293261632,1.63812140701377,1.71781098159036,1.69070080302842,1.8032063952524,1.72186204600292,1.68054958829735,1.6500081664824,1.73877480580318,1.6984777294956,1.69689367858094,1.7091835856449,1.72876690440374,1.76420198660181,1.72654960687673,1.7382668908861,1.73712624938604,1.69061174028588,1.71971744588958,1.83227490392827,1.68787250612374,1.61440187258274,1.72217643802665,1.61779615402805,1.74662898479538,1.75180232863083,1.58343234776902,1.71697317358734,1.65856184165943,1.76973797374989,1.7043241725128,1.6663744709691,1.70334289435399,1.71688198112474,1.74048514059206,1.68289709236861,1.72272634971649,1.64517155694674,1.7618188317882,1.71158421917978,1.71486543212686,1.66443604161478,1.61370374020435,1.59821250286402,1.69529279998685,1.70794034482701,1.74944499524788,1.80281644344332,1.71658728434121,1.66500532324278,1.73726773113185,1.71026084377649,1.79903102177443,1.73076869193238,1.60710299552769,1.74497703147136,1.63094816461482,1.65591658633193,1.59220553519396,1.70342696434201,1.71720995080926,1.72375773637087,1.71120139096094,1.69860041790708,1.86807617113031,1.70014801125929,1.66914132307571,1.6462681860778,1.69024599771529,1.699042461314,1.70597935759281,1.68025506773881,1.74519137008914,1.69181444701305,1.72811926292736,1.75200671884427,1.67006447229777,1.66874289699008,1.71082669427266,1.68884778595298,1.79394339037689,1.6501308698304,1.68355140169449,1.69850330048776,1.65611273459218,1.74351939610698,1.6587759664689,1.74981950534235,1.80694405174782,1.75039984018936,1.71628922645369,1.6741211248863,1.68941701990129,1.7363263189745,1.75494273409096,1.70179205908163,1.69350067774207,1.76793469478305,1.70674970407953,1.6094534661126,1.72784989124551,1.64770574083356,1.69269763788049,1.6669956586787,1.78655803992011,1.69211578239035,1.69163839312582,1.61523528502168,1.738462193502,1.71447782917833,1.80378308145587,1.74543863595308,1.68793525744304,1.65004672485177,1.78487520098081,1.70588701772557,1.74052561951759,1.63351956908658,1.64716037824607,1.7135749407884,1.61967926909393,1.59032137421416,1.68621660245864,1.66065195592602,1.69226366180494,1.66751624573265,1.63955643501285,1.73757507812616,1.73788110295992,1.71398735088632,1.6121774531369,1.6742207143865,1.66341390226049,1.71399480908433,1.70434589538429,1.64778229059156,1.64536815152105,1.7606202023263,1.69572734158863,1.72498113120963,1.61512080815353,1.6676395527913,1.75699423548909,1.66638850515036,1.70106299556092,1.67003956858629,1.69822118829044,1.74874716203635,1.7841888715259,1.70174583754953,1.7620619537548,1.70313344362674,1.66914678091168,1.71651756639195,1.69061174373972,1.6432609760429,1.67330495438181,1.70155137815876,1.72804187528763,1.72604798013506,1.76148392832437,1.6889892680326,1.70727613903279,1.69346225507134,1.70610719767733,1.72852805465591,1.73569208582159,1.66655520114781,1.6806005350548,1.6974581859051,1.78544142977414,1.74727474077921,1.6676630320973,1.71067726555395,1.65680951500581,1.66084458475982,1.76119758065288,1.66601488131537,1.69366996828873,1.67799635460582,1.76135140607706,1.6499473150684,1.6673091259753,1.73869637360785,1.68603291279317,1.74095116099339,1.76081703114572,1.73033589081523,1.74090822427907,1.69437406975554,1.69876490696758,1.65855840185965,1.77638545436073,1.64890949571529,1.65329996163261,1.68340469746281,1.77366613918796,1.6951297461209,1.70003007039009,1.63608739677339,1.63508735742838,1.70662817381011,1.65798843141974,1.6641981046966,1.61559201181494,1.82384647382962,1.66097721591747,1.78358892643602,1.68986723643458,1.71030955356114,1.7432059274629,1.66453484757243,1.71897762080201,1.78338622876153,1.8753044386572,1.73506180209227,1.71078686747252,1.67731381933967,1.72061463872635,1.7862980171751,1.72308140455935,1.71858679416025,1.70080376068664,1.6212134071774,1.78583704828764,1.69297519725177,1.67201700687048,1.74175987461271,1.59749447888332,1.6649555321741,1.67688038332421,1.72479508595048,1.70284845081651,1.74502660976096,1.81812220514028,1.57863209443439,1.67787887406983,1.71907664256731,1.76930748324738,1.7033813334645,1.68062499121644,1.77758306120657,1.69395617555501,1.71537691086631,1.72797661217762,1.66412185391704,1.77154413328074,1.6886111234639,1.63319959757267,1.65938953127592,1.80228493238688,1.77376563653923,1.76159507362412,1.61735719346547,1.72532340397364,1.67899200488012,1.65674869986239,1.77803816897729,1.72783054048839,1.63804873424017,1.66101036663824,1.70065428972249,1.80202528015658,1.71505213155928,1.74657397186508,1.68429674489337,1.62004467246842,1.66004856541608,1.77770842804637,1.85142217344394,1.67950696319052,1.65601306376451,1.6492979772873,1.66324656146772,1.67168723350888,1.69782278086586,1.74175810561292,1.71365740090836,1.7610207544772,1.66149454908314,1.68988630984085,1.64262408250705,1.65438855124823,1.73754414160646,1.66474496871399,1.66870864975305,1.6350066313256,1.64827275569576,1.84728583102233,1.7229236621924,1.64441702905355,1.63684028216827,1.68993944893834,1.68074429182613,1.67450815712651,1.73907793578903,1.61930965349088,1.70302986228292,1.64684553125225,1.71881852214087,1.64644920018797,1.71547057998626,1.69935270576631,1.73448518863877,1.66584865316212,1.65225247903148,1.71276432988061,1.70641968909897,1.74888483974451,1.65829531822287,1.78290251634902,1.77424614217239,1.68784366341569,1.67346856744738,1.74105471366765,1.70698612452718,1.61458189879357,1.56926503384281,1.69754126750305,1.73680984624104,1.65606600548288,1.69830478910556,1.7700255553021,1.6704010273259,1.70085975232812,1.70176627649806,1.67970360889628,1.66948836937735,1.76552583557536,1.69686236668304,1.62977790034842,1.67357531447601,1.71844656001102,1.80278735485197,1.70335874839565,1.81311450315177,1.66205862982721,1.76295156433551,1.68484296393761
"18",1.8,1.79944597694878,1.78708910818449,1.83946285738212,1.77991825918647,1.70567139521919,1.73064949397666,1.75273371341592,1.78777664410823,1.7425457811426,1.86686926536851,1.82921414970464,1.73222567325614,1.71866534254953,1.81498835061349,1.85951660738351,1.85367083981681,1.93975835975181,1.74130820978285,1.85198175368473,1.82409880231678,1.88692109133321,1.85138344684823,1.78005807211544,1.87401019281832,1.79448129804657,1.73211689728737,1.80401738452201,1.77434123637097,1.79582626918227,1.76947102288424,1.79294638185979,1.94837755052805,1.77217088125304,1.76565982639362,1.88749545651894,1.8059241876412,1.81327914426388,1.77887155045331,1.78684925004024,1.80482486522187,1.83642697386175,1.84394912440026,1.80047448297237,1.76935628945598,1.81347256547086,1.86886745675547,1.82016562739722,1.8306708437957,1.78835651507546,1.71874450695757,1.82306820189982,1.81622711286225,1.76665583246124,1.77899341081608,1.78923753991894,1.84277124930177,1.84155396815552,1.80203709354049,1.75354123990616,1.88229753111865,1.89101803220712,1.77550599698808,1.80760953496012,1.74000694976141,1.75623951606305,1.8010507302801,1.76643649799304,1.80470938652518,1.74811532835261,1.78226271474044,1.88642568486723,1.79452926286654,1.89741100939034,1.78186513964781,1.75280201694558,1.82002841346571,1.83461341802923,1.69058565948723,1.75525501124703,1.80544573534089,1.86834049150624,1.80975457020701,1.81532045357739,1.80528774342095,1.8798858987522,1.75450408513679,1.73614009525126,1.8095803121571,1.7425366755865,1.72298944213991,1.83395545385363,1.87012217738437,1.77296295455964,1.78815481119001,1.849487333173,1.87142912729957,1.70925535731716,1.82739874030385,1.89108145285065,1.8130136875326,1.87969868190458,1.77780789851385,1.80211110516804,1.76578289917269,1.78670078264441,1.87083360873737,1.91042093686976,1.78131236357171,1.8708000807616,1.78675047171405,1.68898480913079,1.78388757816029,1.76680539602151,1.79825412106226,1.78731628814921,1.82963511197769,1.82422143542626,1.94144419765867,1.94787945896482,1.74446595536921,1.91146039603097,1.71264430789368,1.74045632292652,1.78395845490947,1.77969003126377,1.841490602982,1.85265693262686,1.82413634414707,1.86460546295809,1.78338869196066,1.77942851198007,1.77685990300659,1.87534555314615,1.84636353084214,1.77709217746917,1.89217780731718,1.7045169271511,1.76045582049324,1.88659127617496,1.73105684981144,1.81224231106184,1.78142429837491,1.80904807176489,1.81047922905325,1.87409139584603,1.82142977133773,1.69416931998578,1.75833126587302,1.79628972180758,1.71449515636967,1.7127568101897,1.7595458200801,1.82225782892218,1.8342479043726,1.80274482803518,1.75175374831066,1.77662343334346,1.79466589656621,1.85629391584093,1.77319432775895,1.7745246291637,1.85449554079088,1.7416627128552,1.77794500383017,1.78031113058629,1.91562227069526,1.81828199299363,1.77030533088829,1.73561606305265,1.78677609080782,1.82762569290948,1.79921063213506,1.82453675380347,1.91425830911703,1.79006201271074,1.76053101880295,1.79917592722448,1.85337694747842,1.81446803707271,1.84178548061186,1.95614179633943,1.75292695707482,1.6945265022659,1.8425260117893,1.70129445279265,1.80999112335181,1.78834258372751,1.79738701291651,1.83463417714926,1.83885828558829,1.64254118826783,1.88523501725521,1.82940394259473,1.74858319592665,1.83340292604331,1.85517422982965,1.78469578954733,1.85559363234031,1.74088640849328,1.86156072830412,1.79287563491716,1.77185216557644,1.87301693291211,1.80559154251034,1.79184857419768,1.81936102354967,1.67914430222783,1.68775208141761,1.91770440221837,1.77874913081497,1.79482271125467,1.79808189774645,1.83523360881357,1.93002867483276,1.85207157713659,1.72493842905572,1.77596803319058,1.86866069408195,1.70086005828551,1.79395566255464,1.76957763020512,1.84606304076414,1.75715234188225,1.79912759340109,1.80908288965091,1.91291596084219,1.81934132077805,1.77174077188597,1.71838613001888,1.79643699019758,1.88237224034011,1.75949578828053,1.75867387282868,1.85118780386057,1.86663923520765,1.73942832287022,1.79884941377813,1.74117244101285,1.85693953380025,1.81353863068611,1.80363996571425,1.91587549546597,1.76861430927555,1.76114984116223,1.81569364788315,1.72265575817647,1.79801589980386,1.80222393272971,1.86560178212199,1.85902224190394,1.84456394764839,1.83490919594087,1.83646885832694,1.80697531694024,1.84587496610914,1.87051949501266,1.85935096225316,1.78357998739784,1.78993922927638,1.79384786546497,1.82546137866178,1.76963348535853,1.73175401864173,1.73429052588237,1.78102091805324,1.85285194854775,1.84913317866523,1.86170191628704,1.94762476272705,1.79022262612424,1.8265038098273,1.86685892447423,1.77252443318044,1.76877231705418,1.74001073357992,1.90736492210718,1.79604094417246,1.78908076909865,1.69040335815097,1.72395543109665,1.72963454522833,1.68174492091349,1.83840937323866,1.74855801465745,1.80850672775993,1.7361607491116,1.75081977338448,1.74913601788586,1.82534707105538,1.79741339366445,1.81449227367373,1.71965656886075,1.74069280287137,1.76895458610805,1.81216728811972,1.70810234481312,1.7724560607114,1.81159439265587,1.8330348458363,1.72451376908775,1.87805867908476,1.79609115224357,1.81063220317204,1.85291652213009,1.83960912797276,1.72097711434976,1.79176780990205,1.79267068807873,1.78993398506519,1.86984542274514,1.81094328764125,1.76968188491108,1.71875198838415,1.72001017989068,1.87949843930908,1.80390910331464,1.83062432465243,1.82864308484181,1.81602730658871,1.87140451335792,1.85379696704742,1.82121229761422,1.79600380882989,1.8000841438997,1.74020119898412,1.85592860605196,1.73407178509731,1.81435487954354,1.78673149015157,1.85853590130932,1.88005764518383,1.81589174711477,1.78981553830506,1.8726922649472,1.81987652032889,1.7590554110347,1.80535494928624,1.86874271742383,1.73843334568358,1.78443513396995,1.78924706596298,1.73230297318405,1.90473183059633,1.80866329187875,1.72360645488013,1.86711426486631,1.76708294126824,1.81146302388037,1.88175516618543,1.79138792156333,1.81112944871963,1.73293850169921,1.82266417892954,1.86663699904268,1.7540062008043,1.76870660949839,1.83235098168215,1.81805740266642,1.76551352466453,1.68144711807883,1.72407282699408,1.73054862831821,1.84454224530324,1.69879883703297,1.77909730673058,1.76772680489698,1.92719928116474,1.70507193337048,1.84920090101729,1.74688189685498,1.81093181795202,1.80220670041191,1.85421439338415,1.76433497013759,1.81716249071134,1.90841770344244,1.86860902768761,1.82645402421729,1.87469929013743,1.84255834077172,1.7455778425695,1.80278708223125,1.79408578347011,1.74445620820122,2.03250028216545,1.89169909732106,1.82091040095031,1.8638184190632,1.75393348843579,1.6600825141492,1.78928646174068,1.77290545250015,1.87096643718782,1.79994556207237,1.92418278433072,1.86287379004776,1.69601752726663,1.78825247973882,1.89844068436768,1.7563982956646,1.7747582531591,1.78636323426874,1.91454139706785,1.84844108163178,1.77629693221569,1.82488946374996,1.84256166656384,1.82131514932581,1.78638118112485,1.84966163019561,1.71278001854079,1.89029133458874,1.70521952058975,1.87416700770689,1.75047495267783,1.79568557283301,1.76725214056682,1.72181562493063,1.89327203815885,1.85929953883018,1.77625456551291,1.7761731609203,1.83567596010378,1.80031979193047,1.87186690587297,1.83556625787858,1.81846919407749,1.71997111483391,1.87983265676639,1.7377043776142,1.90628929246618,1.74245091223852,1.75664393850864,1.82632583662292,1.75434126890074,1.74433697652286,1.76253827201079,1.82475423218866,1.85644715622822,1.80909084877098,1.81143340805305,1.76086355561002,1.76996126996421,1.69807224225066,1.8106786498112,1.76221259324866,1.73019493005129,1.79909555680483,1.99686783382292,1.74286651581966,1.85511264357623,1.76714582693741,1.74750537501555,1.74301428024228,1.83378887957647,1.80250115904918,1.78613885827752,1.76020692844348,1.70590428346615,1.71994540136341,1.81439162870826,1.74508588592288,1.79672367225315,1.80939202549639,1.84433369423759,1.80331062079225,1.73567942026598,1.80437463955084,1.87122773757651,1.74225165080097,1.86406186318036,1.81034845309229,1.82182919633451,1.89614193026617,1.7981278286126,1.85542567307619,1.79727288582249,1.79441291011432,1.70616309228263,1.65521085917811,1.89216441777723,1.79461665804739,1.76921108730176,1.80754545598981,1.74193652468273,1.86325745518538,1.79501408377617,1.82551402173482,1.78739991103317,1.79097789073959,1.71383035740496,1.77434698615066,1.8821624205138,1.86991991042695,1.80664111691708,1.79286651890938,1.9437305194257,1.7756874913949,1.75647868233971,1.87113327288729
"19",1.9,1.9078042041481,1.81326447238934,1.8738000542624,1.92861109745327,1.71635126503768,1.88021085665754,2.0023650827999,1.97220398931329,1.84681140090934,1.92996793675669,1.89629729572582,1.85079125804285,1.80085559040023,1.93927492350872,1.87535386834669,1.97142469535983,1.91533812813112,2.00909102403608,1.94053198694573,1.9392864142591,1.99989358906755,1.92560129445177,1.85850907697916,1.95209815215796,1.86194356408173,1.87047593563044,1.82523982460027,1.92034995230233,1.7792742307863,2.02701382523334,2.06383036322016,1.8982142467836,1.97128138626511,1.9548808436177,1.91608946648345,1.86581138251722,1.8666641479865,1.99174366386494,1.92963932542393,1.94582560878919,1.92505304675426,1.86524712637041,1.85407274684628,1.86496951472502,1.92236303916971,1.98396022099264,1.8942381538818,1.85750422927919,1.91342866139569,1.96315684130269,1.91113236774422,1.9539377015759,1.93418594659723,1.89566480961697,1.86126682147654,1.91676490493686,1.86112717244993,1.92406762021321,2.02361976370948,1.85200098159209,1.91793364867747,1.92627400957338,1.81776314877988,1.80333209963605,1.87914108260225,1.9841766386965,1.88989672538494,1.86531165120494,1.85497781049188,1.88814975979192,1.90978796851791,1.90245360397585,1.99511043663449,1.91116077733466,1.86541954816188,1.90040312409464,1.91293908873157,1.97347005773034,1.75102732570467,1.89826690341177,1.98490309915789,1.81933909262812,1.95005207101517,1.82304087127121,1.9009364709878,1.91677604482025,1.88647833485297,1.81818346866092,1.83411329388964,1.94038324155411,1.86398607183664,1.95929132556088,1.88846586381308,1.90809624860028,1.95673434026385,2.02232186767347,1.80961635352799,1.90505356129967,1.94290439017514,1.89461580264756,2.01107046028094,1.95563386462482,1.93175193598859,1.92290749656268,1.87043353737005,2.00241765327752,1.99720307355711,1.90391996327318,1.92298243396447,1.96967041993692,1.83587770842256,1.89532415679248,1.84123452252833,1.88432096499011,1.91531378460809,2.06069950066511,1.87058421964435,1.93499885950865,1.87947017864333,2.04100128488119,1.98284663701218,1.78839439677901,1.87918144842618,1.93340563977682,1.84749951507356,1.94509515243137,1.90624758070285,1.91134414586353,2.01375551202441,1.86823692835182,1.95213037432906,1.88359114714405,2.00384543533568,2.04037331026589,1.91759982110008,1.94217220139689,1.82130370644348,1.89242160984193,1.98233454836261,1.95280822075281,1.84583481485427,1.88296472597413,1.89418390705298,1.86743750279946,1.85325738174453,1.87544505828043,1.76753206922173,1.9510648432469,1.99259339281955,1.7828889147739,1.8595506567221,1.92589904471395,1.95493491004203,1.92358342893821,1.97495279571163,1.87135319673447,1.83012678846978,1.84954515854418,1.94475468799137,1.96731988068142,1.90458994873389,1.95219085688965,1.8884294409473,1.88827162022813,1.95146306434697,1.98955231730112,1.90682159811277,1.88986918435155,1.8478264703943,1.9179327440127,1.88001718135381,1.88489659647765,1.91177821922902,1.93767570284773,1.91226283496767,1.97837802045195,1.83903210715212,1.85085249424361,1.96344613865826,1.94799763733034,2.03334278087023,1.84704340255465,1.76518995252818,1.90389371135233,1.76864915507243,1.92187508642015,1.96672539295132,1.89892486464139,1.91033389170177,1.9166407469772,1.9461338282053,1.72862128397738,1.89735247924834,1.91758317637335,1.97910278956219,1.94204990857142,1.88310072394833,1.95263143533645,1.83978592682858,2.03967575534415,1.95343371124802,1.90051988490048,1.86762509101702,1.911717672711,1.77899566835293,1.89881043031372,1.89205370044501,2.00311733955133,1.75047510886242,1.8974723086941,1.86988669235052,1.9096528199503,1.91250969233583,2.00454900916488,1.93454718393483,1.7947595036893,1.91934580755359,1.88790611565685,1.95003819909113,1.78776880930652,1.81375660002236,1.92929767652337,1.82579150490634,1.97013497478967,1.97412797743671,1.90640514325877,1.99782528381447,1.89150417199258,1.82488253765406,1.86899019574548,1.99223958977659,1.84754090758504,1.83758803166535,1.94200762257437,1.99769010875645,1.85668846962755,1.95704075879718,1.85026254768256,1.87541034109003,2.09767158020874,1.89197743752612,1.94354874029545,1.84947998500753,1.87297742690282,1.90023437666862,1.89102359699861,1.7870753079524,1.90521752407864,1.97341729611053,1.98475015898753,1.96167842082461,1.95323158729895,1.88257881247118,2.01426726923882,1.89789268199699,1.97011634097957,1.92927659812661,1.92304951976613,1.94843613134458,1.88795692311187,1.94347476683147,1.9066010234633,1.86524275724503,1.85291517967004,1.87275496051872,1.99057499402615,1.99195806808135,2.04678841985698,1.9331840934911,1.89027998016622,1.8770092386317,1.85898787123724,1.96517278718075,1.85597549038051,1.85339089263242,1.99346669974364,1.86716951224143,1.92206661045647,1.76229681019548,1.86062415976184,2.01302493954268,1.900104971665,1.99755644306755,1.84154829065582,1.91579701566946,1.85188480146223,1.88485636496604,1.82070165695845,1.94103999325957,1.90219264585343,1.93081904479576,1.84888362853953,1.8317592676603,1.84563159035875,1.86465558037122,1.84690596547585,1.91645676066655,1.95914369403911,1.92374008705695,1.91464312078099,1.80592852329254,1.91971984193946,1.928765466067,2.00232676428984,1.95429274663083,1.83452145832332,1.85011105506529,1.90238900903532,1.9191492694875,1.96245071669651,1.89345206429882,1.89719157986825,1.80941007625005,1.79953278145628,1.99325113238611,1.87130326466303,1.95050726103456,1.91810087867049,1.91479965520988,1.91831802321642,1.98378469064531,1.94937724574147,1.9316011135083,1.86628172749288,1.81541671335769,1.90755005059715,1.93474881242766,1.93395757451745,1.96272735878672,1.853536497116,1.8519072359058,1.96265323705697,1.91293298938885,1.93332858417511,1.90013587917239,1.91352219282978,1.89175778690868,2.00901945431402,1.8328189182203,1.90013603446475,1.91069125065965,1.87447322261971,1.95643352829956,1.81779384531844,1.91330522956651,1.899732222251,1.95967033754044,1.88084478483442,1.94236059518574,1.97494410891149,1.90637267885674,1.80611137097221,2.0044393054471,1.99481246738145,1.86509736112281,1.90842861425045,1.96122514369472,1.91510862838691,1.83536808709247,1.95226767353638,1.82232343251537,1.76648732681933,1.92030551936311,1.82937792986258,1.86627894255827,1.85175812514675,2.04913481262145,1.82963130166474,1.91812255334546,1.90055260094095,1.949771869425,1.96100649147896,1.99390386538284,1.8635633399184,1.86908722735705,1.97736286974825,1.99916024717413,1.89550791954931,1.93522926577782,1.97521133197064,1.9092011146222,1.83025403949525,1.93148394091772,1.82587368529124,2.14559315735162,1.95528266138026,1.9099677081945,1.90227930971437,1.87201346509265,1.74805707315386,1.92053437734116,1.90313156655363,2.02867673203683,1.94830690787179,1.8357748557113,2.03863166296397,1.78152720109851,1.85436821571633,1.87355019859435,2.0269155923856,1.90611866520536,1.95211864523223,2.03657072542301,1.87861208471129,1.98070427511858,1.94218903467593,1.89577298320152,1.87448576675658,1.92887077321331,1.78048137112796,1.93197573225814,1.99716744407279,2.0049449527044,1.77155392953558,1.80568931190944,1.89267048371472,1.84702015901235,1.78285086136405,1.99905376403377,1.93199987503957,1.84198789188979,1.95308115172226,1.93576619747215,1.88155032305853,1.89656535464615,1.84987386350267,1.89163870975077,2.00158061966166,1.774867488481,1.82186786415891,1.98753180841752,1.8729734792234,1.83921873590253,1.90398581507435,1.90413710092597,1.84660546490271,1.88790178632274,1.94146423248348,1.82912853805886,1.88109556903286,1.8955611478459,1.93981464309554,1.87322502479256,1.92109433608992,1.87021044831636,1.93148698417151,1.88126446816453,1.85713971549421,1.8244318217812,1.88132749707184,1.86011253328645,2.11415528255381,1.93193592054445,1.89410612673794,1.88065653746894,1.86855720022185,1.90618253453231,1.8925501303853,1.84045921437026,1.75319690468034,1.92947922125327,1.87561641229951,1.83367299595409,1.87013245773915,1.97565368318475,1.89076322636292,1.91714380284438,1.81266376169038,1.83758409648083,1.99082626282482,1.96507145069846,1.96904933941223,1.86520369849889,1.94320664913522,1.90294596460188,1.95730180975347,1.92880568689276,1.81245727082273,1.70466200529554,1.90729776444345,2.00769199351514,1.89139695458265,1.90702857474291,1.91030376941342,1.82488913212524,1.9335577343076,1.89403301249537,1.89702397650011,1.92408937056716,1.87579107944695,1.82374309086079,1.8806145275776,1.94909576827239,1.91173415515578,1.97573267630663,1.89638589765676,2.01739960604873,1.86799125443867,2.00462094207653,1.85050818154179
"20",2,2.03587500531084,2.01555546533694,2.00775281157398,2.06625221196585,1.88546531230574,2.03088778973651,2.11495774713045,1.94344890533025,1.98084420364596,2.12060175175238,1.99023471466926,2.02970971219866,2.07978502888476,1.85553055943463,2.02556803094396,1.96529138834787,2.04228528417153,2.14264652565657,1.9972585381121,1.86835420839218,1.95719759477762,2.05590387613035,1.99794080342805,2.06578213375369,1.99769875968108,2.02038104538589,1.9565676609947,1.99106446934626,1.98392387031271,2.12223681108462,2.05860248235429,2.23877157498667,1.97038921945119,2.00785481563007,1.97223738088991,1.90272567979347,2.10512415876574,2.05838620620341,2.07625215439401,2.05439817073808,1.96053573523072,1.98892877763751,2.12934013430549,2.05168501164084,1.94094570371717,2.08963221823236,2.02228093745226,1.96228689091,1.96690465489279,1.98789422685904,2.11084616290657,1.99847805573435,1.94787547816344,2.01254131613446,2.03127381965859,1.91454315137105,2.14051438363146,1.98275243283917,1.93260436779642,1.98601540257824,2.02991691537682,1.89984520568798,1.99765717527352,1.88910518468738,2.01973494270077,2.07189443578665,1.99244216376413,2.01952442527217,1.97737581707789,1.96104646551377,1.99437463587847,1.99904979039511,1.99008662726744,2.06866002339601,1.98659432574781,1.98985745036248,2.01403442008493,1.94166164789801,2.02652750397333,2.03873019952914,1.9975994978534,2.03303279353524,2.0456727300679,1.97420822294265,1.88680943360184,1.93418747999822,1.93130412206482,2.05130761172511,1.96302572620607,1.9758311542598,1.93348346276565,2.09940623205466,2.00850376588493,2.0130709083176,1.99573750383452,2.17994715269952,2.01560908617257,2.09086854729793,1.98002413499049,2.02799713140425,1.94943041977692,1.93305251811531,2.00734661265774,2.05240408082351,1.99495175340234,2.08962289251372,2.10973474865474,1.97519089855782,2.01020832747497,2.00784289412119,1.93908609718224,1.95952603102079,2.0558422112088,1.8920173826685,1.94073586101536,2.00202307711518,1.94088421070325,1.95612004939127,2.13643095471235,2.24419419247205,2.09690158674908,1.85484394061306,1.92715844089419,1.98634849559357,1.99465116509595,1.94674600472703,1.96815894786271,2.01165722473463,2.08792354717517,2.03021436890721,2.02976860087223,2.00816928422832,2.01272575126241,2.20701558376151,2.18405816922613,2.05109096659526,1.98514861260125,1.97178546872484,2.06520426468982,2.00509334519641,2.02367623647825,1.95301029000712,1.92639349671918,1.9797344263719,2.03521287610014,2.02270060590317,1.98244072307262,2.02877134611566,2.0105791657892,1.92719243547254,1.98139028234208,2.04802336152707,2.06830580618352,1.95961159401957,2.06044224920032,1.93851537246567,1.91040438439294,2.01501065843272,1.92543934544263,2.05334146253747,2.0412380360265,2.02155711107651,1.97716413253376,1.99491501926487,2.03813022413851,2.10473872341844,1.97222020995703,1.9964538596964,1.95421158199763,2.00370640954963,1.9825611168627,2.10143470238165,2.08493093951427,2.00792794588316,2.06888812901268,2.06245545767493,1.95160187278964,1.8964791996481,2.047677503588,2.04656112265946,1.92904993200558,2.06623119282847,1.88482594116255,1.99635774190761,1.87263270253725,2.00922157749661,2.17233796439119,1.98361804178391,1.80368804216114,2.04224420382811,2.0071422013249,2.03920621875901,2.0526894468249,1.96232920740515,2.0698419066621,1.9647798139454,2.10913909569867,2.04455653607536,1.90721237948747,2.00286330140518,2.1653080347402,2.0106896432697,1.94737561268805,2.00305693291835,2.00768491231105,1.83851908198117,1.9562356886954,1.86881354364462,2.11858166380958,1.98543694323351,1.98898821063566,2.00980812714252,1.96782673599632,2.09464715978629,1.93023572886649,1.87799276034826,2.03305927201683,2.02764228012304,1.89215240022848,1.92139050735768,2.06282255887993,1.99976559048932,2.08547703654485,1.99078086242335,2.05860877252762,1.94766898296166,2.00304419716283,2.05692561124872,1.91708943007131,2.06958217252188,1.97387640805508,1.88639382798761,1.89848711906511,1.9913955248592,2.09742915391969,1.96712877861964,2.07369928595215,1.95501470878412,2.00639764284927,2.03382590178127,1.95706894831584,2.22623688144767,1.94589393994319,1.94512650658242,2.09477631477811,1.94301697227898,1.99867855177629,1.95912569894938,2.09875019702619,2.12768757585735,2.12990902709501,2.0113039518292,2.07634548014218,1.97365084729335,2.05942017855992,1.98472824420993,2.07832569904982,2.06776658300283,2.04124646786902,2.07174017420564,1.95313328274242,2.02804660855222,1.93818283090193,1.92860565413435,1.93570977472759,2.12211917291073,2.02402895443417,2.07572009058746,2.14727533771043,2.0044528720059,2.04929204768689,2.00659328951076,2.0232915113614,1.99558938769853,1.98217971266004,2.08599291698634,1.94854017179215,2.04678225550089,1.81253696018961,1.93120829294921,1.93571545306728,1.93538621637092,1.80109619870511,2.09261159502412,1.98847876051895,1.9143787526647,2.07678550870058,1.9396024454793,2.01921952397081,2.06682567889218,2.10535022335159,1.97356284566186,1.86878744524985,1.97524821770247,2.03645381244914,1.9416163638126,2.00942067129531,2.01872349936331,2.01767767762255,2.04337782022701,1.92061551625575,2.10790868289274,2.07380884147404,2.07207224555184,2.03831761291329,2.0132637415473,1.96142381827626,2.04103065691564,2.01305315539947,2.10555361430844,1.99689652469708,2.02458116074331,1.96729199017402,2.10257034538556,2.09679126408926,1.97643063718565,1.93374005999719,1.91841909901425,1.99878178306288,2.05828819582953,2.03474040857094,2.0404812158818,2.06476429761729,1.96457730863692,1.90703406335255,2.12294549281047,2.05671534677835,1.99123886883762,1.96390114473412,2.04175033358517,2.03987822697401,2.00593546619676,1.91438804452772,1.98929579487373,2.01771466912236,2.14344646591613,1.96643730240489,1.99085785711737,1.92852377533556,1.98772544365066,2.01725797414926,1.96349974683313,2.09567994775364,1.96048580996788,1.86189601699525,1.99946162828654,1.96540669847018,1.99417311281838,2.08156948364831,1.9992048513065,1.89299786702857,2.02815750177334,1.9341963352309,2.07237394920439,1.95811249052311,2.0405723650134,1.89218893227718,1.85551359488028,1.97325960089099,2.03092672422958,1.89894174241901,1.95056445639312,2.07133826310795,1.87835856586108,1.97254659781655,2.08367599627801,1.99995511822501,1.9391761922181,2.01629026488177,1.93524940363126,2.00623768257515,2.06572480161022,1.97464883210014,1.95853022348753,2.0710511958122,2.06241791173747,2.09741247942459,1.96433266521711,2.11970322864022,2.00032849596221,1.96291682861248,2.02080017623667,2.00831779706634,1.87338539182236,2.2052098678545,2.04687869971894,1.95187564247505,1.94309537905757,2.02091712294532,1.88202401138774,1.98010002600543,2.15212723551873,2.02435512417696,2.01800146199476,2.06072875706559,2.16979813255048,1.84979620874042,1.89956446762435,2.14728108538432,1.98711875290466,2.04071114029477,2.02006371182189,2.15508143892518,2.08870390146635,1.98142161523059,2.01805168248378,2.03099935809464,1.98206140101703,1.9379280638613,1.92406431482812,2.01322935411648,2.0773360500228,1.98931913419767,1.9168157431301,2.12219541517054,1.9607547783893,1.92466971828643,1.92481332894828,2.0860051749339,2.03452518382998,1.94493106098878,2.04156911073499,1.98481143495202,2.05283090291017,1.99632142621717,1.97961799168702,1.92904545579178,1.91673373717151,2.09360206947481,1.88238686530715,2.06565680144691,2.01199160731669,2.00232927167852,2.04322494289742,2.01243904087086,1.92017977635337,1.95137476024061,2.07970808326691,2.05813659089398,2.00501270684562,1.94584333304347,1.97899796827458,2.02651610692403,1.99990240392142,2.07623757086488,1.97892061620432,2.01553499392698,2.00356509501881,1.94631989275074,2.17187435383883,1.98867842163087,1.99715120248296,2.0565405910336,2.08886401329557,1.97015855109821,1.99624693534817,2.00442632822793,1.9257886520089,2.02055490350103,1.98365083944131,1.85467557935985,1.94493943120864,1.93438058985983,1.95264610208767,2.03790938354274,1.96398798702699,1.99614945378882,2.03983653302925,1.94848398373371,2.05712470029354,2.00825366351379,2.11768068943653,1.97925269004006,2.06541751339088,1.9558328073787,2.08575126726256,2.04680821833451,1.90943925453886,1.86204955608144,1.99194860408356,2.10457280036847,1.96355758145602,1.98666568867975,2.00816507588773,1.92906396000657,2.04395443625743,2.00766075732435,1.98712015803283,2.04481501882075,2.01185316236172,1.94319232224987,1.97014208539485,2.08330246378889,2.01662262300111,2.08640909846866,1.9514078014468,2.13929428814919,2.00638677744294,2.05937192754307,2.01948663687559


==> Experiments/Simulations/MPLEvsBeta/Results/private.csv <==
"","beta.range","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83","V84","V85","V86","V87","V88","V89","V90","V91","V92","V93","V94","V95","V96","V97","V98","V99","V100","V101","V102","V103","V104","V105","V106","V107","V108","V109","V110","V111","V112","V113","V114","V115","V116","V117","V118","V119","V120","V121","V122","V123","V124","V125","V126","V127","V128","V129","V130","V131","V132","V133","V134","V135","V136","V137","V138","V139","V140","V141","V142","V143","V144","V145","V146","V147","V148","V149","V150","V151","V152","V153","V154","V155","V156","V157","V158","V159","V160","V161","V162","V163","V164","V165","V166","V167","V168","V169","V170","V171","V172","V173","V174","V175","V176","V177","V178","V179","V180","V181","V182","V183","V184","V185","V186","V187","V188","V189","V190","V191","V192","V193","V194","V195","V196","V197","V198","V199","V200","V201","V202","V203","V204","V205","V206","V207","V208","V209","V210","V211","V212","V213","V214","V215","V216","V217","V218","V219","V220","V221","V222","V223","V224","V225","V226","V227","V228","V229","V230","V231","V232","V233","V234","V235","V236","V237","V238","V239","V240","V241","V242","V243","V244","V245","V246","V247","V248","V249","V250","V251","V252","V253","V254","V255","V256","V257","V258","V259","V260","V261","V262","V263","V264","V265","V266","V267","V268","V269","V270","V271","V272","V273","V274","V275","V276","V277","V278","V279","V280","V281","V282","V283","V284","V285","V286","V287","V288","V289","V290","V291","V292","V293","V294","V295","V296","V297","V298","V299","V300","V301","V302","V303","V304","V305","V306","V307","V308","V309","V310","V311","V312","V313","V314","V315","V316","V317","V318","V319","V320","V321","V322","V323","V324","V325","V326","V327","V328","V329","V330","V331","V332","V333","V334","V335","V336","V337","V338","V339","V340","V341","V342","V343","V344","V345","V346","V347","V348","V349","V350","V351","V352","V353","V354","V355","V356","V357","V358","V359","V360","V361","V362","V363","V364","V365","V366","V367","V368","V369","V370","V371","V372","V373","V374","V375","V376","V377","V378","V379","V380","V381","V382","V383","V384","V385","V386","V387","V388","V389","V390","V391","V392","V393","V394","V395","V396","V397","V398","V399","V400","V401","V402","V403","V404","V405","V406","V407","V408","V409","V410","V411","V412","V413","V414","V415","V416","V417","V418","V419","V420","V421","V422","V423","V424","V425","V426","V427","V428","V429","V430","V431","V432","V433","V434","V435","V436","V437","V438","V439","V440","V441","V442","V443","V444","V445","V446","V447","V448","V449","V450","V451","V452","V453","V454","V455","V456","V457","V458","V459","V460","V461","V462","V463","V464","V465","V466","V467","V468","V469","V470","V471","V472","V473","V474","V475","V476","V477","V478","V479","V480","V481","V482","V483","V484","V485","V486","V487","V488","V489","V490","V491","V492","V493","V494","V495","V496","V497","V498","V499","V500","V501"
"1",0.1,0.718391923726452,-0.413874830166402,-0.572715537159676,0.142483250722996,-0.320944587307528,1.0260960668138,1.01320936508273,-0.1507094875302,-0.922631764230113,-0.717982440931516,0.953190360922747,0.740686897468307,2.55273537716508,1.79391692825258,1.47190130442234,0.385708432686282,0.565842284254754,-0.229736464853788,-0.199681019826453,-0.620841180500602,-1.56268539171128,-0.933676631302391,0.867296077167379,0.0459092981680422,-0.594419261207916,1.18386445632512,-1.66986882682822,0.497714911533338,0.700824520900946,-0.914512175717254,-1.00725529915815,1.63996826778432,-2.54443207650924,-0.859532152647766,1.57121349009173,-1.2893799345181,-0.64221689035455,-0.221678726723437,-0.787172774767826,0.152146958086337,1.40769637228116,-0.923834419831442,-0.275750814771295,0.209802693711413,0.110951559474776,1.41691375448435,-1.14008311609804,-0.291216189329587,-0.147794709751187,0.684664764261099,-0.459986562456293,0.308190823029171,1.46468406780356,0.522458656475711,-0.202758863905073,0.157875384952874,-0.215110379833874,-0.617319961170332,1.98248880190807,0.00400082884893706,-1.62871922454701,0.981662591342777,-0.770966700317972,-0.545911790188371,-1.90628622020213,-0.254881202752961,1.02232713746033,0.316858705428757,-0.399208406715939,-2.50561049482706,-1.03968554889816,1.85528291930859,1.13044243059329,1.4983332232373,1.93474682614312,-2.45858720174434,-0.581523306759654,1.52776930553746,-0.83514052881012,-0.651943077298317,-0.900232981976928,-0.623368682417024,1.55382991650838,0.569007446254376,-1.80129864869204,-0.010203265400548,-1.24369857710472,1.86308843715339,-1.84762696322275,0.666668599277096,-2.29323781476737,0.527230925083298,1.14224782513589,1.18374795588782,-0.2777666580099,-0.598255683237701,0.666200169378316,-0.593619339743048,-2.53486905430707,-0.232178550629897,1.46449401288364,0.394170340474206,-0.738712672553843,-0.0281657279910157,-0.251773585958989,0.251299642929448,0.466946147104159,-1.34159192184631,-0.703153845144056,1.02203024868881,-1.70425428899814,-0.839954518519531,1.96055704425572,2.2708279551371,-0.133333103017227,-1.4496442894795,-0.992824568042546,0.115275415459341,-0.414324237699072,-0.110989031611635,-1.11648451244445,1.36188924438042,-0.45237427062274,0.36706736732237,0.649836398424946,-0.882699324743234,-0.11829842106784,0.0637445585666375,-1.00028619186102,0.406307716953854,0.421099229038329,-1.69926435540834,-0.832392380685895,-0.0144230292134741,0.159447357490976,-0.708329321803736,0.191813958683339,0.323854206047394,0.276746406656294,0.408225364470443,0.352316730263755,-0.112040847866789,1.21324923411423,1.1906301056871,-0.328405611861281,-0.0230996263634591,0.460984761383395,-0.447624017600858,-0.143648420016989,-1.00257790497023,0.121067340769092,-1.99218126566683,0.373605381934755,0.298207053928257,1.18116434542132,-0.434427491121793,1.39938678096868,0.565171835950478,0.904598651461072,2.55791807620675,-0.00668224979287757,-0.834265427219423,-0.0536043389265746,-0.823496740081211,-1.27223993303833,-0.364164401471712,-2.62192844030073,-0.6338753893703,0.881421640276611,0.544108747479738,1.20666764421169,-1.41858800431325,-0.426474578071039,0.202790088075367,1.77039110018465,-0.195999760314178,0.308281614893362,-0.359414249981455,-1.84791052981752,-1.46813164940721,-0.412553651564814,-0.667820491769817,0.911611519590324,-2.07211768020954,0.7680938189618,0.0524110740541926,1.86013166227857,-0.819844364171513,0.797531654792829,-0.0548320477633673,1.43020862042958,-0.248242138662796,-1.46159380873755,0.0157126978337707,-1.01544032082516,0.0391531253520238,-0.350443072912054,1.53544476946484,1.04816587570245,1.21266264599437,-1.84968148548494,-0.566049193163672,-1.88613677714184,2.441867983535,-0.416863449374571,0.348749514998714,-0.43642908478794,0.203985307501424,0.759630638047803,-0.412541132329912,0.354233657346103,-1.9957309623031,-1.1970753315971,-0.879818072745517,1.80276828214814,1.01897320912128,0.193714255718073,-1.10426635222466,-0.105632600045492,-2.27200392242982,1.09451240811154,1.03322382180995,-1.61013613340767,0.253495467724581,-0.941977964722419,1.76503419178237,0.486411184086776,1.49049569192467,0.879996413392657,-0.185936966045512,-0.766361460053141,-0.79044688160108,-0.231981495181086,-0.26617282845614,0.244425493865204,-1.46165432311766,0.674389453730219,0.704272872104917,0.163996453249781,-0.280010327786323,-0.28234140733881,1.28581432575768,0.178749879657481,0.142070817288665,-0.711308434889088,-0.62443812244032,1.81755920735471,0.864246281247656,0.151671837106532,-0.995990303836391,-1.30975680926395,0.294427876744512,-0.298284269407026,0.317851213683995,-3.03748069629072,0.622364139352587,-3.73111071267535,1.45151231127722,0.699548575066198,1.32335850143926,-0.568575059777253,-1.27710465576102,0.33944875061273,0.198592519700095,-0.968307843984053,-3.62481516618118,0.795732936391235,0.372123601024482,3.00664052827181,2.12880796342061,-1.51710606167266,0.0560565670836194,1.22595675477612,0.76850385876706,-0.937575718508407,0.518557043989373,-0.993417657511622,-0.0498712074184652,-0.0359347014827546,0.370544489492479,0.65460754817528,-0.413305672649088,0.922157806335129,0.230267449039671,-0.628325917125621,-1.19979863673827,-2.39690488133042,-2.36905113473507,0.0128360777536806,0.325376490055282,-0.48613634728677,-1.38884966069232,0.979364724082399,0.444408869761708,1.34846936980536,-1.62132433289656,1.41782079668052,0.459755228729485,1.25317847274978,1.10183331121725,0.999196626622308,2.1413730129125,-0.0418854811549206,0.0446819244940533,0.0090658332995696,-0.741812863772165,-1.22520755601303,-1.9103165362927,2.63999249000679,0.865759620503517,0.760958592928182,-1.74025638108059,0.055572119587079,-0.464207908668155,-0.678285153242068,-1.16114050331267,0.485608254994545,3.09586671835683,0.205342016803468,1.23458738514622,-1.01950812855929,0.408909966149946,1.93450985674175,-1.61529053936259,-0.0742437722076221,0.728052835617839,1.24696731999932,1.09657065226754,-0.265312919857528,-0.602868432163392,-0.106750160761674,-0.553418241229682,-0.45041413165014,1.32632124775221,1.51244969561824,-1.82605988128287,0.265291951987174,0.869922079595359,0.635707923810584,1.50312291503829,-0.994102474786868,-1.99957373433788,0.0239071015524657,0.511259062867183,0.179050830213384,0.920199925181011,-0.515824950004878,1.38656620781537,1.15359479475161,-0.357089116174286,0.179721695058767,-0.806132854473633,0.377332802632427,0.598522551206474,0.957383610809844,0.218686872117602,-0.602180051909398,1.33253295118833,-0.117380779070896,0.676789906966891,-1.36538079668079,-0.986539776782376,0.441284080299877,0.444799041903747,1.52308732042762,-0.0444907696335092,0.102784492072238,1.26249065974792,-0.226318586014747,-0.0344595598492912,-0.257365813088567,1.27474177254827,-0.140954875637628,0.313733159774662,-1.27554047262832,0.309590784435024,1.80345467177232,0.391177364451455,-0.900372966572424,-1.37404549132596,1.52196280524292,0.78391215210041,0.103431615908773,1.06119669405219,0.989675113012351,0.0285501762589288,0.510735542688462,-0.218125431483534,-1.94977038560521,2.26010337200427,0.831098018375773,1.75745796076643,-1.02632947704753,1.07731500862396,0.430268708227496,2.67948208187372,0.281254166762357,-1.50775764562031,1.2041966942072,-0.252096874767374,0.00472611766334836,1.10617225027148,1.26206337479427,-1.56171012471805,-0.531457640061129,1.50078916507163,0.184925103187648,-0.991541639544458,0.594598620638068,-0.703291357133754,2.05410131996702,-0.573035722281367,-0.0641112901322832,-1.16976870076167,-0.357597115160642,1.51218180560229,0.0388614025453367,0.368532768076572,-0.572595613402739,2.1628413677591,-0.977012623761821,-2.30123116812256,1.2866147500059,-0.35723056223509,-0.594152392093621,-0.615126137642553,-0.354350097090187,0.36514434725219,0.853931308880832,1.79537204147018,1.12633653199095,-0.982415465694156,-2.10927978808753,-0.785516865072351,0.67911537561174,-0.0506611920350064,-0.068909614877904,-0.185299240787767,1.8153966871446,1.46047546550641,0.987484254013844,0.706807094650777,0.0743509860010284,2.06384860788983,1.76967911141634,1.14566842441492,-0.0590325134159893,-1.24282463567035,0.678651659289244,0.0270251513295595,-0.131002933651546,-1.78450081431366,-0.152585597024119,-1.71692436801561,0.407037929127857,0.106561228470447,2.06540092203468,0.183181711875195,0.32997999470009,-0.378359042385062,-0.044262728255246,-0.430596633585449,-1.18670355445847,1.52122320821761,-0.761176873710507,0.402031992201549,0.407156635568499,0.980181817345385,0.563286649930545,0.457923673268374,1.40271322579717,-0.278718064051833,0.0148944924278093,0.908763050448223,0.0187041559179957,-0.319452590357427,0.320603360515597,-1.32799929681625,-1.69807557623137,0.285725925182794,1.10889899312271,1.97941301965822,0.647138981566004,0.340312178857379,-0.531068962406553,0.138989419282968,1.06852711581711,0.338205050193553,-1.69581985030891,-0.65460913822171,0.400148319282005,0.250127164135693,1.02406027664398,-0.223997593833305,0.294188820003652,0.220120886243294,0.491927894899989,2.03244923697144,0.437459127999712,0.834421049187342
"2",0.2,1.22079000700182,-0.261162667866314,-0.180391770981471,0.199240850345972,-0.186246785806405,1.80267740379121,0.779535635194852,-0.599557133407129,-0.77885678924716,-0.756332859676148,0.887506481120141,1.29794396463071,2.17491927749451,2.04490718606541,1.39352677346792,-0.099914481263106,-0.305476613759622,0.147414347387696,0.134233824871872,-0.515477221233523,-0.79503028217534,-0.812804883447276,1.17754661353424,-0.202847219318642,-0.409493464598881,1.39894305272949,-1.97927419157608,0.597266600091887,0.814556111788965,-0.503310849303589,-0.891251218359505,1.64229058545018,-1.48625639550381,-1.35604893173243,1.49418447999017,-1.07672355166482,-0.5907707093151,-0.288271650996471,-0.206781340971027,0.36194000546478,1.54803371399991,-0.789425259501537,-0.805482793953147,0.143708124738148,0.027778258253953,1.50991964218378,-1.04863441658984,-0.249306044554283,-0.0984778173351503,1.08372985835311,-0.339121060926068,0.686972823084874,1.43787963270187,0.462717702451612,-0.30475984251356,0.51661486274808,-0.308972302187228,-0.730957095005674,1.49195491366663,0.294959549271576,-1.47795924363147,1.00696147067597,-0.288753081138557,-0.940363465658483,-1.58770106504351,-0.158010925422133,0.750676544736984,0.2275117657553,-0.376051655115808,-1.68998661883463,-1.14830398179455,1.65265488945688,1.14974788039833,1.90974490143648,1.63358891667332,-2.41017638382329,-0.569932339988926,1.56471642966625,-0.692543178992737,-0.620198522416953,-0.105841457072189,-0.588402019990955,0.941798831552225,0.718104915505602,-2.01129395411757,-0.100957678846501,-0.684116925957376,1.85920978496058,-1.73162132340969,0.943277947353321,-2.22036715641044,0.601233013229286,0.831244532484077,1.74205790388273,-0.487111118822611,-0.775510596618888,1.01388813279061,-0.264833522053142,-1.87222857790982,-0.0865545612056252,1.10424970358008,0.509456241370017,-0.735148327807976,0.0392041126825037,-0.190217498381608,0.304315203777368,0.587384624855424,-1.26396397989731,-0.612341221290516,1.15660465188006,-1.15923424769042,-0.786087041720261,1.20394072570142,2.27963516612021,0.147549104517072,-2.15530351916501,-0.180621608400823,0.9236149493367,-0.560185051836255,0.103068844851762,-1.04386196545217,1.34172589298263,-0.391751043449887,0.397748191229164,0.909862937455588,-1.51555274772961,0.310886135478083,0.131627593995617,-0.941437413194869,0.400831483784301,0.805455065789421,-1.81253889903913,-0.777672002663549,-0.344382787923979,0.253007992841031,-0.482061427529497,0.235336264880657,0.374541883994048,0.374990187537618,0.367217927451832,0.190918514703233,0.254823285852548,1.35341110761194,1.2391430673069,-0.263451008542943,0.33653902469201,0.70289190956614,-0.720800618193035,-0.36655375169975,-1.01466460494355,0.234868845991651,-1.89752267992979,0.502580824692244,0.400856953894778,1.26256790356559,-0.801535782184577,1.63736231982388,0.830475839389079,0.969413526657885,2.44809743679321,0.155963536588826,-0.817922403942557,-0.243203720924655,-0.226364795021486,-1.69942156524922,-0.261447747592463,-2.62706092221277,-0.518414292838362,0.977239373581741,0.619153926706869,1.26849512124392,-1.37364431203188,-0.669404075755402,0.219267698342245,1.19592589307669,-0.0838780638011116,0.712617951676395,0.0802581975279439,-1.6137685674154,-1.4356821275507,-0.1224117316935,-0.627108940689276,0.974227492399016,-2.0627988351917,0.843731681040285,0.152447880130863,1.97203807450995,-0.899624352969327,1.23624365800595,0.0516846594084433,1.52358067468018,-0.240760899137484,-1.19527648632914,-0.0436644383372201,-0.950096285040839,0.137464862752573,-0.559429225243752,1.60604639561012,1.11390887252841,1.28411895325402,-1.64958694416777,-0.496077449784709,-1.83322704424516,2.49195499533138,-0.165857281342222,0.452071375741981,-0.586508564062365,0.225775250200709,0.779432374060782,-0.185319751358993,0.212551854361621,-1.59128152811863,-1.17442359588286,-0.807380580507785,1.86238384888065,1.0213106606078,0.132219839891488,-0.959771344414911,0.0882849217484736,-1.99555928091963,1.2107602880673,0.950574351887716,-1.39282524244589,-0.0120104607993308,-0.908295396042049,1.83609809026926,0.54225914355291,1.51899158999708,0.908233978344104,-0.0563489021319383,-0.774681357331169,-0.727592669995651,-0.194223399838398,0.164760064261828,-0.464824293602482,-0.919497882577659,0.696948167916519,0.773767373887897,0.0155679388302567,-0.196109040168429,0.341398334422185,1.13630751833978,-0.0592068400152368,0.246960936387965,-0.61403014400275,-0.642358465464371,1.82217847755251,0.943690848623821,-0.0254594065252927,-0.877071796161025,-0.693722639068875,0.459335839683888,-0.555932208618301,0.205988958638311,-3.01631745684066,0.091888848817506,-3.10135782897057,1.56443875785702,0.775100240087259,1.47163463231328,-0.517042935590799,-1.21290154254194,0.396276714608625,0.231716460646493,-0.962058012021135,-3.58365629179114,0.850084942524342,0.420086523698094,3.11553107722496,2.24534138825819,-1.58527898623887,0.137448660266025,1.29178157383987,0.783998592199156,-0.853509778581932,0.577353238156276,-0.893109947769213,0.0059580215003173,0.0391409377656567,0.480547223193116,0.761393168701857,-0.3168006428163,0.96901916139348,0.270989840183758,-0.463824037932082,-1.35426018967739,-1.97585314015316,-2.34899230427436,0.156342005441201,0.342566587535713,-0.40466119361528,-1.31626359031378,0.989418408965923,0.474016115734287,1.3594755578053,-1.58520026785211,1.42373869778359,0.603130006305473,1.03439342013324,1.30252176791418,1.58687800828712,1.5994630915943,-0.0289252788623096,0.0292923912840152,0.0623817474792786,-0.738053186166136,-1.19390233823466,-1.8226619591653,2.64017180763404,0.99257464604796,0.842188572201138,-1.53720816701368,-0.00320304016050318,-0.437619562461108,-0.559358487627802,-1.09104489874871,-0.0228129211415843,3.25596763224222,0.156139572663794,1.27192032714188,-0.997322998229739,0.527585090206497,2.09948156483985,-1.60206032221551,-0.0198682381266806,0.747971220520884,1.36949047986519,1.1365939762975,-0.198054191709335,0.295903949851922,-1.13878357125298,-0.512284849908794,-0.0851701170159922,1.4506248439479,1.39497146095824,-1.81134431130264,0.205596037709785,1.00949498641132,0.67790763990346,1.62855552119866,-0.909713429945394,-2.13608199271337,0.217282484472393,0.580417303584136,0.254214664283654,0.913150083325818,-0.535707133590733,0.701219092246152,1.27059093006371,0.426552765945331,0.284684526222481,-0.78060455449007,0.567763857311849,0.656231443718515,1.02078841772498,0.244493741124172,-0.577095125520452,1.41340734217122,-0.125437596517898,0.725358953075552,-0.997107953149241,-1.24023986323945,0.497693450805926,0.479581731272092,1.03400967381853,0.628032263290165,0.287400852574869,1.35454105683038,-0.164509095693552,-0.0426378617847961,-0.178407795781785,1.29429984428628,-0.0107355289940354,0.452922259800129,-1.06362316175151,0.593559462035445,1.82565628357287,0.451724047794294,-1.27249363155826,-0.691414619082024,1.08070936283666,1.20244740881182,0.135767840178185,1.13181888264167,1.04729464108476,0.0660292940582146,0.518735621952767,-0.145306243908453,-1.90854907809779,2.33714293205899,0.895362185867062,1.88130269350062,-0.987485256745901,1.40994375373838,0.499575890145703,2.51452756334347,0.578717047592066,-1.45320975174613,1.26550936415482,-0.218230621823126,0.0902628256359725,1.07915038345232,1.2492487590549,-1.44738165603986,-1.13389484035466,1.56703750728639,0.948488471323705,-0.855277361922846,0.366982428932567,-0.643040122291303,2.29662505311711,-0.0272754055364921,-0.0249125969997323,-1.07024388887966,-0.433471874626141,1.84164957233099,0.0433805787960232,0.440841737041165,-1.18432034807226,3.08021492487665,-0.942042216657326,-1.07394101227653,0.223493125434076,-0.953260662838045,-0.0950689188641349,0.474999906964242,-0.555371663846518,0.072420095458272,0.891560968396371,1.91494268412734,1.14435559934118,-0.899689259114585,-1.98142526602031,-0.490112565981267,0.721644197509031,-0.19916354787815,0.029020904812903,-0.0348642761088256,2.33913090914106,1.39079902533128,1.11485412267018,0.535365544456611,0.105945092311414,2.10068301817225,1.82528635033709,1.12821323064804,-0.0987355744256686,-1.15087713980127,0.716126015079329,-0.337484798824876,-0.0875637222512937,-1.16188351017382,0.04284222287703,-1.64903242376152,-0.0850487983949081,0.749737389405139,2.09008021069662,0.253381494603397,-0.229597628527125,0.194199944725771,0.0477492061853861,-0.276121359900828,-1.13014826044355,1.61960331233273,-0.71290572874169,0.423326389995266,0.467455014242217,1.0067084045767,0.514509502380625,0.0465403666846167,2.0951497523188,0.179978222029935,-0.387387642591632,0.618780025135768,0.0476637331692543,0.235322871320228,0.379722563592523,-1.24460240889185,-1.63295055053477,0.345875414653485,1.16381375029915,1.98639258419833,0.381882570448467,0.87837035108715,0.141040833436364,-0.291713030203439,1.11086694946111,0.602182979680639,-1.73757347328778,-0.908424380160962,0.716906304861297,0.253151605521097,1.02744426111995,-0.200946050626328,0.390971665949966,0.314271177896841,0.475160261534189,2.02736734504229,0.437875664129087,0.855559645025134
"3",0.3,1.33966087979033,-0.11211068763245,0.519568431997681,0.523390606573821,0.195401006550019,1.7059679217667,0.86603467623518,-0.0387603674423713,-0.803704243360147,-0.834713991723969,0.748342647534651,0.412063357284865,1.93382217491097,2.56256256365569,1.1477971786879,0.353468120716253,-0.253870387428186,-0.293090686096746,0.711012800191056,-0.289252778832159,-1.66350664090287,-0.683155623747641,1.21746397750725,0.18288839086151,-0.606952501605124,1.19983744814377,-1.56403347384847,0.299816809781319,0.958033548242896,-0.0656967235343499,-0.752365055168099,1.82525279397826,-2.39341094474415,-0.564366939353809,1.51124751455429,-1.1354454882384,-0.586764620093627,-0.0101907776411311,-0.707430969640733,0.31973874376566,1.59281371117181,-0.255094641938844,-0.525629026502289,0.521232924427364,-0.0457261815041126,1.56606412968697,-0.998046016754555,-0.134107840417067,-0.00983835337660387,0.890147194998652,-0.036134562245698,0.288770228957728,0.940092066571253,0.734479178777979,-0.169320748976669,0.708770275433759,-0.000943099483433001,-0.0550101690881029,1.71442133150547,0.104906321584666,-1.43321637933438,1.0234499609499,-0.358122456699388,-0.379017104705492,-1.92594103196683,-0.80459603513841,1.00024981311634,0.702346510914463,-0.290762121304462,-1.45218698084388,-0.918995075387375,1.97988687618429,0.911880399131582,2.05073571801069,1.62697560289488,-2.35008251364465,-0.296926014627131,1.66919017581488,-0.657076467037268,-0.610156051399551,-0.677123642600815,0.822588465658265,0.303207271915751,0.784730893480938,-1.96408301436563,0.390559310716272,-1.13030742762049,1.81608566477133,-1.81498477532774,1.02941639289824,-2.15371309420113,0.713557451791619,0.910391405102346,1.85086755870972,-0.391544949764479,-0.623334642181232,0.977051119666159,-0.201030404803579,-1.61854632358432,0.206649711355532,1.15699210633927,0.618623768309008,-0.806052339680341,0.122928008902478,-0.0452744492647245,0.32410765935298,0.641821172762357,-1.158940973814,-0.552638921158469,1.20050742008375,-1.08204038002826,-0.710930341740634,2.20412167912753,2.28148591680789,0.668327829245383,-1.9883449154367,-0.997371313483329,0.228805351180108,-0.451943615058487,0.345156022910092,-1.02407190434857,1.35276944726358,-0.391751043449887,0.454510637248794,0.948578132535273,-1.26759128045158,0.146263795137601,0.20140138607845,-0.900706189259787,0.0782049054672267,0.25019492163912,-1.5753223228895,-0.774582904086575,0.159879830525611,0.692442596824913,-0.439699780292387,-0.265849984095892,0.937534266315897,0.252138752143608,0.600589489462584,0.300064874847474,0.374660898088825,1.3921032658435,1.28306910918494,-0.959104979437893,0.42597861542208,1.08619981808176,-0.362748046421466,0.481721065292874,-1.31316736052067,0.326019762939561,-1.59497604896356,1.01514117969386,0.109520248311406,1.31342356578002,-0.761380584256462,1.67592718301985,0.960364466236197,1.30713958009315,2.21177386851787,0.0710007222242061,-0.710339255821633,-0.11797107079134,-0.127485396841512,-1.09183026051388,-0.152938902019156,-2.49252088416459,-0.449348220360776,0.985026790373879,0.66035601751199,1.23357149294504,-1.31467660758414,-0.268051489204621,0.345333255941392,1.82801395029128,-0.66822411014412,0.578835172455488,-0.159231783302181,-1.59746031699027,-1.23027666790007,-0.106408240105744,-0.56041936467274,1.09184316245175,-2.04475220719628,0.890451021713401,0.348535470614022,1.89247122036528,-0.917973990317253,1.1080672990234,-0.367255968177106,1.65743402947328,0.416731072793405,-1.03204924238077,0.222114180948261,-0.897200065615777,0.0703950410906145,-0.0849442868050944,1.48530008717539,1.33711669921367,1.30048148891272,-1.35322721450322,-0.457097872602544,-1.69244953809946,2.72244015070379,0.21575576573005,0.50250451863536,-0.647545303649152,0.254998423979051,0.358536914855756,-0.133585963543399,0.478075483893501,-1.75382077808917,-1.1772929886626,-0.69314824824977,1.86171472884465,1.10071608066925,0.260904706776117,-1.0188577660801,-0.293037977860803,-2.01726195076492,1.16888605553807,1.42630587531264,-1.12051419528712,0.0105540546267737,-0.9131041586085,1.87713388264988,0.587808630212116,1.58208682887069,0.913250653436288,-0.0348640419021699,-0.714507496480072,-0.733379291678761,-0.0830803663730265,0.24792794165882,-0.152445777567948,-1.46189064932788,0.813086419959201,0.431088045562524,0.706499856769946,-0.13031880699218,0.360878186847491,0.925660260195277,0.388060742813592,0.407048630554589,-0.521979559447559,-0.622778502275573,2.02392790741365,0.620105555669669,0.219538386724638,-0.834765917575991,-0.758347381991537,0.198429150306678,-0.35682002090314,0.587575267912981,-2.94795295307981,0.188493675922369,-2.97957562746644,1.52164916305712,0.732344787584737,1.4798152385985,-0.515756945092938,-1.03641798488001,0.292073418017057,0.31554316998944,-0.902556508243672,-3.50252026256279,0.866098274241444,0.359865248966486,3.60409039926239,1.91379620513925,-1.63593020836706,0.23757015334954,1.40266616967681,0.872226980079233,-0.809049951202037,0.584651079099488,-0.448549735527773,-0.247509781215819,0.220703270773375,0.285972678191544,0.825749055615549,-0.273064646748944,1.04614923263328,0.101312920142993,0.221235459407329,-1.65555230566389,-1.9213415986344,-2.30088935894904,0.274417638271504,0.441346618517162,-0.11883724810613,-1.20348286774155,1.1006622079261,0.203201531953328,1.79187181388978,-0.418969458301953,1.4885944466684,0.0523845556245791,1.48045700436528,1.34676817652173,1.65746623643753,1.66071932826098,0.10490358930321,0.242703292493207,0.132645558781704,-0.714941459609197,-1.20145342198774,-1.60059607398729,2.67559320050331,1.03558491805716,0.819547353634594,-1.67112792810731,0.381452142683877,-0.380301869068702,-0.45179408188937,-0.990250451986815,0.0225468203157284,3.79785681941676,0.29771123731948,1.26320855923737,-0.944341649455336,0.652958586402023,2.19832169480637,-1.48010769405414,0.0899691758137617,0.974640106993811,0.887574780457445,1.79062618682674,-0.0124270195789689,0.413143870454713,-1.08340462449084,-0.513050906860872,-0.342867058123948,1.53443020764572,1.661624226396,-1.75584182324273,0.253762523159,1.06681066465256,0.696688873984848,1.70453036674765,-1.15190206079523,-1.40926990842291,0.287716613884675,0.649852744065498,-0.00537854032167997,0.951782819184227,-0.112390514880257,1.69152760965262,1.12203642109951,-0.278190701980495,0.448162044046603,-0.61939217140864,0.578913650881683,0.711727494428882,1.0105136715952,0.372307325156195,-0.457338423279682,1.47783513700693,0.0237646372483381,0.719470111491287,-1.27524846369631,-0.892787633538729,0.528442578360506,0.555845351540746,1.63694652433533,0.135853090447247,0.379574675583527,1.44390654136293,0.0338216406985714,0.117710790550955,-0.159096099035721,1.36172065238314,0.0791714095413496,0.492355777255258,-1.14456851929449,0.55930817578627,1.80469446741818,1.39429438583544,-1.1874229371044,-1.28490697441918,1.59336573151733,0.801482541098817,0.226173026784764,1.09048720050225,0.955598614830316,0.340929325174759,0.584839692985985,-0.058055960925863,-1.55861734705402,2.13747044148135,1.073121949181,1.85925252773267,-0.926959278182456,1.46684949441601,0.636980340997211,2.67027663980124,0.324589115495715,-1.38022735048877,1.30856024072608,-0.109924270624573,0.131143259457629,1.07240688254979,1.29184382416084,-1.38370355487574,-0.245436530531889,2.19258831069807,0.42733717085789,-0.664580349295212,0.511831931407639,-0.196320102338331,2.35328561851313,0.0767664241487345,0.113822896540953,-0.926482136975333,-0.447404287193286,1.99163438743214,0.128261759432479,0.433882380613317,-1.10797264801696,3.47001065990888,-0.949204862754563,-1.07761770537782,0.65595793506107,-1.27209256241318,0.301202524040702,-0.384412489293028,0.0226627306760341,0.209200710512275,0.926412202851402,2.0597605190929,1.19742934943455,-0.855785543425377,-2.02167783400805,-0.390954717252456,0.409087581348118,0.181505041897979,-0.342546063036369,0.531721476625897,2.42151337136326,1.60498779643822,1.27066013904823,0.375999939709767,0.204054750534967,2.18834168749702,1.84696297399556,1.25553654115892,-0.0265976620897621,-1.05010773859829,0.71645737034498,-0.192952388330814,-0.080985852251813,-1.3170133298757,-0.228535121459499,-1.26314044806566,0.339004159521603,0.73194094290813,2.25248241288827,0.26379399877512,0.469861248488695,-0.184923858440507,0.134578691091437,-0.266880281289462,-1.11325368960644,1.64881584768046,-0.615515411845109,0.550943082836107,0.546840863343053,1.03135996464217,1.25552715023344,0.439708926299805,2.25609498073066,-0.267306777054826,-0.88209696161455,0.763872742705321,0.0325963170352591,0.517816888793436,0.390046564578375,-1.21255708999288,-1.55289437871739,0.496494251953892,1.18685672163368,2.09281714565354,1.12501289016137,0.456738876213602,-0.151714353871216,-0.247592731587652,1.19184086067758,0.549240032736958,-1.72273510102898,-0.79091368522435,0.756032090113388,0.335560891207066,1.09245673349061,-0.0666013418876624,0.459078401902647,0.33301445329551,0.51402162090077,2.05709533143222,0.244598893145683,0.930281506977407
"4",0.4,1.35080755763658,-0.0469608009412608,-0.362644929533559,0.904383191330793,0.241056123142264,2.09543396888053,1.2243740801295,-0.192768661505569,-0.204035319829199,-1.26848346021653,0.224559192002951,0.897501827508377,2.06507875985455,2.49446115130686,1.66158278150778,0.34663830851953,0.694704674919979,-0.258949242729544,0.227672154684737,-0.423844838507402,-0.735374291719025,-0.52049987960881,0.952683919089425,-0.520540151078647,0.150631283542114,1.31428697980192,-1.69667991316241,0.386688134904084,0.98861253387609,-0.462267770941423,-0.650649318637665,1.81015328352492,-1.24778853433497,-1.20533309353966,2.04954661045218,-1.380726483192,-0.23953201734379,-0.28022798482918,-0.47709723720464,0.254633107902634,1.4638833409928,-0.486537206210671,-0.225434923291664,0.588566915223605,0.0120377744827562,1.74026506623011,-1.11198041068061,0.152099550215736,0.224235779975814,0.555504453568479,0.519353121615297,0.67933546889758,1.5946266050374,0.0936472477558581,-0.252556076848366,0.402136032893826,0.000475946408143621,-0.126782843330835,1.73655056058761,0.118916305055469,-1.24932467788892,1.25656049591354,-0.632641436701521,-0.125121332106298,-1.70983244293259,-0.255216054282331,0.786967471702743,0.43127815784316,0.464754905232266,-2.04102008879762,-1.03205000733789,2.24158175211506,1.26789315243946,2.1250664520325,1.77683755844649,-2.54553165141261,-0.27979050286356,1.68606658963159,-0.558944968263449,0.220493758718114,-1.3173348666657,0.0903571218100576,1.07157904366349,0.631155872090358,-2.22184725940351,0.178473303834092,-0.360936388035207,1.94214611725574,-1.7832015810435,0.914173733632446,-2.0878669776339,0.81648584284062,1.09362343507817,1.95846942032199,-0.0828603475577669,-0.311054579739235,1.17231792132783,-0.61680886306467,-1.58647545196646,0.329195080917655,1.26067441065317,0.178602368875636,-0.59195743735254,0.215964627019593,0.534076462148285,0.379106766182708,0.67800244410931,-1.05531729615292,-0.469679653377143,1.17654829610371,-0.750940287745685,-0.694330243037643,2.02954037374544,1.56961640930288,0.260220822275669,-1.2196495259304,-0.957026827962061,0.224345096757023,-0.061769501339358,0.0302309715189889,-0.948239187785803,1.40734005243912,-0.323728171777798,0.531998356241297,0.861211689649384,-1.39325448314277,0.637931049358423,0.611916996223351,-0.785878245584978,0.0876320368360899,0.696686755359641,-1.70897381833185,-0.775084075515882,-0.169141789222514,0.740276466073964,-0.34379641284167,0.331963203324333,0.524191844246986,0.34028098241126,0.743451768431374,0.337898622985274,0.329325620756429,1.4661631595386,1.37066237171218,-0.184183710993843,0.428528409538982,0.731923569053011,-0.140720296253204,0.624228465600394,-1.06337859015327,0.333706081033126,-1.65397740693372,0.606929271497385,0.658875273768663,1.29997764654408,-0.701499876316458,1.76588494509055,0.735426032616961,1.38694412469689,2.18253802589682,0.600393446031239,-0.607201878515153,-0.0637363227014481,-0.144866745059237,-1.6200271224044,-0.0156673919928656,-1.88461518114377,-0.953325572760291,1.05707865223189,0.745568725787463,1.2289603952913,-0.390688353587421,-0.895777189027511,0.471807637247197,1.61263733535792,-0.0328729872005801,0.709646200559294,-0.291464590547312,-0.944355916968093,-1.29278430274537,-0.0600093058748191,-0.427486477266275,1.07186852362799,-1.94904430041517,0.874331867327502,0.375017468945486,2.1447809167717,-0.62587879224795,1.04659305928867,0.278375653839959,1.63239509372271,-0.277496303044414,-1.05533396421879,0.27032349783074,-0.906730926874946,0.158473618770362,-0.0256452760977608,1.65730741577977,1.19060283529247,1.31269074508934,-0.92381496018805,-0.398490197956228,-1.67904744294676,2.7043284678915,-0.120818102142295,0.617133192620298,-0.43103300000294,0.845884031964038,0.396216098211835,0.00802854792725852,0.550174338574455,-1.89210836240862,-0.870940988274532,-0.697757155284166,1.96533616899071,1.16827191497513,0.316776403967443,-0.879814585870864,0.0786206183855185,-1.6921167542697,1.16192436025735,1.59882167451352,-1.42543490278663,0.0903681129157758,-0.833685041468558,1.9790915778802,0.674584653024293,1.65314243934543,0.895627985763615,0.0233715484966572,-0.624015853439024,-0.742333872435273,-0.00486571160098903,0.285832871052352,0.0959423309047384,-0.865949150194499,0.797157849001371,0.173895479658125,0.752608173960285,-0.129147985033441,0.453573490127832,1.30231224610897,0.113294879588568,0.548920900897159,-0.427576172967751,-0.450365125583817,1.93642536220246,1.10803475037668,0.307898074383297,-0.802550965778923,-0.66826316794973,0.426815159772318,-0.446491686861273,0.499347381948109,-2.70119420024546,0.261132950782647,-2.96626791698585,1.54922181455077,0.803145904797943,1.58324018238562,-0.502148447933088,-1.04731249554928,0.55176480082101,0.396830046405514,-0.649316747590759,-3.12710300549514,0.671509023651269,0.525687238057511,3.15553210661886,2.50307963258,-1.52524836012838,0.319504795184378,1.53370440127671,0.97936389953412,-0.790217452826662,0.706522011534956,-0.662976642557224,0.105141533352492,0.138867865419996,0.488647685373704,0.86701792598465,0.006755569747703,1.08648076146707,0.399755825665594,0.328378751825681,-1.49927201830037,-1.82281438878714,-2.13501069552382,0.537127278691989,0.454981446850593,0.00100905713277824,-1.08544426674429,1.15549228481829,0.601713428912747,1.30435449995199,-1.02315281434552,1.61570473470721,0.864084497373063,1.05671996888066,1.4993681956325,1.7338351010115,2.25218225862986,-0.346356647350177,0.301784758703851,0.19749381534527,-0.586045220852877,-1.08507650739519,-1.37122597494836,2.60914283487113,1.15461927051443,0.93418157973283,-1.46822115655701,0.113443715961458,-0.266020861684113,-0.690424924879679,-0.654162784714461,0.612529595715785,3.33400540300084,0.377449555602528,1.34985114493987,-0.86598761492657,0.706083539057634,2.24899591020608,-1.41375054397339,0.115900269832439,0.966620502483655,1.48023884887522,0.880373706480197,0.405744681911899,0.44307004589195,-0.949589758390849,-0.573001595676973,-0.290836962779973,1.53340628290045,0.891936671510184,-0.48577134448166,0.228595663966422,1.17879492997624,0.744413426949563,1.76288481875758,-0.724609190818212,-1.91638312868879,0.3902721956148,0.636973171872922,-0.0322635302843841,1.41966313504676,-0.373607562730693,1.49555496445782,0.454081790496898,0.73460653251573,0.539002654931721,-0.444586062231521,0.630892190762931,0.801027541585477,1.01319244397887,0.395504727810746,-0.389142049777855,1.58424424232618,0.0473687524140301,0.830892250733865,-0.87868885648203,-1.02542440783613,0.519135426911435,0.64968173908062,1.70279763436826,0.161699678130344,0.422511349843134,1.50999531095839,0.0527989952753997,0.182909770330563,0.00659848482110732,1.44376836807184,0.105081667427296,0.577956057390032,-1.15893827172369,0.578355510047969,1.95019737825533,0.724621193601367,-0.644639190843892,-0.471749656024953,1.01439180610087,0.838684159477808,0.389968740378824,1.15388094785543,1.11179450768203,0.231652614546677,0.619338349339379,-0.0164765255348191,-1.80790707479638,2.44945287252968,1.14107915400078,1.85651745903541,-0.8891619747911,1.55737475417545,0.68260615259761,2.72573805958018,0.435752770042001,-1.23286132283381,1.4336134528388,-0.0689877221754534,0.185648605133837,1.12752922262002,1.28371336420449,-1.26275705881006,-0.904069294430077,1.51980160217922,0.96880159347477,-0.805045940180713,0.619302123593387,-0.419361799839085,1.94902888548176,-0.355738669707545,0.244966092084963,-0.92149253104358,-0.398277069256642,2.09674981439554,0.162239249447714,0.429876224846061,-1.09612579722216,3.26717145085074,-0.803972678568043,-0.882077841780512,0.452777402554453,-0.801753133637072,0.398605295794604,0.201902716791304,-0.461346261095144,0.271434535049307,0.963296799803193,2.06532376397794,1.3092969346081,-0.839365112969019,-1.93966819059267,-0.266868968730863,0.75460653669688,-0.102097089704248,0.129330509506457,0.536155111825323,2.47016361993318,1.53689300547242,1.20371000317872,0.703587642974307,0.266401939876702,2.28724919186363,1.82776436662569,1.42942103810461,0.0340215778655496,-0.976015541844795,0.798785327134607,-0.133183548598755,0.0170553816545089,-0.526275815369088,-0.183218188679306,-2.04099893119139,0.343273790006848,0.920881546771862,2.09799346806622,0.316555210719179,0.538924368622278,-0.151205290717474,0.186636405291943,-0.232228845750749,-1.06802865621609,1.69280997087667,-0.557227344070706,0.664026669003346,0.67383129854023,1.15746622842231,0.481741369091512,0.182462575843336,2.22733251163289,-0.0655398758194277,0.200729758902925,0.873606340484357,0.181679325839518,0.606232890714269,0.428167094256403,-1.14097303062267,-1.3676633516849,0.551222221295816,1.32356414051252,2.15164685483073,0.477364081695413,0.980198063691312,0.252735708165241,-0.305147408170759,1.31966248334617,0.802508073186408,-1.80786508512443,-0.691706734494486,0.773870143324315,0.41433249638363,1.17050206660411,-0.0266969431931949,0.520715188994264,0.38874563555512,0.588607824630726,2.0173352900827,0.541294542144719,1.1287528479059
"5",0.5,1.58915900859076,-0.157388532216742,-0.335646591141285,0.628986816625791,0.127895463822412,1.5879310343012,1.1117788267597,-0.705069425439067,-0.685740030312703,-0.977039611451694,0.613131484712351,0.673708758763354,2.2969489323669,1.85068047856198,1.62422837736974,0.635129232912235,0.98489645531796,0.215610371360089,0.278487601869758,-0.135545469958071,-1.40706457308764,-0.534593100819338,1.10961656122029,0.325327473586955,-0.838658478715106,1.07352514597507,-1.84047309726933,0.574727668701922,0.803742742408354,-0.118952316495093,-0.532371327021512,1.92022896024641,-2.25617377292137,-0.35336541602589,1.87509267852796,-1.42974758520387,-0.231178608429526,0.176794373420463,-0.316555730954978,0.330466809983467,1.47119263783815,-0.316063007863437,-0.517656275040668,0.551843180674073,0.256919244211217,1.757794768227,-0.808273295529508,-0.0183711908433429,0.236853490561579,0.631808301715862,0.434965488650379,1.11904156246021,1.13491289089424,0.370779119859836,-0.0236305491038731,0.393304028803661,0.451908908967365,0.0667591847529893,1.97581248802817,0.198299677188844,-1.18782588731987,1.1767727110212,-0.505040179722063,-0.0688520688782171,-1.65811663631263,-0.566068256657296,1.10089748960064,1.18352440685327,-0.325197939173768,-1.58622850077879,-0.919689065636246,2.31405338664108,0.875736802116072,2.19313803141724,2.24242440411165,-1.85738512921335,-0.481607562417465,1.73579981683336,-0.501916944751806,-0.209385364066228,-0.656116928828841,0.252581911653029,1.74608275908921,0.665575197472248,-2.65715228783737,0.489440989596067,-1.11127439348963,1.94131669892223,-1.78526148802965,1.04558275656861,-2.07000350363248,0.958590689413238,1.19061769960609,1.95344062472642,-0.0935399762464134,-0.198747227040807,0.981892742345313,-0.258317965727293,-1.62165653166176,0.0181732453406699,1.60719467152567,0.307114200714903,-0.498908959891852,0.362534459041074,-0.00215712391515809,0.551229519313596,0.835162716707968,-0.821586974358549,-0.469867577193453,1.35381195324117,-1.42735665771459,-0.0101124766367822,2.0277846343339,2.42918470562964,1.02359036881917,-1.53813873421609,-0.696954668104902,0.190672793886326,-0.611167843375283,0.13040325841228,-0.894277470526886,1.49476489248949,-0.235074430138474,0.668274474793804,0.985358134389301,-0.916108687151238,0.43583682271008,0.416716364483578,-0.241335128351042,-0.0472671596689543,0.761116632718364,-1.52711452622623,-0.704405692439989,-0.0463957535799209,0.471212429176336,-0.268606504371343,0.35482023771484,0.556467500084433,0.433944415695733,0.835986257898244,0.415882421602514,0.543385816857676,1.68175219572039,1.33152789776175,-0.464687144650611,0.597226306856952,1.12112165082686,0.429970536953331,0.0803948620354047,-1.25503628667873,0.448947803156693,-1.56063080301234,0.713157675188382,0.644904071361372,1.34503885326057,-0.31869632995748,1.41170532577934,0.639922991876073,1.547308770556,2.13449933347138,0.718483509064646,-0.355933879065894,0.487157520471874,-0.549770012817674,-1.61114364013461,0.0748540002052362,-2.50156979250606,-0.380362637347033,1.09598241300903,0.770831366477271,1.21903144367663,-1.27263047896642,-0.160218968959437,0.456309749006363,1.88012884199542,0.0523562593608315,0.608990349049959,-0.00646375706777379,-1.35684843365232,-0.621505561915165,-0.00977260140260687,-0.292312653908553,1.09694864054981,-1.83699029885146,0.874947878830092,0.503444577406839,2.05056075120662,-0.543034253635596,0.912703215426194,0.116524366980072,1.74036452741619,0.0937766168257628,-0.640537635413414,0.146514286461119,-0.762650288041555,0.242506712062378,0.00164684126910347,1.65242025775624,1.33022189350018,1.48445228448464,-0.612572921916233,-0.406224477267636,-1.06077214136567,2.76056602844874,-0.0678439818482341,1.08792550078189,-0.457063070752939,0.494538066896186,0.451205913315487,0.1194390256292,0.657631239745649,-1.47980963840254,-1.01808397746413,-0.672280213882638,2.04614710565168,1.23550774472092,0.355369610001646,-0.992554701614015,0.109965789719995,-1.94440160358188,1.16938559288957,1.28071077442875,-1.11622099969257,0.146466636031553,-0.81755794191781,1.99487631851091,0.781091052111666,1.73477067206407,1.03928018127138,0.047730445679441,-0.49642581323516,-0.589854445511218,0.0451224813246854,0.28942018831522,-0.547431389614323,-0.796020187540208,0.939207900254545,0.83605242523216,0.57206874643334,-0.0421443944317547,0.496486133651874,1.07866792933272,0.58347376213413,0.62557100595676,-0.127072802785018,-0.46980885598624,2.00403588423304,1.19372366662597,0.190336910893541,-0.790033309126566,-0.505520908859193,0.309566588318954,-0.167773004968457,0.775409824191535,-2.8606054199386,0.423441461478369,-2.88604340331709,1.52880414776968,0.901565898983178,1.61979686017096,-0.520913444972711,-0.818270363295755,0.565262166074333,0.485583568490726,-0.860433510770777,-3.39705087254987,0.93085710990402,0.643022793716974,3.76557405980847,1.59820451422656,-0.875704596414045,0.345300323189632,1.56844511214448,0.96882323653568,-0.536757476563418,0.772746927643166,-0.684506168518344,0.162128525199882,0.259536353543409,0.570709871839962,0.872742972340964,0.0859280323711166,1.22956546727123,-0.000738632671549777,0.383720874243509,-1.0857385846618,-1.92191712662133,-2.05504533428944,0.614478769368704,0.483748016688953,0.00613680386081494,-1.01977864276603,1.27557022200377,0.63013421859013,1.34109492611672,-1.06165707620956,1.67310246637349,0.778364684141241,1.08796159555257,1.55598988351863,1.77859576537701,2.28250214390911,-0.192733342253844,0.349493791008292,0.207807935446734,-0.534431763216426,-0.952850837487624,-1.20417661941523,2.58645251375489,1.19865857409625,0.96950207426612,-1.3222582325606,0.221039436650892,-0.361165481430319,-0.509514333206785,-0.377325170117773,0.178894583333469,3.23516371458096,0.548980847181601,1.36757233434064,-0.786831102516822,0.817843206775364,2.31712501567984,-0.709526206713466,0.346913077886274,0.644648075812164,1.55448432226838,1.28588366356826,0.127392388824547,-0.499508013275046,0.104594357841021,-0.061539681267955,-0.217194232111618,1.87020145768702,1.30372296506345,-1.64817728492677,0.340628438505748,1.27875576364766,0.784064618331984,1.92835665128783,-0.687865204494001,-1.81608670297096,0.612984232619789,0.696534923024533,0.439728800963047,1.1718407703884,-0.295954884528442,1.65461048066684,0.500310247190849,0.815273738591084,0.567098173413319,-0.342928539640844,0.683413268703383,0.816323973510143,1.19966805883921,0.497227315966857,-0.317401907354566,1.58170859075418,0.014281642964028,0.867700280857785,-0.775866641273585,-0.703236239530351,0.755809762130227,0.643889052731267,1.76654855204709,0.296269281351788,0.499324519946278,1.54313422877099,0.0429878775876418,0.342445051830625,0.278444766779214,1.4874347905214,0.132034550741493,0.604316361698844,-1.14173160865675,0.634987515666697,2.3308836516945,0.901904883472305,-1.19628483942362,-0.420969057219306,1.74512022776729,0.883885235486732,0.500091898394874,1.18600988832823,1.11430469463009,0.333048789913306,0.614491811077976,-0.0125756761829684,-1.71039273918533,2.55620328037646,1.1526340363246,1.91016635065309,-0.863067023830689,1.3574415185383,1.05511779886585,2.71469619517955,0.413047394132394,-0.912560906165116,1.46412142448635,-0.0646763022953639,0.235867874814623,1.25155503021844,1.29893750646359,-1.30860894763803,-0.884289488482538,1.54113404889032,0.570645133017754,-0.257087249326506,0.685735364824122,-0.290186406639997,2.58257675746759,0.137835396867177,0.407510249441613,-0.713604079859391,-0.286321667728626,2.23869578858313,0.23826662906628,0.511992865692527,-1.05509753864207,3.41506085989327,-0.61879908347155,-1.02065925640875,0.490955013619491,-0.20600897024512,-0.103234122294424,-0.299385115089759,0.203269376380975,0.279241549092881,0.988614756444415,2.16418562404403,1.42229817461801,-0.705063549325762,-2.05785591418649,-0.238563286278104,0.842072106849347,-0.0231858998283543,0.259529138453687,0.627825227591576,2.35813215845754,2.01206229112693,1.2575988745847,0.547078874837377,0.233565973272202,2.39690336238421,1.88617677161655,1.47616563800797,0.0891424696701686,-0.925452491926604,0.826464556225897,0.0222959318318146,0.077975479004123,-0.303562106583361,-0.0634829445358386,-1.32317230385509,0.0737533990155905,0.978673002736321,2.1291588696672,0.343227170492212,0.629936552236344,-0.129059081361615,0.243308174808139,-0.196805783940425,-1.0134634892275,1.73185991847876,-0.529313624071105,0.783997702502516,0.647275071402546,0.693111299757141,1.05178791861381,0.233292556067392,2.26201516934775,0.366865345897573,-0.117959846524528,0.896416302094226,0.225222597653765,0.692733300305962,0.463765522170607,-1.01087092484067,-1.099679021898,0.596125332157692,1.39952611915306,1.72808998960996,0.771460852257187,1.27813031595094,0.0422939769650445,-0.229399373201886,1.3615063760491,0.822039509237057,-1.56045922342504,-0.536328489091469,0.918733162014009,0.555654588980258,1.15471850789706,0.00148787872724181,0.535208241369003,0.443625132228145,0.708780052674643,2.47088674743348,0.588570567376286,0.817183590399123
"6",0.6,1.07800954653024,0.653194209609015,0.630058306796191,0.83340547896685,0.460428354587453,1.60884519677718,0.863773885027075,-0.0324230778896159,-0.392100859513748,-0.607097371445385,0.770034323601392,0.560186775137924,2.82813212621667,1.6946388186103,1.75655358898328,0.839159575550627,0.595359089926952,-0.0325157418104261,0.744582352259558,0.345696275220723,-1.21880744082185,-0.820043242953913,1.11807956923732,-0.0489030488146318,-0.143762978288051,1.20215302935658,-1.20685568432823,0.462660822282992,0.889998952667815,-0.182861620194701,-0.195241014997081,1.96149412595974,-2.30568595771372,-0.641594156545262,1.97930237288387,-1.02733987963419,-0.086169112399456,0.276479314232969,-0.418863244410833,0.904328865096581,1.48897108749909,-0.434118733340577,-0.588159146267578,0.567048546133629,0.573556845721671,1.81706904893534,-0.683282025466082,0.118960224206227,0.863806313123472,0.74410664159721,-0.0305524107342189,0.574444838334512,1.18563454681008,0.328430932378042,0.360598046636533,0.938869637600688,-0.0541955405363795,0.0353625840480226,2.01524776361912,0.267462863742798,-1.00021181749283,1.29949261897187,-0.390437755116,0.0789773180654915,-1.16881197994604,-0.460907319279518,1.08300224047794,1.22070856816451,-0.205625727787092,-1.53775333758541,-0.655618882992185,2.26379865312736,1.21255850220232,1.783140903004,1.75525755717408,-1.46299713046556,-0.319495767432601,1.8283971301724,-0.526003946985788,-0.174032720326433,-0.447313873840432,0.966210700934065,1.20802010824487,0.672667177267608,-1.29752676924776,0.0794796928403736,-1.52785388484139,2.21317739269078,-0.737496027484025,0.974607568898798,-2.07934246475573,0.972222175662366,1.34974954972091,1.9628514874533,-0.0928841823306858,-0.128294689097498,1.0551614656441,-0.147177964921762,-1.16155551711977,0.544167493806838,1.07898044327932,0.349986962834813,-0.0819658679648278,-0.284328031535798,0.619566636524371,0.666269791954159,0.847371966355145,-0.742152740944435,-0.298479001019278,1.40700327677567,-0.73836174811793,-0.00551189543602322,2.12655227649848,1.78988813178546,0.144307767807041,-1.1055977725656,-0.519277000506631,0.390586208926154,-0.338033603515578,0.455773927183293,-0.684431384740971,1.51402364374629,-0.23894162400413,0.652979972992181,1.06476375269814,-0.616301937602294,0.919406862643541,0.153522262189784,-0.507520561197807,0.28311762678824,0.634511184518324,-1.3689146867467,-0.328678542627077,0.250973400275562,0.23148963821338,-0.224114873218247,0.428954152814201,0.590119533689608,0.46777788435647,0.88669635316435,0.496617156791452,0.820558665157087,1.66297374322073,1.50836787102384,-0.492856679915044,0.608305947910061,0.9457410177315,0.268118514551433,0.192059016007377,-0.397334039347933,0.555978326043155,-2.01694387768426,0.953975002282558,0.740342764825421,1.3310232752962,-0.665064351206384,1.79305309019818,0.659905162810651,1.79476617993737,2.3581516062231,0.666564642087316,-0.430009701583256,0.0542895117993093,-0.0519360274764357,-1.54831257250623,0.125760568754154,-2.48894790305059,-0.248733167606033,1.13536902807995,0.85579126077098,1.20719452444952,-0.157903210992665,-0.890770108218003,0.430325449526794,2.18277631127972,0.00425895876211688,0.802313933595546,-0.0449526979996948,-0.415308588571526,-1.11407521506942,0.0253134103442843,-0.194071927714939,1.15220911883968,-1.80101933719051,0.868283455813288,0.542785396640872,2.48890205286809,-0.726901981274048,1.14689940817345,0.111395790393724,1.95175134575304,0.00517568999082567,-0.43564144570876,0.449533722467597,-0.741461052376868,0.335131233116966,0.0306042762654316,1.76916675673631,1.42896574993218,1.4562073538506,-0.42424937433292,-0.293526126314714,-1.00466120131822,2.82570441705927,0.357724919254081,0.757530481912478,-0.344654540225169,0.592189882813657,0.507761012077845,0.161422083487577,0.711046862144782,-1.39842748865034,-0.917072822298688,-0.472676576515434,2.13790402431697,1.32294909175223,0.485503357611863,-0.854868945346918,0.207899986486302,-1.17975162859991,1.04662611509079,1.65759169888513,-1.0078176129315,0.157876919278215,-0.794050993750183,2.15383811406495,0.83089348439199,1.77958663405665,1.09069692562385,0.0724582354165577,-0.49757674983329,-0.412826322162585,0.0671671736319431,0.0363245330306974,0.458074908133431,-0.747820781827704,0.488183663904906,0.944110350164361,0.81465891977826,0.106991117952578,0.128600742123675,1.47359488583051,0.688467748115852,0.625385076550593,0.0160033609233531,-0.303132128826859,2.06896637548508,1.19254311268909,0.282929262968877,-0.562153027363616,-0.572448426993304,0.449882711829558,0.115884794710896,0.61920622545345,-2.27685607844122,0.439520830558903,-2.74746744843224,1.66368671096759,1.05092942199951,1.6319820575575,-0.457314291138644,-0.763556301554011,0.637420294853998,-0.139608172593877,-0.892830368090409,-2.1584424396011,0.853034254351927,0.885447367426421,3.71340474880648,1.93779053099811,-1.35080778259092,0.299294353701315,1.3268324093013,1.37574797010576,-0.382424920871488,0.866271514337609,-0.537498632538886,0.16453182747295,0.33780169184572,0.57775539192702,0.927955169491381,-0.187042486023619,1.44469256188991,0.114153533654624,0.346882963287565,-0.695999419478699,-1.78468489087988,-1.20120194070866,0.067093921667645,0.537411024768737,0.0423461875283731,-0.880210766548993,1.3441908413506,0.722083911549168,1.58921152159778,-0.566605429691979,1.29687975338252,0.955209069041736,1.03619176112802,1.56769853969138,1.31698347936577,2.38965334802558,0.182824953930142,0.34919836470725,0.187919840673167,-0.406036466195633,-0.680640549612254,-1.17771948714058,2.40672493184684,1.26224550419016,1.14332614032482,-1.19122891448308,0.426777496780489,-0.319960656232168,-0.580752617108482,-0.302505308499447,0.227126457951398,3.98834766031366,0.624004207258495,1.38673273640993,-0.659632825498785,1.0332004720598,2.36604534388062,-1.21016892908131,0.250201010607375,1.06760732088986,1.04300039036454,1.99238688860109,0.290244519262418,0.50033530688155,-0.720280940002344,-0.444392475592502,-0.0591010148413348,1.58223174205458,1.56812467406265,-1.63143203330371,0.400983655838819,1.34107216006087,0.808762224864881,1.90964901574834,-0.433255180525532,-1.70288147900296,0.0456232368400947,1.19787779439744,0.478688616879591,1.21170437707326,-0.0325994456984143,1.93455215092331,0.670099971642245,0.916280222951365,0.491583978054594,-0.0120332697473598,0.801924770429108,0.87446513450766,1.25896947924307,0.466365485816297,-0.290193512438305,1.28173037581236,0.467368688844461,0.908976525784128,-0.739301485508968,-0.940045059236903,0.729440155259808,0.678018395434451,1.85573487482737,0.416233044214221,0.634549407661742,1.54437296382378,0.0940954673505536,0.372880132797636,0.32060347891381,1.20726500109771,0.569635499650067,0.796134026146946,-1.07668592044786,0.649364151754374,1.96233522779073,1.61039814504917,-1.17412947033336,-0.410193391497498,1.23869617981501,0.906490446085747,0.568086964687146,1.23184252644321,1.15853275779431,0.429264425567743,0.684042376355221,-0.184776830872647,-1.2774036431769,2.62673201756016,1.25557481255851,1.91214242412208,-0.531614008063575,1.57400075879297,0.686784277778878,2.56906096613488,0.444036580238852,-0.761230628231814,1.49636280616053,0.0617150855824688,0.371645780808715,1.26195951865938,0.811115507829741,-0.695209029893725,0.146363519628761,2.33478130708883,0.637157910986924,-0.583626494754724,0.734179874928369,-0.00072576109351212,2.65921858615346,0.17444128388127,0.523808453728111,-0.748903801365129,-0.296553639019491,2.28749592729459,0.238886509387676,0.531344604298032,-1.02306788086925,3.4258936096099,-0.749223475119611,-0.863579741822765,0.58456545673513,-0.146526827703333,-0.0412230427318468,-0.364232581086805,0.111122801377164,0.792334632632145,1.04357517071484,2.2821399023351,1.48523078619658,-0.617348423811636,-2.21415196690284,-0.0467465086315963,0.868413072319396,0.744851022051161,0.409743850711575,-0.00236112109702877,2.30265552848575,2.02375122040424,1.22949243716112,0.675896362403187,0.314451553274334,2.52045738418038,2.00072003340322,1.49401318545561,0.240389948921895,-0.832408730459412,0.856111713782453,0.0820606149181978,0.604217146632412,-0.923982720873485,-0.0170240540688565,-1.28451712794359,0.142995101705267,1.08117540620329,2.19470529842286,0.393465222986985,0.599576441998469,-0.028856191392174,0.284356108965297,-0.0210263407681719,-0.946510526793582,1.80700532597768,-0.536094452571883,0.888071385519226,0.667082876864856,0.825700167866307,1.16643579794702,0.276522301247576,2.39838127709612,0.0730636634484756,0.268412583029091,0.998959161029349,0.219292238911034,0.790061942695744,0.614660854944368,-0.987616572395231,-0.92057608695911,0.661679423763103,1.68326607262887,1.86654317675532,0.594756034468327,1.22249824037817,0.439071538950425,-0.112204341963722,1.38448187431115,0.948648146737133,-1.39771311150435,-0.490124377622731,0.91814229130301,0.656101175926437,1.20963489018683,0.0855438696002133,0.557806242694725,0.233916629468264,0.90272090957039,1.90257544581025,0.712626915080728,1.2969339708384
"7",0.7,1.24365639416472,0.164831276122215,0.353935229520411,0.36953354469641,0.683525482121008,1.70954185839088,0.918676134967657,0.197231154286695,-0.376203419109607,-1.06582572373719,1.11737443871454,0.980353120455192,2.30446413942032,2.42559065800596,1.76764413909727,0.248743408947089,0.647654520033762,-0.107886673316492,0.527009281187173,-0.205644718628565,-1.19514189215395,0.178965119872823,1.24958536121377,0.346452451562029,0.0897543253495282,1.44288538418142,-0.68096886607073,0.794687879731425,0.561972735750056,0.0944853978667275,0.168859210502771,1.9886372229074,-1.3006621194317,-1.04268944363528,1.94947419736696,-1.01375172711986,0.00318241807500152,0.0963033203839009,-0.291314543354836,0.284269197798177,1.60500463289582,-0.239305495139507,0.0363982547199794,0.713957184506456,0.261661790264345,1.8784863222936,-0.546482284498987,0.604086510503454,0.475840671244633,0.655023426563218,0.130287766645668,0.60306261803935,1.24295321565147,0.128285256722537,0.587056425886966,0.658708347108331,0.00192178398738451,0.358793031081985,2.03560142312164,0.966768450635017,-0.948830842001463,1.32366652151947,0.328947459901911,-0.488447092655414,-1.36659340507275,-0.0484471116459716,1.17827495083072,0.928707326459768,0.45052245153868,-1.94265278288505,-0.187205838898247,1.78333296118138,1.51154629465004,1.87655386752387,2.28743484132914,-1.00251607321182,-0.0965586606639306,1.98591814844142,-0.317299388905054,0.0283653259482874,0.27589452748577,0.262857619174068,0.429740320856691,1.0418042672153,-2.16473865344366,0.365760011529271,0.0682441533031336,2.14321012633704,-1.64118764673787,1.29279778871451,-1.7473655673702,0.611822246851257,1.85611095106282,2.12094932638798,0.30185089071357,-0.560864052415623,1.13029156725106,-0.709152485680807,-1.00622930352319,0.517817284119741,1.52231092840042,0.381123022720167,-0.435253516331497,0.476211854988349,0.101151834733305,0.710318618229974,0.929620222573274,-0.761506625236224,-0.232575780197003,1.46675551308442,-0.6187571250071,-0.129499645562887,2.16918935710653,1.85014153738553,0.204648173889767,-1.24839468863723,-0.662531081516044,0.756663209223168,-0.257789550967111,0.271053677802957,-0.468259677244555,1.50519346901291,-0.239309522301625,0.551548156298101,1.39897160134366,-0.289431523635071,1.00084659482134,0.398929758173248,-0.275445706000003,0.377783370039498,0.823201233489601,-1.74015430061026,-0.241906485627703,-0.130457164164272,0.753213856811135,-0.142197185185738,0.609074091962432,0.685773391256966,0.554113943339336,0.891278978889132,0.919294261781913,0.409615667607507,1.7281149806783,1.35649823578133,-0.46143550191381,0.887449488265359,1.00168570051072,0.0764380428506856,0.903499943502763,-0.469310318339559,0.603800148511529,-1.25229871635402,0.764443173420561,0.752431167449652,1.30625467213835,-0.6094381933837,1.65023648993852,0.891060043151941,1.87748386314213,2.32264405059804,0.702411603543518,-0.471292146469885,0.253578062314909,-0.464365149247273,-0.918970489277231,0.238293841328892,-2.25184140597312,-0.107565206027581,1.17906026307557,1.02044194012232,0.874786433214745,-0.395471321407691,0.184866068955391,0.250243470014703,1.69607471806921,0.22273788395818,0.804316831371481,0.284802632101856,-0.793177741926793,-0.247217117739557,0.139996206424181,0.0505887720960027,1.20332546459114,-1.79578662671737,0.966366648001048,0.606027338226198,1.96847385784317,-0.576512304730086,1.17884815084216,0.351590159015291,1.78793901455979,0.547413013552566,-0.767239450609908,0.38529271582991,-0.461248409136519,0.498013386817047,0.220756353432663,1.7654153348937,1.52835407192906,1.44869154469878,-0.104484007279579,0.0728089785416907,-1.73328989136691,2.95344365601504,-0.0180866894335935,0.921032140368897,-0.336315636382772,1.03189352821291,0.579509707857727,0.35412160115061,0.847317143805564,-1.32388174399398,-0.900965747016771,-0.347284499399672,2.16600091660194,1.41104620870385,0.559960114101823,-0.734974741380113,-0.125313561398702,-1.90832835046998,1.38736905089615,1.29085248437603,-1.17080513072156,0.615928453056514,-0.706986587414046,2.16869911404275,0.886908972159739,1.92976382697842,1.201384613041,0.135627224660331,-0.517519047197805,-0.22616343973517,1.10358235307282,-0.60689532550052,0.320136091013982,-0.574420971399858,1.16016895704185,0.579785277794511,0.272844626952073,0.563480974139549,0.586476241812149,1.35009073068753,0.731004265202652,0.815063358934912,0.0767144045332611,-0.187152566686559,2.28739676777148,0.977628505291993,0.735848035511452,-0.412748964322614,-0.31492265913697,0.732972352724407,0.162296446539724,0.383848113435367,-2.89354391390259,1.00182107819159,-2.89335293801531,1.66439595193071,1.1201293956378,1.56433108987377,-0.346096646393098,-0.658255995308478,0.538966976570267,-0.0969757484735788,-0.0874675829150424,-2.05444991684809,0.88451809520994,0.833457288686544,3.44389851683556,1.96225428809396,-1.35593844661746,0.387003337828632,1.75346833913701,1.08707702652828,-0.304704181505422,0.952610402123017,-0.441901555670689,0.357680098474306,0.431028413009753,0.579275207436044,1.0390716972056,-0.167610636078301,1.25154298323862,0.627554528765272,0.575576009099993,-1.12803064273484,-1.40662388362426,-1.83482358842471,0.712436080349679,0.609258321119294,0.214922743668671,-0.768416950111416,1.46580769960849,0.813277398021398,1.70422008613932,-0.218222146487068,1.54361665817743,0.919546205415691,1.52867685627881,1.30067569105622,1.91584244275654,1.86520421939888,0.205257542064754,0.470243701924627,0.245911529025229,-0.225256560609726,-0.611157431451012,-1.73319678728679,2.38721419499217,1.28939558983668,1.1276450779838,-1.28196594428911,0.593323911885769,-0.322720187647136,-0.446777460444581,-0.237179966253471,0.63850071625791,3.49067432009955,0.735076503818112,1.49977634921822,-0.563075785463093,1.09986579578359,2.44375408815182,0.0295161897535187,-0.142441446138466,1.42132647558029,1.18348515038168,2.05261878457143,0.360578342493818,-0.151541585086446,-0.571539335902959,0.079205890859106,-0.668090616170965,1.60528316713798,1.41432232852725,-1.43565102011224,0.397261490739918,1.57603181281019,1.1298075464392,1.61934422284544,-0.449543351798985,-1.97934051818746,0.737875333873958,1.01332578918108,0.788782215100422,1.79337118701734,-0.0953811936234475,1.23903355632798,1.60619276083641,0.118922559944915,0.717118059109674,0.0972241592325408,1.27424953872805,0.564187038924816,1.39413670121081,0.5488728825631,-0.23339073966508,0.987492669485262,0.514014977460391,1.30354601088555,-0.641917637994637,-0.98691895253584,0.87796488085346,0.82813567406736,1.98490294320107,0.508434551466316,0.741094092975995,1.55877823993006,0.188938065425986,0.621078642446508,0.425671739838523,1.60916396438531,0.561245573330079,0.770321968811898,-0.698055846199333,0.637273667563363,2.13999523986857,1.12741558608582,-0.0898426884017145,-1.11251805967492,1.77406174529484,0.965735347001664,0.663738253715278,1.34190977771245,1.31024888386185,0.683665175281126,0.785667298432653,0.215077422071087,-1.50497129840172,2.3865202583957,1.57970559785551,1.59850069456415,-0.171124740812425,1.45459100449218,1.06583832100375,2.65937435524024,0.494675232194349,-0.542620263167598,1.50750581174967,0.153028782920424,0.43632805264212,1.29186145825644,1.38861390392895,-1.1730867219312,-0.673927489385906,1.43426482440369,1.21368157826877,-0.560564505886576,0.805973618845007,-0.260365492521305,2.56322689170182,0.17444128388127,0.548574548951069,-0.822456659603817,-0.252995194879841,2.28691426759128,0.278322154345247,0.487410081119654,-0.738705038745132,3.5918064517121,-1.63023876483583,-0.377700858467959,1.61854956909502,-0.430345084434595,0.504318964426807,-0.294551583374738,0.378022064431319,0.830102456343673,1.10770701646438,2.30903716957082,1.32617453599563,-0.656478203321516,-2.11159085179572,0.114666117820188,0.986334937981397,0.818950474275439,0.320344345178372,0.238560508326938,2.3858276897991,1.48357204204996,1.2880614771261,0.676074753631907,0.346544879451925,2.54275179391055,2.0890975942987,1.30793397437321,0.442117256649927,-0.588785136729926,0.886131579166147,0.516752498121329,0.660890381341697,-0.750208084498676,-0.151064456599856,-1.72972890743396,0.657189835509628,1.2150089269512,2.33203652041194,0.401110777349481,0.67292885321626,0.111286625869438,0.392953160605609,0.0946214137844808,-0.783248868772241,1.88178034862536,-0.512951398189263,1.0647757061716,0.736514383740034,1.34173229119594,0.663847123662429,0.345064771914374,2.39379474225001,0.197491729028157,0.431974217671214,1.05914364463008,0.20233353582375,0.651049104395758,0.689740826990945,-0.522128696520416,-0.639162184106174,0.69345588989747,2.17619916233557,2.69844138979084,0.588898277201504,0.941497578902197,-0.258207154392833,0.0643556846445943,1.47604556836497,0.927373983406775,-1.26075519797398,0.0629266287320887,0.998101952466659,0.413916642350942,1.81753929881283,0.201347855450027,0.622606130029068,0.527872391693397,0.865399676212334,2.47616061126872,0.550189307589112,0.92139377565797
"8",0.8,1.28957234017317,0.517460477596887,0.148860035402605,0.543006589144273,0.776677510343375,1.22807444503988,1.54025577377871,0.262112767777782,-0.0312209316991991,-0.577356646892437,0.845181883568981,0.799719257344816,2.17066530466842,2.02028851062403,1.63910080290643,0.848979924472653,0.586717680660147,0.615942117544492,1.00206140070654,-0.211329551496292,-1.1105036529984,0.467667448828924,1.30123149420641,-0.0924473184969743,-0.0898881581878051,1.39509854641425,-1.74035808952217,1.21850913547892,1.1205292922185,-0.574540086978588,0.0658585649304633,2.3179857131911,-0.0620344658266339,-1.03882361891306,1.80237240364955,-1.09370531710067,0.0595544608836149,0.166902507595047,0.321142967462742,0.756919057081937,1.84457965295495,-0.431662310552513,0.0669076988728293,0.659788079332606,0.395903724921409,1.90742801736871,-0.184794477565467,0.668691861828614,0.672628898689567,0.902592335772485,0.187013227603254,0.820826884948769,1.58715353390883,0.413754001319224,0.169659294445982,0.734854348567563,-0.0945112996302527,0.306007814827559,1.98354217661099,0.523223240207499,-0.873617243212768,1.36889482694237,0.477092460899029,-0.162491816591334,-0.93415484666797,-0.320731930668615,1.10532070972096,1.12552930661223,0.65221714700087,-0.274305401887226,-1.09171975592802,2.22005508319647,1.47791846013231,2.39390653593048,1.99425204588955,-0.272967789961306,-0.127181036648629,1.90376399670317,-0.0908321722131845,-0.0408558237387932,-0.141033533044862,0.972615966685792,0.544959472524378,0.99941572957146,-1.71926991392788,0.827266054841721,-0.405128225767544,2.30982016759009,-1.57571636220931,1.16859422668751,-1.6792751701864,1.09252047547432,1.58361559047959,1.99857565696251,-0.132909196303936,-0.0197432366132871,1.05743636502931,0.0157750227290843,-1.97973494765883,0.183422946218823,2.04393902945358,0.928021599786158,0.0410539438450967,0.612002921207988,0.189707116058428,0.773927975167115,1.00220538400072,-0.616738665956288,-0.10734273986556,1.57099417770843,-1.13520364934782,0.00594789489934978,2.3793975975176,1.85499443827729,1.34824074725516,-1.00105406507668,-0.682943525264642,0.437288099218059,-0.073670057805124,0.653060399665059,-0.155693989550213,1.51993981354284,0.173315182830955,0.245235348657494,1.0577125920165,-0.385159194213276,0.278418038964186,0.435191244037622,-0.0943454045852447,0.598875771349469,0.705310623758843,-1.12756197577071,-0.43917234632589,0.35727013608847,0.837859111252804,-0.26009286650893,0.588468008568709,0.748785853606022,0.631054773749961,0.963049237044833,0.572860302157305,0.80464115439704,1.71704169214331,1.52007859763765,-0.13666902450973,0.735027234889236,1.14536744844355,0.317353212791378,0.933597514830904,-0.0795818890003637,0.652428061365968,-1.24426122659931,0.793755998850158,0.833268529853247,1.29472267426349,-0.453090269775274,1.88563956545399,1.13561656052282,1.87825853466618,2.41101574019549,0.450281621166184,-0.331042205247393,0.310358681450478,-0.401335824379919,-0.928780880579038,0.206874403337347,-2.16824724397706,0.0252453776293426,1.16239129737195,0.912603089870931,1.2910859860216,-1.15521950430563,0.341413892129291,0.844256002871407,1.79570914652485,-0.169451078913453,0.847434397633751,0.409705776842606,-1.0219833902006,-0.156407801431859,0.158488619696086,0.260540034709045,1.23068969308294,-1.72623614553583,0.860208872197461,0.655514685059831,2.07445926421201,-0.181870935120711,1.50257905083888,0.282082395455266,1.56937106008319,0.339830397863287,-0.31008407157923,0.66935616838921,-0.45503226236789,0.55176917492878,0.281222966046309,1.84229402228934,1.3497277656793,1.54411457455315,0.260741716678726,0.284603156560667,-1.76744838691634,2.95550399047684,0.143013691008675,0.991668978421666,0.00124429181805528,0.579008615453547,0.647069508305502,0.428830595290018,0.877358501927183,-0.629556503597627,-0.887664056461347,-0.263068806032938,2.1738931376658,1.49015119079366,0.62655633432873,-0.696537520585202,0.314207353992297,-0.623682433589956,1.80366006595485,1.25060026222151,-1.23591144076028,0.410923290330288,-0.73906299158885,2.20194501961215,1.0233285019889,2.01849688056524,1.23284251338614,0.161525508175205,-0.584041051262482,-0.157223067092998,0.306555949183972,0.49228572956184,-0.0727326085987141,-0.413962707435002,1.24791445872813,0.883994811150478,0.868328890971916,0.153600886405373,0.588828867987048,1.46985798412832,0.747841900188235,0.731897096100043,0.198150761020689,-0.0271778181380697,2.11344319716843,1.19686391009717,0.459443159558895,-0.324225166130182,-0.0750001663859701,1.21106517587598,-0.0609439557409727,0.689347128255811,-2.46776740444613,0.687103163177295,-2.19642595657251,1.58094979419174,1.25518492099574,1.65842753324204,-0.276411992901685,-0.584050403082191,0.76038879111264,0.68044129757244,-0.67664497918184,-2.94313544204329,1.05736351525211,0.841504288795282,3.23252020632646,1.8395087468478,-1.23775114896067,0.488165054959342,1.72612004958698,1.06998188481024,-0.0235927803006937,1.02619945509882,-0.417298800636075,0.514042132622767,0.441517442143583,0.615849803068949,1.09804822127796,0.523812771866611,1.40242290372809,0.811405071567386,0.672248689236696,-1.04424393133155,-1.35236288303639,-1.68042755819364,0.775294286476001,0.64873049734062,0.445893017462904,-0.559217307292747,1.53356752816818,0.830447516804594,1.85979322054043,-0.774247630409016,1.80263210196298,0.99965390272642,1.23072717175541,1.75132457255698,1.94556065349703,1.94286494815792,0.437986678544806,0.570445212253665,0.315152060364705,-0.200834455392101,-0.345905476800341,-1.17732998216592,2.45434985936578,1.56192666318332,1.06472048995793,-1.17967135973799,0.314009981637014,0.288284134706402,-0.0570134290484744,-0.484070730760933,0.302894801046045,4.09702186932704,0.793533679941777,1.55473860842712,-0.480045202121413,1.20344102775418,2.54749981895102,-0.460225866920891,0.0116713472025387,1.15493973954551,1.71566250762565,1.4447524205812,0.350924395658286,-0.332092163111771,-0.53676396925953,0.608975174712512,-0.175357455371444,1.55217007771463,1.39844110363888,-0.815176910147045,0.411183833945834,1.43274468900058,0.898696981075826,1.98013201298127,-0.282767130154341,-1.44669374311597,0.810998488338679,1.04303451517004,0.386268406584954,1.41008860149752,0.587162049065632,1.22992869335706,1.69249671382282,0.160815973679176,0.773919530374477,0.216906163279882,0.917694795347553,1.01867060577568,1.43042562668977,0.674938751701891,-0.152263538080261,1.74904038407919,0.402101014951671,1.33704860519288,-0.707004116291325,-0.574333968402994,0.787897062407567,0.889351287962362,1.50368455646887,1.08178569455531,0.765797243019743,1.53835915072539,0.270793416187906,0.623471143042853,0.432606803365357,1.75700882029123,0.339017824473818,0.900872553048038,-0.992714073781427,0.916023675073241,1.89129611304708,1.16052761375475,0.250124620151749,-0.333997370387988,1.37099968506219,1.07611191814506,0.707096325064858,1.39556180664523,1.31845763359156,0.697567245806598,0.973278683301582,0.281201130416711,-1.48321343805675,2.24983788538163,1.39426350923173,2.06833464775806,-0.357503646482209,1.82943987946731,1.19754266460589,2.49903646875053,0.419972214828416,-0.684425634198942,1.32521991248952,0.197641760391609,0.432069469295235,1.2543917588301,1.45774575176811,-1.13284029292152,0.329821407944784,2.61163303654419,1.21317828176321,-0.617673635869664,0.992344902609221,0.149189293306982,2.04112134409014,-0.146077122231117,0.934043529417317,-0.572763196252725,0.0541697876697089,2.02014189221494,0.389426983627001,0.493099906642344,-0.643140582709281,3.06068193082761,-0.562628807398188,-0.691684297340547,0.748045972625549,-0.298394278354911,-0.291939536182647,1.04090504093501,0.593229430112641,0.921933018514995,1.19789112522373,2.27224613438922,1.72838820270283,-0.433643592742202,-2.20128862443919,0.27977594184613,1.05418660162849,0.183043065586949,0.270576129951621,0.795582093851654,2.3809294454064,1.87179340836983,1.30126307363882,0.700677795827166,0.586996456683991,2.58452089528727,2.2054280577229,1.55684338195286,0.3459172737801,-0.646809873865596,0.963234956732908,0.244310814903989,0.429952737575473,-0.606448886057833,0.427250420604689,-0.0375660185761,0.291718625139272,1.14387767613226,2.32371754653075,0.424041794046552,0.759043461994284,0.412385628907647,0.560634533060015,0.169205476905911,-0.497014902248795,1.96421878773931,-0.443734583991407,0.817710482888254,0.801567414078586,0.915735476018879,0.452694669323628,1.19931628369837,2.26147732719028,0.361919866712369,0.556658624916868,1.346573899563,-0.140475053781912,0.962311648646167,0.807380343836737,-0.918510106673687,-0.594751605223687,0.71865380604583,1.36987735463285,2.46160137938347,1.29254955664869,0.65365522680981,0.558567135243807,0.296002313907083,1.5483989555292,0.987376418969567,-0.128108059473706,0.0525620308418264,0.988249430763211,0.858994490038274,1.32115120381184,0.201178128768455,0.641472670687007,0.640007755791606,0.797592640478141,1.55552391516089,0.90600051803946,1.04248098857744
"9",0.9,1.26129529601502,0.622637148345292,0.719134493939688,0.653886047708683,0.74196181522772,2.54176099890036,1.15456815492365,0.406431363218418,-0.0222935771254152,-0.525290730385532,1.19591592992933,1.01995745651231,1.85855579812379,3.17369593294448,2.00939343243356,0.925433377336337,0.527062280368589,0.149830556542308,0.475497806650172,0.283400145713633,0.462689990331012,-0.0992637657893962,1.87939800235815,0.0811585902295078,-0.104166909465705,1.36927701898077,-1.62222088994035,1.07136581001469,1.00110529752332,0.638930770625705,0.358883510408864,1.18831057819538,-2.0659826237526,-0.98289831843464,2.00130678449567,-1.09569753887093,-0.3745650489494,0.540473582062583,-0.0723692687526698,0.914863524052578,1.93656233534705,-0.0343687841587404,0.30283032054134,1.02626628788594,0.433623967255362,2.03022685765448,-0.412408380211945,0.446264168064744,0.85277210868181,0.787225044244703,0.522573104092561,0.848544052969423,1.94790457016147,0.351992293309982,0.552378056330834,1.13352040142434,0.331353902644886,0.709122033683984,1.62522246010901,0.46799381309382,-0.995235080225197,1.3529794355455,0.20837300280373,-0.306104738830584,0.677025909009982,-0.291525615074427,1.32523122721363,1.23371907453634,0.294197874087343,-1.46793312866883,0.369440792283378,2.41496196244118,1.35259716078231,1.98213500356797,2.28374871474449,0.095701318170512,0.187210482856326,1.80216360238749,-0.0545325472563389,-0.483863704255903,0.742648614621821,0.795305983174896,1.21673353527812,1.26992899798924,-1.64395173857171,0.747550785871456,-0.073086916457852,2.14941481128378,-0.69337974316275,1.4134667286994,-0.823994509984004,1.00478488873022,1.57949653703088,2.23510040560319,0.0598841551419557,-0.507028880927083,1.17209239486388,0.465060636692926,-1.3422424095703,0.756811544273821,1.28089230285947,0.334312951838433,0.157337888986463,0.687401134160613,0.799397278823957,0.869342115596719,1.07003331995589,-0.498376028073797,-0.178767092914488,1.41550446718115,-1.1424754092211,0.508898355540825,2.67405836378885,1.55581178656976,0.70984733326119,-1.79916038894206,-0.41297635781171,1.15246284199004,0.384399677767429,0.258829292954531,-0.0798199900837255,1.55695497372997,0.0772970244525902,0.677802649870749,1.25428935322764,0.364795565566831,0.992137526767321,0.891622187258125,-0.485578025015676,0.849548904855023,0.908603778759152,-1.3130617480812,-0.759395497197122,0.395672770065457,1.00098475083536,-0.524259535277334,0.95299518684355,0.834386477758397,0.732631812825439,1.00531334243657,0.629676980439544,0.94020378895912,1.75629218213928,1.38414763205171,-0.384433421123483,1.0381780173864,1.17843412510218,0.00348237953636995,0.953996133013526,0.41052789307911,0.724809680418549,-1.08166049749898,0.820267346464948,0.970989214821021,1.1666095227903,-0.362945092236468,1.4725132180079,1.1916117440594,1.58225287774332,2.86894838731533,0.592384119969827,0.292610989404129,0.585917547290301,-0.0123960061998172,-1.06692945138612,0.290326175302449,-1.90998929409406,0.391139902709067,1.16269002009137,0.903186477701102,1.25462137336801,-0.882820277011117,0.248537684901073,0.772435175380495,2.23425356907846,0.817247384190516,0.869536084033616,0.497099062850531,-1.11981225119579,-0.590269520901637,0.11024892018677,0.373894440447092,1.21406926646706,-1.07113125575044,0.920562445225165,0.794228698492933,2.06389799267591,-0.199856851526126,1.40763998718173,0.450110242816407,1.64151039228686,0.520322910847665,-0.200521364800152,0.866413904345207,0.129894821542026,0.579142842413366,0.255770479625459,2.1439768534357,1.31801601245702,1.63958864141734,0.399355574026115,-0.084074379198216,-0.161138111147797,2.53420499092608,0.387403091555758,1.10808103525224,-0.150106605162535,0.738753689299402,0.965262407361164,0.565620720055417,1.00221230808485,-0.310383292828447,-0.936062005111717,0.198917183032066,2.14241060867631,1.56716220654767,0.735818508525934,0.190019305175512,0.336857683560312,-0.797096189623648,1.87424251349118,1.31998890235409,-1.09946899845382,0.44327887834842,-0.557492124315961,1.62625653149114,1.05713415883721,2.07952772394142,1.26928525067148,0.329050383661726,-0.267168487962276,-0.0391758987954641,1.09085654958122,-0.589108096955908,0.392649659715651,-0.164396568648114,0.996430661169674,0.980777706361333,1.07363244867584,0.372653981029464,0.626696442388493,1.33445222822206,0.622455764817723,0.842361096817413,0.364397223493271,0.0848696204943646,2.28235368464123,1.06250035983404,0.61745110164372,0.222441073400647,-0.160485465270237,1.00785534031871,0.774853230153255,0.825309629121738,-2.74850939660732,0.827860989905816,-1.52852317982269,1.71661843326301,1.18930544074651,1.78940217910569,-0.144059412348724,-0.628937344094495,0.944070674786117,0.286899634082782,0.477182105479773,-2.81584551313662,1.1505130581788,0.938479269253418,2.76438205986646,1.89077620686948,-0.584092069819564,0.541246303999266,1.72251401465534,1.18194151927696,0.390656082052177,1.12629744806935,-0.301406175529959,0.693320768470122,0.526207495989371,0.662352838543349,1.20980578969688,0.639476039790496,1.47727953732516,0.486350993808811,0.610954583931428,0.387115771619823,-2.1535526115653,-0.871159992357301,0.852760814212615,0.764151824987576,0.628815804710493,-0.204223189211502,1.68684186061443,0.955654837155816,1.91876981540441,-0.574600827242389,1.86770685062217,0.989996723114303,1.11956664005759,1.25364371503982,2.00504733584916,2.57404765733818,0.425908821303247,0.535072360677112,0.313795697214488,0.122956293789742,-0.326529950223856,-1.38389432793,2.9472189169582,1.30117823300436,1.27880260129809,-1.02950803222077,0.825350600540327,-0.134207284905497,0.319925072713514,-0.272282999491969,0.681778022814416,3.69276940139893,0.822507831143498,1.64233538797465,-0.277929584386556,1.25337568670933,2.61381448360689,-0.280845156775039,0.000235070942275862,1.29780047286754,1.76429306944981,1.11221615103182,0.961929043355257,0.0691760025712792,-0.916162437211537,0.388249315110684,-0.0587983589858385,1.30896045082403,1.36639643762178,0.170494491756832,0.506334756945757,1.55102016393703,0.937507649675875,1.85712723998216,0.0623365094862171,-1.08450930573779,0.836913374116748,1.11111068679318,0.341368965231131,1.52353206170288,0.782146290880376,1.23666529746299,0.882020068797129,1.1098393268883,0.78674184044267,0.459527377262566,1.00351760077973,1.0662493880661,1.31834303744452,0.808891079399245,0.110697969813836,1.73776057204369,0.315302023528757,1.03529504333408,-0.859601810460494,-0.367903262156196,0.841115858974978,0.899435246554831,2.10415750368194,0.671215536673533,0.81399661312957,1.49332591211767,0.582611336429377,0.792060926455445,0.403467849289269,1.76406594867539,0.411562930652968,0.961766121933731,0.561326227932148,0.891088813242522,1.86836782281268,1.32775072234939,-0.457442673040473,0.604377345094674,1.83139257202824,1.10511023268538,0.780011934958955,1.39002978432622,1.37843787868556,1.01568269743686,0.622572541051419,0.366417052304948,-1.18689215506347,2.59502863815453,1.39648024140685,2.12756091241658,-0.305208030072034,1.90151418593604,1.06550664286672,2.74992112669809,1.07332396133805,-0.505772164734485,1.25475138040942,0.203299346732926,0.784014158936801,1.28032409083171,1.57959890727813,0.427821927286823,0.192686096271153,2.31050142720613,0.818823808250272,-0.20465946837802,0.812984372300305,0.273987649889248,2.39751599470195,0.302465974887186,0.494777214674885,-0.512116531760756,0.449468758802118,2.20964971301579,0.816318407362796,0.729557251810908,-0.160715664097294,2.44672923116556,-0.572135279433959,-0.701372976678341,0.852489533438662,-0.0681053622333194,-0.329049767342673,0.989931277102466,0.791659749512394,0.959041002964181,1.2729903706038,2.24407257900528,1.72546059559659,-0.29422195745559,-2.07405400476331,0.540585278739668,1.07135899950797,0.259606637417646,0.281152573974911,0.888358084478419,2.26518425010858,1.71616774456213,1.29127889932414,0.772557702105481,0.633703887594045,2.64907450870132,2.08994363630204,1.3010343118535,0.713557699862065,-0.0475467629210334,1.01445392967457,0.659876384776668,0.0491079454094666,-0.550239712872661,0.608040456859171,0.341180937099035,0.582739258533848,1.17967836048466,1.93385255438532,0.39295729096801,0.656577856162665,0.639472487369966,0.743433750709068,0.269406045474693,-0.285917452533568,1.87505617486407,-0.440131645963927,0.942626742577954,0.889238760969427,1.31544667683317,0.884931585063913,0.488338622301165,1.72156512748167,0.796204072682591,0.601876609654714,1.29696765963294,0.605383998375278,0.700645114956939,0.831343698330367,-0.82126108299186,-0.402315579406469,0.796942193801235,1.29016665349299,2.67050514705281,0.646001238332346,1.21378909254755,0.541663078154567,0.344272945744414,1.73765896363194,1.25773944795666,-1.00033152158356,0.61290321884913,0.937610523696682,0.948579205001382,1.27286087224216,0.310846304855014,0.704605344030223,0.787057227789126,0.901114867013513,2.05602588379959,0.883456029845898,1.24621894345737
"10",1,1.12471691716989,0.738751755796983,0.69344885207128,0.81343989112421,0.677187545639377,1.81251332923448,1.13836351198139,0.0257699532339857,-0.51014831386458,0.789648173301272,1.03820065460351,1.08783625622283,2.8415238449729,2.71193501088623,1.97440164007669,0.938538073064909,0.874610757787133,0.706288153482909,0.962099184269375,0.576218466461611,0.579459104786412,0.963959192556384,1.12222934965247,0.342743710977741,0.26162714799234,1.16751689030684,-1.6471649583149,0.891964986921988,0.880265671107456,0.697192186680988,0.398245868483524,1.4517153934395,-2.19261391657669,-0.59623514706354,1.49697723956262,-0.0576721267119777,0.61929792755519,0.567771853974178,-0.22653154461952,1.04457490705783,1.13293133163818,0.618294509260402,0.803995388556125,1.04665031595727,0.537336982027934,2.06998421236772,0.609767702644936,0.778922049428364,0.840734823889898,1.03943579193988,0.94958468415012,1.08344114638557,1.12019629756475,0.486419756065729,0.593905927326691,1.00600666510814,0.948183423508188,0.0982705117302704,2.13504794273074,0.724957417074704,0.535259543156656,1.25326968996142,0.648066871204862,0.962944657339308,0.901963823271639,0.854170671450209,1.08064891011027,1.04972860819678,0.816693299763739,-0.24693964448704,0.732291692936417,1.42387443897615,1.26398005291623,1.12784969624993,1.95204243601694,0.813111201677351,0.663969300429445,2.06624426794206,0.389110558637931,0.818590167364809,0.82885485730761,0.781388397685995,1.12461849991572,1.09338181366247,0.768697765613838,0.30767216470929,0.576563023605213,1.19040746387312,-0.655428543581245,1.1831119815586,0.620185268433076,0.998895516298354,1.35202276017817,1.30856842372497,0.883429764085739,0.600979621351566,1.09011747702749,0.886011352994271,-1.85622719321158,0.911190937903853,1.280683542389,0.841483525137148,0.324345232987218,0.778642547317609,0.808885806170167,0.878503605650637,0.934959353108212,0.166128941356215,0.0184549795849227,2.00788653829488,0.76103699334501,0.731085240353597,1.48242951720654,1.19540157934696,0.806054203880496,0.222243901868378,0.134628166888442,1.10805275420469,0.883542488861335,0.593111149308246,-0.637856344085889,1.16323633216825,0.873570353986343,0.93955394246434,1.26805643779974,0.83976368641121,0.703017623593898,0.949978069831521,0.750012526774593,0.755312922048163,0.920494919090372,-0.439941513272434,-0.638460501084033,0.373491251713145,1.04212634356992,0.542235295123279,0.910999452077719,0.94025247121559,0.992581722835032,1.04511852784508,0.616403552043535,1.00620877311988,1.31339156050253,1.39728179619815,0.716983013801798,0.981226782010307,1.20108883340427,0.518247216025939,0.88083700551341,0.651098884655063,0.879111356982183,0.65075997642796,0.993652993601291,0.982516280225183,1.06455458013362,-0.47841048382014,1.75726361855221,1.36228384686243,1.25246421374903,1.6010558136804,1.00860123413852,0.037494887415009,0.499357861026414,0.182754396681088,-0.852482246997673,0.869783613017863,0.646707415450577,0.852946447131903,1.24758523564508,0.95329660869151,1.80833252877601,0.739399722313803,0.0173235109410064,0.760351961302837,1.19801333819382,0.385420401743857,1.01718669573149,0.510331275956576,-1.03439670526813,-0.251769564049067,0.702118930603517,0.918043868354326,1.1385993629658,-0.734191042724828,0.994667088071436,0.974332587138678,1.1759172312283,-0.0961150609293717,1.57459298509685,0.888771889122895,2.14251565583724,0.504714082023426,-0.789122748286731,0.710603982440361,-0.300848150994694,0.65237487313218,0.66753496804961,2.21334812349661,1.62179536014624,1.8901028824863,-1.58138584710767,0.10948281706613,0.136029359726219,1.78763589490372,0.650629935335654,1.02648108338938,0.852120862828115,1.04167724047778,0.884267830171645,0.751897437127663,1.03341171882065,0.784797276612229,0.73139701109416,-0.0828598742153032,1.85896221380532,1.13428214868698,0.749147290214589,-0.263103085934887,0.782769813405892,0.651633320558368,1.18174121618772,1.11308616348428,-0.740325606294165,0.566254883651825,0.463881817804682,1.23673930299353,1.08627576990059,1.24899419670317,1.2071041344623,0.826761412151035,0.807090335185886,-0.235285614372531,0.853532740264671,0.93882562905334,0.833714509298092,-0.165499814506637,1.04964710242904,1.11705449654605,0.729248344902218,0.707695875585527,0.754070454760289,1.18265613617162,1.03371976384299,0.782828043747826,0.746882221017768,0.407068664725531,2.37178785624724,1.51538533577912,0.568925927886403,0.852186009101286,0.627392341899262,1.17466910420962,0.828657778288666,1.06219978652968,-1.13470189691553,0.81521733902801,0.475080107001375,1.83202564508509,1.93355291712591,1.70698915054539,0.653622702177927,-0.39526065342605,0.999079226542337,0.915508097174423,0.794345204933592,-0.554923984751395,1.25546556407838,1.06547702687969,3.80561814066878,1.73431432388051,0.724857165468645,0.975470023524288,1.21950565303532,1.07360088447517,0.954552516197563,0.999120698510773,0.333136991375725,0.923450714473103,0.650974758734568,0.969341379281317,1.05964281379847,0.507856142780591,1.08850614757109,0.615233482563246,0.962817758310544,0.675830194415721,0.148330030983371,0.585813931118557,1.00038906408776,0.829474441492614,0.235168151822593,-0.466746618117319,1.27172126300943,1.02510363819487,1.43776469565034,0.296470066205132,1.67660951009193,0.903226804788603,1.74128788271495,1.12095312046974,2.04517680982772,1.66414011845794,0.903931179312346,1.04296209944558,0.76302050867165,-0.165091713475429,0.0544438194526823,-1.71796882019327,2.79173787180927,1.29228571409019,1.12877986278146,-1.11218632384468,0.54013624408206,0.80168154438408,0.400085032995853,0.475884075258602,0.911307399634296,3.70149136874252,0.869871559741156,1.03903552938426,0.235100347978524,1.05624138445111,1.67478272869553,0.748308911916551,0.91720807695079,1.4594024130916,1.78072474486055,1.14454989968118,0.42457895774209,0.785312671336893,-0.314568801679217,0.787515236573477,0.368977846256692,1.08290261582328,1.31992221030795,0.894437690463016,0.941768294282025,1.11668216191306,0.940720020765679,1.97986087611158,-0.20749859198901,0.00932827629340777,0.843381542442829,1.05929078839235,0.506898852711018,1.12327056417783,0.993232183437638,1.11136346515656,1.05647925757341,1.16425997062962,0.816713682884844,0.0737840764355014,1.12074446358168,0.954611619693829,1.16095212951303,0.954551266442433,0.576895888039018,1.16971453968571,0.536606902314824,0.903361086732306,-0.866742786705467,-0.391520419951422,1.41369993717277,1.03383291516434,1.40783894305628,0.91348821064059,0.924631527773018,1.13791573226491,0.650405843779543,0.782875935711671,0.831154097216486,1.72962643330604,0.868725065045451,0.649955602831729,0.512017578111601,0.965315807300867,1.32968371985301,1.36732765077391,0.287709699473088,0.751423383769862,1.81497825963134,1.06698829476876,0.992283657920139,1.26200998280224,1.80084272226538,0.970146494740276,1.06255208764576,0.65306315190395,0.667380811340047,1.97705659490712,1.08216323937181,2.33501245111837,-0.556795202536161,1.64155777395789,1.12033328162565,3.05610738826371,0.804165285161825,0.286597914691564,1.11833063957142,0.693869531132009,1.02865545586576,1.00737453351107,1.57319383593701,0.263113423984856,0.774065074975452,2.22133604302106,1.10968880157045,0.705119532865825,0.994431922290296,0.356949957467244,1.29797777580337,0.616873018296942,0.974246937505006,0.527632133354117,0.715172374068316,1.94540258529048,0.852285807979901,1.00663455876038,0.526877274108666,1.35872988425909,0.559323934880654,-0.389220458832206,0.925494070856244,0.805223087248009,0.996079548457929,0.976822659001707,0.54722455609028,1.00022072745068,1.07539694389601,2.20919576874637,1.80373234415141,-0.214591596094478,0.725027015177411,0.058612601718995,1.06378853918151,0.374984430223131,0.49960167035554,0.978278553669115,1.22324962684748,1.33417584437686,1.30071905866116,0.956162343996606,0.852959163428908,1.56276926746371,1.1719467442439,1.20371398478383,0.923312326090655,0.73798362143037,0.944553422676871,0.872436313744387,0.889945554162967,0.196925820362723,0.955890371319635,0.521273252267167,1.18487190412172,1.01720822577215,1.77330633091612,0.693622471749847,0.851374988009016,0.378295755486502,0.721584701503439,0.954002375336541,0.044587839287008,1.36862915167519,0.512685396119942,1.05869391032381,0.977354131227605,1.23105621379827,0.945768548855445,0.991501009090249,1.37244567673115,0.355962418230876,0.888006398620537,1.26223698692872,0.844671260633152,0.834929078240843,1.0041287921263,0.716150790034046,0.59749923716956,0.985177467272282,1.27630496004141,1.38138548263071,0.975099289366143,1.03628570429671,0.878061375414419,0.413037592594171,1.26600597724303,1.03600886693347,0.564748160992255,0.464613766488467,0.910791238982892,0.898021885121763,1.0998683165386,0.789278945069665,0.950769860734301,0.7961727959577,0.888847363804393,1.24482738459597,0.939994673757556,1.1356581792594
"11",1.1,1.13455557039444,1.07522111900637,1.08373297836434,1.11867460048309,1.08072724084259,1.19764753500799,1.10531662404585,1.10289239171577,1.03312487171809,1.01079321300789,1.09369557288371,1.12601603029223,1.18899891869657,1.18075254214066,1.16503028190927,1.03323630932885,1.06397376309415,1.06233447220956,1.09597038834892,1.03308641914618,1.08722201467108,1.01596615608722,1.14704912866578,1.11816444009002,1.02984200945655,1.13016622031211,0.999342319311708,1.06188266665214,1.11216550903675,1.06097279394006,1.06158834279661,1.19552461695365,0.98608279610699,1.03141636360539,1.17330813667983,0.957210383796188,1.06950029885563,1.03146874624458,1.0625181642691,1.09027849217367,1.15127003146872,1.04218136220421,1.07968372756587,1.08554398957693,1.03034211873769,1.15419669739045,0.95568117971529,1.12059517725402,1.09760714389547,1.10221269063665,1.07193994088878,1.12487367330436,1.09344728261067,1.06078584797056,1.09865128543075,1.14588567044588,1.04767465136955,1.01154397903464,1.16742035970886,1.09856950890386,0.988016834151648,1.16509081603104,1.0487332447875,1.0246787164942,0.99760660769475,1.05708290488311,1.14888000653757,1.13617439405666,1.08765741858248,0.954921527198894,0.970579033244398,1.18314245536747,1.10916271354668,1.16123647622092,1.15151991878704,0.997115268558298,1.05093171992428,1.1495887801905,1.01635254007293,1.01089696836936,1.05096135365229,1.05299664845884,1.14510937191224,1.11718705811118,0.989647530091369,1.05637355342198,0.980999077690357,1.18281079891326,0.972087205400253,1.08045253057314,0.959838315993773,1.07664259263304,1.15781454453921,1.16268106694274,1.08876728250099,1.05406181515346,1.11039849847579,1.11860546118572,1.0640326198104,1.09215797109673,1.13867701916761,1.0663158640511,1.0223706324315,1.07117105739273,1.0677031478708,1.09364948227772,1.1172356468486,1.01385147674664,0.952127724821991,1.11061266564744,1.00952128108345,1.05745446675001,1.15993419774205,1.15457090967368,1.10268699007354,0.930558985700176,0.9913783243813,1.13048112381569,1.0626845358442,1.06604829004047,1.03719767334769,1.09407325411966,1.02610090765193,1.09218197657697,1.10377380975646,0.961702813035042,1.11219400204451,1.02142875538844,1.02337252761447,1.05714971893646,1.12039544985445,0.949295102881895,1.05299350323975,1.08970997996741,1.1170249178708,1.06765859173996,1.07604739345423,1.06722162203717,1.05138210433733,1.12683742668201,1.0633507193965,1.07370610100505,1.1374349281458,1.156717365725,1.01530967363562,1.04726943994517,1.08091179575566,1.07841291065097,1.09901467429154,0.904386025487181,1.04405968534741,0.967781797503607,1.07507459108741,1.0933470305209,1.13254384898403,1.03944207685235,1.14549079503829,1.10901406305863,1.14448051839775,1.17897655236804,1.08620160559421,1.05273031846574,1.09197564657319,1.04800090904194,0.97978491058944,1.10656385768812,1.0090857672802,1.06476181017021,1.0952714207323,1.08745011565352,1.17315086331839,1.03397492514521,1.07736837302072,1.06435957358232,1.14190683740518,1.04800819686381,1.12786518504817,1.05512454287248,1.02576570152753,1.04502027750419,1.01296618570136,1.05122549406732,1.1071722628545,1.03258015144457,1.06212556834839,1.10002844779406,1.17420132079543,1.03978331173788,1.14773563512709,1.04919170318054,1.12974510711311,1.05517774839134,1.02942771113484,1.06118954365975,1.00331524715486,1.11244438797191,1.03660942187894,1.21430078906534,1.12942261760082,1.11162941475761,0.895550911956272,1.00280683940731,0.951869680430748,1.19576210122477,1.03255585651985,1.12141203999089,1.061118303409,1.09638945566299,1.09992230778919,1.04529254364634,1.08218944510449,1.03939719640623,0.989929276853408,0.998311944369818,1.14297000629256,1.10607548773276,1.05513384773877,0.999219728868403,1.0456194669467,0.975719594784418,1.15166932787072,1.1307114157293,0.999204938551221,1.08068703440169,0.954687877799949,1.12813322383821,1.09987520843651,1.16040519448038,1.11744636471624,1.03661845596757,1.05064718539808,1.08089299156581,1.08187719944277,1.05669210121829,1.06488898360021,1.02157107460673,1.13953435178686,1.10696822307674,1.08526293290452,1.09431861432041,1.08020846932778,1.16676866697068,1.11954908804086,1.118395247304,1.07008006078595,1.06284407226473,1.15911380109195,1.0904346958054,1.11711134583119,1.05402859773891,1.02403291364703,1.07941381544238,1.07147429313589,1.13235227615092,0.937288659292048,1.08669154844353,0.842241883454893,1.15058441642543,1.16150130499958,1.14880610560709,1.02682419704096,1.02081765480092,1.07814316741744,1.07017190714842,0.996940108651518,0.88085437024774,1.10547489087867,1.12359190753271,1.21708669416144,1.16047525400684,0.988558879257717,1.09339138348263,1.12785424639395,1.11300446437231,1.01089587348381,1.11181079813486,1.0477367441106,1.03439573608824,1.08077245299856,1.12424747602617,1.16981884087454,1.02924506891175,1.14296746172716,1.11609863261693,1.09510388637761,1.03392530453299,0.957381438238284,0.966774666103505,1.0591134564176,1.08619907561638,1.03470390212586,0.969997098006801,1.14863266659962,1.08902934219134,1.16039994128818,1.00826053565564,1.14140579969885,1.0699940893788,1.14650596079307,1.11350556170724,1.17223844684123,1.1734719445116,1.08731598359046,1.07347883079894,1.07752326315518,1.0418914184104,1.02364433933264,1.00625766362533,1.22027486081679,1.15612586181354,1.10234322737303,1.0132246585044,1.0760028203667,0.98668862290782,1.01948229347447,1.04157022557891,1.07870127531523,1.24852485288437,1.07046737242657,1.16712781547276,1.08997441898586,1.11016052516357,1.15380613418226,1.01134668012339,1.09030858876039,1.1319340180722,1.09980586212789,1.11917095660565,1.07086614999269,1.06097529839153,1.02703452469909,1.09250889599682,1.02270212411724,1.10619334899058,1.12907997011317,1.01286663720608,1.04643183775438,1.11951174413996,1.08195979933318,1.15799822573051,0.982021445902958,0.979259475169005,1.10796859691714,1.12017992004626,1.11634305398097,1.17820807488147,1.05832072922933,1.16707430922868,1.13899481457289,1.08520180429866,1.0812749920799,1.0480983924153,1.09908421354777,1.11406366348147,1.15610808399212,1.0669175040824,1.02242663764723,1.14454814649498,1.06260287597797,1.10582448433484,1.02645271690499,0.998928665416516,1.08715607455222,1.13269708506458,1.13171337539127,1.07219514165347,1.1127280090022,1.11035690622377,1.08142484044891,1.06784808013623,1.10024265971412,1.15662359537489,1.10336384090687,1.05832293860476,1.08548497784492,1.10654625975108,1.16891106752114,1.13707223389889,1.02486578922519,1.03043013404732,1.11809301620862,1.11174187965022,1.07012344665231,1.12622498435005,1.11121260576822,1.11244690987096,1.12801116255406,1.05473092224437,0.972984986670135,1.17197040127647,1.12669049496677,1.14290869771609,1.09088667622201,1.12317807872837,1.08999016870285,1.18532295990742,1.10605538361922,1.01446568141223,1.17290126182095,1.06325078715766,1.02634374536479,1.14265701718865,1.11353308955368,0.989902895375757,1.05158747862961,1.18072445177493,1.06107675720392,0.972460828956947,1.08707859753293,1.05194800397518,1.16951217823099,1.06111733948603,1.12111916765584,1.06751833314859,1.05634661550905,1.1261171829539,1.07232086526873,1.06590574616765,1.02805461129456,1.18787968068807,0.983593526898288,1.00729241542829,1.10926327149654,1.07333970690225,1.12864114419009,1.06095789647415,1.10125577590088,1.12807691048958,1.10185216155017,1.1737298509741,1.17717591681989,1.06563977702154,0.982677368552876,1.01233261817464,1.10759966489964,1.07248210358394,1.04559474139623,1.13776750540817,1.2101277169468,1.1142560106591,1.09156436898204,1.05489091826764,1.07549777084164,1.19324655295181,1.18098637731907,1.15119312238762,1.09685122888177,1.01034297551288,1.10037488119095,1.07697374070782,1.062170170475,1.00382413032356,1.06411099661433,1.0131333445954,1.06892933989526,1.07796258359437,1.17033044673072,1.09431412707188,1.05487554359224,1.01592942844672,1.0647606794027,1.08043024064007,1.01260338711168,1.14072756906131,1.03526331143284,1.10679348923373,1.1183575545164,1.14972490485918,1.15224495606361,1.11512808015752,1.17446381036182,1.02870586113672,1.09372169313451,1.11166060700335,1.13186484138299,1.10211780709195,1.13347196601887,0.970861729176271,1.00365256633972,1.08652121841563,1.11939599355428,1.14778235372985,1.11383674171352,1.13648690412389,1.04961551890965,1.09233369771222,1.146253351695,1.13127317428201,0.776249498088844,1.07107761168314,1.1174900531784,1.14347934784802,1.11094814040348,1.0498834425004,1.110633682428,1.10588836909892,1.07496952217255,1.20216486453792,1.09454408842499,1.0884475496711
"12",1.2,1.18885292541552,1.15066034564064,1.18810554947875,1.21077946046422,1.14922202835364,1.20791845459281,1.22994509815658,1.1813056633214,1.10488692112961,1.1326156479773,1.21639752584523,1.13103862926454,1.22957862230746,1.2629129548443,1.25625399727516,1.20729028005563,1.20458594931747,1.14328807162884,1.197830992382,1.15981232994602,1.09846352388498,1.11271484317135,1.20312437278139,1.21563960704287,1.17644117708738,1.20175635913735,1.09869074146086,1.26438047558507,1.16432363720507,1.18810670146294,1.1998670684004,1.25308053370389,1.09657910807848,1.12247981277649,1.23236165788576,1.15252118287693,1.20670680526425,1.23384121795905,1.14447301409437,1.15230852318148,1.23089131238541,1.17359852240937,1.18087756134892,1.17132193244459,1.19305797837383,1.18834280415764,1.20100960958283,1.19999442556293,1.2003919362756,1.24413427587922,1.18428254472748,1.24305935526772,1.18479166343119,1.17501072132812,1.1384672936071,1.19962315574939,1.18422159486517,1.15128398316009,1.22553681143751,1.1558221124035,1.13722286512959,1.24611009724777,1.1857597319567,1.13098296794595,1.12065756168072,1.14104025941761,1.22123552587432,1.21661525866271,1.21565890622533,1.12044706225451,1.1250413792046,1.27551774027038,1.20363402036924,1.2054659991195,1.22681956457287,1.09065899925065,1.17814276010986,1.24013987034733,1.15060294132202,1.14672000881155,1.1233990908985,1.18781663510293,1.21600595025934,1.2115978182251,1.10358490804199,1.14742629696792,1.16401089149337,1.23607952056529,1.10633285738514,1.20976227103593,1.09659423200608,1.17345002427829,1.21162802508528,1.28435396755194,1.21033103769606,1.17101567183333,1.25583698473023,1.13702977314647,1.12637514309977,1.2638108350002,1.20438104911166,1.19740461641244,1.16173844140424,1.18428121739734,1.18395465083345,1.22260076363393,1.22869710726506,1.12234151519343,1.10201426731895,1.22694039949593,1.07639355324269,1.16380330596436,1.22663983311495,1.21179350200941,1.17184428595841,1.06348175440572,1.1544088093103,1.19600291897671,1.13969083235621,1.19831356717758,1.15611649274343,1.16069086469164,1.16782598394514,1.16653777813718,1.16179087068777,1.09948429226288,1.21107244554221,1.15787235163599,1.11329648572257,1.19232258452975,1.22386356628762,1.10066545390954,1.16234188499617,1.19961909382024,1.21905480742682,1.17991297350439,1.16965221677411,1.21199958335386,1.17090917232614,1.27226457050415,1.20553079165619,1.17653640885719,1.19619910447187,1.18521117290464,1.17798067239865,1.21979698583396,1.22079987181422,1.17341329712901,1.19715644873843,1.05402034819835,1.14995477841388,1.0804021450756,1.20954008856396,1.16172051525309,1.22979359490838,1.14370375625175,1.22545645780477,1.23166982494839,1.20673026798272,1.2551719334424,1.19700459019394,1.15214483018395,1.16575956582137,1.18540809469572,1.15565993830076,1.20587765386176,1.11800108958342,1.17930060713804,1.17113163030125,1.18930151883463,1.24261843557153,1.10273826619552,1.11552966455144,1.1884224876667,1.28184881363214,1.21844011757586,1.19264922796262,1.20517537791129,1.10611313306613,1.13612352792154,1.17242254286031,1.16309592865183,1.16421792877649,1.13147873239244,1.15613991025047,1.19705142033354,1.25550602322617,1.12676834806749,1.20867617361496,1.17751484941668,1.28431587005099,1.18523601247168,1.14979510776757,1.17812319102059,1.15335984011376,1.20381417720021,1.14496685273023,1.30666094736677,1.20596200231003,1.1707728514638,1.05544533600251,1.13427577963118,1.10420402857274,1.31780370119543,1.20773572726963,1.16423081949397,1.16728493599542,1.19525918378213,1.19867038569924,1.19953825573344,1.20608290467936,1.13155724764924,1.12108876716017,1.13664077834814,1.21374102528882,1.20803153759577,1.17555126292516,1.1067214173524,1.17162156829778,1.09354560414161,1.18844410854529,1.23112569479184,1.13293981879281,1.18766276364632,1.1627292790871,1.21442032924396,1.21832980780958,1.23696477879125,1.17731608125251,1.17131073132186,1.14647500899993,1.1646705964684,1.1912532462603,1.16845664731265,1.24233962615203,1.13878395411022,1.17424327970847,1.23221956996863,1.19725333917585,1.16409848168916,1.18148446162811,1.23574778067119,1.17513673883904,1.23523111167795,1.18538806121696,1.18991694986418,1.25029314346133,1.20109268750871,1.24931003637598,1.18635247138221,1.12841552362262,1.20568630030531,1.14105889389185,1.21165799116567,1.05891172917934,1.20144195984403,1.03714325956423,1.22733582417618,1.24695452139737,1.23831858315573,1.13940709855657,1.12659650378738,1.15750756777671,1.16378846180691,1.12374676712834,1.07899891357809,1.1726074240876,1.16526513581007,1.29596904948165,1.25225216608517,1.13989088324606,1.19677037388667,1.21745396277079,1.1877626357493,1.11067949218272,1.2147914488841,1.14089319739283,1.15846778167937,1.18169216689715,1.22877417220676,1.1913696856749,1.24553905145017,1.1632171212161,1.22439926374961,1.16290425227186,1.14520883453121,1.095854182867,1.1392515638134,1.14438808651817,1.19513851739792,1.09497224570543,1.09988128137105,1.23351536575448,1.14659702701414,1.22862486825933,1.17070218124329,1.20871279475515,1.18150281901788,1.24825683776463,1.25645172661691,1.20426586299527,1.2410789430294,1.18556445946142,1.15003097470242,1.14993233981574,1.13602771084861,1.12797568153602,1.1210850782614,1.28411066532174,1.21727381738526,1.19767970183751,1.13301794759694,1.22249453689592,1.14463481418486,1.11854491201533,1.12263558233958,1.17781136409266,1.29186672728768,1.2370123454739,1.23204460503296,1.19969800437667,1.17414986631966,1.2631064572664,1.12191520400978,1.18776235789317,1.20088190170743,1.20524941476627,1.25414494370262,1.15490467738753,1.13647744486729,1.19100192664321,1.19708571894281,1.14103084022451,1.23504337113475,1.2017179662251,1.12304847846289,1.1598439951884,1.17826367550653,1.15760038182319,1.22916236909968,1.15324321678143,1.09424705630604,1.20257663460156,1.22048181063906,1.19563000603255,1.27330787414683,1.14214079423353,1.24327069808164,1.22710177514731,1.19103552939805,1.17941749223476,1.12120605665667,1.20002148266354,1.17626882672425,1.24462065497094,1.19643740927881,1.13244658653157,1.2397478386261,1.17429902680572,1.22109134319237,1.10167958901735,1.1515280104905,1.18312915136776,1.21304014366203,1.24463316109012,1.17571589321398,1.23723393019114,1.20548557487145,1.20158298886312,1.19947185347189,1.19090990453032,1.25127262816247,1.1643431585146,1.2198684336591,1.16939140260798,1.21065592209962,1.32866763503316,1.21752987966599,1.14081340154553,1.14580407964917,1.21228208026035,1.2508458661928,1.18692493906698,1.23064823617177,1.22572079109002,1.22139505393776,1.1899443998328,1.1634083057023,1.11230808754024,1.23088901173114,1.2301721120582,1.23149741326322,1.18118892693881,1.20514597316975,1.18064895735877,1.26246095027789,1.223893448649,1.12735928285592,1.25511332456262,1.19350289489973,1.16019386750534,1.22540016561317,1.19495190437355,1.15073940997266,1.14923444208804,1.21769502837382,1.19351433225547,1.15491225093911,1.16620084686685,1.11535777732916,1.25953963321473,1.17233877324447,1.2429046974623,1.17810412649277,1.15210639949975,1.23407365107136,1.12798109975878,1.17999302214371,1.16983397370777,1.25596144814728,1.10333298345466,1.12392174032256,1.21217326851217,1.22465440718993,1.16764721708865,1.15754417885753,1.17651385605147,1.21870676166356,1.25502856023132,1.23157172205037,1.28438490772165,1.16846483122033,1.05226521955331,1.17076739085608,1.2040680951319,1.16767229983667,1.16253532663528,1.21213618061444,1.29091478383545,1.23505984523002,1.1961425679517,1.18241245445213,1.1336321301857,1.27594959182664,1.23731811356408,1.21537097625101,1.18700932654901,1.12933841191704,1.19238031966537,1.21450911697581,1.15598318512761,1.11181568816415,1.19793571231428,1.14065196442635,1.17103508672696,1.17878251706907,1.2437900978726,1.16455048990422,1.15792334971942,1.1952971653208,1.15748607615485,1.21289128649776,1.12539637268727,1.20504705323003,1.17384903660084,1.19730126681492,1.19920575383252,1.27667479986683,1.23090763362431,1.23314328245193,1.27922818638312,1.1684935028613,1.19668294855938,1.21264136293612,1.17681706374511,1.21278758605411,1.241990180054,1.10890471188123,1.13468830603192,1.18998337968219,1.20448982256563,1.23282573706466,1.19060426283157,1.20554766754316,1.16179062338358,1.17672555442173,1.2402953407396,1.24930609721922,1.1190747602754,1.16191688980891,1.17405363314856,1.23607667547996,1.22493347207162,1.12931123115325,1.25063221448969,1.19168581141553,1.20271959392356,1.28961227539661,1.22105152845684,1.2213783076313
"13",1.3,1.38775179392449,1.30606628083453,1.27976373696255,1.27165598936792,1.26915200256631,1.40592199869024,1.30272432510314,1.25616145135691,1.25593371558806,1.2441505470316,1.31180743338662,1.33073865947631,1.34710403660077,1.40018242447115,1.37476046199028,1.32080722796178,1.24397500353625,1.25332680257122,1.25855932826415,1.25643672477141,1.25960916244575,1.23955933608647,1.33102895769581,1.30762511418626,1.3059496847504,1.34539651977324,1.20085446749143,1.32044713144326,1.28095415237905,1.3057278935513,1.28009179357267,1.43763792122109,1.17073018620605,1.22388071462412,1.30205773064603,1.23226247269512,1.26309851114441,1.30108090572603,1.24750121049212,1.27979097980325,1.30639113109893,1.28085353181413,1.28933819889928,1.28035813995828,1.25212861657469,1.29107107052062,1.22215760081862,1.27483773472412,1.29263318238872,1.31802682152285,1.29093465390489,1.34548898373229,1.33592388585063,1.26519279767687,1.24583064299419,1.27093443936137,1.3212135335338,1.25990732527826,1.33718038515394,1.30812870908462,1.24206467352221,1.33102896231424,1.27815029805322,1.23529345816972,1.25155454716043,1.24879188199976,1.27622433654246,1.31817669760903,1.31092352738877,1.21015301662778,1.24752638263864,1.32647587127094,1.27425227125933,1.31452581511414,1.33104661904691,1.18259807048787,1.25520207110797,1.35527572450356,1.25688093502233,1.2434872169716,1.26865948636273,1.29988635443998,1.29761027345064,1.30537149292015,1.20298633939214,1.28670738669517,1.23486052966273,1.30812521101674,1.21485092228041,1.28070129057847,1.17147740017936,1.30135814803047,1.35655703480217,1.30979291645282,1.30638328193237,1.27836877736114,1.33482926631104,1.31972058886685,1.24700237297873,1.25857383780274,1.33014446457461,1.29129031988297,1.2346859443383,1.28039873121284,1.2618069906091,1.332668348081,1.32502412166913,1.22119421924116,1.19927071797108,1.2778617626409,1.20729005427589,1.2600752591315,1.32744781401546,1.29941040868158,1.25748696199477,1.21615814942848,1.26213612156623,1.28313192780268,1.26009378139419,1.3002523425616,1.25909362227295,1.26313226079958,1.26390402481649,1.24390490455651,1.25458272982207,1.21555642112195,1.26939906235166,1.25599112770001,1.21125864115654,1.28175201242328,1.24048341976026,1.21755849058581,1.24158759013701,1.27953622107788,1.34612963597454,1.29222723124238,1.2742585035594,1.3380900380276,1.29670711489234,1.38245190070562,1.28897242550382,1.25848765269784,1.34977290268195,1.31083809653815,1.25683978024845,1.28414971410384,1.32232660617503,1.30851716258691,1.30243048899105,1.16725245505953,1.22122151602617,1.19326503453886,1.3021615688808,1.30699456844209,1.33445871031895,1.26234513991772,1.35177604870443,1.29610606953005,1.31889235036422,1.35418399576938,1.30314692941427,1.24928745678247,1.30279821454628,1.2691439709779,1.22245905771751,1.2665738941222,1.20499650521952,1.28551063727257,1.28270634314079,1.27696874913579,1.31924689630311,1.2850581663798,1.28023916958707,1.30169214290323,1.3355964034248,1.28094406078996,1.32814108639212,1.25626642574949,1.2285589313757,1.2688454397663,1.32342250059338,1.27312340050703,1.23566530125722,1.22703377046621,1.30237309343531,1.26710111541423,1.36866660498966,1.27365076981867,1.29507948906397,1.27338055384138,1.38664011984458,1.2387647912146,1.27548644788238,1.26335228875356,1.23510716432011,1.2607211416246,1.33941627625729,1.35869475711527,1.32261834857002,1.30083424270804,1.15882688763288,1.21908101676875,1.24949432948924,1.34014900968665,1.28016550277121,1.367196923158,1.28939394117979,1.24300449163107,1.29177054550795,1.29746339197734,1.31080583809753,1.23946509139373,1.2280867556408,1.2547719618948,1.30319947607006,1.26954396127754,1.24963925682585,1.23624259037859,1.26660150599455,1.1744522185215,1.3371132341278,1.31588979543984,1.18772575479568,1.28178766894144,1.25518021953776,1.35369824965709,1.35289534520964,1.32038018340966,1.26607594216811,1.27044280184705,1.25264130886689,1.27717988378814,1.28778883198629,1.32285707293587,1.2557089935647,1.29268990777453,1.23629506990102,1.28501920573231,1.2821171737439,1.23530315673926,1.26622979103804,1.2972070086616,1.36217158583495,1.30762322928546,1.25727908049766,1.2615057437326,1.32438383933392,1.2948421624965,1.36276444437873,1.3093613212085,1.25752030862733,1.30252832556137,1.28962801054325,1.30113633833458,1.17365961617115,1.24325744307791,1.17701306437062,1.34000144302079,1.33010529950193,1.33674512563912,1.23300267647333,1.20819256705368,1.2422896930428,1.25814590142448,1.23769717476495,1.18010398513977,1.3275377732212,1.29987270348943,1.39410130520233,1.34422204249878,1.22313226244546,1.26979827373524,1.29035012860071,1.26647473421528,1.27357003861475,1.27224150591887,1.24152980405206,1.25242566403528,1.25802278461077,1.31779024985997,1.37409442671916,1.24539587490168,1.34743533933601,1.2256626374179,1.28268555879165,1.23250187474854,1.21033932192039,1.24514891602164,1.28287473370773,1.28452799350139,1.21898202490852,1.20209047868174,1.35241460523967,1.29081609673227,1.30048972442984,1.19879319679572,1.34950340603013,1.28592956776302,1.33805831227729,1.28515016017212,1.35943190887721,1.34097638232704,1.27556165355741,1.23643290516503,1.26164702740653,1.24307259953892,1.21687335717279,1.23742285508005,1.43222898881963,1.30017846822582,1.31147239346648,1.22809567286078,1.26120853193393,1.29173062715301,1.2105841980392,1.24997616268373,1.25930204327986,1.45556574791128,1.26512158020055,1.27072584356794,1.3130354028023,1.29683072463856,1.3563624519784,1.18973109443181,1.27365403263291,1.32438766298779,1.31467039342622,1.37769427130113,1.28311913658233,1.23935182716893,1.24629906754269,1.23677460161379,1.30368879676314,1.39454539733388,1.29928251530571,1.18890965801429,1.27764499105052,1.27495141431011,1.27082102503268,1.31944073103216,1.26371144304181,1.18268958753734,1.33405793229293,1.36443944183843,1.29794908625554,1.36062618693748,1.24336835854613,1.3168367121728,1.36182677999528,1.32138977225271,1.25246206380514,1.23848628141978,1.31662973171984,1.28205961687665,1.3195309607416,1.27475811632724,1.26933348185473,1.31859434459466,1.26770722379267,1.33424960152164,1.22527936236071,1.2060605243009,1.2554374544681,1.31966388153116,1.33799712924856,1.35037568371174,1.2774300947817,1.26671959859358,1.27929697590209,1.30747644519774,1.26741958808149,1.36100579305014,1.23994879459598,1.32958189007738,1.26328223156637,1.40104584750182,1.38429424268955,1.30799933685124,1.30661061109488,1.26437510652716,1.33535712014047,1.2841462945616,1.26980357908086,1.30190216059829,1.40472194903151,1.29632093011434,1.2996069936075,1.23646299026659,1.20456450550067,1.34471109334603,1.32549443293179,1.34140304383359,1.2816753819862,1.31713542853565,1.29623948653083,1.43554295736533,1.29254214518241,1.22156748163357,1.38767373366098,1.23175625165244,1.23935939667954,1.31042587114705,1.32564255847393,1.27171620345308,1.24540368974092,1.37311143477964,1.24635707080128,1.26003348710891,1.26352008961452,1.19516554237199,1.35144971893386,1.32246754121821,1.31573195404651,1.21871863545242,1.28541300063553,1.39578875759728,1.22422643246679,1.30046817742882,1.26021389147861,1.34270789076592,1.20242953144686,1.25873931197133,1.30578167492876,1.33914040804621,1.31913936327043,1.29022730022495,1.28786341836348,1.25087129500555,1.29762387987904,1.41839664867572,1.31695911557363,1.22979178735598,1.1579853583169,1.25575103485883,1.27976634646418,1.24571627897654,1.29365706918795,1.26620179264849,1.32155413579192,1.35526363722599,1.28475878337017,1.26647671044807,1.28243524067182,1.32814049390497,1.31384163706591,1.33317511716393,1.30316904218603,1.2091277068815,1.32218275155741,1.33894872861965,1.31219251578648,1.22379356688194,1.22624605443414,1.23405349620617,1.26733292003165,1.29626086172601,1.36821219685786,1.27750240594315,1.35309783784578,1.26722313120128,1.24313131134067,1.28716278613786,1.23426217407917,1.29417933735191,1.26506605595054,1.36279212101496,1.27518999344246,1.2956986366369,1.33009119521634,1.33838255223672,1.35439496530537,1.27396684706152,1.26385293235609,1.28960683886508,1.26680378209482,1.32805251272983,1.34706276230338,1.24206752687645,1.20913673070431,1.27626228600427,1.29056490799249,1.3394765362744,1.28249326921587,1.32009871301081,1.29242477440718,1.27527709097716,1.36170474127377,1.35644477120525,1.21341669589376,1.23770854554245,1.30486183757494,1.27276742655031,1.37899981753563,1.30339380840065,1.24063442740411,1.30207642297973,1.29253086069801,1.38636760100312,1.34501677460341,1.25423962676338
"14",1.4,1.43985986406243,1.40437846045903,1.33437901028281,1.3494947562738,1.41903288183811,1.42051845535791,1.3978703731513,1.32317882873645,1.31971457646235,1.25804658775751,1.38294769371117,1.39951364047539,1.41126689217822,1.42804502734641,1.41746010202266,1.45157247471315,1.37040081530613,1.3350929311418,1.355541179496,1.40668608797209,1.35481803922015,1.4119308761604,1.43916628839843,1.34129487889158,1.40758535036894,1.47390824904625,1.30168741981396,1.44467849683006,1.40068201532668,1.32547796558656,1.43091331010031,1.41402851868305,1.30691713179036,1.31847946158564,1.39401304659003,1.3543492349317,1.33752689766105,1.47963429141638,1.3296490107003,1.40774124456024,1.39988586189694,1.34410372780658,1.35262903436948,1.44677170684689,1.390360427541,1.38490917137006,1.30519842744766,1.4060168563508,1.35540305553405,1.43932232591899,1.36457868242354,1.41229091663281,1.40414932391338,1.37223961017922,1.37939942064185,1.34753365535294,1.35703753858732,1.36233193435873,1.52544236198401,1.40352940277159,1.34387150738429,1.44402619440764,1.43005224757376,1.34972407663081,1.307249312813,1.34725936941198,1.39465332883674,1.41245466760588,1.4180927587165,1.27987775059928,1.38928482225897,1.50306157782023,1.40666161434686,1.42829678096863,1.42158474420354,1.27285389852021,1.3636647373196,1.47328795880834,1.33203972556551,1.39143235407392,1.32776015634111,1.39616002690543,1.3663446680913,1.39618244936761,1.28364959321333,1.37292238697647,1.37110266417061,1.42637601689754,1.27220836601019,1.39695863382729,1.31949290276678,1.36423228400524,1.46673271427679,1.40143014521222,1.36801413873044,1.3762219612811,1.44348872941407,1.39506013208783,1.33399701838502,1.38933103910877,1.40379394468193,1.44528530509812,1.3300847461208,1.38727688925931,1.34949273193119,1.42517192707351,1.46212660739157,1.29402668064151,1.3543421100534,1.36436621084106,1.32987547867275,1.36603112899879,1.38162590728956,1.43274883039456,1.36615112866283,1.2820152612492,1.32885043050884,1.3512003199706,1.3797925612491,1.43828394232985,1.36607701604377,1.33362349151536,1.33237973513766,1.34851801674256,1.41484580021318,1.24505429161974,1.34456434293989,1.33423330558006,1.32655758908998,1.41677293626617,1.38538583396687,1.28495565146136,1.36919935065393,1.36252239790515,1.41623119593196,1.40743902364184,1.35964028853517,1.4174091626832,1.35483152871399,1.45034187874469,1.41525061527227,1.36752879355192,1.44545033440663,1.43951627265372,1.39260476293913,1.36492607726334,1.43416035228831,1.40504569911715,1.31099282200716,1.33854290280226,1.3102608592728,1.2793573141811,1.41434338497771,1.40169592300326,1.45119327500391,1.35222304943307,1.38860634501677,1.43257396721567,1.40651326463469,1.49928751950027,1.41297019241766,1.34942325293512,1.37109739434874,1.32540313931196,1.3240354982858,1.3871890930696,1.30026240169378,1.33605500226655,1.3600378760716,1.3976342129254,1.44047087156074,1.37755120135765,1.35709714453805,1.40737012096693,1.46739495225775,1.32571976704966,1.41041089313757,1.34896928470367,1.34630717179008,1.3606105226389,1.42483808544865,1.3764295863275,1.33190028823259,1.3253236241619,1.39231226557977,1.3932253562817,1.48144401768658,1.36850394315203,1.46745883843829,1.3369950951497,1.43203392126476,1.33080310664486,1.31925727768453,1.33114932244913,1.37534765488724,1.38645047059709,1.34428515698592,1.53611567214573,1.40874316619131,1.38703303027777,1.2856429462796,1.30634520038878,1.31152959201757,1.48094331306322,1.35044584103646,1.44444780570955,1.37641055308857,1.38708657187768,1.35822487024093,1.41966217875257,1.336962370649,1.34033135706225,1.31215561300833,1.36888925516257,1.39085200985394,1.35764567866,1.35851381647788,1.31728224562808,1.32423077562269,1.286334628989,1.39277355867884,1.38481437631105,1.34047411548099,1.40748100581465,1.35088603666793,1.51927552714169,1.41203123001379,1.41820879260107,1.34280557767713,1.38561189292469,1.3482398075137,1.3732077769437,1.36887373180267,1.41042500692247,1.30492612752862,1.34803542058458,1.34854502441962,1.36613958722837,1.45869061845691,1.37363896065019,1.36496348080404,1.4338049419587,1.46511625812579,1.38673445883243,1.34356134376471,1.35735680669883,1.44230512075947,1.35243492559644,1.4246484023596,1.43519397754195,1.32270827099804,1.42782776631965,1.39676205983857,1.39885925447699,1.28185218184547,1.46408519907138,1.31508417642879,1.39285090002985,1.43278921820817,1.42248188236423,1.3607697344369,1.29482468260536,1.33791618556324,1.38543172492937,1.32850364673545,1.25066373203587,1.41580507331613,1.40683501313166,1.51453320309335,1.42142411043151,1.30826728038944,1.36175493496985,1.37749481498161,1.3837951926842,1.30202500341424,1.4459399559313,1.33402168014659,1.35602659093009,1.32445370483627,1.422409792644,1.33781899749269,1.37330417861862,1.44931518808731,1.34499963670072,1.38952795212095,1.32812731918329,1.31731957540803,1.29879251431612,1.40931347890824,1.39035477345567,1.30739025613024,1.38568597556073,1.39157087064599,1.39281574324798,1.40114073367945,1.33298407664736,1.38479447957436,1.38410026144898,1.35854646278538,1.40677020499166,1.44788300406989,1.49564771403685,1.38845808004304,1.35349851992284,1.35131474660174,1.35514495349125,1.30223100614661,1.32064272902317,1.53690463282667,1.45097345646013,1.44542687255151,1.29871980869964,1.43577362237032,1.3404159057806,1.3172446272172,1.32765323180539,1.36550079291948,1.47465442648397,1.38570223196343,1.37341454646732,1.41860450094446,1.39317020821335,1.48276165809977,1.30312662114638,1.37931485203509,1.41505105646443,1.40489244347025,1.48853247720585,1.35974901615573,1.40969297767281,1.33799537777335,1.31879807922175,1.4111487196375,1.41496191077396,1.40183289928095,1.27856538512598,1.37473600679852,1.35582142414031,1.34817216586916,1.44573247863391,1.33074769474315,1.2579561476506,1.43550035972295,1.42147746171532,1.44682868024367,1.44369704538808,1.33281256894344,1.48686769093534,1.4328311029427,1.36750474119041,1.3865376529216,1.29252461915343,1.40730655833102,1.42861404676568,1.39138283327556,1.34431208014066,1.36075165159866,1.39170868014053,1.3775557062084,1.3781989629588,1.3217260352379,1.25801202060495,1.39447345067571,1.41667711834389,1.37285000379149,1.36703988984765,1.35495604408914,1.50278175638639,1.40324388620373,1.36260758754949,1.3604425264275,1.4666097352468,1.34675166259684,1.4167585619276,1.35831097009281,1.50308007766503,1.42052133682606,1.45837165314724,1.37859845915603,1.32115536850236,1.4103795303853,1.46738214109561,1.37534864568677,1.39574988661065,1.38683000298539,1.45381527156733,1.42176781675615,1.33636216174853,1.2775485465382,1.4336322653607,1.40307210089042,1.43524721648432,1.35960628488488,1.44534049590124,1.47157809067514,1.49267622274508,1.36353446747078,1.35987295606448,1.48072060101405,1.37024942997691,1.38623556682154,1.35160875015862,1.41721656850431,1.35091982312227,1.36872456035073,1.43266196007643,1.35861380188062,1.3015270752899,1.41628240834929,1.38587590971686,1.40625350029909,1.35983618173285,1.42237490666873,1.35846192122236,1.33715791340337,1.50548317385361,1.33626229655247,1.3992502838165,1.36140260672646,1.46299005816632,1.30996011742464,1.40649578325325,1.45159243402994,1.34159004922859,1.42195886016525,1.3617801164027,1.3964456379476,1.40554536648931,1.34007916917207,1.4541844149675,1.48070638135194,1.31063166395846,1.23326397051028,1.33042602026854,1.38413585078248,1.36054079807231,1.35301560914207,1.3997548592348,1.46385596501367,1.43836632409874,1.4134241796521,1.36136238554445,1.34067819984352,1.42960874625848,1.45363392428941,1.37848441133587,1.41097295367678,1.31243312439489,1.40465292565707,1.4110400895084,1.37404508585481,1.27797292071254,1.35870423975892,1.32670890538459,1.36235595461094,1.39590385961981,1.43620128427705,1.35196127651209,1.32886254079827,1.40679817905943,1.4014816046964,1.41036101175392,1.32613108936349,1.38281131736855,1.38204036510687,1.36962635945455,1.34654455881756,1.4451143155078,1.44878515561384,1.39477913774396,1.45511566564067,1.37466849824537,1.37184292080289,1.39311525924345,1.43888179250588,1.37420208374704,1.42606725232546,1.26759557136997,1.31792424059771,1.38266558928529,1.42309446307707,1.41924593670169,1.39175765015651,1.42757184216084,1.35478625884815,1.38750457492243,1.44657003210776,1.43827036985352,1.27635207763233,1.32945789396162,1.42639492825697,1.35933321977061,1.46066785223231,1.31199721583959,1.45772692653697,1.38556238598253,1.4388286279367,1.47711093907281,1.44889515611244,1.33336027863217
"15",1.5,1.53933818374194,1.50349715392991,1.46983741375924,1.48089015425809,1.44222052040326,1.6238538264802,1.47966732323323,1.50795819677904,1.45451351727139,1.47558052606746,1.52863583289223,1.48112837741075,1.5533703192542,1.62077821146074,1.53390346959157,1.52457538006388,1.46877383904076,1.43336448469767,1.58514078664849,1.50375446279612,1.43622353744631,1.49202682011966,1.51892903481168,1.53201758765876,1.47381316420283,1.57722557850085,1.33468040949931,1.44220595606314,1.57027624511874,1.4013996490449,1.39696288413786,1.58905673797665,1.47361429720684,1.39982578749942,1.55108431262599,1.46187284393255,1.48578540878972,1.4491532840166,1.42339115066947,1.6219188205422,1.56278705496739,1.42467686266423,1.40849859876386,1.50316192436705,1.48280751795987,1.51641623999573,1.44319714606752,1.48338155193968,1.52660527083232,1.45187575762182,1.47492089960629,1.50351317955456,1.53461338700987,1.53287477677961,1.48325771493858,1.57158849570833,1.45289440187078,1.47681908716677,1.49449677852257,1.50512655699013,1.43415773604214,1.51291571406227,1.51593088514033,1.45999352987121,1.35834599823895,1.42470917525139,1.56041049866515,1.45558345963027,1.47476835750741,1.36416275800263,1.42742377078457,1.60591498753863,1.48710295660784,1.6264312181554,1.57273210772995,1.36478249531648,1.48356919311503,1.51751286464734,1.43605537297764,1.42790313259029,1.48230405892652,1.46650916257819,1.52413233961666,1.43885334233566,1.43201975295423,1.43908629131538,1.41729445965864,1.5891920943048,1.36762165226546,1.47545337554889,1.43808877841518,1.51507223955084,1.51405094387882,1.50856212758768,1.40503235560959,1.47697369647016,1.56828133316307,1.45158118808789,1.40207723564859,1.53009067509595,1.58121126283862,1.45093620620183,1.42532345064457,1.44925772583633,1.45117154639624,1.52471636177231,1.55183237336657,1.37124361221781,1.36684495139422,1.58063654004747,1.34852498187712,1.44066651428915,1.50165889553101,1.56710052089141,1.45199230853617,1.36919045207901,1.40452142942977,1.47789465882423,1.48263704398023,1.52308466135276,1.46071279560744,1.45231787405783,1.44494287374662,1.45944627113019,1.47427809874404,1.42045138207483,1.42686262549363,1.410879676496,1.47017433307279,1.4056643308471,1.47977560777005,1.39756861017774,1.48024686663514,1.46053787738663,1.57785354192625,1.51479464132838,1.41752185789413,1.49416040535399,1.53553993562246,1.52037498932111,1.47948872261518,1.44702298613047,1.59533263167063,1.54518884668518,1.39627228317461,1.51346304746758,1.51861456024298,1.479630766518,1.491649137776,1.35753831258232,1.40237080077887,1.35160139187205,1.53844546335528,1.48047001268576,1.51637698375362,1.44614321652816,1.58205757153722,1.52692265658382,1.54030587982312,1.59462622213211,1.50001354167192,1.47566475438014,1.4526927687595,1.4411959065206,1.41259039767556,1.44974913934798,1.42067016456743,1.42641243235693,1.4651530750245,1.51936490769606,1.51397611329247,1.45826377198487,1.45163749848174,1.50370998677847,1.54868515552188,1.45476085205468,1.53599938289733,1.47399376615055,1.42194991852412,1.44752995064002,1.54329180999086,1.45355125112713,1.53967752676994,1.34044719027426,1.45419700436029,1.50431797118407,1.63334979146709,1.38516772205711,1.55601663732237,1.51769773179146,1.51563826729213,1.50992504272716,1.35942897090491,1.43028668684834,1.42378149052125,1.4466970323624,1.47097284507688,1.53641872507879,1.59835709207277,1.57300421941692,1.35565145432051,1.45338725221421,1.39740661190979,1.55122973120516,1.43760719396224,1.52396901019576,1.40212123106865,1.51793339134711,1.5125515976514,1.43550215878464,1.52939504280887,1.44141753639266,1.39230172665356,1.46402945429825,1.49940635379615,1.44952442924383,1.4467374583946,1.46397281232663,1.39229659751029,1.36452826652891,1.51478219450573,1.50161811380335,1.43424276863009,1.46178675036905,1.43457438121102,1.54342752746557,1.52922602076284,1.51860118852748,1.43891105222839,1.46786249256266,1.43023460302615,1.50519984110902,1.45411347928114,1.47611182756931,1.42100622242987,1.45162956012981,1.57244067999505,1.45033897027419,1.46035809927085,1.45511234639229,1.44019299118863,1.51252150287546,1.55280331229812,1.47796173688309,1.43097060359603,1.42966477804963,1.49955497290193,1.53441443191837,1.58196856188734,1.46264373101962,1.44458409857818,1.49729985865965,1.50384359660123,1.51615228774293,1.34981110649025,1.55719277842274,1.35700914814659,1.49240297889346,1.52335030216544,1.58116075091062,1.44438593488742,1.36901279433966,1.43426302489449,1.4636079289585,1.45080874997709,1.31799082335074,1.47269767732639,1.53449817790971,1.57262433393689,1.53056937091811,1.46411847286873,1.53340971612692,1.50562292201463,1.48875915743965,1.54674254322248,1.44422365309082,1.40437839019571,1.41692659901886,1.44598596122839,1.43189212020332,1.49458408683188,1.39493637573866,1.533678454737,1.50593420858774,1.4714668408884,1.42829045863166,1.37830318739695,1.40041572367223,1.48507648061741,1.49685039687482,1.39943805075783,1.39511402541409,1.58483474477557,1.46580235726835,1.57335571013924,1.42405967882957,1.4776759213955,1.488260024548,1.4431400872965,1.52490148138416,1.52017580413498,1.62915798205557,1.47507129502815,1.4699253483575,1.44314327534861,1.4139683070147,1.454067336844,1.38291569632544,1.68675207678869,1.5531858188787,1.51268617949521,1.43335145066163,1.46519828267799,1.49943638026981,1.3992335421618,1.46031546283512,1.41462830099112,1.64708412521779,1.43333484190096,1.47322471715505,1.49348320586768,1.48944423648873,1.59655840070535,1.41645843917769,1.49902814985932,1.51735307477692,1.49796521635607,1.57145517614212,1.44134265572145,1.43066445890903,1.4936794603896,1.54043670153274,1.4116105865949,1.52865862396617,1.50584515115091,1.37814450548957,1.43375436577764,1.4766341526094,1.45014409351732,1.53775543997959,1.44063707554637,1.38773743406869,1.51293868618574,1.52700787412081,1.49856776372576,1.53187331348547,1.50251649244099,1.62225036539106,1.51943679020126,1.47962699821529,1.46246023138949,1.40955015686405,1.54974791461616,1.5257913021561,1.48235890131699,1.47324220895354,1.45376013885916,1.56583396074252,1.46858343885226,1.50546920547717,1.37879158192203,1.42703561124432,1.4230295972719,1.48282321228878,1.48574727822161,1.59495570211865,1.44724433550793,1.50490380507516,1.44092497432421,1.52614181551408,1.48984489960649,1.52564508414294,1.44223985866304,1.54211539639072,1.44025906550323,1.60079830847945,1.53803055704758,1.57569146038912,1.40755397049808,1.47599607432952,1.5704084857186,1.5036395297708,1.47602542354207,1.50965977432432,1.47837382917948,1.53745425668499,1.52171146559314,1.43435156606972,1.39136072636518,1.51721712841539,1.51008485271959,1.5720564473356,1.44905966775702,1.51477124808659,1.52257536011438,1.6899959678545,1.43449322034842,1.37457240241997,1.59251558317501,1.4754761180744,1.4742302990296,1.5276403775824,1.46917198850121,1.46089177396472,1.42248249783304,1.60106351619068,1.54809451128318,1.4006254200209,1.46736684172964,1.37943866133197,1.63766328363466,1.44410673612033,1.54595203190596,1.46619768008764,1.49568409724626,1.49405914812652,1.44311462469839,1.44514426369679,1.38187565975811,1.65814150411877,1.48752568559766,1.3995238458021,1.47935155567224,1.45731481385677,1.48605770123176,1.47521283694861,1.53048672628144,1.47769102421602,1.57518859360233,1.5205672557648,1.46422565893633,1.44545279258285,1.32725032567271,1.43799151557648,1.48633661370592,1.5128043766782,1.43525123030164,1.48252437953538,1.53125299083073,1.53367226025594,1.49435976725001,1.44271452125255,1.44121810137277,1.51633808571937,1.58146120241028,1.54444686019994,1.48609715253882,1.41509528272784,1.49605901512407,1.54952065206224,1.39671928033159,1.38143999466441,1.45524470877628,1.41213223745748,1.45763762350965,1.49758575234353,1.55024127475724,1.50638440465307,1.41853338769403,1.47478873573002,1.41764135775465,1.4269852768669,1.40341526324384,1.58334284636428,1.46918044192468,1.4870331718362,1.54426895031014,1.48057007940133,1.52510411284307,1.53174299206181,1.57413862700381,1.45959842948466,1.45925640480265,1.53215929422121,1.45876277186104,1.40150879349166,1.55864380491888,1.4327995218154,1.34122219124857,1.45669885905347,1.51480270625468,1.54542814832335,1.46505376803654,1.51664185652094,1.43479059529173,1.4556152344051,1.537296509919,1.54711785075402,1.39165461541851,1.40799187602406,1.56100434873795,1.45635798341178,1.50976232834291,1.46838747969881,1.56004004453368,1.48009287810322,1.54257704956981,1.59326853291626,1.53443975421882,1.51205145945758
"16",1.6,1.57545253660801,1.57561394626334,1.57114511035085,1.59234983750114,1.61965106124813,1.66999397598112,1.64181030665034,1.54136664202285,1.53132810204038,1.55550677544631,1.59365752519686,1.58030538302726,1.70242325934024,1.69169517439201,1.61716943507462,1.56081173925229,1.57619092098569,1.52581571318039,1.64088276517436,1.51250013645549,1.42630381459233,1.50354076320145,1.67786525610488,1.64238140611175,1.60432076013373,1.66965759899339,1.5125851134197,1.70079080206816,1.66100602411797,1.50295292449263,1.50861493254481,1.69743720697722,1.41629209576345,1.5995044981464,1.61316019508409,1.57876347620777,1.57736080142547,1.57652475667179,1.52080875853141,1.52994540889019,1.65733128613592,1.55028515348974,1.53499254967489,1.63557217474969,1.52115180965695,1.64332257758685,1.46884692993766,1.5919843865069,1.63701826308569,1.61632733483345,1.59008674668804,1.61833882492636,1.60582560151761,1.56039998987834,1.59542371223283,1.59250391450236,1.53205163602735,1.56286843326054,1.58768916621631,1.66977121829314,1.46713958818028,1.67605627070314,1.61987565343071,1.53157676662166,1.46913870341385,1.57124721858826,1.58504522454862,1.64496798017918,1.64487275636075,1.48464054284127,1.51265251880759,1.65032294477677,1.59085564561975,1.59471833235943,1.62029812703389,1.49628584756002,1.55109781014131,1.68482648184817,1.48336374434561,1.5305494927146,1.56677217262454,1.61569079347041,1.61381664339449,1.57027035620819,1.4240509297038,1.56635910460185,1.50511521897718,1.61364697360795,1.49178673771951,1.58781826773168,1.51530936245463,1.58616830647222,1.65006447685814,1.67807612880842,1.59464757134783,1.5440272366096,1.66867654298309,1.54365443792815,1.49806766447015,1.49729129868692,1.64798834722975,1.61388252520696,1.59770233444542,1.5484970823015,1.55127189600136,1.65750545416047,1.61365061656432,1.46298489309802,1.45787031667004,1.57402581328843,1.54272407483602,1.56480001407455,1.68382213835405,1.63523280132369,1.52562167028641,1.53566702995125,1.50293348215012,1.52958675073945,1.53251354237058,1.65711340825571,1.58882351150203,1.5310909315566,1.53356296196482,1.54528021566364,1.54744162167099,1.53701668598202,1.52014516675076,1.56530609154028,1.55960364602482,1.59745534026335,1.63718596238384,1.39669019557878,1.57485933353945,1.62106311222519,1.57988945564714,1.43570859793238,1.67196161355953,1.55317801000537,1.59814946470699,1.52107704052375,1.55188511639989,1.59028097503409,1.62076013760737,1.68614691575615,1.59192016070274,1.69761856092817,1.64409706452762,1.48406809393823,1.48765676077469,1.44053570919946,1.58555050959536,1.42869857353975,1.65029822382555,1.56438877836423,1.66747385318758,1.4959253120724,1.6670247710537,1.59466188956569,1.62199821864383,1.67610673331233,1.58688415532524,1.52992205663495,1.56263704612762,1.5494668771746,1.53441554177446,1.60552861587278,1.47103938627402,1.52327264450493,1.54139196541703,1.64874111407237,1.62288204999799,1.53189111618355,1.51114115386286,1.62390935166417,1.65062635553043,1.53216259494623,1.61719629815462,1.59099590441316,1.50591428332848,1.52167347223261,1.54526949020988,1.66169774896165,1.54817919581676,1.48067997155796,1.52664822764329,1.62031815061825,1.68064926321085,1.54649275909399,1.58593210653062,1.57857336179821,1.67146012237333,1.53107373667748,1.44625361001427,1.50487584954287,1.47056455190872,1.60316032382917,1.53051018177951,1.68736151056835,1.60897549502408,1.64737549004606,1.45851376687307,1.48549268180147,1.50298733882286,1.7405838328373,1.49831363601166,1.57131206925332,1.63312637092149,1.63622573165896,1.58530931578226,1.55694110094264,1.61623979825303,1.50232222138155,1.53812527076542,1.57683473132847,1.61856910116095,1.55432740364684,1.51846543649479,1.53826704147579,1.52239149051427,1.37902641610379,1.59310263338699,1.6423433618801,1.46367735016273,1.56550307890137,1.54108870772417,1.66724539564895,1.73803479304264,1.64740917631001,1.53622378330473,1.57541779633713,1.54207106894914,1.58178460614123,1.54724259044012,1.54078458018703,1.56930660498031,1.52525272873546,1.55579581619814,1.66819147332777,1.5311427740341,1.55091721965854,1.584652974991,1.62110184996259,1.66214825509605,1.55046500706193,1.52017263998743,1.52669987649013,1.69986481415395,1.5545210043802,1.60323236055197,1.60907994390938,1.53920750233378,1.62020270677094,1.58721099728911,1.57711777569554,1.4286469063971,1.6509776602665,1.44917069537536,1.62296457677663,1.62057104292036,1.68259875715665,1.5439624426415,1.45971704263523,1.49368935161978,1.51702349367276,1.51284265465069,1.45740873180952,1.59278467684801,1.67511517736048,1.7223918580208,1.60443811302852,1.47828743465934,1.56417815330658,1.61126889736486,1.64007105913195,1.61042975347015,1.55050376236279,1.56692276185334,1.55534870109779,1.54077028636173,1.53593420020722,1.53550597335982,1.4799957103356,1.59274943083522,1.55361408201679,1.56376367484045,1.48497989033452,1.47410273750148,1.46743077541068,1.55834380515217,1.51003856403266,1.51693040435028,1.54381994912178,1.71478150378221,1.56690570738563,1.67396567500773,1.49881612709904,1.5836612459907,1.6012448674611,1.67032166407619,1.55087666647463,1.62715835109239,1.6881398036877,1.55292356792671,1.60341948509297,1.50612780195798,1.57760316773339,1.48972674684187,1.47816907869187,1.76429948681791,1.65632756322998,1.60750860379432,1.47945243985668,1.53768866130395,1.50374095369545,1.5826991424966,1.49642145704337,1.58445734042457,1.66251411569506,1.56271519783172,1.65507610186146,1.57463188393771,1.6184598098429,1.65358063486149,1.53587292834407,1.55401979247362,1.59220378894096,1.61971617956839,1.69027092937857,1.52681183281676,1.5545358415698,1.48310866022068,1.62189926945408,1.48056121838048,1.70696950163303,1.57886834964465,1.50123910512849,1.56147197328128,1.5698819393573,1.61429117656917,1.66813373991918,1.51855049337979,1.49720876418102,1.49535055298446,1.59820219142708,1.59109764983387,1.69776600945569,1.57251501441986,1.64050271507056,1.61956139497752,1.58777355042181,1.55510588080575,1.49099249141147,1.61870324744116,1.55277991847235,1.65821450256774,1.55339579717561,1.61833271574742,1.62769921766401,1.55096409391675,1.61063912161161,1.48327308294549,1.47331073065764,1.60019812050291,1.56261480555747,1.61657693172419,1.49887004942707,1.66426388211522,1.71055216475749,1.51538194749724,1.58867347005274,1.56212186090704,1.67167898962254,1.59667210846903,1.55667073548019,1.51070675575546,1.69090432685864,1.72799326230392,1.63902946854392,1.52518931728694,1.50948270875675,1.70081422035074,1.66122246832333,1.58678045912868,1.60554840713857,1.70515473996135,1.64094163014347,1.60007779559297,1.51647180901759,1.48148171481595,1.60951643741322,1.57924915510427,1.66052696950385,1.55625863058553,1.67899676516032,1.59325226778042,1.77380834619169,1.5826906590078,1.5917873135988,1.55500479829718,1.56715033181149,1.60361402100845,1.56540631567505,1.60786263874917,1.52815780986745,1.4888372265318,1.71387872993553,1.57172929490882,1.57141319985835,1.54336365887625,1.49511700833927,1.77677524230567,1.60469949759658,1.51517841192394,1.53974445219468,1.54320313528098,1.64011784718075,1.51762928781899,1.61167954868523,1.57488293381125,1.71692907528747,1.46837436801754,1.47405802713337,1.64309267247363,1.58951673507221,1.53142409339491,1.57405016523186,1.5507154236139,1.64029177616765,1.5654603689153,1.71988031974428,1.59749049871929,1.51729335432394,1.51467424320086,1.48519244703986,1.58429622671954,1.52860293151961,1.52835883388974,1.6177148760146,1.72111763289757,1.66636887240848,1.6005643318425,1.55548069941024,1.55696851603533,1.72128471307673,1.59062910648183,1.61179518991106,1.56862967612089,1.53036297498812,1.71935342459516,1.52644584402037,1.54824647134642,1.44741119953443,1.50556623974564,1.48287996263291,1.53779130857939,1.57934207924343,1.66184179363846,1.57893645436224,1.50478673976033,1.53053694320096,1.5413639708225,1.58397085097875,1.46995314497813,1.66839011392504,1.49170796439985,1.54686378150872,1.55439763568303,1.65508611423209,1.61067415365749,1.6493319669289,1.70547303637849,1.61233272579201,1.55411215496559,1.58974108261866,1.52666758331591,1.61932114684719,1.63022312682498,1.41929514525084,1.45013496367097,1.57909679587093,1.61234770152834,1.57845436104435,1.55848315220507,1.61684684859972,1.50853594617453,1.5389833384446,1.66836391685458,1.60986601228488,1.44558730692558,1.52511184159598,1.67823529223222,1.52475859075458,1.74421298059047,1.5137647381076,1.5749173371993,1.63668035092334,1.58970746160501,1.63896542191662,1.63427539606383,1.57317277209406
"17",1.7,1.68157098091229,1.71681110698689,1.65657597949218,1.64493211786579,1.63989961396654,1.74813795492331,1.60612362282727,1.57305023745628,1.63325089616785,1.54173534573208,1.68620960307751,1.58893110755399,1.95505725102396,1.75888492565519,1.69345713746973,1.77590846764033,1.71163004089778,1.62299527590554,1.6604199207375,1.68442629740998,1.68157548391275,1.67395817693131,1.68495615175924,1.67334475255293,1.64522496702798,1.73642301049828,1.64822362670063,1.67704430825769,1.62578079108671,1.5651066967574,1.72643752936033,1.74470207241231,1.59113827624111,1.57703334298767,1.76405543914428,1.54114560105306,1.62806868959256,1.63327432504613,1.57916990634683,1.71343543770142,1.78665471841833,1.63576169331981,1.63439323248973,1.69021213967653,1.64208755191286,1.77817056050473,1.63018706866074,1.71679081772273,1.66312553525758,1.62529741515153,1.66852123590467,1.74008854048289,1.77511371514716,1.64188078865546,1.73301004142593,1.62218100212614,1.65283546707952,1.66556186753757,1.78569906362522,1.63396570641503,1.63214839935151,1.72093779429745,1.66776592862782,1.63002140718769,1.56682057236292,1.66457937188511,1.70092708472003,1.67780819114726,1.60549121425081,1.56405875376741,1.58660958337346,1.80078795165796,1.86293541789856,1.77090373630641,1.71392081302937,1.56676999556006,1.65667820761033,1.86374473940761,1.68400661712037,1.65443911122822,1.54450066827783,1.64220025306188,1.71570044944445,1.65259696580036,1.51048421248792,1.62567392086294,1.58463927755391,1.72990832265402,1.56686716225884,1.6404499198196,1.55955497576146,1.72269626556425,1.79341515252196,1.86072865940468,1.69117444063633,1.5454369460699,1.68855233764291,1.59917584825785,1.59401230285765,1.69076249147277,1.73285040724298,1.64987036367133,1.64584246188085,1.64970482837879,1.66727221113465,1.74453429759684,1.6928057122867,1.53809301819651,1.52732351976824,1.78573731989366,1.65997990173312,1.57719562087669,1.74061156519722,1.80535644338026,1.67439391614398,1.54834705775328,1.57833975631183,1.69814841372057,1.60359648293414,1.76331535773675,1.70715082072273,1.61763123797356,1.61757101033784,1.64391459878312,1.63731583535364,1.55188630762684,1.71173969716592,1.70799904658889,1.57174526383841,1.69395377202374,1.72867046417422,1.5615299417511,1.68184610751522,1.64619560084992,1.74344925536922,1.666180631923,1.57775511844564,1.64334264519449,1.71580058273224,1.65481974650433,1.64857277270965,1.61426803244815,1.70593942354202,1.64874233055021,1.62614011982571,1.725912242987,1.73316817077294,1.65917794327232,1.74763851323934,1.53501762695467,1.53685101051071,1.52340893043238,1.69103510178646,1.6921998237905,1.76244568329712,1.57418365942593,1.72309855019688,1.68417326651749,1.73501407339101,1.81637098359687,1.72899465029502,1.66837759948958,1.60292322451003,1.6412215330262,1.5652273629296,1.7523814751455,1.55957706594304,1.60814713768795,1.63850692644573,1.71047031472064,1.7138127723365,1.59685710842505,1.6269085594214,1.68602650115646,1.82142268328326,1.65198990906283,1.71477911601538,1.67782971851914,1.56086964238979,1.59435314691537,1.74073437770184,1.6370504369619,1.62529790823171,1.55776630113677,1.60387343580113,1.70073810122093,1.82646127996145,1.49300937532866,1.72068817206646,1.61250893681316,1.82879748322651,1.65487997091354,1.56639899601304,1.6756083207977,1.59365818949268,1.69800724504766,1.6146166980068,1.80361824339054,1.69367561911571,1.79845761733433,1.52404510623354,1.6293583416008,1.52332612205781,1.73040755639158,1.55308397656366,1.68955963190704,1.63442255476694,1.72539008961653,1.77312800098081,1.66219296959554,1.64446247707395,1.59207327544996,1.61061268980744,1.65323560471687,1.76687218386249,1.61527598237977,1.69020585375402,1.52882045247866,1.60162078170235,1.45121846173867,1.72753656632473,1.74648420106301,1.58992125709526,1.67061727388476,1.60382651993586,1.95243292247902,1.70282780254537,1.7230010283447,1.6603301639815,1.66230708019211,1.60554522970896,1.63902383940157,1.65926779042982,1.6676374906209,1.62817179487995,1.60963916504483,1.74390527965253,1.65264888336656,1.64642310430983,1.67123888904234,1.67144123935422,1.85397839349266,1.64463398851557,1.66028956586452,1.59902864713996,1.5912557038724,1.84093741492682,1.66560665938696,1.71267505205296,1.69178437429663,1.65758367006715,1.70605834808805,1.62614808309604,1.67189159317862,1.5309807289411,1.73503925927321,1.49259807562552,1.72566145516407,1.81660417910043,1.74388679797666,1.55236345759427,1.61273430450927,1.62606412937337,1.63543407747928,1.57429561263517,1.54922350640275,1.69214368482605,1.68510572790194,1.7563321782275,1.81999717670989,1.58372219621461,1.76273240349878,1.76680029338232,1.68949717198625,1.58065917555428,1.76840423008997,1.61938213283719,1.68494647690569,1.59185285113816,1.61420359714009,1.70305474744052,1.5646157450606,1.61362404017916,1.65560043146892,1.62285680799146,1.57706383164732,1.51155924449335,1.51528072110501,1.69779766681383,1.69446369456508,1.61563760231623,1.54152754276072,1.73677609883665,1.64388055548198,1.77708623894448,1.60197699019769,1.68990803368702,1.63330553906303,1.79056740385763,1.73551433961328,1.78171481318852,1.69722700360411,1.62775145847592,1.70336993013582,1.59600366261981,1.64085375905236,1.56565982941301,1.52398197482655,1.93106160199868,1.81510084413843,1.71140048130045,1.62282237386642,1.67696489262516,1.61272662259487,1.63780096689136,1.60310249792236,1.61907909596969,1.86068778785145,1.65071975662131,1.73681429598439,1.64527172605338,1.76608015408015,1.76840554385316,1.61388964002969,1.65426811613997,1.72561478277939,1.74333677018004,1.77341812041798,1.64999194699812,1.61916021929862,1.59769837941801,1.71881706812189,1.65765127673126,1.71616740715287,1.74340027337747,1.5494036376672,1.63411535952867,1.79259610900668,1.68137991591619,1.74829488326261,1.56747627884254,1.58784293344325,1.61687362793584,1.67401705405963,1.71202042800315,1.73022609396541,1.68585971710924,1.80201752284938,1.74371081561634,1.70766945516655,1.65017699620212,1.60486897162416,1.66761825696923,1.76059370817796,1.67710817717151,1.64362561364452,1.63449348990862,1.80033992677745,1.64425412436025,1.71919588031286,1.53079453376231,1.53436056827175,1.69355114297043,1.64821219326035,1.68954001040519,1.58786415054534,1.78331431149098,1.69112510314979,1.7249828401339,1.65252225832045,1.65675159159515,1.77227678774899,1.63290973216321,1.6943922821994,1.6364787498542,1.84724776200421,1.81634480994866,1.73473313092697,1.58164842404365,1.61645280577406,1.83269040085267,1.74582647762404,1.67923401754331,1.70232929677991,1.6606132027444,1.77296497599222,1.68159020872239,1.59697313127791,1.5748203380262,1.66491768939084,1.67301796343985,1.72964817326826,1.62204515280641,1.73985979283242,1.73806806619758,1.98890229400371,1.56062249247808,1.54473816432226,1.75909228828264,1.66421492507306,1.67064413027509,1.67546664041046,1.78360651156477,1.57949796062365,1.61336235982854,1.82627504194078,1.64768318589005,1.6601918161432,1.66879938923906,1.5562218482826,1.7499319714609,1.70653772198498,1.73945541002406,1.61561198360093,1.56196277419559,1.7939235615757,1.64284425413161,1.63240644198759,1.67157392841465,1.87203909287594,1.53219187699089,1.53913309274974,1.70890699253787,1.69845660683052,1.66154108120664,1.70251554277663,1.6397959055776,1.60468329515903,1.67299464866061,1.87116708250484,1.91143052220658,1.59643199398808,1.48538611255225,1.58177346877628,1.65968995746285,1.63336603244634,1.62968489546745,1.69085058255831,1.80011887022427,1.81337685524348,1.68080492336845,1.66853867656659,1.6068462696439,1.74960523855438,1.80838716585477,1.69758299539036,1.64442748526666,1.55180561561254,1.65135494114851,1.78723499433068,1.66538557004736,1.5403623170042,1.57688811925896,1.53948637711095,1.63865122032925,1.64804597882527,1.81423534985383,1.58777216807796,1.6640178696119,1.60227925307309,1.66363138102969,1.59450316251795,1.61978619068786,1.74500455282685,1.64935810138699,1.66079515127062,1.63981489906848,1.73343773770615,1.71553712138868,1.75343434324442,1.75850811514957,1.72281541915348,1.7069943091347,1.71772343395857,1.6259321706854,1.71197376236722,1.70536046686205,1.51296718770227,1.45466426794154,1.68367680945466,1.78433578646555,1.73783592347426,1.69017200248506,1.75999908652066,1.60465996122006,1.63681169986933,1.74492447760938,1.68022851222293,1.53609347568941,1.67371443103888,1.69471883949389,1.59831636675134,1.71535480164474,1.6345844979905,1.77850140563489,1.65260324730919,1.78303146257776,1.74639777166263,1.7272026592226,1.67864726391866
"18",1.8,1.82586547904723,1.72769974013255,1.76895075326843,1.74311696817017,1.66823277366268,1.80038191910618,1.76016969403009,1.70991190410486,1.64295755684302,1.72402434974991,1.82287287832374,1.73150913578392,1.84000989241155,1.93615117805303,1.92567352017757,1.80155576063768,1.89101233897269,1.68115270675766,1.82234915786043,1.74034718031429,1.72374113286122,1.74950982871273,1.80619560716572,1.80393385046361,1.71051514489025,1.76371939911119,1.6307375090209,1.74952074053434,1.78575111093036,1.67813718275017,1.69195662274572,2.07732739680101,1.5825888867453,1.62985377872601,1.9842681063361,1.66446761112872,1.72701101903802,1.7134257472225,1.69257799653515,1.77089018874181,1.8937047808632,1.7387442168422,1.7043850370633,1.74377682202476,1.76115604622881,1.95593555655776,1.68976840406238,1.77690434013267,1.75062881242155,1.71531496462069,1.76165178120277,1.79685161129464,1.79535590287459,1.74436888294494,1.72416143156862,1.81897640226546,1.77895268840325,1.71006982432008,1.84258656464292,1.85197843872082,1.73102758251975,1.84220038324244,1.73457384544929,1.66142110735294,1.61005786709726,1.72134548179471,1.78764273786594,1.79542938394812,1.69589610408896,1.61252688439767,1.73186887172009,1.88750979706422,1.92132919723062,1.86721595990382,1.83795349182915,1.61540334943275,1.74310266122708,1.75215275666811,1.65926401177629,1.71472609306128,1.74631082988108,1.76142578208477,1.82951319193045,1.80077622033406,1.66551723873184,1.7069645202021,1.62550169572863,1.8911394922436,1.58360804941405,1.72290776245671,1.62667483920209,1.8557055941352,1.82209138962299,1.87881392082258,1.76110637649993,1.73900106451519,1.71347156903493,1.72185606199482,1.67535323486813,1.76013438807076,1.93153609473018,1.74975743000935,1.68048246030542,1.70052802991496,1.7408587404191,1.83839092633793,1.89616094543104,1.63018092553855,1.7240118577,1.83667653276579,1.5673510546644,1.69224834140647,1.8339084945518,1.89481493751227,1.76112836519982,1.65718408432662,1.7271348006732,1.90688312649725,1.85126800609176,1.71069374303643,1.78700129431232,1.73700034188849,1.66598546844716,1.73312499551774,1.78402272770102,1.69785994568179,1.82337845431412,1.78240993824152,1.73923228502773,1.73949315136215,1.76288421620909,1.61569407852973,1.757073747446,1.77021900614137,1.75003034722342,1.749583631091,1.64749224122236,1.74526208757654,1.84338815671273,1.71373317778601,1.79135734198324,1.75149759775154,1.8640431130039,1.85231793827422,1.75866920240625,1.79711456672475,1.70533026357882,1.68730221241976,1.74033702026528,1.59382775617575,1.66143108089169,1.57904110684386,1.7947278417149,1.77254046224539,1.85116646925893,1.65754692148115,1.83501503184128,1.78305859972605,1.9204076628635,1.90263560100837,1.73903313277163,1.75535899186565,1.69739133200225,1.6918001954762,1.63388564097425,1.85033237570444,1.62796712481827,1.68422319092291,1.72032622337839,1.75479795900893,1.84347397563424,1.67877868159024,1.72196119569164,1.84952269258895,1.84940098041848,1.68094506852241,1.77143353158282,1.7779268985167,1.65400382460239,1.68645515754812,1.83951553484308,1.69474239583103,1.70532782742695,1.64212527679853,1.68348859471601,1.7571675556348,1.86739562685949,1.66566037561707,1.83595836941646,1.77151649097504,1.6916087849526,1.8125588867432,1.69540193342738,1.71753137960962,1.68210298390438,1.80018777843436,1.70140422211625,1.95675873889095,1.79651173208817,1.90284852997843,1.579380365566,1.67659708409268,1.67330641829917,1.97245159423649,1.72483472062062,1.80888702551676,1.60958690074074,1.66745506231985,1.87772464100935,1.71675217448849,1.76583905418032,1.63696398662469,1.70995008585442,1.74687260789368,1.8938559966521,1.73229837952274,1.717389907198,1.713533180725,1.64140652127838,1.59901208117252,1.79507202144141,1.87958418875601,1.61532167236939,1.7497018713702,1.69297739560565,2.003701755264,1.81948841497591,1.83448414011874,1.73274408279821,1.76015450672537,1.75118214433986,1.68512066683036,1.73273060061022,1.7556471525894,1.77649435024099,1.61862893242783,1.78886947719068,1.71986201174282,1.8206303938364,1.76359598562759,1.77938092904457,1.98790851748175,1.75895525811231,1.73262994829934,1.69263796610533,1.64889389067601,1.90498189533429,1.80729524092836,1.8168400986079,1.732246823341,1.73369782053972,1.81900300112207,1.76891649397699,1.78239615834139,1.60190271120787,1.8426997733708,1.59290082113751,1.81923444568183,1.84010521500524,1.83526296585932,1.73827505256505,1.64560604291143,1.70485300749216,1.67199054390304,1.66695010703405,1.5900670876072,1.84469855742747,1.84795731705445,2.22606287369027,1.87922070898309,1.66794212988094,1.81914499150463,1.7942741467225,1.76859924697133,1.65768126529645,1.88300331878992,1.69359937458669,1.72753564386112,1.64339191056579,1.6847054129233,1.71846712967008,1.6195726108493,1.86790267525266,1.71301733235555,1.75607629574707,1.61179834984753,1.57227476066565,1.59967901225601,1.77667197275334,1.74775056257924,1.69623140495034,1.63342615171612,1.81003117564434,1.74291728849105,1.88558616468967,1.60506695769252,1.82232560543072,1.79110805693865,1.86532046814784,1.76589170975652,1.94953693995017,1.9075706415418,1.75607193949661,1.78707907239624,1.74133077206641,1.65824838501059,1.66226144472949,1.5897807127214,1.98806700981573,1.90358345785153,1.81979198075072,1.62867176993482,1.69152309318467,1.65745663206059,1.77167605825428,1.69592604464854,1.79206163446195,2.0884350757121,1.7513113864097,1.87853915251695,1.75048645065476,1.82471022307872,1.89090951557601,1.68920813784506,1.69670698495072,1.87726682190793,1.74887668732107,1.85593974179869,1.76329270891339,1.77069762514542,1.74099020061765,1.74488303378045,1.69267137430706,1.93796849009777,1.85695190282378,1.63066623640293,1.76737018950901,1.90397787233174,1.75423487105197,1.84694149768707,1.65474088544331,1.56706442384454,1.84563365305003,1.81357141409615,1.69799350484192,1.92384589017455,1.7088449817686,1.85545643905473,1.89485503158012,1.75376568968319,1.75417460889428,1.63293715506279,1.83037757071943,1.84546290143226,1.78560726423929,1.75405150140209,1.76536037494984,1.84578122588631,1.70648946541429,1.70035922081114,1.60139683788229,1.61151355883681,1.82400270681705,1.68747545200179,1.80741245363362,1.72823525202372,1.87531023142235,1.73677603743517,1.78180884059031,1.70435644266972,1.74478607860003,1.83307986763375,1.80508288448811,1.73662000394634,1.66131080220558,1.87758148755894,1.97033428492354,1.85290738832116,1.73773006126347,1.71241217772355,1.78949667055994,1.82702965252112,1.74741659844962,1.74511188041647,2.10151441966777,1.87287620812021,1.80317385167452,1.75555875955576,1.58364407747768,1.73436814468266,1.79616294024701,1.83370004545351,1.73668004548146,1.8417660713731,1.90875953855189,2.04958083677779,1.67161962508311,1.62763650597325,1.94895281937075,1.65365056471445,1.73600674157142,1.77742415876132,1.91793007475122,1.6980992849346,1.6623199573355,1.94146791014338,1.81515971938302,1.69931155315087,1.76044768532221,1.73438363077761,1.81200538306808,1.77695198895723,1.67620558242162,1.69706279638044,1.67848844118716,1.87239871574712,1.72316839667378,1.69320475743731,1.76145990673857,2.04573405396721,1.64147694841927,1.6277978198374,1.84249637429542,1.69711545817239,1.79748711613916,1.78172159359709,1.75905603057968,1.69952551670934,1.89249388386524,1.82520769854118,1.97125547978346,1.64901417024067,1.55654735011408,1.73135896051637,1.74798341701202,1.69929102395075,1.68521021231599,1.76388200921864,1.96669620259475,1.86526249275983,1.83277911180218,1.73501886703866,1.72256111744296,1.80083189403666,1.89035310674863,1.79899996591804,1.70178456349691,1.68678000861457,1.9896856776402,1.69517361866738,1.77946863779589,1.63811131350631,1.67307860341914,1.57863846905652,1.77498721467839,1.76624029442916,1.86722045491602,1.71683013176379,1.66666070232631,1.66796868047756,1.74700556199796,1.68164273566002,1.68554870208332,1.86254632582378,1.73928860108172,1.79331068246365,1.71940020670497,1.82649186189059,1.87863360613915,1.7469126090037,2.00930937481391,1.74661671191838,1.74773870013635,1.93361780459778,1.7362966694561,1.81660778025301,1.79298058986333,1.6553498703094,1.56282020160664,1.64315433817159,1.95123076978574,1.89784878114,1.75825522155366,1.7958675398668,1.66637340851742,1.7746441056219,1.8439941224404,1.82225247033875,1.62462681800775,1.69452525323206,1.71122718794668,1.73063694078324,1.937661072931,1.75804495420114,1.78210551432042,1.73152622220498,1.90147980483691,1.87794469006247,1.72126002632275,1.85700324930007
"19",1.9,1.93669324967641,1.75043052248092,1.79806705145196,1.87608583326628,1.67800987115573,1.96894438636965,2.00466466191538,1.85984857099375,1.72590399153083,1.77013029227924,1.88705318068077,1.84654164690178,1.94200136048685,2.09216701899007,1.94312736590225,1.90337722419456,1.86945414956234,1.90464071508146,1.90292544658118,1.83391427676376,1.80138783899031,1.80824409730066,1.88647720303914,1.86948561623705,1.76605911915796,1.90725157170036,1.64572282570705,1.88351170446486,1.76991724106996,1.87807264003693,1.89645956676111,2.01604618287518,1.71004890663476,1.76602643405181,2.0176042774076,1.70866758886224,1.77062769387099,1.89033601076745,1.80587441168364,1.89767965842352,1.99006961600748,1.75563165566417,1.74749879579821,1.83191498436047,1.85572800778641,2.08916407200465,1.74504795111768,1.80039104393514,1.8625746264136,1.94930592503883,1.83701512583591,1.92442821139166,1.96785992081707,1.84957386801717,1.78574675117892,1.88723782158317,1.79588093112656,1.80768160048885,2.16644551636303,1.82414033664782,1.75019201069832,2.01068548983399,1.74310876941469,1.71439709140977,1.69869344026449,1.8694109972629,1.91274934617734,1.85314383043605,1.78926643089371,1.68564810690504,1.74855796581775,2.0142943271791,2.02014646663099,2.01738247746377,1.96837570827564,1.66740847334101,1.80624792057328,2.0699192346516,1.65576368582391,1.78963750899999,1.83356315389245,1.76996531954948,1.96363801978767,1.81788118899521,1.67908336616436,1.84880147177704,1.74120353641722,1.90090445438597,1.64882825219131,1.93296713830465,1.6463029811529,1.93927615046113,1.94612311835124,2.01964435465104,1.8473548860177,1.84820533414779,1.81198565228621,1.78287114313507,1.70821962094123,1.83128479281505,2.0727441963944,1.91111632191761,1.77796094387435,1.83281495371181,1.81494171717386,1.95655274746228,1.97728846036908,1.71737471397207,1.76199718967557,2.03408997923592,1.67892387990102,1.78189024929863,1.91671130356042,1.99640634009226,1.87840633816074,1.80706546158363,1.76436824089033,1.90105253449648,1.79543925902962,1.97268605328456,1.84057652349601,1.8144416063939,1.78121320410308,1.86273856224384,1.85051387358115,1.77254811620427,1.87236959239667,1.8600143380552,1.84896396879949,1.81497940698194,1.92368634433175,1.69048419960122,1.85348297576083,1.92725024003438,1.87850792355496,1.78613223028202,1.74879299288756,1.86916401373302,1.9278216150459,1.91951329582179,1.82275021698075,1.84416654671434,1.95639239687047,1.91232786063339,1.74225703164067,1.84703484252091,1.7785298285196,1.84655368236565,1.90736195547315,1.64680222793533,1.78950830882222,1.68917889429784,1.91556004957795,1.84879322863503,2.03608733504282,1.75332271310663,1.89338527076527,1.83520436779476,2.01788605643073,2.1552336278161,1.85591504585938,1.83234274922485,1.82705435920341,1.78153173723509,1.75483153221225,1.91278225840411,1.68672678345916,1.78134586883347,1.82600752140795,1.87349962139273,1.89591700202144,1.74409520551129,1.7906649067014,1.86945170824016,1.98344785724965,1.85652201194942,1.80819075004393,1.77580044701395,1.75661024683564,1.76123447053213,1.89803398453636,1.77615059976362,1.77574524208529,1.68226698369864,1.7469667874204,1.85421823212465,2.07315641410662,1.7410730352178,1.90946097849677,1.8373056231096,2.02312446745494,1.67659239608413,1.74601100390034,1.87042476942063,1.78421939484585,1.87529761233085,1.78212399195611,2.07233038791707,1.90417669314561,2.09030175871812,1.6784171358355,1.77898037846816,1.66979774064674,2.11846310097804,1.71374482688283,1.88424170592639,1.78679463881714,1.95606352835671,1.7246425384252,1.81797838946574,1.83459883612278,1.71487496417235,1.76825350882527,1.79652665182152,1.98068048616792,1.8013498170572,1.8399412041123,1.72731355992839,1.85127459089379,1.59480981118474,1.84028542545565,1.96573810795317,1.66611173106876,1.89779790748502,1.81701336322353,1.99625468070021,1.99133399819969,1.96688399630334,1.8393942966464,1.82564915228056,1.83184061958348,1.75885155802971,1.80561690630438,1.82793287390038,1.88077006064358,1.70785247091941,1.93828969537979,1.82129354451824,1.83736771723672,2.00410741592194,1.86090397827968,2.01870596206367,1.83602976426705,1.83501648911462,1.75663345521801,1.78835574598413,1.89195471292684,1.9081171577282,1.91078676482022,1.82521374758741,1.82362025171919,1.92948418977654,1.80817919113367,1.97086493210706,1.63334095573507,1.93340190272207,1.63306897522035,1.96487360105604,2.01099299816315,1.93456824217806,1.83346588933623,1.74823425356393,1.82739593432325,1.77353509381397,1.73790962692467,1.66711481516743,1.98090982753982,2.02005230095517,2.20266989641316,1.99567683382594,1.70385880281729,1.81218333508823,1.98948601386277,1.85325897204353,1.75089283703722,1.9618564901822,1.74994726542465,1.84062021388351,1.70747372629001,1.80700491622695,1.98370263960818,1.80403360565873,2.03134012669609,1.79715857078625,1.84927665776783,1.69940895963668,1.66260977377918,1.65187774933734,1.8777324272586,1.83952824887682,1.7844435818553,1.73870545578074,1.91191091180835,1.8136691439346,1.94445355111195,1.71438150083157,1.97750864974134,1.92742894683865,1.95908468429005,1.96764290349082,1.8700800874555,2.05938462576103,1.8581138131086,1.91187027985634,1.83161595216722,1.75546331545423,1.70638907263091,1.66055585682433,2.18042521555531,1.99945273736454,1.90121265537192,1.72127357803002,1.77513616845729,1.72602802975406,1.85922951069061,1.74882170957049,1.89895422227101,2.23782292885457,1.83507713887802,1.92457592443947,1.85128891599726,1.94942783831034,2.05178392474758,1.7409308415312,1.76389976767948,1.9294096208095,1.94946298483536,1.98215862246669,1.92458188256108,1.76677157221425,1.71973429696974,1.86672286961866,1.79017055920698,2.00471562689622,1.94079547353244,1.7447344859818,1.84493650861924,2.04954905327949,1.8489913180906,1.97467746774439,1.74390258583229,1.66551383975263,1.89006077435808,1.82253418722282,1.87152527481926,1.9591175213685,1.87232453330525,1.92893542637378,1.95494284035946,1.91669574745903,1.83636321529236,1.69163502070447,2.00830108240107,1.96341966044267,1.90068164649062,1.88524391230029,1.87349734627474,1.94523661771993,1.76697576432517,1.97399315162328,1.67650760773631,1.63953338977303,1.89433906673715,1.81155230990718,1.89703565139256,1.80363195106802,1.9800701916197,1.86608657180596,1.84008778387342,1.84039283666862,1.86138613756685,1.99706191589847,1.92617546750101,1.8277023354697,1.69859277338294,1.94006087337067,2.12675208352765,1.92346553868864,1.7822712505931,1.80981342661048,1.96389533277064,1.85502129350787,1.86783761266785,1.82441647089551,2.22587754371848,1.93197366015684,1.88638096998395,1.78577889261201,1.66497156342683,1.833749375098,1.92502219953462,1.97717912406228,1.85020031810929,1.99864651468341,1.82505555879668,2.30892258844755,1.75110226723864,1.67470730588492,1.92245114748374,1.85796723060844,1.85327791409859,1.93440744924683,2.03588929528005,1.72002469049981,1.81542118487243,2.08661076481225,1.8639843873865,1.74007806796529,1.8908336896798,1.67926182024021,2.07930444326092,1.85840203592446,1.94491946651391,1.62311755858114,1.72530734940866,1.98246594664788,1.79415082476432,1.74952747025577,1.83904269692373,2.14856774043441,1.69062468182308,1.75206494696011,1.94059015544706,1.7612381496367,1.81828870591691,1.79431155405885,1.82203079590753,1.95759237910404,1.78789235494702,1.92283022840384,2.06063456784228,1.75354379274519,1.61098967955835,1.79354431079502,1.89113208645092,1.79006343765867,1.78886796105427,1.86331491174455,1.93441953338667,1.94337424565528,1.91792544316199,1.89847567514942,1.81358646647008,2.07518917717581,1.9578937983606,1.97659121963974,1.83978028266701,1.7320344214306,1.82390578265698,1.81663854564681,1.78363416434469,1.87821458652261,1.82472214023804,1.68297798635138,1.81559343699783,1.82585564806431,2.0052094333733,1.83399912161938,1.78730355735249,1.69742686818718,1.84375507334223,1.79268479620693,1.71460930967203,1.92802460697738,1.84087151438934,1.87637124593413,1.88886947606811,1.83486558648408,1.84549511747428,1.98894921766204,2.14146921574953,1.88012403937541,1.78415882500239,1.98261019975709,1.82583496215789,1.90736346398265,1.91906299274544,1.66897991695111,1.56155585586435,1.88060721705574,2.07717872444487,2.0139392152573,1.88867209518701,1.89298133523923,1.73594426396173,1.83160334725576,1.95010169820134,1.89107683647497,1.71905614247436,1.76244252513204,1.81763551617434,1.82491999668664,2.00985043796436,1.79055541656233,1.93657223289573,1.82005718795186,1.96646065129924,1.98840409167009,1.94118491024782,1.83750219967168
"20",2,2.0674438082646,1.91925776505134,1.90776918328953,1.99381931850225,1.82906928717801,2.14498986278553,2.1125160777332,1.83730185775183,1.82599080691403,1.8978275189746,1.97580076147127,2.01674555874741,2.32590105190277,1.98621759128091,2.11037720865883,1.89823135134795,1.97997416249258,2.00636731741523,1.95364571598219,1.77677868397435,1.77270262767587,1.90551914327421,2.02901619900624,1.96099506610238,1.87273200420176,2.06329532881597,1.73311376993869,1.94672532127243,1.96296835446656,1.9448800171753,1.89282551641697,2.45878108847604,1.70942791431548,1.80116187932009,2.08383883204195,1.73494559393184,1.9531289479602,1.94237583788395,1.9134590838009,1.99176719199344,2.02894380705949,1.85034113454214,1.9510328362575,1.99816864266337,1.87150693338873,2.21514498520566,1.83511768166713,1.89025150075805,1.90914920333749,1.97251184068768,1.9981521088199,1.96487050594085,1.98196892145711,1.95162459512536,1.92410915857688,1.88522455297067,2.02283408162141,1.85247039893718,2.05398209249466,1.94581887605141,1.82622922410804,1.98080072017605,1.89016425270697,1.78401521074483,1.79110716304404,1.93582428580319,2.01623203712076,1.99749400656527,1.89202974698788,1.73261270895315,1.80745778243904,2.13173484913271,2.01506402456901,2.20835698168185,2.11394905348556,1.72125046708507,1.88424384791047,2.03320478723917,1.86732240572922,1.89660253291008,1.84271049588007,1.95334061862151,2.05794646049256,1.96204148965987,1.66992393610438,1.86362181507127,1.77391466969965,2.17336568521349,1.73356198262251,1.96665024467508,1.69004496545389,2.06734852594675,2.07654668543835,2.14721814207818,1.87768631393353,1.95090660657565,2.01108979276986,1.91834168626622,1.73084706619277,1.94327854615238,2.00627982352591,1.89102354754744,1.83115729877318,1.93540126249766,1.92162193052445,2.03239415041436,2.08020990415937,1.76475858971428,1.82241184715089,2.07574558708468,1.75144110042765,1.83133731222128,2.16209346524039,2.00571379257245,1.90129233195251,1.77170850579542,1.81925231925042,1.92013346519309,1.99601066111122,2.13653788463558,1.92154981995387,1.88242051821217,1.81951001744066,1.90704092939653,1.99311357687015,1.77363530589723,1.92819174840796,1.94675108259706,1.89974331175776,1.95341795617628,1.99405443223173,1.77072164480499,1.85985136354457,2.05029937971827,2.10820813704739,1.86175897763734,1.88370216404624,1.94216789586325,1.99879396334613,1.9666689394975,1.98500902834186,1.90676558165992,1.99155961567778,2.03127876104465,1.87916552715507,1.98007172296876,1.99087236329324,1.9069613514401,1.921927038302,1.75184662602494,1.89090148681934,1.76101989023126,2.01549753342116,1.87885253381796,2.1289095416858,1.80471375633687,1.98174737220627,1.98931550056537,1.9964965696326,2.27679988798456,1.97410755413821,1.88476805490264,1.90248206284834,1.86390427365578,1.81054515326928,2.00633831069056,1.72755809766934,1.86341760605786,1.92418149562579,1.94883232660301,1.99802297437618,1.89464033893815,1.9177194184878,1.92846948533923,2.15904808695176,1.91918349810344,1.91016187066552,1.81398047506834,1.80970580223705,1.82565848043322,1.8183853314707,1.95467273298493,1.89431345585283,1.73906357617246,1.8434729894723,1.92741804641148,2.32308460797101,1.80037475774525,1.80577184313137,1.93916263988071,2.09152852248786,1.93890404396428,1.85357853640251,1.90981262166151,1.84269652350902,1.89455201180231,1.95319673746012,2.18540298078498,1.97842849815562,2.05151971252124,1.78816652822867,1.86129490603534,1.72166677174916,2.25376202374635,1.90324273366547,1.82711654616544,1.83704108137411,1.83565492728179,2.05259682408652,1.89004896311117,1.94110282623541,1.77949653085202,1.80840858792584,1.85290028328001,1.97611234566774,1.88314698474061,1.9324782180328,1.8230530639837,1.80436433451515,1.68187069265114,2.09459638712624,2.03875422362507,1.83787315368259,1.91508372327925,1.8758102340495,2.04381756288667,1.9962766831562,2.15440005251769,1.93131283726211,1.99978157127404,1.81868496135063,1.79058375675712,1.86101173753174,1.86592651629368,1.95548310083584,1.78633152908688,2.04556373771962,1.91657389437925,1.95354947304646,1.95231784389126,1.91994487773903,2.34066932037499,1.92661195340172,1.89956721530454,1.89182491346987,1.82941189710083,2.15259978952736,1.96042540875985,2.01556372904878,1.92210138889292,1.94224693924239,1.98275142719216,1.96504080978367,1.934711541776,1.7216503373214,1.94655523768861,1.70965711193272,2.11663900209783,2.11232060378844,2.1300214720853,1.8410057602246,1.83205600967579,1.89274386779965,1.83589382546332,1.78454952716862,1.73112591046461,2.01106719397918,2.04633633000373,2.59727362703688,2.13317835046759,1.81749496770312,1.9406190312326,2.04808640246027,1.98689085252161,1.85104738737989,2.0447238481275,1.81204503602393,1.94135386385231,1.75151210159556,1.86831893441814,1.91280090304899,1.83238148450425,1.82961515784057,2.01314281882502,1.91053026488999,1.74427392190407,1.77562142457629,1.73308272000724,1.94378188970487,1.97691117540348,1.90537248216566,1.83425549381434,1.95391585259406,1.93045684218273,2.14174683446818,1.78436527020737,2.0789494110266,1.98109014230425,2.05614160540958,2.10607628305736,1.99695637015861,2.3071733337291,1.97733075126795,1.96747222939034,1.89444484124466,1.90002567637175,1.78632000185616,1.74081812211875,2.33682971568234,2.14735345697909,2.00241713446513,1.80593045068496,1.91659329029833,1.96774016684635,1.93414968225315,1.82763430779799,1.88424362008297,2.23771045300389,1.90371216564693,2.06052321027365,1.88892440016151,2.03685195863483,2.21716392735376,1.81432218404764,1.84383969340821,2.14532276093709,2.07001498598784,2.04287745724078,1.92562235801172,1.91562363538051,1.85471951000425,1.90118640547224,1.79135770662886,2.06696686713471,2.06391455261385,1.89384406555852,1.91044524806059,2.0306878834741,1.94466882713295,2.07303302286461,1.816609435137,1.72199911363756,2.00540791144551,1.96165687956774,1.82529467635707,2.06773766774001,1.87701700074803,2.04969102671169,2.0916955172566,1.93750999934329,1.82496223596612,1.8564969539384,1.93995075591902,2.03305778223802,1.99728417937039,2.00590264928608,1.81625622848567,1.8841951896958,1.88197123615142,2.0529755662912,1.73204579866586,1.77477221473777,2.03096505365446,1.85739568072419,2.00627683555242,2.00194314550985,1.9383765255116,1.98034408283678,1.92044794145495,1.87023466566102,1.9069247243071,2.10520781558797,1.90981074017973,1.91284623070267,1.83129593359965,2.01550774875237,2.24924873160125,1.99369887980364,1.9079213922986,1.82739625882096,2.02173174297701,2.04864841512896,1.93274809473064,1.87036924290562,2.29195160759432,2.01569839349359,1.92498999717706,1.81713133989176,1.75745672598496,1.98979151978906,1.98291658471497,2.26059097281875,1.84729009143328,2.07278238429758,2.03528134856202,2.53321516852267,1.8135772215962,1.70561430925469,2.21627147982609,1.82993650457896,1.96866095913628,1.99742624415601,2.14826352405194,1.86084524135387,1.81596471392409,2.18465035410673,1.98532291379718,1.81847610238482,1.89897674742465,1.79163676466662,2.18497788380077,1.91627456884566,1.9315263424866,1.72643677146529,1.97264237210523,2.06129245667965,1.86166035331176,1.87750801781798,1.89898630715049,2.30421309623089,1.76378409290214,1.80842844552095,1.9883015801426,1.88755920591763,1.89999660590975,1.90551246394432,1.85359570412473,1.88158025894611,2.10275440866235,1.9945079690357,2.14748141103839,1.85748829383148,1.70781210903406,1.89909195301185,1.99244619828007,1.8536090951622,1.83915545173704,1.9751184696998,2.21699128776775,2.07942988988015,1.96870941148587,1.93328299464887,1.94300754334474,2.17930155936195,2.19995361364535,2.02649463213541,1.95792382223137,1.8401105114589,1.94148866953938,2.05195362649191,1.88909125493806,1.80375098018687,1.91991867494363,1.80000889224145,1.89116321155758,1.93818827549213,2.12142473396315,1.86276232265838,1.94116019781381,1.89289184748071,1.78132770831654,1.8494506426917,1.7910510445816,2.01767816165675,1.88648317289853,1.94498549653861,1.96068294031249,2.06450173930945,1.95437492614549,2.05224802361624,2.20024579962337,1.99703058572533,1.87701228395946,2.10978097725854,1.86968629022037,2.01781410995377,2.02991651061328,1.73927564813277,1.67535600226305,1.95783557178387,2.18397362239049,2.10333205391407,1.96258967759558,1.9837651092161,1.81990894351169,1.91725398325292,2.07312668722005,1.97680992072136,1.79479689875439,1.86540878793314,1.9315873644038,1.90199105532661,2.15619126454008,1.86898357254518,2.03405240242138,1.86571475324329,2.07058420536735,2.16146076621347,1.98737819650953,1.99531719042799


==> Experiments/Simulations/MSEComparison/Baseline/MSEValues.csv <==
"","N","np.le1","p.le1.e1","p.le1.e2","p.le1.e3","flip.le1.e1","flip.le1.e2","flip.le1.e3","np.ge1","p.ge1.e1","p.ge1.e2","p.ge1.e3","flip.ge1.e1","flip.ge1.e2","flip.ge1.e3"
"1",100,0.295745391544757,1.10971276349527,0.7722824377466,0.557505416249726,0.837490655295828,0.313719246115192,0.489070208806689,0.0409708196835463,1.25835391395056,0.434359793764237,0.221017566438427,1.28445752921691,0.155719062855845,0.0373127827956953
"2",500,0.19968808525317,1.00500146319306,0.562017091423685,0.344759455952095,0.44602132268836,0.289801789593794,0.208161924274632,0.0077838141538663,0.312399034411257,0.0594085721434414,0.0237102141673212,0.639476101251147,0.113259331484281,0.0119541493507574


==> Experiments/Simulations/MSEComparison/Baseline/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 3 
Starting iteration 5 
Starting iteration 6 
Starting iteration 7 
Starting iteration 9 
Starting iteration 10 
Starting iteration 11 
Starting iteration 12 
Starting iteration 15 
Starting iteration 14 
Completed iteration 6 
Starting iteration 16 
Completed iteration 8 
Starting iteration 17 
Completed iteration 1 
Starting iteration 18 
Completed iteration 3 
Starting iteration 19 
Completed iteration 9 
Starting iteration 20 
Completed iteration 7 
Starting iteration 21 
Completed iteration 13 
Completed iteration 11 
Starting iteration 22 
Completed iteration 15 
Starting iteration 23 
Starting iteration 24 
Completed iteration 10 
Completed iteration 2 
Starting iteration 25 
Starting iteration 26 
Completed iteration 4 
Starting iteration 27 
Completed iteration 14 
Completed iteration 12 
Starting iteration 28 
Starting iteration 29 
Completed iteration 5 
Starting iteration 30 
Completed iteration 16 
Starting iteration 31 
Completed iteration 17 
Starting iteration 32 
Completed iteration 18 
Starting iteration 33 
Completed iteration 19 
Starting iteration 34 
Completed iteration 20 
Starting iteration 35 
Completed iteration 21 
Starting iteration 36 
Completed iteration 22 
Starting iteration 37 
Completed iteration 23 
Starting iteration 38 
Completed iteration 26 
Completed iteration 24 
Starting iteration 39 
Starting iteration 40 
Completed iteration 25 
Starting iteration 41 
Completed iteration 27 
Starting iteration 42 
Starting iteration 43 
Completed iteration 29 
Starting iteration 44 
Completed iteration 30 
Starting iteration 45 
Completed iteration 31 
Starting iteration 46 
Completed iteration 32 
Starting iteration 47 
Completed iteration 33 
Starting iteration 48 
Completed iteration 34 
Starting iteration 49 
Completed iteration 35 
Starting iteration 50 
Completed iteration 36 
Starting iteration 51 
Completed iteration 39 
Completed iteration 43 
Starting iteration 52 
Starting iteration 53 
Completed iteration 40 
Starting iteration 54 
Completed iteration 37 
Starting iteration 55 
Completed iteration 42 
Starting iteration 56 
Completed iteration 38 
Starting iteration 57 
Completed iteration 44 
Completed iteration 41 
Completed iteration 45 
Starting iteration 58 
Starting iteration 59 
Starting iteration 60 
Completed iteration 46 
Starting iteration 61 
Completed iteration 47 
Completed iteration 48 
Starting iteration 62 
Starting iteration 63 
Completed iteration 49 
Starting iteration 64 
Completed iteration 50 
Starting iteration 65 
Completed iteration 51 
Starting iteration 66 
Completed iteration 52 
Starting iteration 67 
Completed iteration 54 
Completed iteration 55 
Starting iteration 68 
Starting iteration 69 
Completed iteration 57 
Starting iteration 71 
Completed iteration 56 
Starting iteration 72 
Completed iteration 59 
Completed iteration 60 
Starting iteration 73 
Starting iteration 74 
Completed iteration 58 
Starting iteration 75 
Completed iteration 61 
Starting iteration 76 
Completed iteration 63 
Starting iteration 77 
Completed iteration 62 
Starting iteration 78 
Completed iteration 64 
Starting iteration 79 
Completed iteration 65 
Starting iteration 80 
Completed iteration 66 
Starting iteration 81 
Completed iteration 70 
Completed iteration 69 
Starting iteration 83 
Completed iteration 67 
Starting iteration 84 
Completed iteration 71 
Starting iteration 85 
Completed iteration 68 
Starting iteration 86 
Completed iteration 72 
Starting iteration 87 
Completed iteration 73 
Starting iteration 88 
Completed iteration 74 
Starting iteration 89 
Completed iteration 75 
Starting iteration 90 
Completed iteration 76 
Starting iteration 91 
Completed iteration 77 
Starting iteration 92 
Completed iteration 78 
Starting iteration 93 
Completed iteration 79 
Starting iteration 94 
Completed iteration 80 
Starting iteration 95 
Completed iteration 81 
Starting iteration 96 
Completed iteration 82 
Completed iteration 83 
Starting iteration 97 
Starting iteration 98 
Starting iteration 99 
Completed iteration 84 
Starting iteration 100 
Completed iteration 86 
Completed iteration 87 
Completed iteration 88 
Completed iteration 90 
Completed iteration 89 
Completed iteration 91 
Completed iteration 93 
Completed iteration 92 
Completed iteration 94 
Completed iteration 95 
Completed iteration 96 
Completed iteration 97 
Completed iteration 98 
Completed iteration 99 
Completed iteration 100 


==> Experiments/Simulations/MSEComparison/Codes/log.txt <==
Running Function To Estimate beta
Starting iteration 2 
Starting iteration 3 
Starting iteration 5 
Starting iteration 7 

Starting iteration 13 
Starting iteration 15 
Completed iteration 5 
Starting iteration 16 
Completed iteration 4 
Starting iteration 17 
Completed iteration 7 
Starting iteration 18 
Completed iteration 10 
Starting iteration 19 
Completed iteration 12 
Starting iteration 20 
Completed iteration 15 
Completed iteration 2 

Completed iteration 9 
Starting iteration 21 
Starting iteration 22 
Starting iteration 23 
Completed iteration 8 
Completed iteration 1 
Starting iteration 25 
Completed iteration 3 
Starting iteration 26 
Completed iteration 6 
Starting iteration 27 
Starting iteration 28 
Completed iteration 14 
Completed iteration 13 
Starting iteration 30 
Completed iteration 16 
Starting iteration 31 
Completed iteration 17 
Starting iteration 32 
Completed iteration 18 
Starting iteration 33 
Completed iteration 19 
Starting iteration 34 
Completed iteration 20 
Starting iteration 35 
Completed iteration 25 
Completed iteration 22 
Starting iteration 36 
Starting iteration 37 
Completed iteration 21 
Starting iteration 38 
Completed iteration 23 
Completed iteration 26 
Completed iteration 28 
Starting iteration 39 
Starting iteration 40 
Starting iteration 41 
Completed iteration 24 
Completed iteration 29 
Starting iteration 42 
Starting iteration 43 
Completed iteration 27 
Completed iteration 30 
Starting iteration 44 
Starting iteration 45 
Completed iteration 32 
Starting iteration 46 
Completed iteration 31 
Starting iteration 47 
Completed iteration 33 
Starting iteration 48 
Completed iteration 34 
Starting iteration 49 
Completed iteration 35 
Starting iteration 50 
Completed iteration 37 
Starting iteration 51 
Completed iteration 36 
Starting iteration 52 
Completed iteration 42 
Completed iteration 43 
Starting iteration 54 
Completed iteration 41 
Completed iteration 39 
Starting iteration 55 
Starting iteration 56 
Starting iteration 57 
Completed iteration 40 
Starting iteration 58 
Completed iteration 44 
Starting iteration 59 
Completed iteration 45 
Starting iteration 60 
Completed iteration 46 
Starting iteration 61 
Completed iteration 47 
Starting iteration 62 
Completed iteration 49 
Starting iteration 63 
Completed iteration 48 
Starting iteration 64 
Completed iteration 50 
Starting iteration 65 
Completed iteration 52 
Starting iteration 66 
Completed iteration 51 
Starting iteration 67 
Completed iteration 54 
Starting iteration 68 
Completed iteration 53 
Starting iteration 69 
Completed iteration 57 
Completed iteration 55 
Starting iteration 70 
Starting iteration 71 
Completed iteration 58 
Completed iteration 56 
Starting iteration 72 
Completed iteration 59 
Starting iteration 73 
Starting iteration 74 
Completed iteration 60 
Starting iteration 75 
Completed iteration 61 
Starting iteration 76 
Completed iteration 62 
Starting iteration 77 
Completed iteration 63 
Starting iteration 78 
Completed iteration 64 
Starting iteration 79 
Completed iteration 66 
Starting iteration 80 
Completed iteration 67 
Starting iteration 81 
Completed iteration 65 
Starting iteration 82 
Completed iteration 68 
Completed iteration 69 
Starting iteration 83 
Starting iteration 84 
Completed iteration 73 
Completed iteration 72 
Starting iteration 85 
Starting iteration 86 
Completed iteration 70 
Starting iteration 87 
Completed iteration 75 
Starting iteration 88 
Completed iteration 74 
Starting iteration 89 
Completed iteration 71 
Starting iteration 90 
Completed iteration 76 
Starting iteration 91 
Completed iteration 77 
Starting iteration 92 
Completed iteration 79 
Starting iteration 93 
Completed iteration 78 
Starting iteration 94 
Completed iteration 80 
Starting iteration 95 
Completed iteration 81 
Starting iteration 96 
Completed iteration 84 
Starting iteration 97 
Completed iteration 83 
Starting iteration 98 
Completed iteration 82 
Starting iteration 99 
Completed iteration 86 
Completed iteration 87 
Starting iteration 100 
Completed iteration 85 
Completed iteration 89 
Completed iteration 88 
Completed iteration 90 
Completed iteration 91 
Completed iteration 92 
Completed iteration 94 
Completed iteration 93 
Completed iteration 96 
Completed iteration 95 
Completed iteration 99 
Completed iteration 97 
Completed iteration 98 
Completed iteration 100 


==> Experiments/Simulations/MSEComparison/OverEpsilon/MSEErdosRenyi.csv <==
"","Epsilon","p.le1","p.ge1","flip.le1","flip.ge1"
"1","0.5",3.46215566919699,0.0199992018503074,1.51333526241724,0.168034297133387
"2","2",1.65268417191708,0.00241377522053457,0.670109483891126,0.0426636192045249
"3","5",0.804499989525484,0.000957135373456482,0.523325982327444,0.000939160541501811
"4","10",0.583040639515019,0.000732729580548944,0.538321059313924,0.000723998162144983
"5","25",0.522300660944016,0.000700529895853851,0.531947765231822,0.000711515223770536
"6","100",0.503082875255045,0.000723638482361451,0.526263728807452,0.000726106339032098


==> Experiments/Simulations/MSEComparison/OverEpsilon/MSEHIV.csv <==
"","Epsilon","p.le1","p.ge1","flip.le1","flip.ge1"
"1","0.5",1.19086360127832,0.334734521062323,0.955837171997426,0.917697791891371
"2","2",0.135164789432486,0.0822757698150082,0.22447155030984,0.29195230381434
"3","5",0.057792440244352,0.028960143243998,0.0389372404545618,0.0151459779728555
"4","10",0.04544125250261,0.016373685287423,0.04275639820297,0.011725183202801
"5","25",0.0344569625513093,0.0116113204120498,0.0355583332820354,0.0108127730567594
"6","100",0.0480778366790277,0.00949337810171149,0.048323470839096,0.00983422636224139


==> Experiments/Simulations/MSEComparison/OverEpsilon/MSEPolBlogs.csv <==
"","Epsilon","p.le1","p.ge1","flip.le1","flip.ge1"
"1","0.5",2.05818223619135,0.268982994661316,0.943694344361053,0.846565409357632
"2","2",0.264955472794575,0.0534820352324563,0.243584558301119,0.17982913378421
"3","5",0.0965624664820343,0.0149806132687403,0.0519635009505668,0.00575382259268917
"4","10",0.0641391735215227,0.00809231255854715,0.0589849729980668,0.00451527078064288
"5","25",0.0524612870088419,0.00507675402234808,0.0512635839327134,0.00460796133731872
"6","100",0.0567806334965104,0.00411471052331813,0.057218204442686,0.00431445568227087


==> Experiments/Simulations/MSEComparison/OverEpsilon/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 5 
Starting iteration 6 
Starting iteration 3 
Starting iteration 7 
Starting iteration 4 
Completed iteration 1 
Starting iteration 8 
Completed iteration 6 
Starting iteration 9 
Completed iteration 4 
Starting iteration 10 
Completed iteration 5 
Starting iteration 11 
Completed iteration 3 
Starting iteration 12 
Completed iteration 7 
Starting iteration 13 
Completed iteration 2 
Starting iteration 14 
Completed iteration 13 
Completed iteration 11 
Starting iteration 15 
Starting iteration 16 
Completed iteration 9 
Starting iteration 17 
Completed iteration 10 
Starting iteration 18 
Completed iteration 14 
Starting iteration 19 
Completed iteration 8 
Starting iteration 20 
Completed iteration 12 
Starting iteration 21 
Completed iteration 17 
Starting iteration 22 
Completed iteration 16 
Starting iteration 23 
Completed iteration 15 
Starting iteration 24 
Completed iteration 19 
Starting iteration 25 
Completed iteration 18 
Starting iteration 26 
Completed iteration 21 
Starting iteration 27 
Completed iteration 20 
Starting iteration 28 
Completed iteration 22 
Starting iteration 29 
Completed iteration 26 
Starting iteration 30 
Completed iteration 23 
Starting iteration 31 
Completed iteration 24 
Starting iteration 32 
Completed iteration 25 
Starting iteration 33 
Completed iteration 28 
Starting iteration 34 
Completed iteration 27 
Starting iteration 35 
Completed iteration 29 
Starting iteration 36 
Completed iteration 30 
Starting iteration 37 
Completed iteration 31 
Starting iteration 38 
Completed iteration 32 
Starting iteration 39 
Completed iteration 33 
Starting iteration 40 
Completed iteration 35 
Starting iteration 41 
Completed iteration 34 
Starting iteration 42 
Completed iteration 37 
Starting iteration 43 
Completed iteration 36 
Starting iteration 44 
Completed iteration 38 
Starting iteration 45 
Completed iteration 39 
Starting iteration 46 
Completed iteration 40 
Starting iteration 47 
Completed iteration 42 
Starting iteration 48 
Completed iteration 41 
Starting iteration 49 
Completed iteration 43 
Starting iteration 50 
Completed iteration 44 
Starting iteration 51 
Completed iteration 45 
Starting iteration 52 
Completed iteration 46 
Starting iteration 53 
Completed iteration 47 
Starting iteration 54 
Completed iteration 48 
Starting iteration 55 
Completed iteration 49 
Starting iteration 56 
Completed iteration 50 
Starting iteration 57 
Completed iteration 52 
Starting iteration 58 
Completed iteration 51 
Starting iteration 59 
Completed iteration 54 
Starting iteration 60 
Completed iteration 53 
Starting iteration 61 
Completed iteration 56 
Starting iteration 62 
Completed iteration 55 
Starting iteration 63 
Completed iteration 57 
Starting iteration 64 
Completed iteration 58 
Starting iteration 65 
Completed iteration 59 
Starting iteration 66 
Completed iteration 62 
Completed iteration 60 
Starting iteration 67 
Starting iteration 68 
Completed iteration 61 
Starting iteration 69 
Completed iteration 63 
Starting iteration 70 
Completed iteration 64 
Starting iteration 71 
Completed iteration 65 
Starting iteration 72 
Completed iteration 66 
Starting iteration 73 
Completed iteration 67 
Starting iteration 74 
Completed iteration 68 
Starting iteration 75 
Completed iteration 70 
Starting iteration 76 
Completed iteration 69 
Starting iteration 77 
Completed iteration 71 
Starting iteration 78 
Completed iteration 72 
Starting iteration 79 
Completed iteration 73 
Starting iteration 80 
Completed iteration 74 
Starting iteration 81 
Completed iteration 75 
Starting iteration 82 
Completed iteration 77 
Starting iteration 83 
Completed iteration 76 
Starting iteration 84 
Completed iteration 78 
Starting iteration 85 
Completed iteration 80 
Starting iteration 86 
Completed iteration 79 
Starting iteration 87 
Completed iteration 84 
Starting iteration 88 
Completed iteration 81 
Starting iteration 89 
Completed iteration 83 
Starting iteration 90 
Completed iteration 82 
Starting iteration 91 
Completed iteration 85 
Starting iteration 92 
Completed iteration 86 
Starting iteration 93 
Completed iteration 87 
Starting iteration 94 
Completed iteration 88 
Starting iteration 95 
Completed iteration 89 
Starting iteration 96 
Completed iteration 91 
Starting iteration 97 
Completed iteration 90 
Starting iteration 98 
Completed iteration 92 
Starting iteration 99 
Completed iteration 93 
Starting iteration 100 
Completed iteration 94 
Completed iteration 96 
Completed iteration 95 
Completed iteration 97 
Completed iteration 99 
Completed iteration 98 
Completed iteration 100 


==> Experiments/Simulations/MSEComparison/README.txt <==
Experiment: MSE vs N of MPLE estimate under Private and Non-Private Setup

Parameters: True Beta = c(0.5, 1.5) #Reflecting the phase transition at 1
	    N <- c(100, 500, 1000, 1500, 2000, 2500, 3000, 3500, 4000)
	    A.N <- Erdos Renyi graph on N vertices generated with edge probability p_N = N^{-1/3}
	    J.N <- A.N/Np_N
	    Privacy Parameters: Epsilon = c(5,7.5, 10), Delta = 1/N

Simulation Details: Number of repititions done: 500

==> Experiments/Simulations/MSEComparison/Results/MSEValues.csv <==
"","N","np.le1","p.le1.e1","p.le1.e2","p.le1.e3","np.ge1","p.ge1.e1","p.ge1.e2","p.ge1.e3"
"1",100,0.408879956671922,3.52687406574404,3.07842835209548,2.69455278649413,0.0494105643212152,0.656160411478898,0.416778994429737,0.406722688873408
"2",500,0.220359241710657,2.05587980658935,1.49323168950152,1.17118048897435,0.00663565084967906,0.0454708644411817,0.0268644523353852,0.0195964504624904
"3",1000,0.183432150427313,1.53334640099558,1.02917044283137,0.803043890654454,0.00317437193619846,0.0135285751565628,0.00789062531174064,0.0060926951022817
"4",1500,0.166628251375902,1.27427644015354,0.812973044357031,0.618964340481125,0.00202727326798532,0.00624646247949413,0.00422070116898945,0.00334410805743345
"5",2000,0.141455724887993,1.18561195751253,0.729914913319797,0.541556424505834,0.00153802519787883,0.00400286839816031,0.0028676153286569,0.00245848145309357
"6",2500,0.123775476237578,1.12785870554899,0.733645099895993,0.556392655565546,0.00137887720863137,0.003058635182338,0.00208434305998296,0.00188185003831646
"7",3000,0.10603267202295,0.943229406462649,0.608717212980537,0.481907795598204,0.0010648882184741,0.00234557778218618,0.00170654511093209,0.00149241108585759
"8",3500,0.127461342456563,0.923940943668499,0.569444334867932,0.420542098539544,0.000859908555069604,0.00187215481034961,0.00129859093568638,0.00119729576221799
"9",4000,0.104388519104249,0.817517115074823,0.529637602739477,0.41093836100008,0.000797617079735342,0.00149077089056872,0.00114419120100408,0.000978821694174947


==> Experiments/Simulations/MSEvspN/Codes/log.txt <==
Running Function To Estimate beta
Starting iteration 2 
Starting iteration 3 
Starting iteration 4 
Starting iteration 7 
Starting iteration 9 
Starting iteration 10 
Starting iteration 14 
Starting iteration 15 
Starting iteration 11 
Completed iteration 13 
Starting iteration 16 
Completed iteration 6 
Starting iteration 17 
Completed iteration 1 
Starting iteration 18 
Completed iteration 9 
Starting iteration 19 
Completed iteration 14 
Starting iteration 20 
Completed iteration 11 
Starting iteration 21 
Completed iteration 12 
Starting iteration 22 
Completed iteration 3 
Starting iteration 23 
Completed iteration 5 
Starting iteration 24 
Completed iteration 2 
Starting iteration 25 
Completed iteration 7 
Completed iteration 15 
Starting iteration 26 
Starting iteration 27 
Completed iteration 8 
Starting iteration 28 
Completed iteration 10 
Starting iteration 29 
Completed iteration 4 
Starting iteration 30 
Completed iteration 18 
Starting iteration 31 
Completed iteration 19 
Starting iteration 32 
Completed iteration 16 
Starting iteration 33 
Completed iteration 23 
Starting iteration 34 
Completed iteration 20 
Starting iteration 35 
Completed iteration 17 
Starting iteration 36 
Completed iteration 22 
Starting iteration 37 
Completed iteration 21 
Starting iteration 38 
Completed iteration 24 
Starting iteration 39 
Completed iteration 26 
Starting iteration 40 
Completed iteration 28 
Starting iteration 41 
Completed iteration 25 
Starting iteration 42 
Completed iteration 30 
Starting iteration 43 
Completed iteration 29 
Starting iteration 44 
Completed iteration 27 
Starting iteration 45 
Completed iteration 31 
Starting iteration 46 
Completed iteration 41 
Starting iteration 47 
Completed iteration 33 
Starting iteration 48 
Completed iteration 32 
Starting iteration 49 
Completed iteration 37 
Starting iteration 50 
Completed iteration 35 
Starting iteration 51 
Completed iteration 40 
Starting iteration 52 
Completed iteration 39 
Starting iteration 53 
Completed iteration 34 
Starting iteration 54 
Completed iteration 45 
Starting iteration 55 
Completed iteration 36 
Starting iteration 56 
Completed iteration 38 
Starting iteration 57 
Completed iteration 44 
Starting iteration 58 
Completed iteration 42 
Starting iteration 59 
Completed iteration 43 
Starting iteration 60 
Completed iteration 46 
Starting iteration 61 
Completed iteration 49 
Starting iteration 62 
Completed iteration 48 
Starting iteration 63 
Completed iteration 47 
Starting iteration 64 
Completed iteration 50 
Starting iteration 65 
Completed iteration 52 
Starting iteration 66 
Completed iteration 51 
Starting iteration 67 
Completed iteration 55 
Starting iteration 68 
Completed iteration 54 
Starting iteration 69 
Completed iteration 56 
Starting iteration 70 
Completed iteration 57 
Starting iteration 71 
Completed iteration 53 
Starting iteration 72 
Completed iteration 58 
Starting iteration 73 
Completed iteration 60 
Starting iteration 74 
Completed iteration 59 
Starting iteration 75 
Completed iteration 61 
Starting iteration 76 
Completed iteration 63 
Starting iteration 77 
Completed iteration 62 
Starting iteration 78 
Completed iteration 64 
Starting iteration 79 
Completed iteration 68 
Starting iteration 80 
Completed iteration 67 
Starting iteration 81 
Completed iteration 66 
Starting iteration 82 
Completed iteration 65 
Starting iteration 83 
Completed iteration 69 
Starting iteration 84 
Completed iteration 70 
Starting iteration 85 
Completed iteration 72 
Starting iteration 86 
Completed iteration 71 
Starting iteration 87 
Completed iteration 73 
Starting iteration 88 
Completed iteration 75 
Starting iteration 89 
Completed iteration 74 
Starting iteration 90 
Completed iteration 76 
Starting iteration 91 
Completed iteration 77 
Starting iteration 92 
Completed iteration 78 
Starting iteration 93 
Completed iteration 84 
Starting iteration 94 
Completed iteration 82 
Starting iteration 95 
Completed iteration 79 
Starting iteration 96 
Completed iteration 80 
Starting iteration 97 
Completed iteration 86 
Starting iteration 98 
Completed iteration 81 
Starting iteration 99 
Completed iteration 83 
Starting iteration 100 
Completed iteration 89 
Starting iteration 101 
Completed iteration 85 
Starting iteration 102 
Completed iteration 88 
Starting iteration 103 
Completed iteration 87 
Starting iteration 104 
Completed iteration 90 
Starting iteration 105 
Completed iteration 91 
Starting iteration 106 
Completed iteration 92 
Starting iteration 107 
Completed iteration 93 
Starting iteration 108 
Completed iteration 96 
Starting iteration 109 
Completed iteration 100 
Starting iteration 110 
Completed iteration 94 
Starting iteration 111 
Completed iteration 98 
Starting iteration 112 
Completed iteration 97 
Starting iteration 113 
Completed iteration 95 
Starting iteration 114 
Completed iteration 99 
Starting iteration 115 
Completed iteration 101 
Starting iteration 116 
Completed iteration 103 
Starting iteration 117 
Completed iteration 102 
Starting iteration 118 
Completed iteration 105 
Starting iteration 119 
Completed iteration 104 
Starting iteration 120 
Completed iteration 106 
Starting iteration 121 
Completed iteration 107 
Starting iteration 122 
Completed iteration 108 
Starting iteration 123 
Completed iteration 109 
Starting iteration 124 
Completed iteration 110 
Starting iteration 125 
Completed iteration 112 
Starting iteration 126 
Completed iteration 114 
Starting iteration 127 
Completed iteration 111 
Starting iteration 128 
Completed iteration 113 
Starting iteration 129 
Completed iteration 118 
Starting iteration 130 
Completed iteration 116 
Starting iteration 131 
Completed iteration 115 
Starting iteration 132 
Completed iteration 119 
Starting iteration 133 
Completed iteration 117 
Starting iteration 134 
Completed iteration 120 
Starting iteration 135 
Completed iteration 121 
Starting iteration 136 
Completed iteration 122 
Starting iteration 137 
Completed iteration 123 
Starting iteration 138 
Completed iteration 125 
Starting iteration 139 
Completed iteration 124 
Starting iteration 140 
Completed iteration 128 
Starting iteration 141 
Completed iteration 129 
Starting iteration 142 
Starting iteration 143 
Completed iteration 126 
Starting iteration 144 
Completed iteration 133 
Starting iteration 145 
Completed iteration 131 
Starting iteration 146 
Completed iteration 127 
Starting iteration 147 
Completed iteration 135 
Starting iteration 148 
Completed iteration 134 
Starting iteration 149 
Completed iteration 132 
Starting iteration 150 
Completed iteration 136 
Starting iteration 151 
Completed iteration 137 
Starting iteration 152 
Completed iteration 138 
Starting iteration 153 
Completed iteration 139 
Starting iteration 154 
Completed iteration 147 
Starting iteration 155 
Completed iteration 148 
Starting iteration 156 
Completed iteration 146 
Starting iteration 157 
Completed iteration 141 
Starting iteration 158 
Completed iteration 140 
Starting iteration 159 
Completed iteration 142 
Completed iteration 143 
Starting iteration 160 
Starting iteration 161 
Completed iteration 150 
Starting iteration 162 
Completed iteration 145 
Starting iteration 163 
Completed iteration 149 
Starting iteration 164 
Completed iteration 144 
Starting iteration 165 
Completed iteration 151 
Starting iteration 166 
Completed iteration 152 
Starting iteration 167 
Completed iteration 153 
Starting iteration 168 
Completed iteration 154 
Starting iteration 169 
Completed iteration 155 
Starting iteration 170 
Completed iteration 159 
Starting iteration 171 
Completed iteration 156 
Starting iteration 172 
Completed iteration 160 
Starting iteration 173 
Completed iteration 157 
Starting iteration 174 
Completed iteration 158 
Starting iteration 175 
Completed iteration 162 
Starting iteration 176 
Completed iteration 165 
Starting iteration 177 
Completed iteration 163 
Starting iteration 178 
Completed iteration 161 
Starting iteration 179 
Completed iteration 164 
Starting iteration 180 
Completed iteration 166 
Starting iteration 181 
Completed iteration 167 
Starting iteration 182 
Completed iteration 168 
Starting iteration 183 
Completed iteration 169 
Starting iteration 184 
Completed iteration 171 
Starting iteration 185 
Completed iteration 170 
Starting iteration 186 
Completed iteration 174 
Starting iteration 187 
Completed iteration 177 
Completed iteration 172 
Starting iteration 188 
Starting iteration 189 
Completed iteration 173 
Starting iteration 190 
Completed iteration 175 
Starting iteration 191 
Completed iteration 176 
Starting iteration 192 
Completed iteration 178 
Starting iteration 193 
Completed iteration 180 
Starting iteration 194 
Completed iteration 179 
Starting iteration 195 
Completed iteration 181 
Starting iteration 196 
Completed iteration 182 
Starting iteration 197 
Completed iteration 183 
Starting iteration 198 
Completed iteration 184 
Starting iteration 199 
Completed iteration 190 
Starting iteration 200 
Completed iteration 185 
Starting iteration 201 
Completed iteration 186 
Starting iteration 202 
Completed iteration 191 
Starting iteration 203 
Completed iteration 188 
Starting iteration 204 
Starting iteration 205 
Completed iteration 189 
Starting iteration 206 
Completed iteration 192 
Starting iteration 207 
Completed iteration 194 
Starting iteration 208 
Completed iteration 195 
Starting iteration 209 
Completed iteration 193 
Starting iteration 210 
Completed iteration 196 
Starting iteration 211 
Completed iteration 197 
Starting iteration 212 
Completed iteration 198 
Starting iteration 213 
Completed iteration 199 
Starting iteration 214 
Completed iteration 200 
Starting iteration 215 
Completed iteration 205 
Starting iteration 216 
Completed iteration 204 
Starting iteration 217 
Completed iteration 201 
Starting iteration 218 
Completed iteration 202 
Starting iteration 219 
Completed iteration 203 
Starting iteration 220 
Completed iteration 206 
Starting iteration 221 
Completed iteration 208 
Starting iteration 222 
Completed iteration 210 
Starting iteration 223 
Completed iteration 209 
Starting iteration 224 
Completed iteration 207 
Starting iteration 225 
Completed iteration 211 
Starting iteration 226 
Completed iteration 212 
Starting iteration 227 
Completed iteration 213 
Starting iteration 228 
Completed iteration 214 
Starting iteration 229 
Completed iteration 215 
Starting iteration 230 
Completed iteration 216 
Starting iteration 231 
Completed iteration 222 
Starting iteration 232 
Completed iteration 219 
Completed iteration 217 
Starting iteration 233 
Starting iteration 234 
Completed iteration 221 
Starting iteration 235 
Completed iteration 218 
Starting iteration 236 
Completed iteration 220 
Starting iteration 237 
Completed iteration 224 
Starting iteration 238 
Completed iteration 223 
Starting iteration 239 
Completed iteration 225 
Starting iteration 240 
Completed iteration 226 
Starting iteration 241 
Completed iteration 227 
Starting iteration 242 
Completed iteration 228 
Starting iteration 243 
Completed iteration 229 
Starting iteration 244 
Completed iteration 230 
Starting iteration 245 
Completed iteration 231 
Starting iteration 246 
Completed iteration 232 
Starting iteration 247 
Completed iteration 234 
Starting iteration 248 
Completed iteration 233 
Starting iteration 249 
Completed iteration 235 
Starting iteration 250 
Completed iteration 240 
Starting iteration 251 
Completed iteration 237 
Starting iteration 252 
Completed iteration 236 
Starting iteration 253 
Completed iteration 238 
Starting iteration 254 
Completed iteration 239 
Starting iteration 255 
Completed iteration 241 
Starting iteration 256 
Completed iteration 242 
Starting iteration 257 
Completed iteration 243 
Starting iteration 258 
Completed iteration 244 
Starting iteration 259 
Completed iteration 245 
Starting iteration 260 
Completed iteration 246 
Starting iteration 261 
Completed iteration 247 
Starting iteration 262 
Completed iteration 252 
Starting iteration 263 
Completed iteration 251 
Starting iteration 264 
Completed iteration 248 
Starting iteration 265 
Completed iteration 249 
Starting iteration 266 
Completed iteration 250 
Starting iteration 267 
Completed iteration 253 
Starting iteration 268 
Completed iteration 256 
Starting iteration 269 
Completed iteration 254 
Starting iteration 270 
Completed iteration 255 
Starting iteration 271 
Completed iteration 257 
Starting iteration 272 
Completed iteration 258 
Starting iteration 273 
Completed iteration 259 
Starting iteration 274 
Completed iteration 260 
Starting iteration 275 
Completed iteration 261 
Starting iteration 276 
Completed iteration 262 
Starting iteration 277 
Completed iteration 263 
Starting iteration 278 
Completed iteration 267 
Starting iteration 279 
Completed iteration 264 
Starting iteration 280 
Completed iteration 268 
Starting iteration 281 
Completed iteration 271 
Starting iteration 282 
Completed iteration 270 
Completed iteration 266 
Starting iteration 283 
Starting iteration 284 
Completed iteration 265 
Starting iteration 285 
Completed iteration 272 
Starting iteration 286 
Completed iteration 269 
Starting iteration 287 
Completed iteration 273 
Starting iteration 288 
Completed iteration 274 
Starting iteration 289 
Completed iteration 275 
Starting iteration 290 
Completed iteration 276 
Starting iteration 291 
Completed iteration 277 
Starting iteration 292 
Completed iteration 279 
Starting iteration 293 
Completed iteration 278 
Starting iteration 294 
Completed iteration 280 
Starting iteration 295 
Completed iteration 285 
Starting iteration 296 
Completed iteration 284 
Starting iteration 297 
Completed iteration 282 
Starting iteration 298 
Completed iteration 281 
Starting iteration 299 
Completed iteration 283 
Starting iteration 300 
Completed iteration 286 
Starting iteration 301 
Completed iteration 287 
Starting iteration 302 
Completed iteration 289 
Starting iteration 303 
Completed iteration 288 
Starting iteration 304 
Completed iteration 290 
Starting iteration 305 
Completed iteration 291 
Starting iteration 306 
Completed iteration 293 
Starting iteration 307 
Completed iteration 292 
Starting iteration 308 
Completed iteration 294 
Starting iteration 309 
Completed iteration 295 
Starting iteration 310 
Completed iteration 297 
Starting iteration 311 
Completed iteration 298 
Starting iteration 312 
Completed iteration 296 
Starting iteration 313 
Completed iteration 300 
Starting iteration 314 
Completed iteration 299 
Starting iteration 315 
Completed iteration 301 
Starting iteration 316 
Completed iteration 303 
Starting iteration 317 
Completed iteration 302 
Starting iteration 318 
Completed iteration 304 
Starting iteration 319 
Completed iteration 305 
Starting iteration 320 
Completed iteration 306 
Starting iteration 321 
Completed iteration 307 
Starting iteration 322 
Completed iteration 309 
Starting iteration 323 
Completed iteration 308 
Starting iteration 324 
Completed iteration 313 
Starting iteration 325 
Completed iteration 312 
Starting iteration 326 
Completed iteration 311 
Starting iteration 327 
Completed iteration 310 
Starting iteration 328 
Completed iteration 314 
Starting iteration 329 
Completed iteration 315 
Starting iteration 330 
Completed iteration 317 
Starting iteration 331 
Completed iteration 318 
Starting iteration 332 
Completed iteration 319 
Starting iteration 333 
Completed iteration 316 
Starting iteration 334 
Completed iteration 320 
Starting iteration 335 
Completed iteration 321 
Starting iteration 336 
Completed iteration 322 
Starting iteration 337 
Completed iteration 323 
Starting iteration 338 
Completed iteration 326 
Starting iteration 339 
Completed iteration 325 
Starting iteration 340 
Completed iteration 324 
Starting iteration 341 
Completed iteration 328 
Starting iteration 342 
Completed iteration 327 
Starting iteration 343 
Completed iteration 330 
Starting iteration 344 
Completed iteration 332 
Starting iteration 345 
Completed iteration 329 
Starting iteration 346 
Completed iteration 331 
Starting iteration 347 
Completed iteration 333 
Starting iteration 348 
Completed iteration 334 
Starting iteration 349 
Completed iteration 335 
Starting iteration 350 
Completed iteration 336 
Starting iteration 351 
Completed iteration 337 
Starting iteration 352 
Completed iteration 338 
Starting iteration 353 
Completed iteration 339 
Starting iteration 354 
Completed iteration 340 
Starting iteration 355 
Completed iteration 341 
Starting iteration 356 
Completed iteration 343 
Starting iteration 357 
Completed iteration 342 
Starting iteration 358 
Completed iteration 344 
Starting iteration 359 
Completed iteration 345 
Starting iteration 360 
Completed iteration 347 
Starting iteration 361 
Completed iteration 346 
Starting iteration 362 
Completed iteration 348 
Starting iteration 363 
Completed iteration 349 
Starting iteration 364 
Completed iteration 350 
Starting iteration 365 
Completed iteration 351 
Starting iteration 366 
Completed iteration 352 
Starting iteration 367 
Completed iteration 353 
Starting iteration 368 
Completed iteration 354 
Starting iteration 369 
Completed iteration 355 
Starting iteration 370 
Completed iteration 356 
Starting iteration 371 
Completed iteration 357 
Starting iteration 372 
Completed iteration 360 
Starting iteration 373 
Completed iteration 358 
Starting iteration 374 
Completed iteration 359 
Starting iteration 375 
Completed iteration 362 
Starting iteration 376 
Completed iteration 361 
Starting iteration 377 
Completed iteration 363 
Starting iteration 378 
Completed iteration 364 
Starting iteration 379 
Completed iteration 365 
Starting iteration 380 
Completed iteration 366 
Starting iteration 381 
Completed iteration 367 
Starting iteration 382 
Completed iteration 368 
Starting iteration 383 
Completed iteration 369 
Starting iteration 384 
Completed iteration 370 
Starting iteration 385 
Completed iteration 371 
Starting iteration 386 
Completed iteration 373 
Starting iteration 387 
Starting iteration 388 
Completed iteration 372 
Starting iteration 389 
Completed iteration 377 
Starting iteration 390 
Completed iteration 375 
Starting iteration 391 
Completed iteration 378 
Starting iteration 392 
Completed iteration 379 
Starting iteration 393 
Completed iteration 376 
Starting iteration 394 
Completed iteration 380 
Starting iteration 395 
Completed iteration 381 
Starting iteration 396 
Completed iteration 382 
Starting iteration 397 
Completed iteration 383 
Starting iteration 398 
Completed iteration 384 
Starting iteration 399 
Completed iteration 385 
Starting iteration 400 
Completed iteration 386 
Starting iteration 401 
Completed iteration 388 
Starting iteration 402 
Completed iteration 387 
Starting iteration 403 
Completed iteration 389 
Starting iteration 404 
Completed iteration 391 
Starting iteration 405 
Completed iteration 390 
Starting iteration 406 
Completed iteration 393 
Starting iteration 407 
Completed iteration 392 
Starting iteration 408 
Completed iteration 394 
Starting iteration 409 
Completed iteration 395 
Starting iteration 410 
Completed iteration 396 
Starting iteration 411 
Completed iteration 397 
Starting iteration 412 
Completed iteration 398 
Starting iteration 413 
Completed iteration 399 
Starting iteration 414 
Completed iteration 400 
Starting iteration 415 
Completed iteration 401 
Starting iteration 416 
Completed iteration 403 
Starting iteration 417 
Completed iteration 402 
Starting iteration 418 
Completed iteration 406 
Starting iteration 419 
Completed iteration 404 
Starting iteration 420 
Completed iteration 409 
Starting iteration 421 
Completed iteration 407 
Starting iteration 422 
Completed iteration 405 
Starting iteration 423 
Completed iteration 408 
Starting iteration 424 
Completed iteration 410 
Starting iteration 425 
Completed iteration 411 
Starting iteration 426 
Completed iteration 412 
Starting iteration 427 
Completed iteration 413 
Starting iteration 428 
Completed iteration 414 
Starting iteration 429 
Completed iteration 415 
Starting iteration 430 
Completed iteration 416 
Starting iteration 431 
Completed iteration 418 
Starting iteration 432 
Completed iteration 417 
Starting iteration 433 
Completed iteration 422 
Starting iteration 434 
Completed iteration 420 
Starting iteration 435 
Completed iteration 423 
Starting iteration 436 
Completed iteration 419 
Starting iteration 437 
Completed iteration 421 
Starting iteration 438 
Completed iteration 424 
Starting iteration 439 
Completed iteration 425 
Starting iteration 440 
Completed iteration 426 
Starting iteration 441 
Completed iteration 427 
Starting iteration 442 
Completed iteration 428 
Starting iteration 443 
Completed iteration 429 
Starting iteration 444 
Completed iteration 430 
Starting iteration 445 
Completed iteration 431 
Starting iteration 446 
Completed iteration 432 
Starting iteration 447 
Completed iteration 433 
Starting iteration 448 
Completed iteration 435 
Completed iteration 437 
Starting iteration 450 
Completed iteration 436 
Starting iteration 451 
Completed iteration 434 
Starting iteration 452 
Completed iteration 438 
Starting iteration 453 
Completed iteration 439 
Starting iteration 454 
Completed iteration 440 
Starting iteration 455 
Completed iteration 441 
Starting iteration 456 
Completed iteration 442 
Starting iteration 457 
Completed iteration 443 
Starting iteration 458 
Completed iteration 444 
Starting iteration 459 
Completed iteration 445 
Starting iteration 460 
Completed iteration 446 
Starting iteration 461 
Completed iteration 448 
Starting iteration 462 
Completed iteration 447 
Starting iteration 463 
Completed iteration 449 
Starting iteration 464 
Completed iteration 450 
Starting iteration 465 
Completed iteration 451 
Starting iteration 466 
Completed iteration 452 
Starting iteration 467 
Completed iteration 453 
Starting iteration 468 
Completed iteration 454 
Starting iteration 469 
Completed iteration 455 
Completed iteration 456 
Starting iteration 470 
Starting iteration 471 
Completed iteration 457 
Starting iteration 472 
Completed iteration 458 
Starting iteration 473 
Completed iteration 459 
Starting iteration 474 
Completed iteration 460 
Starting iteration 475 
Completed iteration 461 
Starting iteration 476 
Completed iteration 462 
Starting iteration 477 
Completed iteration 463 
Starting iteration 478 
Completed iteration 464 
Starting iteration 479 
Completed iteration 465 
Starting iteration 480 
Completed iteration 466 
Starting iteration 481 
Completed iteration 467 
Starting iteration 482 
Completed iteration 470 
Starting iteration 483 
Completed iteration 468 
Completed iteration 469 
Starting iteration 484 
Starting iteration 485 
Completed iteration 471 
Starting iteration 486 
Completed iteration 472 
Starting iteration 487 
Completed iteration 473 
Starting iteration 488 
Completed iteration 474 
Starting iteration 489 
Completed iteration 475 
Starting iteration 490 
Completed iteration 476 
Starting iteration 491 
Completed iteration 477 
Starting iteration 492 
Completed iteration 478 
Starting iteration 493 
Completed iteration 481 
Starting iteration 494 
Completed iteration 479 
Starting iteration 495 
Completed iteration 480 
Starting iteration 496 
Completed iteration 482 
Starting iteration 497 
Completed iteration 483 
Starting iteration 498 
Completed iteration 485 
Starting iteration 499 
Completed iteration 484 
Starting iteration 500 
Completed iteration 486 
Completed iteration 487 
Completed iteration 488 
Completed iteration 489 
Completed iteration 490 
Completed iteration 491 
Completed iteration 492 
Completed iteration 495 
Completed iteration 496 
Completed iteration 497 
Completed iteration 493 
Completed iteration 494 
Completed iteration 499 
Completed iteration 498 
Completed iteration 500 


==> Experiments/Simulations/MSEvspN/README.txt <==
Experiment: MSE vs alpha of MPLE estimate under Private and Non-Private Setup

Parameters: True Beta = c(0.5, 1.5) #Reflecting the phase transition at 1
	    N <- 2000
	    A.N <- Erdos Renyi graph on N vertices generated with edge probability p_N = N^{-alpha} with alpha = seq(0.1, 0.9, length.out = 9)
	    J.N <- A.N/Np_N
	    Privacy Parameters: Epsilon = c(5,7.5, 10), Delta = 1/N

Simulation Details: Number of repititions done: 500

==> Experiments/Simulations/MSEvspN/Results/MSEvspNValues.csv <==
"","alpha","np.le1","p.le1.e1","p.le1.e2","p.le1.e3","np.ge1","p.ge1.e1","p.ge1.e2","p.ge1.e3"
"1",0.1,1.06178702152784,5.16752966050002,4.36584195648997,3.86153970753427,0.00165244346954433,0.00341619636250048,0.00250380815309814,0.00221286051699723
"2",0.2,0.33034671020124,2.9170300927061,2.39282509906961,1.87291957450683,0.00165308896637011,0.00371105706760663,0.0027129654216144,0.00236344884724038
"3",0.3,0.179012219636216,1.47752975339235,1.01200811362362,0.766229078832598,0.00138866910710165,0.00392979356590049,0.00273839248172384,0.00223616280214419
"4",0.4,0.0904077995264591,0.55162117964692,0.338041540779052,0.254152922650931,0.00167505689034927,0.00465652043494689,0.00324755999598432,0.0024891947192478
"5",0.5,0.0387806798347954,0.243584527196592,0.146202244222964,0.104089930489309,0.00169551749823242,0.00584200291122701,0.00353406796099227,0.00283584591095265
"6",0.6,0.0207579767026537,0.0892870539033239,0.0583209486732264,0.0460507598532459,0.00193532965454379,0.00933534268438728,0.00579253131325347,0.00432639805313076
"7",0.7,0.0100511265071809,0.0384493911546204,0.0224181854077791,0.0176708930726702,0.00198989376433771,0.0119198081730321,0.00726902002824651,0.00496968094124745
"8",0.8,0.00515369990593434,0.0221109230558039,0.0135093090320824,0.0107070668315842,0.00273659712027111,0.0233875580539025,0.0140540943135351,0.00958237084398794
"9",0.9,0.00253528331061801,0.0116746145630149,0.0063352528254066,0.004997534288294,0.00659290934337181,0.0716680981520431,0.0435705653530242,0.031354267197292


==> Experiments/Simulations/OverEpsilonMSE/LargeConservatives.csv <==
"","x"
"1","bradfriedman.com/bradblog"
"2","brilliantatbreakfast.blogspot.com"
"3","browncross.com/usualsuspects"
"4","btcnews.com/btcnews"
"5","bullmooseblog.com"
"6","burntorangereport.com"
"7","bushlies.net/pages/10/index.htm"
"8","bushmisunderestimated.blogspot.com"
"9","busybusybusy.com"
"10","buzzmachine.com"
"11","carpetblogger.com"
"12","cbaker.org/blog"
"13","cemonitor.blogspot.com"
"14","centerpiece.blogspot.com"
"15","changeforamerica.com/blog"
"16","charleypatton.blogspot.com"
"17","charlineandjamie.com/dotnetweb01a/blogdisplay.aspx?logname=jamie&#38;logcatid=48"
"18","chepooka.com"
"19","chiron.typepad.com"
"20","churchofcriticalthinking.com"
"21","clarified.blogspot.com"
"22","claudialong.com/blog"
"23","cleancutkid.com"
"24","collegedems.com/blog"
"25","conniptions.net"
"26","conservativessuck.blogspot.com"
"27","contrapositive.blogspot.com"
"28","corrente.blogspot.com"
"29","counterspin.blogspot.com"
"30","crankylittleblog.blogspot.com"
"31","criticalviewer.com"
"32","crookedtimber.org"
"33","crooksandliars.com"
"34","dailyblatt.blogspot.com"
"35","dailyhowler.com"
"36","dailykos.com"
"37","dailywarnews.blogspot.com"
"38","damntheman.net"
"39","dashnier.blogspot.com"
"40","davidsirota.com"
"41","dawnofnewamerica.blogspot.com"
"42","deathpenaltyusa.blogspot.com"
"43","debunker.net"
"44","dedspace.blogspot.com"
"45","delraysteve.com/blog"
"46","demagogue.blogspot.com"
"47","demleft.blogspot.com"
"48","democraticunderground.com"
"49","democratreport.blogspot.com"
"50","democrats.org/blog"
"51","democratvoice.org"
"52","dems2000.net"
"53","dems2004.org/blog"
"54","denisdekat.com"
"55","dewar.journalspace.com"
"56","digbysblog.blogspot.com"
"57","digestiblenews.blogspot.com"
"58","digitaljay.blogspot.com"
"59","dimmykarras.blogspot.com"
"60","dir.salon.com/topics/joe_conason/index.html"
"61","discourse.net"
"62","diypolitics.blogdrive.com"
"63","dneiwert.blogspot.com"
"64","dogfight04.typepad.com"
"65","dohiyimir.typepad.com"
"66","dolphinsdock.com/blog"
"67","donkey2004.blogspot.com"
"68","donspoliticalblog.blogspot.com"
"69","duckdaotsu.blogspot.com"
"70","dystopia.blog-city.com"
"71","eastbaykerry.com"
"72","elayneriggs.blogspot.com"
"73","elderbearden.blogspot.com"
"74","electablog.com"
"75","elemming2.blogspot.com"
"76","elissa.typepad.com"
"77","eltcamerica.blogspot.com"
"78","emergingdemocraticmajority.com"
"79","emergingdemocraticmajorityweblog.com/donkeyrising"
"80","emptyisform.com"
"81","endthenightmare.blogspot.com"
"82","enemykombatant.blogspot.com"
"83","ergio.blogspot.com"
"84","estropundit.blogspot.com"
"85","etherealgirl.blogspot.com"
"86","fafblog.blogspot.com"
"87","fairshot.org"
"88","farleft.blogspot.com"
"89","fiercepoet.com"
"90","flagrancy.net"
"91","folkbum.blogspot.com"
"92","forewarned.blogspot.com"
"93","frederickclarkson.com"
"94","fromtheroots.org"
"95","fuckthisblog.blogspot.com"
"96","gadflyer.com"
"97","garbage-house.com"
"98","georgewbuy.blogspot.com"
"99","gisleson.com/blog"


==> Experiments/Simulations/OverEpsilonMSE/LargeLiberals.csv <==
"","x"
"1","100monkeystyping.com"
"2","12thharmonic.com/wordpress"
"3","750volts.blogspot.com"
"4","95theses.blogspot.com"
"5","abbadabbaduo.blogspot.com"
"6","aboutpolitics.blogspot.com"
"7","achingandspinning.blogspot.com"
"8","ackackack.com"
"9","adamtalib.blogspot.com"
"10","adviceforlefty.blogspot.com"
"11","agonist.org"
"12","aintnobaddude.com"
"13","ajbenjaminjr.blogspot.com"
"14","alicublog.blogspot.com"
"15","allanjenkins.typepad.com"
"16","allspinzone.blogspot.com"
"17","alphapredator.com/wdtgw.htm"
"18","alternateworlds.blogspot.com"
"19","althippo.blogspot.com"
"20","alvintostig.typepad.com"
"21","americablog.blogspot.com"
"22","americablog.org"
"23","americanmuslim.blogs.com"
"24","americanpolitics.com"
"25","americansforbayh.blogspot.com"
"26","amleft.blogspot.com"
"27","amliberal.com/blog"
"28","amptoons.com/blog"
"29","anarchyxero.robfindlay.org"
"30","andifeelfine.blogspot.com"
"31","andymatic.com"
"32","angrybear.blogspot.com"
"33","angrydesi.typepad.com"
"34","angryfinger.org"
"35","angryhomo.blogspot.com"
"36","annatopia.com/home.html"
"37","anoldsoul.blogspot.com"
"38","anonymoussources.blogspot.com"
"39","answerguy.blogspot.com"
"40","anybodybutbushyall.blogspot.com"
"41","anywhichway.net"
"42","arancaytar.blogspot.com"
"43","archpundit.com"
"44","arkansastonight.com"
"45","askhoudari.blogspot.com"
"46","astroturf.uni.cc"
"47","atease.blogspot.com"
"48","atrios.blogspot.com"
"49","atrios.blogspot.com/ "
"50","awards5.tripod.com/tarasblog"
"51","b-patton.blogspot.com"
"52","bakshi.us/redskunk"
"53","barkingdingo.blogspot.com"
"54","bartcop.com"
"55","battleground-wisconsin.blogspot.com"
"56","battlegroundstates.blogspot.com"
"57","beastsbelly.blogspot.com"
"58","bentcorner.blogspot.com"
"59","bettyblog.com"
"60","billmon.org"
"61","billsrants.blogspot.com"
"62","blog.dccc.org"
"63","blog.dennisfox.net"
"64","blog.glinka.com"
"65","blog.johnkerry.com"
"66","blog.kenlan.net"
"67","blog.mintruth.com"
"68","blog.veggiedude.com"
"69","blog01.kintera.com/dnccblog"
"70","blog01.kintera.com/emilysblog"
"71","bloganonymous.com"
"72","blogforamerica.com"
"73","blogforarizona.com"
"74","blogfreeordie.blogspot.com"
"75","blogitics.com"
"76","blogs.salon.com/0002874"
"77","blogs.salon.com/0003364"
"78","blogslut.com"
"79","blosteam.blogspot.com"
"80","bluegrassroots.blogspot.com"
"81","bluelemur.com"
"82","blueoregon.com"
"83","bluestateredstate.blogspot.com"
"84","bodyandsoul.typepad.com"
"85","boffo.typepad.com"
"86","boloboffin.blogspot.com"
"87","bopnews.com"
"88","boston.com/news/blogs/dnc"
"89","bowles2004.com/weblog"
"90","boycottsbg.com"
"91","bradcarson.com/blog"


==> Experiments/Simulations/OverEpsilonMSE/MSEErdosRenyi.csv <==
"","Epsilon","p.le1","p.ge1"
"1","0.5",5.63731508049208,0.157015439037835
"2","1",4.18587337234389,0.0440004699708321
"3","1.5",3.26442530300669,0.0227842876355465
"4","2",2.5643471891562,0.0143898695806255
"5","2.5",2.07961166278557,0.00982154251544659
"6","3",1.8201134997706,0.00816684140486724
"7","4",1.35764431436164,0.00536153201291108
"8","5",1.02692834090654,0.00408698611902645
"9","10",0.493696043673954,0.00250938514617631
"10","25",0.238427658066766,0.00192866998861764
"11","100",0.147915545824936,0.00177585305857967


==> Experiments/Simulations/OverEpsilonMSE/MSEHIV.csv <==
"","Epsilon","p.le1","p.ge1"
"1","0.5",4.2574627251177,4.25590814111715
"2","1",1.4922392731608,2.59317994608582
"3","1.5",0.719950548795337,1.92883328666756
"4","2",0.330964230501686,1.4953003236036
"5","2.5",0.199645532666305,1.17707487278446
"6","3",0.140812098368426,0.960163683297772
"7","4",0.0860078902433088,0.684302642033255
"8","5",0.0628357466293827,0.444202461790067
"9","10",0.0271904572089743,0.14079420921583
"10","25",0.0157367498314224,0.0497942667879428
"11","100",0.0130761624643417,0.0273187161450482


==> Experiments/Simulations/OverEpsilonMSE/MSEPolBlogs.csv <==
"","Epsilon","p.le1","p.ge1"
"1","0.5",6.98518513655021,4.77084927456104
"2","1",2.73796003877869,2.55444756396267
"3","1.5",1.26488070731589,1.65919478700791
"4","2",0.680598041615277,1.11363678946333
"5","2.5",0.416960511558206,0.737178545624015
"6","3",0.302488288135525,0.587095937329492
"7","4",0.180750047706928,0.343207030300645
"8","5",0.122207802455596,0.219926601733596
"9","10",0.0502496992769769,0.0792325067085844
"10","25",0.0215551418809698,0.0299894753937139
"11","100",0.0146424934366357,0.0162709873415735


==> Experiments/Simulations/OverEpsilonMSE/log.txt <==
Running Function To Estimate beta
Starting iteration 1 
Starting iteration 2 
Starting iteration 3 
Starting iteration 4 
Starting iteration 6 
Starting iteration 8 
Starting iteration 10 
Starting iteration 12 
Starting iteration 14 
Starting iteration 9 

Completed iteration 1 
Starting iteration 16 
Completed iteration 13 
Starting iteration 17 
Completed iteration 7 
Starting iteration 18 
Completed iteration 11 
Starting iteration 19 
Completed iteration 14 
Completed iteration 5 
Starting iteration 20 
Starting iteration 21 
Completed iteration 15 
Starting iteration 22 
Completed iteration 4 
Starting iteration 23 
Completed iteration 3 
Starting iteration 24 
Completed iteration 6 
Starting iteration 25 
Starting iteration 26 
Completed iteration 8 
Starting iteration 27 
Completed iteration 10 
Starting iteration 28 
Completed iteration 12 
Starting iteration 29 
Completed iteration 9 
Starting iteration 30 
Completed iteration 17 
Starting iteration 31 
Completed iteration 16 
Starting iteration 32 
Completed iteration 24 
Starting iteration 33 
Completed iteration 20 
Starting iteration 34 
Completed iteration 22 
Starting iteration 35 
Completed iteration 18 
Starting iteration 36 
Completed iteration 21 
Starting iteration 37 
Completed iteration 26 
Starting iteration 38 
Completed iteration 28 
Starting iteration 39 
Completed iteration 25 
Starting iteration 40 
Completed iteration 19 
Starting iteration 41 
Completed iteration 29 
Starting iteration 42 
Completed iteration 27 
Starting iteration 43 
Completed iteration 30 
Starting iteration 44 
Completed iteration 23 
Starting iteration 45 
Completed iteration 32 
Starting iteration 46 
Completed iteration 31 
Starting iteration 47 
Completed iteration 35 
Starting iteration 48 
Completed iteration 34 
Starting iteration 49 
Completed iteration 37 
Starting iteration 50 
Completed iteration 33 
Starting iteration 51 
Completed iteration 36 
Starting iteration 52 
Completed iteration 38 
Starting iteration 53 
Completed iteration 44 
Starting iteration 54 
Completed iteration 39 
Starting iteration 55 
Completed iteration 40 
Starting iteration 56 
Completed iteration 43 
Starting iteration 57 
Completed iteration 41 
Starting iteration 58 
Completed iteration 42 
Starting iteration 59 
Completed iteration 45 
Starting iteration 60 
Completed iteration 48 
Starting iteration 61 
Completed iteration 47 
Starting iteration 62 
Completed iteration 46 
Starting iteration 63 
Completed iteration 49 
Starting iteration 64 
Completed iteration 51 
Starting iteration 65 
Completed iteration 52 
Starting iteration 66 
Completed iteration 50 
Starting iteration 67 
Completed iteration 54 
Starting iteration 68 
Completed iteration 55 
Starting iteration 69 
Completed iteration 58 
Starting iteration 70 
Completed iteration 53 
Completed iteration 56 
Starting iteration 71 
Starting iteration 72 
Completed iteration 57 
Starting iteration 73 
Completed iteration 59 
Starting iteration 74 
Completed iteration 60 
Starting iteration 75 
Completed iteration 61 
Starting iteration 76 
Completed iteration 63 
Starting iteration 77 
Completed iteration 64 
Starting iteration 78 
Completed iteration 62 
Starting iteration 79 
Completed iteration 66 
Starting iteration 80 
Completed iteration 65 
Starting iteration 81 
Completed iteration 70 
Starting iteration 82 
Completed iteration 67 
Starting iteration 83 
Completed iteration 69 
Starting iteration 84 
Completed iteration 68 
Starting iteration 85 
Completed iteration 71 
Starting iteration 86 
Completed iteration 72 
Starting iteration 87 
Completed iteration 73 
Starting iteration 88 
Completed iteration 74 
Starting iteration 89 
Completed iteration 75 
Starting iteration 90 
Completed iteration 78 
Starting iteration 91 
Completed iteration 76 
Starting iteration 92 
Completed iteration 79 
Starting iteration 93 
Completed iteration 77 
Starting iteration 94 
Completed iteration 82 
Starting iteration 95 
Completed iteration 85 
Starting iteration 96 
Completed iteration 80 
Completed iteration 83 
Starting iteration 97 
Starting iteration 98 
Completed iteration 81 
Starting iteration 99 
Completed iteration 84 
Starting iteration 100 
Completed iteration 87 
Starting iteration 101 
Completed iteration 88 
Starting iteration 102 
Completed iteration 86 
Starting iteration 103 
Completed iteration 89 
Starting iteration 104 
Completed iteration 90 
Starting iteration 105 
Completed iteration 91 
Starting iteration 106 
Completed iteration 92 
Starting iteration 107 
Completed iteration 93 
Starting iteration 108 
Completed iteration 94 
Starting iteration 109 
Completed iteration 96 
Starting iteration 110 
Completed iteration 95 
Starting iteration 111 
Completed iteration 99 
Starting iteration 112 
Completed iteration 97 
Starting iteration 113 
Completed iteration 98 
Starting iteration 114 
Completed iteration 101 
Starting iteration 115 
Completed iteration 102 
Starting iteration 116 
Completed iteration 100 
Starting iteration 117 
Completed iteration 104 
Starting iteration 118 
Completed iteration 103 
Starting iteration 119 
Completed iteration 105 
Starting iteration 120 
Completed iteration 106 
Starting iteration 121 
Completed iteration 107 
Starting iteration 122 
Completed iteration 108 
Starting iteration 123 
Completed iteration 109 
Starting iteration 124 
Completed iteration 111 
Completed iteration 110 
Starting iteration 125 
Starting iteration 126 
Completed iteration 112 
Starting iteration 127 
Completed iteration 113 
Starting iteration 128 
Completed iteration 114 
Starting iteration 129 
Completed iteration 116 
Starting iteration 130 
Completed iteration 115 
Starting iteration 131 
Completed iteration 118 
Starting iteration 132 
Completed iteration 117 
Starting iteration 133 
Completed iteration 119 
Starting iteration 134 
Completed iteration 120 
Starting iteration 135 
Completed iteration 121 
Starting iteration 136 
Completed iteration 123 
Starting iteration 137 
Completed iteration 122 
Starting iteration 138 
Completed iteration 124 
Starting iteration 139 
Completed iteration 127 
Starting iteration 140 
Completed iteration 125 
Starting iteration 141 
Completed iteration 126 
Starting iteration 142 
Completed iteration 130 
Starting iteration 143 
Completed iteration 129 
Starting iteration 144 
Completed iteration 128 
Starting iteration 145 
Completed iteration 132 
Starting iteration 146 
Completed iteration 131 
Starting iteration 147 
Completed iteration 133 
Starting iteration 148 
Completed iteration 134 
Starting iteration 149 
Completed iteration 135 
Starting iteration 150 
Completed iteration 136 
Starting iteration 151 
Completed iteration 137 
Starting iteration 152 
Completed iteration 138 
Starting iteration 153 
Completed iteration 139 
Starting iteration 154 
Completed iteration 142 
Starting iteration 155 
Completed iteration 141 
Starting iteration 156 
Completed iteration 140 
Starting iteration 157 
Completed iteration 143 
Starting iteration 158 
Completed iteration 148 
Starting iteration 159 
Completed iteration 146 
Starting iteration 160 
Completed iteration 144 
Starting iteration 161 
Completed iteration 149 
Starting iteration 162 
Completed iteration 145 
Starting iteration 163 
Completed iteration 147 
Starting iteration 164 
Completed iteration 150 
Starting iteration 165 
Completed iteration 151 
Starting iteration 166 
Completed iteration 152 
Starting iteration 167 
Completed iteration 153 
Starting iteration 168 
Completed iteration 154 
Starting iteration 169 
Completed iteration 155 
Starting iteration 170 
Completed iteration 157 
Starting iteration 171 
Completed iteration 156 
Starting iteration 172 
Completed iteration 159 
Starting iteration 173 
Completed iteration 158 
Starting iteration 174 
Completed iteration 161 
Starting iteration 175 
Completed iteration 160 
Starting iteration 176 
Completed iteration 162 
Starting iteration 177 
Completed iteration 164 
Starting iteration 178 
Completed iteration 163 
Starting iteration 179 
Completed iteration 165 
Starting iteration 180 
Completed iteration 166 
Starting iteration 181 
Completed iteration 167 
Starting iteration 182 
Completed iteration 168 
Starting iteration 183 
Completed iteration 169 
Starting iteration 184 
Completed iteration 170 
Starting iteration 185 
Completed iteration 171 
Starting iteration 186 
Completed iteration 172 
Starting iteration 187 
Completed iteration 175 
Starting iteration 188 
Completed iteration 173 
Starting iteration 189 
Completed iteration 174 
Starting iteration 190 
Completed iteration 176 
Starting iteration 191 
Completed iteration 178 
Starting iteration 192 
Completed iteration 177 
Starting iteration 193 
Completed iteration 179 
Completed iteration 180 
Starting iteration 194 
Starting iteration 195 
Completed iteration 181 
Starting iteration 196 
Completed iteration 182 
Starting iteration 197 
Completed iteration 183 
Starting iteration 198 
Completed iteration 184 
Starting iteration 199 
Completed iteration 186 
Starting iteration 200 
Completed iteration 185 
Starting iteration 201 
Completed iteration 187 
Starting iteration 202 
Completed iteration 188 
Starting iteration 203 
Completed iteration 189 
Starting iteration 204 
Completed iteration 191 
Starting iteration 205 
Completed iteration 190 
Starting iteration 206 
Completed iteration 192 
Starting iteration 207 
Completed iteration 193 
Starting iteration 208 
Completed iteration 194 
Starting iteration 209 
Completed iteration 195 
Starting iteration 210 
Completed iteration 196 
Starting iteration 211 
Completed iteration 197 
Starting iteration 212 
Completed iteration 198 
Starting iteration 213 
Completed iteration 201 
Starting iteration 214 
Completed iteration 200 
Completed iteration 202 
Starting iteration 215 
Starting iteration 216 
Completed iteration 199 
Starting iteration 217 
Completed iteration 203 
Starting iteration 218 
Completed iteration 204 
Starting iteration 219 
Completed iteration 206 
Starting iteration 220 
Completed iteration 205 
Starting iteration 221 
Completed iteration 207 
Starting iteration 222 
Completed iteration 209 
Starting iteration 223 
Completed iteration 208 
Starting iteration 224 
Completed iteration 210 
Starting iteration 225 
Completed iteration 211 
Starting iteration 226 
Completed iteration 212 
Starting iteration 227 
Completed iteration 214 
Starting iteration 228 
Completed iteration 216 
Starting iteration 229 
Completed iteration 213 
Starting iteration 230 
Completed iteration 215 
Starting iteration 231 
Completed iteration 217 
Starting iteration 232 
Completed iteration 218 
Starting iteration 233 
Completed iteration 221 
Completed iteration 220 
Starting iteration 234 
Starting iteration 235 
Completed iteration 219 
Starting iteration 236 
Completed iteration 222 
Starting iteration 237 
Completed iteration 224 
Starting iteration 238 
Completed iteration 223 
Starting iteration 239 
Completed iteration 225 
Starting iteration 240 
Completed iteration 226 
Starting iteration 241 
Completed iteration 227 
Starting iteration 242 
Completed iteration 228 
Starting iteration 243 
Completed iteration 229 
Starting iteration 244 
Completed iteration 231 
Completed iteration 232 
Starting iteration 246 
Starting iteration 245 
Completed iteration 230 
Starting iteration 247 
Completed iteration 235 
Starting iteration 248 
Completed iteration 233 
Starting iteration 249 
Completed iteration 237 
Starting iteration 250 
Completed iteration 234 
Starting iteration 251 
Completed iteration 238 
Starting iteration 252 
Completed iteration 236 
Starting iteration 253 
Completed iteration 239 
Starting iteration 254 
Completed iteration 240 
Starting iteration 255 
Completed iteration 241 
Starting iteration 256 
Completed iteration 242 
Starting iteration 257 
Completed iteration 243 
Starting iteration 258 
Completed iteration 244 
Starting iteration 259 
Completed iteration 246 
Starting iteration 260 
Completed iteration 245 
Starting iteration 261 
Completed iteration 247 
Starting iteration 262 
Completed iteration 248 
Starting iteration 263 
Completed iteration 250 
Starting iteration 264 
Completed iteration 249 
Starting iteration 265 
Completed iteration 251 
Starting iteration 266 
Completed iteration 253 
Starting iteration 267 
Completed iteration 252 
Starting iteration 268 
Completed iteration 254 
Starting iteration 269 
Completed iteration 255 
Starting iteration 270 
Completed iteration 256 
Starting iteration 271 
Completed iteration 257 
Starting iteration 272 
Completed iteration 258 
Starting iteration 273 
Completed iteration 259 
Starting iteration 274 
Completed iteration 260 
Starting iteration 275 
Completed iteration 261 
Starting iteration 276 
Completed iteration 262 
Starting iteration 277 
Completed iteration 263 
Starting iteration 278 
Completed iteration 266 
Starting iteration 279 
Completed iteration 264 
Starting iteration 280 
Completed iteration 265 
Starting iteration 281 
Completed iteration 268 
Starting iteration 282 
Completed iteration 267 
Starting iteration 283 
Completed iteration 269 
Starting iteration 284 
Completed iteration 270 
Starting iteration 285 
Completed iteration 271 
Starting iteration 286 
Completed iteration 272 
Starting iteration 287 
Completed iteration 273 
Starting iteration 288 
Completed iteration 274 
Starting iteration 289 
Completed iteration 276 
Starting iteration 290 
Completed iteration 275 
Starting iteration 291 
Completed iteration 277 
Starting iteration 292 
Completed iteration 278 
Starting iteration 293 
Completed iteration 279 
Starting iteration 294 
Completed iteration 280 
Starting iteration 295 
Completed iteration 281 
Starting iteration 296 
Completed iteration 282 
Starting iteration 297 
Completed iteration 283 
Starting iteration 298 
Completed iteration 284 
Starting iteration 299 
Completed iteration 285 
Starting iteration 300 
Completed iteration 286 
Starting iteration 301 
Completed iteration 287 
Starting iteration 302 
Completed iteration 288 
Starting iteration 303 
Completed iteration 289 
Starting iteration 304 
Completed iteration 290 
Starting iteration 305 
Completed iteration 292 
Starting iteration 306 
Completed iteration 291 
Starting iteration 307 
Completed iteration 293 
Starting iteration 308 
Completed iteration 294 
Starting iteration 309 
Completed iteration 295 
Starting iteration 310 
Completed iteration 296 
Starting iteration 311 
Completed iteration 297 
Starting iteration 312 
Completed iteration 299 
Completed iteration 298 
Starting iteration 313 
Starting iteration 314 
Completed iteration 300 
Starting iteration 315 
Completed iteration 301 
Starting iteration 316 
Completed iteration 302 
Starting iteration 317 
Completed iteration 304 
Starting iteration 318 
Completed iteration 303 
Starting iteration 319 
Completed iteration 305 
Starting iteration 320 
Completed iteration 306 
Starting iteration 321 
Completed iteration 307 
Starting iteration 322 
Completed iteration 308 
Starting iteration 323 
Completed iteration 309 
Starting iteration 324 
Completed iteration 312 
Starting iteration 325 
Completed iteration 310 
Starting iteration 326 
Completed iteration 311 
Starting iteration 327 
Completed iteration 313 
Starting iteration 328 
Completed iteration 314 
Starting iteration 329 
Completed iteration 315 
Starting iteration 330 
Completed iteration 316 
Starting iteration 331 
Completed iteration 318 
Starting iteration 332 
Completed iteration 319 
Completed iteration 317 
Starting iteration 333 
Starting iteration 334 
Completed iteration 320 
Starting iteration 335 
Completed iteration 321 
Starting iteration 336 
Completed iteration 322 
Starting iteration 337 
Completed iteration 323 
Starting iteration 338 
Completed iteration 324 
Starting iteration 339 
Completed iteration 326 
Starting iteration 340 
Completed iteration 325 
Starting iteration 341 
Completed iteration 327 
Starting iteration 342 
Completed iteration 329 
Starting iteration 343 
Completed iteration 328 
Starting iteration 344 
Completed iteration 330 
Starting iteration 345 
Completed iteration 331 
Starting iteration 346 
Completed iteration 333 
Starting iteration 347 
Completed iteration 332 
Starting iteration 348 
Completed iteration 334 
Starting iteration 349 
Completed iteration 335 
Starting iteration 350 
Completed iteration 336 
Starting iteration 351 
Completed iteration 337 
Starting iteration 352 
Completed iteration 338 
Starting iteration 353 
Completed iteration 339 
Starting iteration 354 
Completed iteration 341 
Starting iteration 355 
Completed iteration 340 
Starting iteration 356 
Completed iteration 342 
Starting iteration 357 
Completed iteration 343 
Starting iteration 358 
Completed iteration 344 
Starting iteration 359 
Completed iteration 345 
Starting iteration 360 
Completed iteration 346 
Starting iteration 361 
Completed iteration 348 
Starting iteration 362 
Completed iteration 349 
Starting iteration 363 
Starting iteration 364 
Completed iteration 350 
Starting iteration 365 
Completed iteration 351 
Starting iteration 366 
Completed iteration 352 
Starting iteration 367 
Completed iteration 353 
Starting iteration 368 
Completed iteration 356 
Starting iteration 369 
Completed iteration 354 
Starting iteration 370 
Completed iteration 355 
Starting iteration 371 
Completed iteration 359 
Starting iteration 372 
Completed iteration 358 
Starting iteration 373 
Completed iteration 360 
Completed iteration 357 
Starting iteration 374 
Starting iteration 375 
Completed iteration 361 
Starting iteration 376 
Completed iteration 362 
Starting iteration 377 
Completed iteration 364 
Starting iteration 378 
Completed iteration 363 
Starting iteration 379 
Completed iteration 365 
Starting iteration 380 
Completed iteration 366 
Starting iteration 381 
Completed iteration 368 
Starting iteration 382 
Completed iteration 367 
Starting iteration 383 
Completed iteration 369 
Starting iteration 384 
Completed iteration 370 
Starting iteration 385 
Completed iteration 372 
Starting iteration 386 
Completed iteration 375 
Starting iteration 387 
Completed iteration 371 
Starting iteration 388 
Completed iteration 373 
Completed iteration 374 
Starting iteration 389 
Starting iteration 390 
Completed iteration 376 
Starting iteration 391 
Completed iteration 377 
Starting iteration 392 
Completed iteration 378 
Starting iteration 393 
Completed iteration 379 
Starting iteration 394 
Completed iteration 380 
Starting iteration 395 
Completed iteration 381 
Starting iteration 396 
Completed iteration 383 
Starting iteration 397 
Completed iteration 382 
Starting iteration 398 
Completed iteration 385 
Starting iteration 399 
Completed iteration 384 
Starting iteration 400 
Completed iteration 386 
Starting iteration 401 
Completed iteration 387 
Starting iteration 402 
Completed iteration 390 
Starting iteration 403 
Completed iteration 389 
Starting iteration 404 
Completed iteration 388 
Starting iteration 405 
Completed iteration 391 
Starting iteration 406 
Completed iteration 392 
Starting iteration 407 
Completed iteration 393 
Starting iteration 408 
Completed iteration 394 
Starting iteration 409 
Completed iteration 395 
Starting iteration 410 
Completed iteration 396 
Starting iteration 411 
Completed iteration 398 
Starting iteration 412 
Completed iteration 397 
Starting iteration 413 
Completed iteration 400 
Starting iteration 414 
Completed iteration 401 
Starting iteration 415 
Completed iteration 399 
Starting iteration 416 
Completed iteration 402 
Starting iteration 417 
Completed iteration 403 
Starting iteration 418 
Completed iteration 404 
Starting iteration 419 
Completed iteration 405 
Starting iteration 420 
Completed iteration 406 
Starting iteration 421 
Completed iteration 407 
Starting iteration 422 
Completed iteration 409 
Starting iteration 423 
Completed iteration 408 
Starting iteration 424 
Completed iteration 410 
Starting iteration 425 
Completed iteration 411 
Starting iteration 426 
Completed iteration 412 
Starting iteration 427 
Completed iteration 413 
Starting iteration 428 
Completed iteration 415 
Starting iteration 429 
Completed iteration 414 
Starting iteration 430 
Completed iteration 416 
Starting iteration 431 
Completed iteration 418 
Starting iteration 432 
Completed iteration 419 
Starting iteration 433 
Completed iteration 417 
Starting iteration 434 
Completed iteration 420 
Starting iteration 435 
Completed iteration 421 
Starting iteration 436 
Completed iteration 422 
Starting iteration 437 
Completed iteration 423 
Starting iteration 438 
Completed iteration 424 
Starting iteration 439 
Completed iteration 425 
Starting iteration 440 
Completed iteration 426 
Starting iteration 441 
Completed iteration 427 
Starting iteration 442 
Completed iteration 428 
Starting iteration 443 
Completed iteration 429 
Starting iteration 444 
Completed iteration 430 
Starting iteration 445 
Completed iteration 432 
Starting iteration 446 
Completed iteration 431 
Starting iteration 447 
Completed iteration 434 
Starting iteration 448 
Completed iteration 435 
Starting iteration 449 
Completed iteration 433 
Starting iteration 450 
Completed iteration 436 
Starting iteration 451 
Completed iteration 437 
Starting iteration 452 
Completed iteration 438 
Starting iteration 453 
Completed iteration 439 
Starting iteration 454 
Completed iteration 440 
Starting iteration 455 
Completed iteration 441 
Starting iteration 456 
Completed iteration 442 
Starting iteration 457 
Completed iteration 443 
Starting iteration 458 
Completed iteration 445 
Starting iteration 459 
Completed iteration 444 
Starting iteration 460 
Completed iteration 446 
Starting iteration 461 
Completed iteration 447 
Starting iteration 462 
Completed iteration 448 
Starting iteration 463 
Completed iteration 450 
Starting iteration 464 
Completed iteration 449 
Starting iteration 465 
Completed iteration 451 
Starting iteration 466 
Completed iteration 452 
Starting iteration 467 
Completed iteration 453 
Starting iteration 468 
Completed iteration 454 
Starting iteration 469 
Completed iteration 455 
Starting iteration 470 
Completed iteration 457 
Starting iteration 471 
Completed iteration 456 
Starting iteration 472 
Completed iteration 458 
Starting iteration 473 
Completed iteration 459 
Starting iteration 474 
Starting iteration 475 
Completed iteration 463 
Starting iteration 476 
Completed iteration 461 
Starting iteration 477 
Completed iteration 462 
Starting iteration 478 
Completed iteration 464 
Starting iteration 479 
Completed iteration 465 
Starting iteration 480 
Completed iteration 466 
Starting iteration 481 
Completed iteration 467 
Starting iteration 482 
Completed iteration 468 
Starting iteration 483 
Completed iteration 469 
Starting iteration 484 
Completed iteration 470 
Starting iteration 485 
Completed iteration 471 
Starting iteration 486 
Completed iteration 472 
Starting iteration 487 
Completed iteration 473 
Starting iteration 488 
Completed iteration 474 
Starting iteration 489 
Completed iteration 475 
Starting iteration 490 
Completed iteration 476 
Starting iteration 491 
Completed iteration 478 
Completed iteration 477 
Starting iteration 492 
Starting iteration 493 
Completed iteration 479 
Starting iteration 494 
Completed iteration 480 
Starting iteration 495 
Completed iteration 481 
Starting iteration 496 
Completed iteration 482 
Starting iteration 497 
Completed iteration 483 
Starting iteration 498 
Completed iteration 484 
Starting iteration 499 
Completed iteration 485 
Starting iteration 500 
Completed iteration 486 
Completed iteration 487 
Completed iteration 488 
Completed iteration 489 
Completed iteration 490 
Completed iteration 491 
Completed iteration 492 
Completed iteration 493 
Completed iteration 494 
Completed iteration 495 
Completed iteration 496 
Completed iteration 497 
Completed iteration 498 
Completed iteration 499 
Completed iteration 500 

